How much can we cool a quantum oscillator? A useful analogy to understand laser cooling as a thermodynamical process

We analyze the lowest achievable temperature for a mechanical oscillator (representing, for example, the motion of a single trapped ion) which is coupled with a driven quantum refrigerator. The refrigerator is composed of a parametrically driven system (which we also consider to be a single oscillator in the simplest case) which is coupled to a reservoir where the energy is dumped. We show that the cooling of the oscillator (that can be achieved due to the resonant transport of its phonon excitations into the environment) is always stopped by a fundamental heating process that is always dominant at sufficiently low temperatures. This process can be described as the non resonant production of excitation pairs. This result is in close analogy with the recent study that showed that pair production is responsible for enforcing the validity of the dynamical version of the third law of thermodynamics (Phys. Rev. E 95, 012146). Interestingly, we relate our model to the usual ones used to describe laser cooling of a single trapped ion and reobtaining the correct limiting temperatures for the limits of resolved and non-resolved sidebands. Our findings (that also serve to estimate the lowest temperatures that can be achieved in a variety of other situations) indicate that the limit for laser cooling can also be associated with non resonant pair production. In fact, as we show, this is the case: The limiting temperature for laser cooling is achieved when the cooling transitions induced by the resonant transport of excitations from the motion into the electromagnetic environment is compensated by the heating transitions induced by the creation of phonon-photon pairs.

==> figs/power spectrum full/casimir.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
9.009009009009009148e-04 4.105045055496133051e-12
1.801801801801801830e-03 3.220101863868806690e-11
2.702702702702702853e-03 1.065789567479270812e-10
3.603603603603603659e-03 2.477884221294287550e-10
4.504504504504504465e-03 4.747539063337063805e-10
5.405405405405405705e-03 8.048832244350201425e-10
6.306306306306306078e-03 1.254168492142538942e-09
7.207207207207207318e-03 1.837280228146400205e-09
8.108108108108108558e-03 2.567655081676873572e-09
9.009009009009008931e-03 3.457577646039816199e-09
9.909909909909909304e-03 4.518256782992726837e-09
1.081081081081081141e-02 5.759896849941467213e-09
1.171171171171171178e-02 7.191764191796515771e-09
1.261261261261261216e-02 8.822249231683218965e-09
1.351351351351351426e-02 1.065892446933119562e-08
1.441441441441441464e-02 1.270859867267239371e-08
1.531531531531531501e-02 1.497736752677355877e-08
1.621621621621621712e-02 1.747066098455179578e-08
1.711711711711711575e-02 2.019328754562234752e-08
1.801801801801801786e-02 2.314947567296957604e-08
1.891891891891891997e-02 2.634291254179154346e-08
1.981981981981981861e-02 2.977678030073679988e-08
2.072072072072072071e-02 3.345379001272084888e-08
2.162162162162162282e-02 3.737621343049487537e-08
2.252252252252252146e-02 4.154591275104797967e-08
2.342342342342342357e-02 4.596436848268769263e-08
2.432432432432432567e-02 5.063270554918433583e-08
2.522522522522522431e-02 5.555171774662431754e-08
2.612612612612612642e-02 6.072189066053661185e-08
2.702702702702702853e-02 6.614342314337861488e-08
2.792792792792792717e-02 7.181624744554964882e-08
2.882882882882882927e-02 7.774004808669140882e-08
2.972972972972973138e-02 8.391427954810116237e-08
3.063063063063063002e-02 9.033818286158309042e-08
3.153153153153152866e-02 9.701080116495880658e-08
3.243243243243243423e-02 1.039309942897350683e-07
3.333333333333333287e-02 1.110974524420272577e-07
3.423423423423423151e-02 1.185087090337697701e-07
3.513513513513513709e-02 1.261631527174535674e-07
3.603603603603603572e-02 1.340590386741156197e-07
3.693693693693693436e-02 1.421944992010373072e-07
3.783783783783783994e-02 1.505675536425664946e-07
3.873873873873873858e-02 1.591761177046503051e-07
3.963963963963963721e-02 1.680180121910358735e-07
4.054054054054054279e-02 1.770909711966428889e-07
4.144144144144144143e-02 1.863926497913332691e-07
4.234234234234234007e-02 1.959206312251767568e-07
4.324324324324324564e-02 2.056724336843264672e-07
4.414414414414414428e-02 2.156455166247769964e-07
4.504504504504504292e-02 2.258372867095503060e-07
4.594594594594594850e-02 2.362451033732500299e-07
4.684684684684684713e-02 2.468662840364224230e-07
4.774774774774774577e-02 2.576981089907647542e-07
4.864864864864865135e-02 2.687378259749114249e-07
4.954954954954954999e-02 2.799826544593073102e-07
5.045045045045044863e-02 2.914297896575355687e-07
5.135135135135135420e-02 3.030764062803987401e-07
5.225225225225225284e-02 3.149196620480594401e-07
5.315315315315315148e-02 3.269567009746044780e-07
5.405405405405405705e-02 3.391846564385271141e-07
5.495495495495495569e-02 3.516006540518071706e-07
5.585585585585585433e-02 3.642018143395005012e-07
5.675675675675675991e-02 3.769852552410282898e-07
5.765765765765765855e-02 3.899480944436945875e-07
5.855855855855855718e-02 4.030874515583218827e-07
5.945945945945946276e-02 4.164004501463121709e-07
6.036036036036036140e-02 4.298842196068816236e-07
6.126126126126126004e-02 4.435358969327063084e-07
6.216216216216216561e-02 4.573526283417160731e-07
6.306306306306305731e-02 4.713315707923371745e-07
6.396396396396396289e-02 4.854698933890415985e-07
6.486486486486486847e-02 4.997647786846578868e-07
6.576576576576576016e-02 5.142134238855331087e-07
6.666666666666666574e-02 5.288130419652682663e-07
6.756756756756757132e-02 5.435608626924245346e-07
6.846846846846846302e-02 5.584541335772820555e-07
6.936936936936936859e-02 5.734901207424350132e-07
7.027027027027027417e-02 5.886661097217421202e-07
7.117117117117116587e-02 6.039794061918728696e-07
7.207207207207207145e-02 6.194273366404667111e-07
7.297297297297297702e-02 6.350072489746719080e-07
7.387387387387386872e-02 6.507165130736359057e-07
7.477477477477477430e-02 6.665525212882932050e-07
7.567567567567567988e-02 6.825126888916191716e-07
7.657657657657657158e-02 6.985944544823410798e-07
7.747747747747747715e-02 7.147952803449087977e-07
7.837837837837838273e-02 7.311126527683913628e-07
7.927927927927927443e-02 7.475440823267952305e-07
8.018018018018018001e-02 7.640871041231750397e-07
8.108108108108108558e-02 7.807392779997555945e-07
8.198198198198197728e-02 7.974981887161715242e-07
8.288288288288288286e-02 8.143614460978137753e-07
8.378378378378378843e-02 8.313266851561450303e-07
8.468468468468468013e-02 8.483915661827522337e-07
8.558558558558558571e-02 8.655537748188098593e-07
8.648648648648649129e-02 8.828110221015129846e-07
8.738738738738738299e-02 9.001610444889799546e-07
8.828828828828828856e-02 9.176016038650086830e-07
8.918918918918919414e-02 9.351304875250121995e-07
9.009009009009008584e-02 9.527455081443978513e-07
9.099099099099099142e-02 9.704445037305299471e-07
9.189189189189189699e-02 9.882253375594220909e-07
9.279279279279278869e-02 1.006085898098188986e-06
9.369369369369369427e-02 1.024024098914239529e-06
9.459459459459459985e-02 1.042037878572164732e-06
9.549549549549549154e-02 1.060125200519172072e-06
9.639639639639639712e-02 1.078284052959932353e-06
9.729729729729730270e-02 1.096512448721577259e-06
9.819819819819819440e-02 1.114808425109627523e-06
9.909909909909909997e-02 1.133170043755517892e-06
1.000000000000000056e-01 1.151595390456396091e-06
1.009009009009008973e-01 1.170082575007789980e-06
1.018018018018018028e-01 1.188629731029773738e-06
1.027027027027027084e-01 1.207235015787108462e-06
1.036036036036036001e-01 1.225896610003950744e-06
1.045045045045045057e-01 1.244612717673578793e-06
1.054054054054054113e-01 1.263381565863594123e-06
1.063063063063063030e-01 1.282201404517045419e-06
1.072072072072072085e-01 1.301070506249883480e-06
1.081081081081081141e-01 1.319987166145117172e-06
1.090090090090090058e-01 1.338949701544039504e-06
1.099099099099099114e-01 1.357956451834885921e-06
1.108108108108108170e-01 1.377005778239194168e-06
1.117117117117117087e-01 1.396096063596214289e-06
1.126126126126126142e-01 1.415225712145632397e-06
1.135135135135135198e-01 1.434393149308869515e-06
1.144144144144144115e-01 1.453596821469216815e-06
1.153153153153153171e-01 1.472835195751032760e-06
1.162162162162162227e-01 1.492106759798213708e-06
1.171171171171171144e-01 1.511410021552177896e-06
1.180180180180180199e-01 1.530743509029512088e-06
1.189189189189189255e-01 1.550105770099490753e-06
1.198198198198198172e-01 1.569495372261625302e-06
1.207207207207207228e-01 1.588910902423415142e-06
1.216216216216216284e-01 1.608350966678423346e-06
1.225225225225225201e-01 1.627814190084845088e-06
1.234234234234234256e-01 1.647299216444670912e-06
1.243243243243243312e-01 1.666804708083594318e-06
1.252252252252252229e-01 1.686329345631737388e-06
1.261261261261261146e-01 1.705871827805347092e-06
1.270270270270270341e-01 1.725430871189502971e-06
1.279279279279279258e-01 1.745005210021992650e-06
1.288288288288288175e-01 1.764593595978355207e-06
1.297297297297297369e-01 1.784194797958267512e-06
1.306306306306306286e-01 1.803807601873253206e-06
1.315315315315315203e-01 1.823430810435843705e-06
1.324324324324324398e-01 1.843063242950217914e-06
1.333333333333333315e-01 1.862703735104393072e-06
1.342342342342342232e-01 1.882351138764004200e-06
1.351351351351351426e-01 1.902004321767734850e-06
1.360360360360360343e-01 1.921662167724430688e-06
1.369369369369369260e-01 1.941323575811925993e-06
1.378378378378378455e-01 1.960987460577643207e-06
1.387387387387387372e-01 1.980652751740968929e-06
1.396396396396396289e-01 2.000318393997456524e-06
1.405405405405405483e-01 2.019983346824866599e-06
1.414414414414414400e-01 2.039646584291066275e-06
1.423423423423423317e-01 2.059307094863823710e-06
1.432432432432432512e-01 2.078963881222490222e-06
1.441441441441441429e-01 2.098615960071601380e-06
1.450450450450450346e-01 2.118262361956399147e-06
1.459459459459459540e-01 2.137902131080308994e-06
1.468468468468468457e-01 2.157534325124319015e-06
1.477477477477477374e-01 2.177158015068357194e-06
1.486486486486486569e-01 2.196772285014580428e-06
1.495495495495495486e-01 2.216376232012651537e-06
1.504504504504504403e-01 2.235968965886941574e-06
1.513513513513513598e-01 2.255549609065704460e-06
1.522522522522522515e-01 2.275117296412208258e-06
1.531531531531531432e-01 2.294671175057805307e-06
1.540540540540540626e-01 2.314210404236951807e-06
1.549549549549549543e-01 2.333734155124174300e-06
1.558558558558558460e-01 2.353241610672948762e-06
1.567567567567567655e-01 2.372731965456526591e-06
1.576576576576576572e-01 2.392204425510668545e-06
1.585585585585585489e-01 2.411658208178276025e-06
1.594594594594594683e-01 2.431092541955934967e-06
1.603603603603603600e-01 2.450506666342335056e-06
1.612612612612612517e-01 2.469899831688561742e-06
1.621621621621621712e-01 2.489271299050264420e-06
1.630630630630630629e-01 2.508620340041644893e-06
1.639639639639639546e-01 2.527946236691315660e-06
1.648648648648648740e-01 2.547248281299951791e-06
1.657657657657657657e-01 2.566525776299764772e-06
1.666666666666666574e-01 2.585778034115756819e-06
1.675675675675675769e-01 2.605004377028771316e-06
1.684684684684684686e-01 2.624204137040286454e-06
1.693693693693693603e-01 2.643376655738957988e-06
1.702702702702702797e-01 2.662521284168901805e-06
1.711711711711711714e-01 2.681637382699687069e-06
1.720720720720720631e-01 2.700724320898012426e-06
1.729729729729729826e-01 2.719781477401083471e-06
1.738738738738738743e-01 2.738808239791634732e-06
1.747747747747747660e-01 2.757804004474611411e-06
1.756756756756756854e-01 2.776768176555489716e-06
1.765765765765765771e-01 2.795700169720173939e-06
1.774774774774774688e-01 2.814599406116527467e-06
1.783783783783783883e-01 2.833465316237455552e-06
1.792792792792792800e-01 2.852297338805568219e-06
1.801801801801801717e-01 2.871094920659373773e-06
1.810810810810810911e-01 2.889857516640982131e-06
1.819819819819819828e-01 2.908584589485356959e-06
1.828828828828828745e-01 2.927275609711024282e-06
1.837837837837837940e-01 2.945930055512263402e-06
1.846846846846846857e-01 2.964547412652761483e-06
1.855855855855855774e-01 2.983127174360690740e-06
1.864864864864864968e-01 3.001668841225222185e-06
1.873873873873873885e-01 3.020171921094425967e-06
1.882882882882882802e-01 3.038635928974587112e-06
1.891891891891891997e-01 3.057060386930855754e-06
1.900900900900900914e-01 3.075444823989266178e-06
1.909909909909909831e-01 3.093788776040105605e-06
1.918918918918919025e-01 3.112091785742573012e-06
1.927927927927927942e-01 3.130353402430762710e-06
1.936936936936936859e-01 3.148573182020920163e-06
1.945945945945946054e-01 3.166750686919972176e-06
1.954954954954954971e-01 3.184885485935307717e-06
1.963963963963963888e-01 3.202977154185808540e-06
1.972972972972973082e-01 3.221025273014079213e-06
1.981981981981981999e-01 3.239029429899874416e-06
1.990990990990990916e-01 3.256989218374767999e-06
2.000000000000000111e-01 3.274904237937920212e-06
2.009009009009009028e-01 3.292774093973068897e-06
2.018018018018017945e-01 3.310598397666614209e-06
2.027027027027027140e-01 3.328376765926860794e-06
2.036036036036036057e-01 3.346108821304356462e-06
2.045045045045044974e-01 3.363794191913327340e-06
2.054054054054054168e-01 3.381432511354208236e-06
2.063063063063063085e-01 3.399023418637224597e-06
2.072072072072072002e-01 3.416566558107036227e-06
2.081081081081081197e-01 3.434061579368423694e-06
2.090090090090090114e-01 3.451508137212968739e-06
2.099099099099099031e-01 3.468905891546809982e-06
2.108108108108108225e-01 3.486254507319317674e-06
2.117117117117117142e-01 3.503553654452799272e-06
2.126126126126126059e-01 3.520803007773174881e-06
2.135135135135135254e-01 3.538002246941577644e-06
2.144144144144144171e-01 3.555151056386935431e-06
2.153153153153153088e-01 3.572249125239449098e-06
2.162162162162162282e-01 3.589296147265010972e-06
2.171171171171171199e-01 3.606291820800501688e-06
2.180180180180180116e-01 3.623235848690017084e-06
2.189189189189189311e-01 3.640127938221940853e-06
2.198198198198198228e-01 3.656967801066893871e-06
2.207207207207207145e-01 3.673755153216540303e-06
2.216216216216216339e-01 3.690489714923244130e-06
2.225225225225225256e-01 3.707171210640544755e-06
2.234234234234234173e-01 3.723799368964447030e-06
2.243243243243243368e-01 3.740373922575536720e-06
2.252252252252252285e-01 3.756894608181887944e-06
2.261261261261261202e-01 3.773361166462740136e-06
2.270270270270270396e-01 3.789773342012979702e-06
2.279279279279279313e-01 3.806130883288337403e-06
2.288288288288288230e-01 3.822433542551405684e-06
2.297297297297297425e-01 3.838681075818323025e-06
2.306306306306306342e-01 3.854873242806259596e-06
2.315315315315315259e-01 3.871009806881567403e-06
2.324324324324324453e-01 3.887090535008675830e-06
2.333333333333333370e-01 3.903115197699680469e-06
2.342342342342342287e-01 3.919083568964622287e-06
2.351351351351351482e-01 3.934995426262432561e-06
2.360360360360360399e-01 3.950850550452591860e-06
2.369369369369369316e-01 3.966648725747398044e-06
2.378378378378378510e-01 3.982389739664922902e-06
2.387387387387387427e-01 3.998073382982593052e-06
2.396396396396396344e-01 4.013699449691441691e-06
2.405405405405405539e-01 4.029267736950937176e-06
2.414414414414414456e-01 4.044778045044446877e-06
2.423423423423423373e-01 4.060230177335326145e-06
2.432432432432432567e-01 4.075623940223588337e-06
2.441441441441441484e-01 4.090959143103176244e-06
2.450450450450450401e-01 4.106235598319803564e-06
2.459459459459459596e-01 4.121453121129385913e-06
2.468468468468468513e-01 4.136611529657013939e-06
2.477477477477477430e-01 4.151710644856528674e-06
2.486486486486486625e-01 4.166750290470595787e-06
2.495495495495495542e-01 4.181730292991361755e-06
2.504504504504504458e-01 4.196650481621624172e-06
2.513513513513513375e-01 4.211510688236537396e-06
2.522522522522522292e-01 4.226310747345838265e-06
2.531531531531531765e-01 4.241050496056585965e-06
2.540540540540540682e-01 4.255729774036382162e-06
2.549549549549549599e-01 4.270348423477147645e-06
2.558558558558558516e-01 4.284906289059329249e-06
2.567567567567567433e-01 4.299403217916620934e-06
2.576576576576576350e-01 4.313839059601161744e-06
2.585585585585585822e-01 4.328213666049204713e-06
2.594594594594594739e-01 4.342526891547240631e-06
2.603603603603603656e-01 4.356778592698581743e-06
2.612612612612612573e-01 4.370968628390408784e-06
2.621621621621621490e-01 4.385096859761259314e-06
2.630630630630630407e-01 4.399163150168929397e-06
2.639639639639639879e-01 4.413167365158848788e-06
2.648648648648648796e-01 4.427109372432870305e-06
2.657657657657657713e-01 4.440989041818442912e-06
2.666666666666666630e-01 4.454806245238255753e-06
2.675675675675675547e-01 4.468560856680256575e-06
2.684684684684684464e-01 4.482252752168080958e-06
2.693693693693693936e-01 4.495881809731880505e-06
2.702702702702702853e-01 4.509447909379548279e-06
2.711711711711711770e-01 4.522950933068317795e-06
2.720720720720720687e-01 4.536390764676759258e-06
2.729729729729729604e-01 4.549767289977144271e-06
2.738738738738738521e-01 4.563080396608173066e-06
2.747747747747747993e-01 4.576329974048080359e-06
2.756756756756756910e-01 4.589515913588101198e-06
2.765765765765765827e-01 4.602638108306287483e-06
2.774774774774774744e-01 4.615696453041667525e-06
2.783783783783783661e-01 4.628690844368781703e-06
2.792792792792792578e-01 4.641621180572512872e-06
2.801801801801802050e-01 4.654487361623286937e-06
2.810810810810810967e-01 4.667289289152624095e-06
2.819819819819819884e-01 4.680026866428945875e-06
2.828828828828828801e-01 4.692699998333776906e-06
2.837837837837837718e-01 4.705308591338236359e-06
2.846846846846846635e-01 4.717852553479839413e-06
2.855855855855856107e-01 4.730331794339617201e-06
2.864864864864865024e-01 4.742746225019537449e-06
2.873873873873873941e-01 4.755095758120226666e-06
2.882882882882882858e-01 4.767380307719005730e-06
2.891891891891891775e-01 4.779599789348176201e-06
2.900900900900900692e-01 4.791754119973655608e-06
2.909909909909910164e-01 4.803843217973843975e-06
2.918918918918919081e-01 4.815867003118804601e-06
2.927927927927927998e-01 4.827825396549718428e-06
2.936936936936936915e-01 4.839718320758588284e-06
2.945945945945945832e-01 4.851545699568252294e-06
2.954954954954954749e-01 4.863307458112633611e-06
2.963963963963964221e-01 4.875003522817256969e-06
2.972972972972973138e-01 4.886633821380038815e-06
2.981981981981982055e-01 4.898198282752335804e-06
2.990990990990990972e-01 4.909696837120200796e-06
2.999999999999999889e-01 4.921129415885972604e-06
3.009009009009008806e-01 4.932495951650023274e-06
3.018018018018018278e-01 4.943796378192795911e-06
3.027027027027027195e-01 4.955030630457085590e-06
3.036036036036036112e-01 4.966198644530530343e-06
3.045045045045045029e-01 4.977300357628352862e-06
3.054054054054053946e-01 4.988335708076335133e-06
3.063063063063062863e-01 4.999304635293996365e-06
3.072072072072072335e-01 5.010207079778029263e-06
3.081081081081081252e-01 5.021042983085940428e-06
3.090090090090090169e-01 5.031812287819888971e-06
3.099099099099099086e-01 5.042514937610784317e-06
3.108108108108108003e-01 5.053150877102550874e-06
3.117117117117116920e-01 5.063720051936641730e-06
3.126126126126126392e-01 5.074222408736732764e-06
3.135135135135135309e-01 5.084657895093616667e-06
3.144144144144144226e-01 5.095026459550351905e-06
3.153153153153153143e-01 5.105328051587525200e-06
3.162162162162162060e-01 5.115562621608780818e-06
3.171171171171170977e-01 5.125730120926514177e-06
3.180180180180180449e-01 5.135830501747769602e-06
3.189189189189189366e-01 5.145863717160296465e-06
3.198198198198198283e-01 5.155829721118840806e-06
3.207207207207207200e-01 5.165728468431569933e-06
3.216216216216216117e-01 5.175559914746740973e-06
3.225225225225225034e-01 5.185324016539470218e-06
3.234234234234234506e-01 5.195020731098742176e-06
3.243243243243243423e-01 5.204650016514583805e-06
3.252252252252252340e-01 5.214211831665370023e-06
3.261261261261261257e-01 5.223706136205367248e-06
3.270270270270270174e-01 5.233132890552372642e-06
3.279279279279279091e-01 5.242492055875597305e-06
3.288288288288288563e-01 5.251783594083612152e-06
3.297297297297297480e-01 5.261007467812590246e-06
3.306306306306306397e-01 5.270163640414575392e-06
3.315315315315315314e-01 5.279252075945998064e-06
3.324324324324324231e-01 5.288272739156315002e-06
3.333333333333333148e-01 5.297225595476795338e-06
3.342342342342342620e-01 5.306110611009487151e-06
3.351351351351351537e-01 5.314927752516298357e-06
3.360360360360360454e-01 5.323676987408265657e-06
3.369369369369369371e-01 5.332358283734940363e-06
3.378378378378378288e-01 5.340971610173924151e-06
3.387387387387387205e-01 5.349516936020564065e-06
3.396396396396396677e-01 5.357994231177791500e-06
3.405405405405405594e-01 5.366403466146034049e-06
3.414414414414414511e-01 5.374744612013387375e-06
3.423423423423423428e-01 5.383017640445817579e-06
3.432432432432432345e-01 5.391222523677554159e-06
3.441441441441441262e-01 5.399359234501572740e-06
3.450450450450450735e-01 5.407427746260265012e-06
3.459459459459459651e-01 5.415428032836201833e-06
3.468468468468468568e-01 5.423360068643028471e-06
3.477477477477477485e-01 5.431223828616491140e-06
3.486486486486486402e-01 5.439019288205586351e-06
3.495495495495495319e-01 5.446746423363860188e-06
3.504504504504504792e-01 5.454405210540778740e-06
3.513513513513513709e-01 5.461995626673262849e-06
3.522522522522522626e-01 5.469517649177339760e-06
3.531531531531531543e-01 5.476971255939874376e-06
3.540540540540540460e-01 5.484356425310475868e-06
3.549549549549549377e-01 5.491673136093479655e-06
3.558558558558558849e-01 5.498921367540042893e-06
3.567567567567567766e-01 5.506101099340383115e-06
3.576576576576576683e-01 5.513212311616101569e-06
3.585585585585585600e-01 5.520254984912627684e-06
3.594594594594594517e-01 5.527229100191773652e-06
3.603603603603603434e-01 5.534134638824399969e-06
3.612612612612612906e-01 5.540971582583169068e-06
3.621621621621621823e-01 5.547739913635442946e-06
3.630630630630630740e-01 5.554439614536235008e-06
3.639639639639639657e-01 5.561070668221314364e-06
3.648648648648648574e-01 5.567633058000395692e-06
3.657657657657657491e-01 5.574126767550400239e-06
3.666666666666666963e-01 5.580551780908861671e-06
3.675675675675675880e-01 5.586908082467409002e-06
3.684684684684684797e-01 5.593195656965363869e-06
3.693693693693693714e-01 5.599414489483393718e-06
3.702702702702702631e-01 5.605564565437313216e-06
3.711711711711711548e-01 5.611645870571957661e-06
3.720720720720721020e-01 5.617658390955139400e-06
3.729729729729729937e-01 5.623602112971715214e-06
3.738738738738738854e-01 5.629477023317746022e-06
3.747747747747747771e-01 5.635283108994729439e-06
3.756756756756756688e-01 5.641020357303930577e-06
3.765765765765765605e-01 5.646688755840839917e-06
3.774774774774775077e-01 5.652288292489651492e-06
3.783783783783783994e-01 5.657818955417874920e-06
3.792792792792792911e-01 5.663280733071024498e-06
3.801801801801801828e-01 5.668673614167408264e-06
3.810810810810810745e-01 5.673997587692956007e-06
3.819819819819819662e-01 5.679252642896203989e-06
3.828828828828829134e-01 5.684438769283280508e-06
3.837837837837838051e-01 5.689555956613045623e-06
3.846846846846846968e-01 5.694604194892282551e-06
3.855855855855855885e-01 5.699583474370948348e-06
3.864864864864864802e-01 5.704493785537570289e-06
3.873873873873873719e-01 5.709335119114636313e-06
3.882882882882883191e-01 5.714107466054127773e-06
3.891891891891892108e-01 5.718810817533130108e-06
3.900900900900901025e-01 5.723445164949471473e-06
3.909909909909909942e-01 5.728010499917490115e-06
3.918918918918918859e-01 5.732506814263847489e-06
3.927927927927927776e-01 5.736934100023445558e-06
3.936936936936937248e-01 5.741292349435375437e-06
3.945945945945946165e-01 5.745581554938987156e-06
3.954954954954955082e-01 5.749801709170007713e-06
3.963963963963963999e-01 5.753952804956729422e-06
3.972972972972972916e-01 5.758034835316288899e-06
3.981981981981981833e-01 5.762047793451005338e-06
3.990990990990991305e-01 5.765991672744794172e-06
4.000000000000000222e-01 5.769866466759640880e-06
4.009009009009009139e-01 5.773672169232174732e-06
4.018018018018018056e-01 5.777408774070282356e-06
4.027027027027026973e-01 5.781076275349786520e-06
4.036036036036035890e-01 5.784674667311240111e-06
4.045045045045045362e-01 5.788203944356740448e-06
4.054054054054054279e-01 5.791664101046806268e-06
4.063063063063063196e-01 5.795055132097388549e-06
4.072072072072072113e-01 5.798377032376877938e-06
4.081081081081081030e-01 5.801629796903191813e-06
4.090090090090089947e-01 5.804813420840968901e-06
4.099099099099099419e-01 5.807927899498782547e-06
4.108108108108108336e-01 5.810973228326447991e-06
4.117117117117117253e-01 5.813949402912357603e-06
4.126126126126126170e-01 5.816856418980953342e-06
4.135135135135135087e-01 5.819694272390167013e-06
4.144144144144144004e-01 5.822462959129005387e-06
4.153153153153153476e-01 5.825162475315157324e-06
4.162162162162162393e-01 5.827792817192666977e-06
4.171171171171171310e-01 5.830353981129682380e-06
4.180180180180180227e-01 5.832845963616258241e-06
4.189189189189189144e-01 5.835268761262224809e-06
4.198198198198198061e-01 5.837622370795110104e-06
4.207207207207207533e-01 5.839906789058123976e-06
4.216216216216216450e-01 5.842122013008208234e-06
4.225225225225225367e-01 5.844268039714172330e-06
4.234234234234234284e-01 5.846344866354816333e-06
4.243243243243243201e-01 5.848352490217197050e-06
4.252252252252252118e-01 5.850290908694911094e-06
4.261261261261261590e-01 5.852160119286441472e-06
4.270270270270270507e-01 5.853960119593546531e-06
4.279279279279279424e-01 5.855690907319764097e-06
4.288288288288288341e-01 5.857352480268904604e-06
4.297297297297297258e-01 5.858944836343664500e-06
4.306306306306306175e-01 5.860467973544232876e-06
4.315315315315315647e-01 5.861921889967037015e-06
4.324324324324324564e-01 5.863306583803459135e-06
4.333333333333333481e-01 5.864622053338682726e-06
4.342342342342342398e-01 5.865868296950543135e-06
4.351351351351351315e-01 5.867045313108485705e-06
4.360360360360360232e-01 5.868153100372532405e-06
4.369369369369369704e-01 5.869191657392329757e-06
4.378378378378378621e-01 5.870160982906263690e-06
4.387387387387387538e-01 5.871061075740610814e-06
4.396396396396396455e-01 5.871891934808743902e-06
4.405405405405405372e-01 5.872653559110437321e-06
4.414414414414414289e-01 5.873345947731146210e-06
4.423423423423423761e-01 5.873969099841442354e-06
4.432432432432432678e-01 5.874523014696417875e-06
4.441441441441441595e-01 5.875007691635197338e-06
4.450450450450450512e-01 5.875423130080500685e-06
4.459459459459459429e-01 5.875769329538236657e-06
4.468468468468468346e-01 5.876046289597164829e-06
4.477477477477477819e-01 5.876254009928638111e-06
4.486486486486486736e-01 5.876392490286363039e-06
4.495495495495495653e-01 5.876461730506238838e-06
4.504504504504504570e-01 5.876461730506238838e-06
4.513513513513513487e-01 5.876392490286363039e-06
4.522522522522522403e-01 5.876254009928637264e-06
4.531531531531531876e-01 5.876046289597163135e-06
4.540540540540540793e-01 5.875769329538235810e-06
4.549549549549549710e-01 5.875423130080500685e-06
4.558558558558558627e-01 5.875007691635197338e-06
4.567567567567567544e-01 5.874523014696417875e-06
4.576576576576576461e-01 5.873969099841441507e-06
4.585585585585585933e-01 5.873345947731146210e-06
4.594594594594594850e-01 5.872653559110436474e-06
4.603603603603603767e-01 5.871891934808743902e-06
4.612612612612612684e-01 5.871061075740610814e-06
4.621621621621621601e-01 5.870160982906264537e-06
4.630630630630630518e-01 5.869191657392329757e-06
4.639639639639639435e-01 5.868153100372534099e-06
4.648648648648648907e-01 5.867045313108484858e-06
4.657657657657657824e-01 5.865868296950542288e-06
4.666666666666666741e-01 5.864622053338681879e-06
4.675675675675675658e-01 5.863306583803459135e-06
4.684684684684684575e-01 5.861921889967037015e-06
4.693693693693693492e-01 5.860467973544233723e-06
4.702702702702702964e-01 5.858944836343664500e-06
4.711711711711711881e-01 5.857352480268904604e-06
4.720720720720720798e-01 5.855690907319765791e-06
4.729729729729729715e-01 5.853960119593546531e-06
4.738738738738738632e-01 5.852160119286441472e-06
4.747747747747747549e-01 5.850290908694915329e-06
4.756756756756757021e-01 5.848352490217197050e-06
4.765765765765765938e-01 5.846344866354816333e-06
4.774774774774774855e-01 5.844268039714173177e-06
4.783783783783783772e-01 5.842122013008208234e-06
4.792792792792792689e-01 5.839906789058123976e-06
4.801801801801801606e-01 5.837622370795110104e-06
4.810810810810811078e-01 5.835268761262224809e-06
4.819819819819819995e-01 5.832845963616258241e-06
4.828828828828828912e-01 5.830353981129682380e-06
4.837837837837837829e-01 5.827792817192666977e-06
4.846846846846846746e-01 5.825162475315157324e-06
4.855855855855855663e-01 5.822462959129006234e-06
4.864864864864865135e-01 5.819694272390167013e-06
4.873873873873874052e-01 5.816856418980951647e-06
4.882882882882882969e-01 5.813949402912359297e-06
4.891891891891891886e-01 5.810973228326447991e-06
4.900900900900900803e-01 5.807927899498784241e-06
4.909909909909909720e-01 5.804813420840969748e-06
4.918918918918919192e-01 5.801629796903191813e-06
4.927927927927928109e-01 5.798377032376878785e-06
4.936936936936937026e-01 5.795055132097389396e-06
4.945945945945945943e-01 5.791664101046807115e-06
4.954954954954954860e-01 5.788203944356740448e-06
4.963963963963963777e-01 5.784674667311242652e-06
4.972972972972973249e-01 5.781076275349786520e-06
4.981981981981982166e-01 5.777408774070282356e-06
4.990990990990991083e-01 5.773672169232174732e-06
5.000000000000000000e-01 5.769866466759640880e-06
5.009009009009008917e-01 5.765991672744794172e-06
5.018018018018017834e-01 5.762047793451007879e-06
5.027027027027026751e-01 5.758034835316289746e-06
5.036036036036035668e-01 5.753952804956732810e-06
5.045045045045044585e-01 5.749801709170011101e-06
5.054054054054054612e-01 5.745581554938988003e-06
5.063063063063063529e-01 5.741292349435380519e-06
5.072072072072072446e-01 5.736934100023445558e-06
5.081081081081081363e-01 5.732506814263847489e-06
5.090090090090090280e-01 5.728010499917490115e-06
5.099099099099099197e-01 5.723445164949471473e-06
5.108108108108108114e-01 5.718810817533131802e-06
5.117117117117117031e-01 5.714107466054128620e-06
5.126126126126125948e-01 5.709335119114634619e-06
5.135135135135134865e-01 5.704493785537573677e-06
5.144144144144143782e-01 5.699583474370950042e-06
5.153153153153152699e-01 5.694604194892279163e-06
5.162162162162162726e-01 5.689555956613044776e-06
5.171171171171171643e-01 5.684438769283277966e-06
5.180180180180180560e-01 5.679252642896202295e-06
5.189189189189189477e-01 5.673997587692956007e-06
5.198198198198198394e-01 5.668673614167408264e-06
5.207207207207207311e-01 5.663280733071024498e-06
5.216216216216216228e-01 5.657818955417874920e-06
5.225225225225225145e-01 5.652288292489652340e-06
5.234234234234234062e-01 5.646688755840841611e-06
5.243243243243242979e-01 5.641020357303936507e-06
5.252252252252251896e-01 5.635283108994732827e-06
5.261261261261260813e-01 5.629477023317746869e-06
5.270270270270270840e-01 5.623602112971716061e-06
5.279279279279279757e-01 5.617658390955141941e-06
5.288288288288288674e-01 5.611645870571957661e-06
5.297297297297297591e-01 5.605564565437313216e-06
5.306306306306306508e-01 5.599414489483393718e-06
5.315315315315315425e-01 5.593195656965363021e-06
5.324324324324324342e-01 5.586908082467409002e-06
5.333333333333333259e-01 5.580551780908860824e-06
5.342342342342342176e-01 5.574126767550400239e-06
5.351351351351351093e-01 5.567633058000395692e-06
5.360360360360360010e-01 5.561070668221313517e-06
5.369369369369368927e-01 5.554439614536232467e-06
5.378378378378378954e-01 5.547739913635439558e-06
5.387387387387387871e-01 5.540971582583167374e-06
5.396396396396396788e-01 5.534134638824399969e-06
5.405405405405405705e-01 5.527229100191773652e-06
5.414414414414414622e-01 5.520254984912627684e-06
5.423423423423423539e-01 5.513212311616101569e-06
5.432432432432432456e-01 5.506101099340383115e-06
5.441441441441441373e-01 5.498921367540041199e-06
5.450450450450450290e-01 5.491673136093483043e-06
5.459459459459459207e-01 5.484356425310478410e-06
5.468468468468468124e-01 5.476971255939876070e-06
5.477477477477477041e-01 5.469517649177341454e-06
5.486486486486487069e-01 5.461995626673263697e-06
5.495495495495495986e-01 5.454405210540780434e-06
5.504504504504504903e-01 5.446746423363860188e-06
5.513513513513513820e-01 5.439019288205587198e-06
5.522522522522522737e-01 5.431223828616491140e-06
5.531531531531531654e-01 5.423360068643030165e-06
5.540540540540540571e-01 5.415428032836201833e-06
5.549549549549549488e-01 5.407427746260265012e-06
5.558558558558558405e-01 5.399359234501569352e-06
5.567567567567567322e-01 5.391222523677555006e-06
5.576576576576576239e-01 5.383017640445818426e-06
5.585585585585585155e-01 5.374744612013383139e-06
5.594594594594595183e-01 5.366403466146031508e-06
5.603603603603604100e-01 5.357994231177788112e-06
5.612612612612613017e-01 5.349516936020565759e-06
5.621621621621621934e-01 5.340971610173924151e-06
5.630630630630630851e-01 5.332358283734939516e-06
5.639639639639639768e-01 5.323676987408265657e-06
5.648648648648648685e-01 5.314927752516298357e-06
5.657657657657657602e-01 5.306110611009487151e-06
5.666666666666666519e-01 5.297225595476801268e-06
5.675675675675675436e-01 5.288272739156320084e-06
5.684684684684684353e-01 5.279252075946003146e-06
5.693693693693693270e-01 5.270163640414577086e-06
5.702702702702703297e-01 5.261007467812592787e-06
5.711711711711712214e-01 5.251783594083613846e-06
5.720720720720721131e-01 5.242492055875597305e-06
5.729729729729730048e-01 5.233132890552373489e-06
5.738738738738738965e-01 5.223706136205367248e-06
5.747747747747747882e-01 5.214211831665370023e-06
5.756756756756756799e-01 5.204650016514584652e-06
5.765765765765765716e-01 5.195020731098743023e-06
5.774774774774774633e-01 5.185324016539466830e-06
5.783783783783783550e-01 5.175559914746736738e-06
5.792792792792792467e-01 5.165728468431571627e-06
5.801801801801801384e-01 5.155829721118835724e-06
5.810810810810811411e-01 5.145863717160293924e-06
5.819819819819820328e-01 5.135830501747767061e-06
5.828828828828829245e-01 5.125730120926514177e-06
5.837837837837838162e-01 5.115562621608780818e-06
5.846846846846847079e-01 5.105328051587525200e-06
5.855855855855855996e-01 5.095026459550351905e-06
5.864864864864864913e-01 5.084657895093616667e-06
5.873873873873873830e-01 5.074222408736732764e-06
5.882882882882882747e-01 5.063720051936644271e-06
5.891891891891891664e-01 5.053150877102554262e-06
5.900900900900900581e-01 5.042514937610788552e-06
5.909909909909909498e-01 5.031812287819892359e-06
5.918918918918919525e-01 5.021042983085940428e-06
5.927927927927928442e-01 5.010207079778028416e-06
5.936936936936937359e-01 4.999304635293996365e-06
5.945945945945946276e-01 4.988335708076335133e-06
5.954954954954955193e-01 4.977300357628352862e-06
5.963963963963964110e-01 4.966198644530530343e-06
5.972972972972973027e-01 4.955030630457086437e-06
5.981981981981981944e-01 4.943796378192795911e-06
5.990990990990990861e-01 4.932495951650019039e-06
5.999999999999999778e-01 4.921129415885971757e-06
6.009009009009008695e-01 4.909696837120199102e-06
6.018018018018017612e-01 4.898198282752334110e-06
6.027027027027027639e-01 4.886633821380035427e-06
6.036036036036036556e-01 4.875003522817253580e-06
6.045045045045045473e-01 4.863307458112633611e-06
6.054054054054054390e-01 4.851545699568252294e-06
6.063063063063063307e-01 4.839718320758588284e-06
6.072072072072072224e-01 4.827825396549718428e-06
6.081081081081081141e-01 4.815867003118804601e-06
6.090090090090090058e-01 4.803843217973843128e-06
6.099099099099098975e-01 4.791754119973658149e-06
6.108108108108107892e-01 4.779599789348178742e-06
6.117117117117116809e-01 4.767380307719009118e-06
6.126126126126125726e-01 4.755095758120230901e-06
6.135135135135135753e-01 4.742746225019539990e-06
6.144144144144144670e-01 4.730331794339620589e-06
6.153153153153153587e-01 4.717852553479839413e-06
6.162162162162162504e-01 4.705308591338236359e-06
6.171171171171171421e-01 4.692699998333776906e-06
6.180180180180180338e-01 4.680026866428945875e-06
6.189189189189189255e-01 4.667289289152624095e-06
6.198198198198198172e-01 4.654487361623286937e-06
6.207207207207207089e-01 4.641621180572508637e-06
6.216216216216216006e-01 4.628690844368779162e-06
6.225225225225224923e-01 4.615696453041667525e-06
6.234234234234233840e-01 4.602638108306287483e-06
6.243243243243243867e-01 4.589515913588097810e-06
6.252252252252252784e-01 4.576329974048077817e-06
6.261261261261261701e-01 4.563080396608173066e-06
6.270270270270270618e-01 4.549767289977144271e-06
6.279279279279279535e-01 4.536390764676760105e-06
6.288288288288288452e-01 4.522950933068317795e-06
6.297297297297297369e-01 4.509447909379548279e-06
6.306306306306306286e-01 4.495881809731879658e-06
6.315315315315315203e-01 4.482252752168082652e-06
6.324324324324324120e-01 4.468560856680259116e-06
6.333333333333333037e-01 4.454806245238259141e-06
6.342342342342341954e-01 4.440989041818446300e-06
6.351351351351351981e-01 4.427109372432870305e-06
6.360360360360360898e-01 4.413167365158849635e-06
6.369369369369369815e-01 4.399163150168928550e-06
6.378378378378378732e-01 4.385096859761258466e-06
6.387387387387387649e-01 4.370968628390408784e-06
6.396396396396396566e-01 4.356778592698582590e-06
6.405405405405405483e-01 4.342526891547242325e-06
6.414414414414414400e-01 4.328213666049204713e-06
6.423423423423423317e-01 4.313839059601160050e-06
6.432432432432432234e-01 4.299403217916618393e-06
6.441441441441441151e-01 4.284906289059324167e-06
6.450450450450450068e-01 4.270348423477147645e-06
6.459459459459460096e-01 4.255729774036379621e-06
6.468468468468469013e-01 4.241050496056582577e-06
6.477477477477477930e-01 4.226310747345838265e-06
6.486486486486486847e-01 4.211510688236537396e-06
6.495495495495495764e-01 4.196650481621623325e-06
6.504504504504504681e-01 4.181730292991361755e-06
6.513513513513513598e-01 4.166750290470595787e-06
6.522522522522522515e-01 4.151710644856530368e-06
6.531531531531531432e-01 4.136611529657017327e-06
6.540540540540540349e-01 4.121453121129387607e-06
6.549549549549549265e-01 4.106235598319808646e-06
6.558558558558558182e-01 4.090959143103178785e-06
6.567567567567568210e-01 4.075623940223587490e-06
6.576576576576577127e-01 4.060230177335324451e-06
6.585585585585586044e-01 4.044778045044446030e-06
6.594594594594594961e-01 4.029267736950936329e-06
6.603603603603603878e-01 4.013699449691440844e-06
6.612612612612612795e-01 3.998073382982593052e-06
6.621621621621621712e-01 3.982389739664922902e-06
6.630630630630630629e-01 3.966648725747398891e-06
6.639639639639639546e-01 3.950850550452593554e-06
6.648648648648648463e-01 3.934995426262434255e-06
6.657657657657657380e-01 3.919083568964621440e-06
6.666666666666666297e-01 3.903115197699678775e-06
6.675675675675676324e-01 3.887090535008674136e-06
6.684684684684685241e-01 3.871009806881566556e-06
6.693693693693694158e-01 3.854873242806257902e-06
6.702702702702703075e-01 3.838681075818320484e-06
6.711711711711711992e-01 3.822433542551405684e-06
6.720720720720720909e-01 3.806130883288337403e-06
6.729729729729729826e-01 3.789773342012980549e-06
6.738738738738738743e-01 3.773361166462741830e-06
6.747747747747747660e-01 3.756894608181889638e-06
6.756756756756756577e-01 3.740373922575538414e-06
6.765765765765765494e-01 3.723799368964449147e-06
6.774774774774774411e-01 3.707171210640547719e-06
6.783783783783784438e-01 3.690489714923247518e-06
6.792792792792793355e-01 3.673755153216539456e-06
6.801801801801802272e-01 3.656967801066891330e-06
6.810810810810811189e-01 3.640127938221940006e-06
6.819819819819820106e-01 3.623235848690016661e-06
6.828828828828829023e-01 3.606291820800501264e-06
6.837837837837837940e-01 3.589296147265010972e-06
6.846846846846846857e-01 3.572249125239449945e-06
6.855855855855855774e-01 3.555151056386937548e-06
6.864864864864864691e-01 3.538002246941579338e-06
6.873873873873873608e-01 3.520803007773174881e-06
6.882882882882882525e-01 3.503553654452798002e-06
6.891891891891892552e-01 3.486254507319315133e-06
6.900900900900901469e-01 3.468905891546808712e-06
6.909909909909910386e-01 3.451508137212967045e-06
6.918918918918919303e-01 3.434061579368422424e-06
6.927927927927928220e-01 3.416566558107036227e-06
6.936936936936937137e-01 3.399023418637224173e-06
6.945945945945946054e-01 3.381432511354207812e-06
6.954954954954954971e-01 3.363794191913329034e-06
6.963963963963963888e-01 3.346108821304358157e-06
6.972972972972972805e-01 3.328376765926862488e-06
6.981981981981981722e-01 3.310598397666616750e-06
6.990990990990990639e-01 3.292774093973072709e-06
6.999999999999999556e-01 3.274904237937922753e-06
7.009009009009009583e-01 3.256989218374765882e-06
7.018018018018018500e-01 3.239029429899873569e-06
7.027027027027027417e-01 3.221025273014077942e-06
7.036036036036036334e-01 3.202977154185808540e-06
7.045045045045045251e-01 3.184885485935307717e-06
7.054054054054054168e-01 3.166750686919971753e-06
7.063063063063063085e-01 3.148573182020922281e-06
7.072072072072072002e-01 3.130353402430764404e-06
7.081081081081080919e-01 3.112091785742574706e-06
7.090090090090089836e-01 3.093788776040106876e-06
7.099099099099098753e-01 3.075444823989266178e-06
7.108108108108107670e-01 3.057060386930854907e-06
7.117117117117117697e-01 3.038635928974585418e-06
7.126126126126126614e-01 3.020171921094424697e-06
7.135135135135135531e-01 3.001668841225220491e-06
7.144144144144144448e-01 2.983127174360691164e-06
7.153153153153153365e-01 2.964547412652761483e-06
7.162162162162162282e-01 2.945930055512263402e-06
7.171171171171171199e-01 2.927275609711026400e-06
7.180180180180180116e-01 2.908584589485358230e-06
7.189189189189189033e-01 2.889857516640983401e-06
7.198198198198197950e-01 2.871094920659377161e-06
7.207207207207206867e-01 2.852297338805571183e-06
7.216216216216215784e-01 2.833465316237458516e-06
7.225225225225225811e-01 2.814599406116526197e-06
7.234234234234234728e-01 2.795700169720172668e-06
7.243243243243243645e-01 2.776768176555488868e-06
7.252252252252252562e-01 2.757804004474611411e-06
7.261261261261261479e-01 2.738808239791635156e-06
7.270270270270270396e-01 2.719781477401083471e-06
7.279279279279279313e-01 2.700724320898016238e-06
7.288288288288288230e-01 2.681637382699689186e-06
7.297297297297297147e-01 2.662521284168903499e-06
7.306306306306306064e-01 2.643376655738957564e-06
7.315315315315314981e-01 2.624204137040284760e-06
7.324324324324323898e-01 2.605004377028770469e-06
7.333333333333333925e-01 2.585778034115755548e-06
7.342342342342342842e-01 2.566525776299763925e-06
7.351351351351351759e-01 2.547248281299950097e-06
7.360360360360360676e-01 2.527946236691315660e-06
7.369369369369369593e-01 2.508620340041644893e-06
7.378378378378378510e-01 2.489271299050264843e-06
7.387387387387387427e-01 2.469899831688562165e-06
7.396396396396396344e-01 2.450506666342336750e-06
7.405405405405405261e-01 2.431092541955936237e-06
7.414414414414414178e-01 2.411658208178278990e-06
7.423423423423423095e-01 2.392204425510671086e-06
7.432432432432432012e-01 2.372731965456529132e-06
7.441441441441442040e-01 2.353241610672947491e-06
7.450450450450450957e-01 2.333734155124172606e-06
7.459459459459459874e-01 2.314210404236950536e-06
7.468468468468468791e-01 2.294671175057804884e-06
7.477477477477477708e-01 2.275117296412208681e-06
7.486486486486486625e-01 2.255549609065704884e-06
7.495495495495495542e-01 2.235968965886942421e-06
7.504504504504504458e-01 2.216376232012652384e-06
7.513513513513513375e-01 2.196772285014581699e-06
7.522522522522522292e-01 2.177158015068357194e-06
7.531531531531531209e-01 2.157534325124319015e-06
7.540540540540540126e-01 2.137902131080308571e-06
7.549549549549550154e-01 2.118262361956398300e-06
7.558558558558559071e-01 2.098615960071599686e-06
7.567567567567567988e-01 2.078963881222488952e-06
7.576576576576576905e-01 2.059307094863823710e-06
7.585585585585585822e-01 2.039646584291066275e-06
7.594594594594594739e-01 2.019983346824866599e-06
7.603603603603603656e-01 2.000318393997457795e-06
7.612612612612612573e-01 1.980652751740970199e-06
7.621621621621621490e-01 1.960987460577644054e-06
7.630630630630630407e-01 1.941323575811928534e-06
7.639639639639639324e-01 1.921662167724433229e-06
7.648648648648648241e-01 1.902004321767736756e-06
7.657657657657658268e-01 1.882351138764002506e-06
7.666666666666667185e-01 1.862703735104391378e-06
7.675675675675676102e-01 1.843063242950217067e-06
7.684684684684685019e-01 1.823430810435843705e-06
7.693693693693693936e-01 1.803807601873253206e-06
7.702702702702702853e-01 1.784194797958267512e-06
7.711711711711711770e-01 1.764593595978355842e-06
7.720720720720720687e-01 1.745005210021993497e-06
7.729729729729729604e-01 1.725430871189504030e-06
7.738738738738738521e-01 1.705871827805346881e-06
7.747747747747747438e-01 1.686329345631737600e-06
7.756756756756756355e-01 1.666804708083593895e-06
7.765765765765766382e-01 1.647299216444669641e-06
7.774774774774775299e-01 1.627814190084842547e-06
7.783783783783784216e-01 1.608350966678421863e-06
7.792792792792793133e-01 1.588910902423414719e-06
7.801801801801802050e-01 1.569495372261625302e-06
7.810810810810810967e-01 1.550105770099490965e-06
7.819819819819819884e-01 1.530743509029512723e-06
7.828828828828828801e-01 1.511410021552179378e-06
7.837837837837837718e-01 1.492106759798214767e-06
7.846846846846846635e-01 1.472835195751034242e-06
7.855855855855855552e-01 1.453596821469218933e-06
7.864864864864864469e-01 1.434393149308871633e-06
7.873873873873874496e-01 1.415225712145630491e-06
7.882882882882883413e-01 1.396096063596213442e-06
7.891891891891892330e-01 1.377005778239193744e-06
7.900900900900901247e-01 1.357956451834885286e-06
7.909909909909910164e-01 1.338949701544039504e-06
7.918918918918919081e-01 1.319987166145117172e-06
7.927927927927927998e-01 1.301070506249884327e-06
7.936936936936936915e-01 1.282201404517046478e-06
7.945945945945945832e-01 1.263381565863594970e-06
7.954954954954954749e-01 1.244612717673580063e-06
7.963963963963963666e-01 1.225896610003950956e-06
7.972972972972972583e-01 1.207235015787109309e-06
7.981981981981982610e-01 1.188629731029772467e-06
7.990990990990991527e-01 1.170082575007788709e-06
8.000000000000000444e-01 1.151595390456395032e-06
8.009009009009009361e-01 1.133170043755517468e-06
8.018018018018018278e-01 1.114808425109627523e-06
8.027027027027027195e-01 1.096512448721577259e-06
8.036036036036036112e-01 1.078284052959932777e-06
8.045045045045045029e-01 1.060125200519173131e-06
8.054054054054053946e-01 1.042037878572165579e-06
8.063063063063062863e-01 1.024024098914241223e-06
8.072072072072071780e-01 1.006085898098191104e-06
8.081081081081080697e-01 9.882253375594237849e-07
8.090090090090090724e-01 9.704445037305284648e-07
8.099099099099099641e-01 9.527455081443970043e-07
8.108108108108108558e-01 9.351304875250112465e-07
8.117117117117117475e-01 9.176016038650080477e-07
8.126126126126126392e-01 9.001610444889799546e-07
8.135135135135135309e-01 8.828110221015128787e-07
8.144144144144144226e-01 8.655537748188103887e-07
8.153153153153153143e-01 8.483915661827529749e-07
8.162162162162162060e-01 8.313266851561460891e-07
8.171171171171170977e-01 8.143614460978150459e-07
8.180180180180179894e-01 7.974981887161714183e-07
8.189189189189188811e-01 7.807392779997562298e-07
8.198198198198198838e-01 7.640871041231737692e-07
8.207207207207207755e-01 7.475440823267945952e-07
8.216216216216216672e-01 7.311126527683906217e-07
8.225225225225225589e-01 7.147952803449083742e-07
8.234234234234234506e-01 6.985944544823410798e-07
8.243243243243243423e-01 6.825126888916192775e-07
8.252252252252252340e-01 6.665525212882935226e-07
8.261261261261261257e-01 6.507165130736366469e-07
8.270270270270270174e-01 6.350072489746726491e-07
8.279279279279279091e-01 6.194273366404677699e-07
8.288288288288288008e-01 6.039794061918742460e-07
8.297297297297296925e-01 5.886661097217434967e-07
8.306306306306306952e-01 5.734901207424339544e-07
8.315315315315315869e-01 5.584541335772813144e-07
8.324324324324324786e-01 5.435608626924238993e-07
8.333333333333333703e-01 5.288130419652678428e-07
8.342342342342342620e-01 5.142134238855331087e-07
8.351351351351351537e-01 4.997647786846578868e-07
8.360360360360360454e-01 4.854698933890418102e-07
8.369369369369369371e-01 4.713315707923377569e-07
8.378378378378378288e-01 4.573526283417166025e-07
8.387387387387387205e-01 4.435358969327072613e-07
8.396396396396396122e-01 4.298842196068827883e-07
8.405405405405405039e-01 4.164004501463125944e-07
8.414414414414415067e-01 4.030874515583210886e-07
8.423423423423423984e-01 3.899480944436938463e-07
8.432432432432432901e-01 3.769852552410278134e-07
8.441441441441441818e-01 3.642018143395002365e-07
8.450450450450450735e-01 3.516006540518069589e-07
8.459459459459459651e-01 3.391846564385270611e-07
8.468468468468468568e-01 3.269567009746047956e-07
8.477477477477477485e-01 3.149196620480598636e-07
8.486486486486486402e-01 3.030764062803992695e-07
8.495495495495495319e-01 2.914297896575363098e-07
8.504504504504504236e-01 2.799826544593081043e-07
8.513513513513513153e-01 2.687378259749123249e-07
8.522522522522523181e-01 2.576981089907640660e-07
8.531531531531532098e-01 2.468662840364218936e-07
8.540540540540541015e-01 2.362451033732496329e-07
8.549549549549549932e-01 2.258372867095500678e-07
8.558558558558558849e-01 2.156455166247769170e-07
8.567567567567567766e-01 2.056724336843264937e-07
8.576576576576576683e-01 1.959206312251769421e-07
8.585585585585585600e-01 1.863926497913335868e-07
8.594594594594594517e-01 1.770909711966432065e-07
8.603603603603603434e-01 1.680180121910364294e-07
8.612612612612612351e-01 1.591761177046509403e-07
8.621621621621621268e-01 1.505675536425670240e-07
8.630630630630631295e-01 1.421944992010368043e-07
8.639639639639640212e-01 1.340590386741152227e-07
8.648648648648649129e-01 1.261631527174532498e-07
8.657657657657658046e-01 1.185087090337696113e-07
8.666666666666666963e-01 1.110974524420271783e-07
8.675675675675675880e-01 1.039309942897350815e-07
8.684684684684684797e-01 9.701080116495893893e-08
8.693693693693693714e-01 9.033818286158328894e-08
8.702702702702702631e-01 8.391427954810141383e-08
8.711711711711711548e-01 7.774004808669173969e-08
8.720720720720720465e-01 7.181624744555001939e-08
8.729729729729729382e-01 6.614342314337901193e-08
8.738738738738739409e-01 6.072189066053629421e-08
8.747747747747748326e-01 5.555171774662408593e-08
8.756756756756757243e-01 5.063270554918415716e-08
8.765765765765766160e-01 4.596436848268760660e-08
8.774774774774775077e-01 4.154591275104793997e-08
8.783783783783783994e-01 3.737621343049487537e-08
8.792792792792792911e-01 3.345379001272090182e-08
8.801801801801801828e-01 2.977678030073689914e-08
8.810810810810810745e-01 2.634291254179166257e-08
8.819819819819819662e-01 2.314947567296972162e-08
8.828828828828828579e-01 2.019328754562252288e-08
8.837837837837837496e-01 1.747066098455194467e-08
8.846846846846847523e-01 1.497736752677342642e-08
8.855855855855856440e-01 1.270859867267229445e-08
8.864864864864865357e-01 1.065892446933112779e-08
8.873873873873874274e-01 8.822249231683184223e-09
8.882882882882883191e-01 7.191764191796500882e-09
8.891891891891892108e-01 5.759896849941466386e-09
8.900900900900901025e-01 4.518256782992742553e-09
8.909909909909909942e-01 3.457577646039837706e-09
8.918918918918918859e-01 2.567655081676900869e-09
8.927927927927927776e-01 1.837280228146428949e-09
8.936936936936936693e-01 1.254168492142567066e-09
8.945945945945945610e-01 8.048832244350448545e-10
8.954954954954955637e-01 4.747539063336916981e-10
8.963963963963964554e-01 2.477884221294211552e-10
8.972972972972973471e-01 1.065789567479237983e-10
8.981981981981982388e-01 3.220101863868707816e-11
8.990990990990991305e-01 4.105045055496007035e-12
9.000000000000000222e-01 0.000000000000000000e+00


==> figs/power spectrum full/example_p-1.csv <==
1.000000000000000048e-04 7.340070649666878293e-15
9.000600060006000262e-04 6.562765637004368180e-14
1.700120012001200007e-03 1.231384824582771703e-13
2.500180018001799554e-03 1.798737008773042894e-13
3.300240024002399752e-03 2.358344593627141315e-13
4.100300030003000383e-03 2.910219014708113842e-13
4.900360036003599713e-03 3.454371666254220100e-13
5.700420042004199911e-03 3.990813901634430096e-13
6.500480048004800109e-03 4.519557033791377311e-13
7.300540054005400306e-03 5.040612335671831894e-13
8.100600060005999636e-03 5.553991040644744434e-13
8.900660066006598967e-03 6.059704342906799227e-13
9.700720072007198297e-03 6.557763397875667368e-13
1.050078007800779936e-02 7.048179322570842543e-13
1.130084008400839869e-02 7.530963195982186745e-13
1.210090009000899976e-02 8.006126059426248022e-13
1.290096009600959909e-02 8.473678916890180600e-13
1.370102010201019842e-02 8.933632735363749055e-13
1.450108010801079948e-02 9.385998445158848024e-13
1.530114011401139881e-02 9.830786940217114038e-13
1.610120012001199988e-02 1.026800907840541843e-12
1.690126012601259747e-02 1.069767568179929381e-12
1.770132013201319854e-02 1.111979753695428105e-12
1.850138013801379960e-02 1.153438539516552176e-12
1.930144014401439720e-02 1.194144997271523603e-12
2.010150015001499826e-02 1.234100195110842438e-12
2.090156015601559933e-02 1.273305197729667715e-12
2.170162016201620039e-02 1.311761066389036566e-12
2.250168016801679799e-02 1.349468858935878926e-12
2.330174017401739905e-02 1.386429629821889403e-12
2.410180018001800012e-02 1.422644430121228668e-12
2.490186018601859771e-02 1.458114307547046055e-12
2.570192019201919878e-02 1.492840306466874502e-12
2.650198019801979984e-02 1.526823467916846697e-12
2.730204020402039744e-02 1.560064829614788815e-12
2.810210021002099851e-02 1.592565425972147784e-12
2.890216021602159957e-02 1.624326288104807245e-12
2.970222022202219717e-02 1.655348443842747141e-12
3.050228022802279823e-02 1.685632917738598052e-12
3.130234023402340277e-02 1.715180731075054316e-12
3.210240024002400383e-02 1.743992901871183703e-12
3.290246024602460490e-02 1.772070444887606587e-12
3.370252025202519902e-02 1.799414371630607007e-12
3.450258025802580009e-02 1.826025690355082526e-12
3.530264026402640115e-02 1.851905406066461129e-12
3.610270027002700222e-02 1.877054520521469833e-12
3.690276027602760328e-02 1.901474032227866909e-12
3.770282028202820435e-02 1.925164936443045204e-12
3.850288028802879847e-02 1.948128225171609973e-12
3.930294029402939954e-02 1.970364887161841549e-12
4.010300030003000060e-02 1.991875907901117177e-12
4.090306030603060167e-02 2.012662269610278263e-12
4.170312031203120273e-02 2.032724951236930947e-12
4.250318031803180380e-02 2.052064928447697334e-12
4.330324032403240486e-02 2.070683173619437610e-12
4.410330033003299899e-02 2.088580655829430102e-12
4.490336033603360005e-02 2.105758340844513719e-12
4.570342034203420112e-02 2.122217191109210157e-12
4.650348034803480218e-02 2.137958165732835555e-12
4.730354035403540325e-02 2.152982220475578577e-12
4.810360036003600431e-02 2.167290307733592981e-12
4.890366036603659844e-02 2.180883376523067126e-12
4.970372037203719950e-02 2.193762372463324527e-12
5.050378037803780057e-02 2.205928237758888816e-12
5.130384038403840163e-02 2.217381911180634283e-12
5.210390039003900270e-02 2.228124328045879827e-12
5.290396039603960376e-02 2.238156420197576957e-12
5.370402040204020483e-02 2.247479115982478366e-12
5.450408040804079896e-02 2.256093340228400563e-12
5.530414041404140002e-02 2.264000014220487260e-12
5.610420042004200109e-02 2.271200055676536126e-12
5.690426042604260215e-02 2.277694378721410716e-12
5.770432043204320322e-02 2.283483893860475369e-12
5.850438043804380428e-02 2.288569507952141941e-12
5.930444044404439841e-02 2.292952124179451629e-12
6.010450045004499947e-02 2.296632642020783161e-12
6.090456045604560054e-02 2.299611957219617490e-12
6.170462046204620160e-02 2.301890961753412699e-12
6.250468046804680267e-02 2.303470543801577407e-12
6.330474047404739679e-02 2.304351587712562071e-12
6.410480048004800480e-02 2.304534973970037878e-12
6.490486048604859892e-02 2.304021579158241596e-12
6.570492049204920693e-02 2.302812275926397110e-12
6.650498049804980105e-02 2.300907932952306555e-12
6.730504050405039518e-02 2.298309414905074677e-12
6.810510051005100318e-02 2.295017582406959172e-12
6.890516051605159731e-02 2.291033291994406758e-12
6.970522052205220531e-02 2.286357396078211182e-12
7.050528052805279944e-02 2.280990742902876360e-12
7.130534053405340744e-02 2.274934176505120826e-12
7.210540054005400157e-02 2.268188536671561062e-12
7.290546054605459569e-02 2.260754658895615714e-12
7.370552055205520370e-02 2.252633374333536172e-12
7.450558055805579782e-02 2.243825509759710146e-12
7.530564056405640583e-02 2.234331887521100488e-12
7.610570057005699995e-02 2.224153325490941660e-12
7.690576057605759408e-02 2.213290637021623961e-12
7.770582058205820208e-02 2.201744630896818026e-12
7.850588058805879621e-02 2.189516111282821017e-12
7.930594059405940421e-02 2.176605877679131773e-12
8.010600060005999834e-02 2.163014724868279556e-12
8.090606060606060634e-02 2.148743442864889037e-12
8.170612061206120047e-02 2.133792816864019065e-12
8.250618061806179460e-02 2.118163627188725561e-12
8.330624062406240260e-02 2.101856649236938988e-12
8.410630063006299673e-02 2.084872653427559078e-12
8.490636063606360473e-02 2.067212405145895645e-12
8.570642064206419886e-02 2.048876664688321398e-12
8.650648064806480686e-02 2.029866187206272459e-12
8.730654065406540099e-02 2.010181722649526313e-12
8.810660066006599511e-02 1.989824015708770912e-12
8.890666066606660312e-02 1.968793805757502511e-12
8.970672067206719724e-02 1.947091826793248990e-12
9.050678067806780525e-02 1.924718807378060916e-12
9.130684068406839937e-02 1.901675470578400390e-12
9.210690069006900738e-02 1.877962533904323888e-12
9.290696069606960150e-02 1.853580709248002300e-12
9.370702070207019563e-02 1.828530702821608475e-12
9.450708070807080363e-02 1.802813215094539340e-12
9.530714071407139776e-02 1.776428940729994210e-12
9.610720072007200576e-02 1.749378568520939174e-12
9.690726072607259989e-02 1.721662781325410707e-12
9.770732073207319401e-02 1.693282256001199703e-12
9.850738073807380202e-02 1.664237663339953898e-12
9.930744074407439614e-02 1.634529668000601945e-12
1.001075007500750041e-01 1.604158928442217292e-12
1.009075607560755983e-01 1.573126096856272973e-12
1.017076207620762063e-01 1.541431819098273801e-12
1.025076807680768004e-01 1.509076734618830571e-12
1.033077407740773945e-01 1.476061476394119336e-12
1.041078007800780025e-01 1.442386670855776841e-12
1.049078607860785967e-01 1.408052937820215956e-12
1.057079207920792047e-01 1.373060890417364355e-12
1.065079807980797988e-01 1.337411135018856509e-12
1.073080408040804068e-01 1.301104271165629740e-12
1.081081008100810009e-01 1.264140891495014990e-12
1.089081608160815950e-01 1.226521581667233468e-12
1.097082208220822030e-01 1.188246920291366606e-12
1.105082808280827972e-01 1.149317478850791667e-12
1.113083408340834052e-01 1.109733821628078351e-12
1.121084008400839993e-01 1.069496505629343970e-12
1.129084608460845934e-01 1.028606080508095888e-12
1.137085208520852014e-01 9.870630884885511119e-13
1.145085808580857956e-01 9.448680642884413096e-13
1.153086408640864036e-01 9.020215350412928775e-13
1.161087008700869977e-01 8.585240202182212107e-13
1.169087608760876057e-01 8.143760315492054654e-13
1.177088208820881998e-01 7.695780729438711716e-13
1.185088808880887939e-01 7.241306404117841315e-13
1.193089408940894020e-01 6.780342219822418696e-13
1.201090009000899961e-01 6.312892976235949476e-13
1.209090609060906041e-01 5.838963391620705768e-13
1.217091209120911982e-01 5.358558102001376066e-13
1.225091809180918062e-01 4.871681660343775462e-13
1.233092409240924003e-01 4.378338535729067060e-13
1.241093009300929945e-01 3.878533112523131586e-13
1.249093609360936025e-01 3.372269689541456255e-13
1.257094209420941966e-01 2.859552479209403071e-13
1.265094809480947768e-01 2.340385606717899959e-13
1.273095409540953848e-01 1.814773109174595129e-13
1.281096009600959928e-01 1.282718934750666268e-13
1.289096609660965731e-01 7.442269418230486622e-14
1.297097209720971811e-01 1.993008981122305747e-14
1.305097809780977891e-01 3.520555201841534089e-14
1.313098409840983971e-01 9.098387292622745505e-14
1.321099009900989774e-01 1.474045238587262971e-13
1.329099609960995854e-01 2.044671651772774779e-13
1.337100210021001934e-01 2.621714667464618997e-13
1.345100810081007736e-01 3.205171080228813809e-13
1.353101410141013816e-01 3.795037781443829142e-13
1.361102010201019896e-01 4.391311760196862405e-13
1.369102610261025976e-01 4.993990104184421029e-13
1.377103210321031779e-01 5.603070000617012391e-13
1.385103810381037859e-01 6.218548737127977207e-13
1.393104410441043939e-01 6.840423702686235681e-13
1.401105010501049741e-01 7.468692388513312932e-13
1.409105610561055821e-01 8.103352389004419557e-13
1.417106210621061901e-01 8.744401402653278326e-13
1.425106810681067981e-01 9.391837232981344267e-13
1.433107410741073784e-01 1.004565778947073253e-12
1.441108010801079864e-01 1.070586108850132556e-12
1.449108610861085944e-01 1.137244525429159412e-12
1.457109210921091746e-01 1.204540851984369253e-12
1.465109810981097826e-01 1.272474922789221625e-12
1.473110411041103907e-01 1.341046583185698227e-12
1.481111011101109987e-01 1.410255689679973340e-12
1.489111611161115789e-01 1.480102110038477843e-12
1.497112211221121869e-01 1.550585723384337252e-12
1.505112811281127949e-01 1.621706420294225152e-12
1.513113411341133752e-01 1.693464102895560153e-12
1.521114011401139832e-01 1.765858684964150766e-12
1.529114611461145912e-01 1.838890092022169856e-12
1.537115211521151714e-01 1.912558261436530366e-12
1.545115811581157794e-01 1.986863142517690592e-12
1.553116411641163874e-01 2.061804696618767421e-12
1.561117011701169954e-01 2.137382897235105974e-12
1.569117611761175757e-01 2.213597730104180249e-12
1.577118211821181837e-01 2.290449193305929561e-12
1.585118811881187917e-01 2.367937297363437086e-12
1.593119411941193719e-01 2.446062065344004222e-12
1.601120012001199799e-01 2.524823532960647835e-12
1.609120612061205879e-01 2.604221748673923440e-12
1.617121212121211959e-01 2.684256773794188237e-12
1.625121812181217762e-01 2.764928682584215933e-12
1.633122412241223842e-01 2.846237562362237677e-12
1.641123012301229922e-01 2.928183513605331158e-12
1.649123612361235724e-01 3.010766650053230959e-12
1.657124212421241805e-01 3.093987098812514950e-12
1.665124812481247885e-01 3.177845000461207088e-12
1.673125412541253965e-01 3.262340509153741709e-12
1.681126012601259767e-01 3.347473792726338993e-12
1.689126612661265847e-01 3.433245032802810564e-12
1.697127212721271927e-01 3.519654424900700342e-12
1.705127812781277730e-01 3.606702178537876131e-12
1.713128412841283810e-01 3.694388517339525513e-12
1.721129012901289890e-01 3.782713679145529382e-12
1.729129612961295970e-01 3.871677916118243827e-12
1.737130213021301772e-01 3.961281494850752943e-12
1.745130813081307852e-01 4.051524696475430639e-12
1.753131413141313932e-01 4.142407816773009729e-12
1.761132013201319735e-01 4.233931166282044424e-12
1.769132613261325815e-01 4.326095070408745217e-12
1.777133213321331895e-01 4.418899869537318633e-12
1.785133813381337975e-01 4.512345919140656764e-12
1.793134413441343777e-01 4.606433589891509855e-12
1.801135013501349857e-01 4.701163267774089448e-12
1.809135613561355937e-01 4.796535354196062498e-12
1.817136213621361740e-01 4.892550266101018856e-12
1.825136813681367820e-01 4.989208436081411311e-12
1.833137413741373900e-01 5.086510312491888219e-12
1.841138013801379980e-01 5.184456359563098693e-12
1.849138613861385783e-01 5.283047057515951771e-12
1.857139213921391863e-01 5.382282902676373186e-12
1.865139813981397943e-01 5.482164407590463608e-12
1.873140414041403745e-01 5.582692101140138334e-12
1.881141014101409825e-01 5.683866528659309005e-12
1.889141614161415905e-01 5.785688252050430446e-12
1.897142214221421708e-01 5.888157849901636386e-12
1.905142814281427788e-01 5.991275917604270195e-12
1.913143414341433868e-01 6.095043067470990761e-12
1.921144014401439948e-01 6.199459928854299236e-12
1.929144614461445750e-01 6.304527148265626385e-12
1.937145214521451830e-01 6.410245389494931272e-12
1.945145814581457910e-01 6.516615333730716763e-12
1.953146414641463713e-01 6.623637679680713080e-12
1.961147014701469793e-01 6.731313143692951517e-12
1.969147614761475873e-01 6.839642459877445611e-12
1.977148214821481953e-01 6.948626380228387696e-12
1.985148814881487755e-01 7.058265674746893942e-12
1.993149414941493835e-01 7.168561131564272035e-12
2.001150015001499916e-01 7.279513557065897939e-12
2.009150615061505718e-01 7.391123776015574099e-12
2.017151215121511798e-01 7.503392631680544382e-12
2.025151815181517878e-01 7.616320985957010656e-12
2.033152415241523958e-01 7.729909719496307720e-12
2.041153015301529761e-01 7.844159731831545954e-12
2.049153615361535841e-01 7.959071941505014898e-12
2.057154215421541921e-01 8.074647286196031129e-12
2.065154815481547723e-01 8.190886722849514762e-12
2.073155415541553803e-01 8.307791227805112018e-12
2.081156015601559883e-01 8.425361796926976957e-12
2.089156615661565963e-01 8.543599445734184902e-12
2.097157215721571766e-01 8.662505209531759787e-12
2.105157815781577846e-01 8.782080143542431747e-12
2.113158415841583926e-01 8.902325323038906856e-12
2.121159015901589728e-01 9.023241843476988276e-12
2.129159615961595808e-01 9.144830820629228930e-12
2.137160216021601888e-01 9.267093390719274038e-12
2.145160816081607968e-01 9.390030710557037290e-12
2.153161416141613771e-01 9.513643957674416630e-12
2.161162016201619851e-01 9.637934330461783902e-12
2.169162616261625931e-01 9.762903048305224131e-12
2.177163216321631733e-01 9.888551351724438809e-12
2.185163816381637814e-01 1.001488050251147798e-11
2.193164416441643894e-01 1.014189178387008463e-11
2.201165016501649974e-01 1.026958650055597934e-11
2.209165616561655776e-01 1.039796597901771203e-11
2.217166216621661856e-01 1.052703156753848789e-11
2.225166816681667936e-01 1.065678463637864763e-11
2.233167416741673739e-01 1.078722657791889896e-11
2.241168016801679819e-01 1.091835880680463859e-11
2.249168616861685899e-01 1.105018276009069273e-11
2.257169216921691701e-01 1.118269989738725466e-11
2.265169816981697781e-01 1.131591170100639423e-11
2.273170417041703861e-01 1.144981967610961593e-11
2.281171017101709941e-01 1.158442535085611970e-11
2.289171617161715744e-01 1.171973027655202947e-11
2.297172217221721824e-01 1.185573602780055876e-11
2.305172817281727904e-01 1.199244420265294851e-11
2.313173417341733706e-01 1.212985642276032583e-11
2.321174017401739786e-01 1.226797433352666293e-11
2.329174617461745866e-01 1.240679960426240008e-11
2.337175217521751946e-01 1.254633392833928508e-11
2.345175817581757749e-01 1.268657902334593008e-11
2.353176417641763829e-01 1.282753663124454776e-11
2.361177017701769909e-01 1.296920851852848562e-11
2.369177617761775712e-01 1.311159647638090409e-11
2.377178217821781792e-01 1.325470232083446604e-11
2.385178817881787872e-01 1.339852789293182594e-11
2.393179417941793952e-01 1.354307505888752623e-11
2.401180018001799754e-01 1.368834571025060782e-11
2.409180618061805834e-01 1.383434176406842250e-11
2.417181218121811914e-01 1.398106516305162643e-11
2.425181818181817717e-01 1.412851787574004599e-11
2.433182418241823797e-01 1.427670189666982804e-11
2.441183018301829877e-01 1.442561924654160799e-11
2.449183618361835957e-01 1.457527197238992031e-11
2.457184218421841759e-01 1.472566214775363162e-11
2.465184818481847839e-01 1.487679187284760328e-11
2.473185418541853919e-01 1.502866327473559642e-11
2.481186018601859722e-01 1.518127850750416076e-11
2.489186618661865802e-01 1.533463975243811004e-11
2.497187218721871882e-01 1.548874921819678577e-11
2.505187818781877684e-01 1.564360914099186231e-11
2.513188418841884042e-01 1.579922178476635066e-11
2.521189018901889844e-01 1.595558944137473972e-11
2.529189618961895647e-01 1.611271443076464314e-11
2.537190219021902005e-01 1.627059910115965153e-11
2.545190819081907807e-01 1.642924582924335103e-11
2.553191419141913610e-01 1.658865702034508999e-11
2.561192019201919967e-01 1.674883510862655993e-11
2.569192619261925770e-01 1.690978255727024724e-11
2.577193219321931572e-01 1.707150185866901596e-11
2.585193819381937930e-01 1.723399553461716058e-11
2.593194419441943732e-01 1.739726613650275788e-11
2.601195019501950090e-01 1.756131624550180879e-11
2.609195619561955892e-01 1.772614847277351119e-11
2.617196219621961695e-01 1.789176545965706426e-11
2.625196819681968052e-01 1.805816987787014660e-11
2.633197419741973855e-01 1.822536442970874172e-11
2.641198019801979657e-01 1.839335184824860503e-11
2.649198619861986015e-01 1.856213489754826877e-11
2.657199219921991817e-01 1.873171637285349459e-11
2.665199819981997620e-01 1.890209910080360666e-11
2.673200420042003977e-01 1.907328593963911076e-11
2.681201020102009780e-01 1.924527977941126175e-11
2.689201620162015582e-01 1.941808354219301730e-11
2.697202220222021940e-01 1.959170018229180421e-11
2.705202820282027742e-01 1.976613268646410395e-11
2.713203420342034100e-01 1.994138407413145665e-11
2.721204020402039903e-01 2.011745739759842316e-11
2.729204620462045705e-01 2.029435574227239546e-11
2.737205220522052063e-01 2.047208222688485443e-11
2.745205820582057865e-01 2.065064000371473782e-11
2.753206420642063668e-01 2.083003225881356574e-11
2.761207020702070025e-01 2.101026221223236612e-11
2.769207620762075828e-01 2.119133311825038040e-11
2.777208220822081630e-01 2.137324826560598912e-11
2.785208820882087988e-01 2.155601097772920459e-11
2.793209420942093790e-01 2.173962461297615074e-11
2.801210021002099593e-01 2.192409256486591790e-11
2.809210621062105950e-01 2.210941826231877790e-11
2.817211221122111753e-01 2.229560516989687743e-11
2.825211821182117555e-01 2.248265678804679588e-11
2.833212421242123913e-01 2.267057665334424861e-11
2.841213021302129715e-01 2.285936833874061907e-11
2.849213621362136073e-01 2.304903545381207266e-11
2.857214221422141875e-01 2.323958164501041217e-11
2.865214821482147678e-01 2.343101059591613690e-11
2.873215421542154036e-01 2.362332602749394450e-11
2.881216021602159838e-01 2.381653169835007141e-11
2.889216621662165640e-01 2.401063140499239916e-11
2.897217221722171998e-01 2.420562898209220208e-11
2.905217821782177801e-01 2.440152830274865126e-11
2.913218421842183603e-01 2.459833327875549301e-11
2.921219021902189961e-01 2.479604786087002154e-11
2.929219621962195763e-01 2.499467603908456868e-11
2.937220222022201566e-01 2.519422184290026833e-11
2.945220822082207923e-01 2.539468934160328954e-11
2.953221422142213726e-01 2.559608264454352857e-11
2.961222022202220083e-01 2.579840590141605060e-11
2.969222622262225886e-01 2.600166330254439907e-11
2.977223222322231688e-01 2.620585907916719764e-11
2.985223822382238046e-01 2.641099750372700747e-11
2.993224422442243848e-01 2.661708289016163372e-11
3.001225022502249651e-01 2.682411959419834015e-11
3.009225622562256008e-01 2.703211201365067767e-11
3.017226222622261811e-01 2.724106458871793022e-11
3.025226822682267613e-01 2.745098180228738144e-11
3.033227422742273971e-01 2.766186818023933747e-11
3.041228022802279773e-01 2.787372829175481880e-11
3.049228622862285576e-01 2.808656674962642828e-11
3.057229222922291934e-01 2.830038821057163289e-11
3.065229822982297736e-01 2.851519737554933477e-11
3.073230423042303538e-01 2.873099899007925990e-11
3.081231023102309896e-01 2.894779784456396720e-11
3.089231623162315699e-01 2.916559877461457679e-11
3.097232223222322056e-01 2.938440666137892479e-11
3.105232823282327859e-01 2.960422643187292670e-11
3.113233423342333661e-01 2.982506305931538523e-11
3.121234023402340019e-01 3.004692156346536043e-11
3.129234623462345821e-01 3.026980701096332999e-11
3.137235223522351624e-01 3.049372451567509605e-11
3.145235823582357981e-01 3.071867923903927214e-11
3.153236423642363784e-01 3.094467639041785912e-11
3.161237023702369586e-01 3.117172122745016217e-11
3.169237623762375944e-01 3.139981905641041069e-11
3.177238223822381746e-01 3.162897523256807946e-11
3.185238823882387549e-01 3.185919516055254606e-11
3.193239423942393906e-01 3.209048429472057230e-11
3.201240024002399709e-01 3.232284813952758556e-11
3.209240624062406066e-01 3.255629224990235926e-11
3.217241224122411869e-01 3.279082223162576466e-11
3.225241824182417671e-01 3.302644374171245010e-11
3.233242424242424029e-01 3.326316248879695985e-11
3.241243024302429832e-01 3.350098423352288383e-11
3.249243624362435634e-01 3.373991478893645982e-11
3.257244224422441992e-01 3.397996002088362671e-11
3.265244824482447794e-01 3.422112584841079989e-11
3.273245424542453597e-01 3.446341824417012513e-11
3.281246024602459954e-01 3.470684323482799601e-11
3.289246624662465757e-01 3.495140690147818532e-11
3.297247224722471559e-01 3.519711538005856319e-11
3.305247824782477917e-01 3.544397486177231942e-11
3.313248424842483719e-01 3.569199159351291458e-11
3.321249024902490077e-01 3.594117187829362589e-11
3.329249624962495879e-01 3.619152207568100920e-11
3.337250225022501682e-01 3.644304860223271668e-11
3.345250825082508039e-01 3.669575793194019998e-11
3.353251425142513842e-01 3.694965659667458647e-11
3.361252025202519644e-01 3.720475118663830686e-11
3.369252625262526002e-01 3.746104835082059392e-11
3.377253225322531804e-01 3.771855479745725266e-11
3.385253825382537607e-01 3.797727729449545833e-11
3.393254425442543964e-01 3.823722267006362081e-11
3.401255025502549767e-01 3.849839781294459016e-11
3.409255625562555569e-01 3.876080967305496246e-11
3.417256225622561927e-01 3.902446526192872850e-11
3.425256825682567730e-01 3.928937165320547187e-11
3.433257425742573532e-01 3.955553598312385974e-11
3.441258025802579890e-01 3.982296545102033587e-11
3.449258625862585692e-01 4.009166731983199467e-11
3.457259225922592050e-01 4.036164891660552998e-11
3.465259825982597852e-01 4.063291763301065569e-11
3.473260426042603655e-01 4.090548092585918098e-11
3.481261026102610012e-01 4.117934631762911970e-11
3.489261626162615815e-01 4.145452139699383395e-11
3.497262226222621617e-01 4.173101381935756244e-11
3.505262826282627975e-01 4.200883130739527860e-11
3.513263426342633777e-01 4.228798165159864271e-11
3.521264026402639580e-01 4.256847271082769911e-11
3.529264626462645937e-01 4.285031241286776254e-11
3.537265226522651740e-01 4.313350875499197858e-11
3.545265826582657542e-01 4.341806980453070175e-11
3.553266426642663900e-01 4.370400369944533268e-11
3.561267026702669702e-01 4.399131864890863053e-11
3.569267626762676060e-01 4.428002293389157832e-11
3.577268226822681862e-01 4.457012490775546965e-11
3.585268826882687665e-01 4.486163299685030936e-11
3.593269426942694023e-01 4.515455570111999300e-11
3.601270027002699825e-01 4.544890159471292775e-11
3.609270627062705628e-01 4.574467932659951621e-11
3.617271227122711985e-01 4.604189762119604454e-11
3.625271827182717788e-01 4.634056527899477427e-11
3.633272427242723590e-01 4.664069117720071637e-11
3.641273027302729948e-01 4.694228427037542972e-11
3.649273627362735750e-01 4.724535359108686847e-11
3.657274227422741553e-01 4.754990825056649300e-11
3.665274827482747910e-01 4.785595743937328915e-11
3.673275427542753713e-01 4.816351042806423693e-11
3.681276027602760070e-01 4.847257656787268254e-11
3.689276627662765873e-01 4.878316529139281105e-11
3.697277227722771675e-01 4.909528611327205465e-11
3.705277827782778033e-01 4.940894863091095211e-11
3.713278427842783835e-01 4.972416252516938652e-11
3.721279027902789638e-01 5.004093756108126290e-11
3.729279627962795995e-01 5.035928358857645593e-11
3.737280228022801798e-01 5.067921054321002777e-11
3.745280828082807600e-01 5.100072844689987937e-11
3.753281428142813958e-01 5.132384740867152962e-11
3.761282028202819760e-01 5.164857762541105007e-11
3.769282628262825563e-01 5.197492938262656869e-11
3.777283228322831921e-01 5.230291305521650738e-11
3.785283828382837723e-01 5.263253910824784909e-11
3.793284428442843526e-01 5.296381809774082849e-11
3.801285028502849883e-01 5.329676067146361989e-11
3.809285628562855686e-01 5.363137756973434698e-11
3.817286228622862043e-01 5.396767962623230151e-11
3.825286828682867846e-01 5.430567776881789244e-11
3.833287428742873648e-01 5.464538302036058272e-11
3.841288028802880006e-01 5.498680649957729499e-11
3.849288628862885808e-01 5.532995942187803570e-11
3.857289228922891611e-01 5.567485310022173628e-11
3.865289828982897968e-01 5.602149894598140002e-11
3.873290429042903771e-01 5.636990846981766297e-11
3.881291029102909573e-01 5.672009328256296603e-11
3.889291629162915931e-01 5.707206509611408277e-11
3.897292229222921733e-01 5.742583572433545888e-11
3.905292829282927536e-01 5.778141708397145664e-11
3.913293429342933893e-01 5.813882119556924940e-11
3.921294029402939696e-01 5.849806018441093131e-11
3.929294629462946054e-01 5.885914628145630941e-11
3.937295229522951856e-01 5.922209182429633909e-11
3.945295829582957658e-01 5.958690925811549703e-11
3.953296429642964016e-01 5.995361113666693026e-11
3.961297029702969819e-01 6.032221012325550858e-11
3.969297629762975621e-01 6.069271899173425408e-11
3.977298229822981979e-01 6.106515062751015401e-11
3.985298829882987781e-01 6.143951802856095961e-11
3.993299429942993584e-01 6.181583430646434097e-11
4.001300030002999941e-01 6.219411268743696804e-11
4.009300630063005744e-01 6.257436651338561163e-11
4.017301230123011546e-01 6.295660924297041946e-11
4.025301830183017904e-01 6.334085445267894558e-11
4.033302430243023706e-01 6.372711583791221262e-11
4.041303030303030064e-01 6.411540721408355665e-11
4.049303630363035866e-01 6.450574251772865185e-11
4.057304230423041669e-01 6.489813580762856331e-11
4.065304830483048026e-01 6.529260126594465170e-11
4.073305430543053829e-01 6.568915319936684219e-11
4.081306030603059631e-01 6.608780604027359014e-11
4.089306630663065989e-01 6.648857434790610272e-11
4.097307230723071791e-01 6.689147280955421873e-11
4.105307830783077594e-01 6.729651624175654415e-11
4.113308430843083952e-01 6.770371959151399084e-11
4.121309030903089754e-01 6.811309793751598125e-11
4.129309630963095556e-01 6.852466649138137444e-11
4.137310231023101914e-01 6.893844059891260119e-11
4.145310831083107717e-01 6.935443574136414539e-11
4.153311431143113519e-01 6.977266753672614749e-11
4.161312031203119877e-01 7.019315174102015700e-11
4.169312631263125679e-01 7.061590424961173894e-11
4.177313231323132037e-01 7.104094109853746535e-11
4.185313831383137839e-01 7.146827846584528400e-11
4.193314431443143642e-01 7.189793267295237408e-11
4.201315031503149999e-01 7.232992018601649534e-11
4.209315631563155802e-01 7.276425761732377747e-11
4.217316231623161604e-01 7.320096172669213539e-11
4.225316831683167962e-01 7.364004942289054313e-11
4.233317431743173764e-01 7.408153776507411470e-11
4.241318031803179567e-01 7.452544396423606452e-11
4.249318631863185924e-01 7.497178538467628906e-11
4.257319231923191727e-01 7.542057954548578122e-11
4.265319831983197529e-01 7.587184412204881618e-11
4.273320432043203887e-01 7.632559694756248219e-11
4.281321032103209689e-01 7.678185601457254815e-11
4.289321632163216047e-01 7.724063947652836930e-11
4.297322232223221850e-01 7.770196564935394878e-11
4.305322832283227652e-01 7.816585301303881276e-11
4.313323432343234010e-01 7.863232021324604951e-11
4.321324032403239812e-01 7.910138606293915395e-11
4.329324632463245615e-01 7.957306954402756137e-11
4.337325232523251972e-01 8.004738980903120615e-11
4.345325832583257775e-01 8.052436618276471325e-11
4.353326432643263577e-01 8.100401816404056306e-11
4.361327032703269935e-01 8.148636542739187599e-11
4.369327632763275737e-01 8.197142782481579901e-11
4.377328232823281540e-01 8.245922538753705469e-11
4.385328832883287897e-01 8.294977832779086440e-11
4.393329432943293700e-01 8.344310704062852851e-11
4.401330033003300057e-01 8.393923210574267795e-11
4.409330633063305860e-01 8.443817428931408414e-11
4.417331233123311662e-01 8.493995454587976892e-11
4.425331833183318020e-01 8.544459402022467606e-11
4.433332433243323822e-01 8.595211404929258780e-11
4.441333033303329625e-01 8.646253616412248999e-11
4.449333633363335982e-01 8.697588209180525492e-11
4.457334233423341785e-01 8.749217375746490691e-11
4.465334833483347587e-01 8.801143328626211837e-11
4.473335433543353945e-01 8.853368300542288317e-11
4.481336033603359748e-01 8.905894544628896817e-11
4.489336633663365550e-01 8.958724334639402019e-11
4.497337233723371908e-01 9.011859965156455309e-11
4.505337833783377710e-01 9.065303751804471625e-11
4.513338433843383513e-01 9.119058031464677032e-11
4.521339033903389870e-01 9.173125162492724431e-11
4.529339633963395673e-01 9.227507524938890329e-11
4.537340234023402030e-01 9.282207520770921172e-11
4.545340834083407833e-01 9.337227574099396124e-11
4.553341434143413635e-01 9.392570131406019863e-11
4.561342034203419993e-01 9.448237661774448624e-11
4.569342634263425795e-01 9.504232657123923489e-11
4.577343234323431598e-01 9.560557632445792340e-11
4.585343834383437955e-01 9.617215126042756344e-11
4.593344434443443758e-01 9.674207699771029659e-11
4.601345034503449560e-01 9.731537939285471829e-11
4.609345634563455918e-01 9.789208454287573940e-11
4.617346234623461720e-01 9.847221878776505356e-11
4.625346834683467523e-01 9.905580871303183536e-11
4.633347434743473880e-01 9.964288115227383738e-11
4.641348034803479683e-01 1.002334631897802303e-10
4.649348634863486041e-01 1.008275821631653073e-10
4.657349234923491843e-01 1.014252656660342543e-10
4.665349834983497646e-01 1.020265415506826543e-10
4.673350435043504003e-01 1.026314379308265576e-10
4.681351035103509806e-01 1.032399831843679670e-10
4.689351635163515608e-01 1.038522059561924008e-10
4.697352235223521966e-01 1.044681351610023229e-10
4.705352835283527768e-01 1.050877999861836723e-10
4.713353435343533571e-01 1.057112298947085434e-10
4.721354035403539928e-01 1.063384546280732540e-10
4.729354635463545731e-01 1.069695042092721887e-10
4.737355235523551533e-01 1.076044089458086848e-10
4.745355835583557891e-01 1.082431994327432704e-10
4.753356435643563693e-01 1.088859065557778328e-10
4.761357035703570051e-01 1.095325614943807981e-10
4.769357635763575853e-01 1.101831957249479814e-10
4.777358235823581656e-01 1.108378410240049910e-10
4.785358835883588013e-01 1.114965294714477603e-10
4.793359435943593816e-01 1.121592934538237405e-10
4.801360036003599618e-01 1.128261656676551115e-10
4.809360636063605976e-01 1.134971791228012844e-10
4.817361236123611778e-01 1.141723671458648172e-10
4.825361836183617581e-01 1.148517633836398535e-10
4.833362436243623939e-01 1.155354018066036260e-10
4.841363036303629741e-01 1.162233167124501980e-10
4.849363636363635544e-01 1.169155427296714444e-10
4.857364236423641901e-01 1.176121148211801544e-10
4.865364836483647704e-01 1.183130682879802840e-10
4.873365436543653506e-01 1.190184387728835041e-10
4.881366036603659864e-01 1.197282622642723163e-10
4.889366636663665666e-01 1.204425750999097629e-10
4.897367236723672024e-01 1.211614139707991547e-10
4.905367836783677826e-01 1.218848159250912844e-10
4.913368436843683629e-01 1.226128183720419178e-10
4.921369036903689986e-01 1.233454590860198448e-10
4.929369636963695789e-01 1.240827762105635289e-10
4.937370237023701591e-01 1.248248082624942886e-10
4.945370837083707949e-01 1.255715941360772224e-10
4.953371437143713751e-01 1.263231731072364436e-10
4.961372037203719554e-01 1.270795848378273652e-10
4.969372637263725911e-01 1.278408693799592094e-10
4.977373237323731714e-01 1.286070671803755495e-10
4.985373837383737516e-01 1.293782190848919010e-10
4.993374437443743874e-01 1.301543663428876228e-10
5.001375037503750232e-01 1.309355506118582280e-10
5.009375637563755479e-01 1.317218139620257525e-10
5.017376237623761837e-01 1.325131988810082415e-10
5.025376837683768194e-01 1.333097482785495424e-10
5.033377437743773442e-01 1.341115054913117304e-10
5.041378037803779799e-01 1.349185142877288496e-10
5.049378637863786157e-01 1.357308188729231316e-10
5.057379237923791404e-01 1.365484638936863030e-10
5.065379837983797762e-01 1.373714944435262144e-10
5.073380438043804119e-01 1.381999560677779116e-10
5.081381038103809367e-01 1.390338947687821226e-10
5.089381638163815724e-01 1.398733570111324260e-10
5.097382238223822082e-01 1.407183897269907911e-10
5.105382838283827329e-01 1.415690403214719549e-10
5.113383438343833687e-01 1.424253566781005655e-10
5.121384038403840044e-01 1.432873871643382221e-10
5.129384638463845292e-01 1.441551806371850640e-10
5.137385238523851649e-01 1.450287864488544627e-10
5.145385838583858007e-01 1.459082544525239693e-10
5.153386438643863254e-01 1.467936350081603202e-10
5.161387038703869612e-01 1.476849789884242141e-10
5.169387638763875970e-01 1.485823377846525599e-10
5.177388238823881217e-01 1.494857633129195911e-10
5.185388838883887574e-01 1.503953080201805167e-10
5.193389438943893932e-01 1.513110248904965470e-10
5.201390039003900290e-01 1.522329674513424296e-10
5.209390639063905537e-01 1.531611897799988757e-10
5.217391239123911895e-01 1.540957465100321499e-10
5.225391839183918252e-01 1.550366928378590928e-10
5.233392439243923500e-01 1.559840845294007548e-10
5.241393039303929857e-01 1.569379779268269687e-10
5.249393639363936215e-01 1.578984299553900241e-10
5.257394239423941462e-01 1.588654981303529003e-10
5.265394839483947820e-01 1.598392405640094961e-10
5.273395439543954177e-01 1.608197159728019503e-10
5.281396039603959425e-01 1.618069836845323641e-10
5.289396639663965782e-01 1.628011036456754399e-10
5.297397239723972140e-01 1.638021364287876412e-10
5.305397839783977387e-01 1.648101432400211720e-10
5.313398439843983745e-01 1.658251859267367528e-10
5.321399039903990102e-01 1.668473269852246535e-10
5.329399639963995350e-01 1.678766295685274441e-10
5.337400240024001707e-01 1.689131574943745435e-10
5.345400840084008065e-01 1.699569752532221827e-10
5.353401440144013312e-01 1.710081480164072597e-10
5.361402040204019670e-01 1.720667416444105125e-10
5.369402640264026028e-01 1.731328226952372541e-10
5.377403240324031275e-01 1.742064584329124660e-10
5.385403840384037633e-01 1.752877168360938160e-10
5.393404440444043990e-01 1.763766666068032221e-10
5.401405040504049238e-01 1.774733771792831129e-10
5.409405640564055595e-01 1.785779187289731474e-10
5.417406240624061953e-01 1.796903621816133108e-10
5.425406840684068310e-01 1.808107792224744757e-10
5.433407440744073558e-01 1.819392423057174331e-10
5.441408040804079915e-01 1.830758246638848159e-10
5.449408640864086273e-01 1.842206003175246474e-10
5.457409240924091520e-01 1.853736440849497804e-10
5.465409840984097878e-01 1.865350315921366377e-10
5.473410441044104235e-01 1.877048392827605678e-10
5.481411041104109483e-01 1.888831444283761633e-10
5.489411641164115840e-01 1.900700251387394410e-10
5.497412241224122198e-01 1.912655603722787076e-10
5.505412841284127445e-01 1.924698299467119142e-10
5.513413441344133803e-01 1.936829145498170906e-10
5.521414041404140161e-01 1.949048957503558339e-10
5.529414641464145408e-01 1.961358560091518160e-10
5.537415241524151766e-01 1.973758786903288338e-10
5.545415841584158123e-01 1.986250480727103142e-10
5.553416441644163370e-01 1.998834493613808950e-10
5.561417041704169728e-01 2.011511686994158723e-10
5.569417641764176086e-01 2.024282931797791331e-10
5.577418241824181333e-01 2.037149108573911525e-10
5.585418841884187691e-01 2.050111107613744714e-10
5.593419441944194048e-01 2.063169829074740467e-10
5.601420042004199296e-01 2.076326183106570982e-10
5.609420642064205653e-01 2.089581089979002104e-10
5.617421242124212011e-01 2.102935480211560856e-10
5.625421842184217258e-01 2.116390294705159784e-10
5.633422442244223616e-01 2.129946484875583483e-10
5.641423042304229973e-01 2.143605012788975615e-10
5.649423642364235221e-01 2.157366851299264629e-10
5.657424242424241578e-01 2.171232984187665437e-10
5.665424842484247936e-01 2.185204406304158069e-10
5.673425442544254294e-01 2.199282123711118793e-10
5.681426042604259541e-01 2.213467153829019448e-10
5.689426642664265898e-01 2.227760525584321139e-10
5.697427242724272256e-01 2.242163279559504890e-10
5.705427842784277503e-01 2.256676468145384551e-10
5.713428442844283861e-01 2.271301155695644037e-10
5.721429042904290219e-01 2.286038418683673101e-10
5.729429642964295466e-01 2.300889345861772717e-10
5.737430243024301824e-01 2.315855038422700611e-10
5.745430843084308181e-01 2.330936610163655422e-10
5.753431443144313429e-01 2.346135187652693036e-10
5.761432043204319786e-01 2.361451910397701487e-10
5.769432643264326144e-01 2.376887931017813722e-10
5.777433243324331391e-01 2.392444415417507402e-10
5.785433843384337749e-01 2.408122542963274659e-10
5.793434443444344106e-01 2.423923506662946058e-10
5.801435043504349354e-01 2.439848513347802688e-10
5.809435643564355711e-01 2.455898783857367788e-10
5.817436243624362069e-01 2.472075553227044399e-10
5.825436843684367316e-01 2.488380070878633671e-10
5.833437443744373674e-01 2.504813600813704359e-10
5.841438043804380031e-01 2.521377421809971184e-10
5.849438643864385279e-01 2.538072827620609692e-10
5.857439243924391636e-01 2.554901127176728350e-10
5.865439843984397994e-01 2.571863644792832980e-10
5.873440444044403241e-01 2.588961720375538894e-10
5.881441044104409599e-01 2.606196709635479063e-10
5.889441644164415957e-01 2.623569984302458963e-10
5.897442244224421204e-01 2.641082932343970811e-10
5.905442844284427562e-01 2.658736958187076487e-10
5.913443444344433919e-01 2.676533482943731541e-10
5.921444044404440277e-01 2.694473944639650035e-10
5.929444644464445524e-01 2.712559798446684912e-10
5.937445244524451882e-01 2.730792516918877426e-10
5.945445844584458239e-01 2.749173590232162711e-10
5.953446444644463487e-01 2.767704526427866416e-10
5.961447044704469844e-01 2.786386851660012585e-10
5.969447644764476202e-01 2.805222110446501701e-10
5.977448244824481449e-01 2.824211865924257129e-10
5.985448844884487807e-01 2.843357700108442327e-10
5.993449444944494164e-01 2.862661214155676950e-10
6.001450045004499412e-01 2.882124028631535693e-10
6.009450645064505769e-01 2.901747783782233171e-10
6.017451245124512127e-01 2.921534139810613771e-10
6.025451845184517374e-01 2.941484777156588620e-10
6.033452445244523732e-01 2.961601396782019181e-10
6.041453045304530090e-01 2.981885720460168421e-10
6.049453645364535337e-01 3.002339491069758356e-10
6.057454245424541694e-01 3.022964472893826264e-10
6.065454845484548052e-01 3.043762451923258615e-10
6.073455445544553299e-01 3.064735236165377519e-10
6.081456045604559657e-01 3.085884655957373416e-10
6.089456645664566015e-01 3.107212564284862673e-10
6.097457245724571262e-01 3.128720837105617639e-10
6.105457845784577620e-01 3.150411373678558608e-10
6.113458445844583977e-01 3.172286096898026805e-10
6.121459045904589225e-01 3.194346953633612418e-10
6.129459645964595582e-01 3.216595915075448217e-10
6.137460246024601940e-01 3.239034977085201933e-10
6.145460846084607187e-01 3.261666160552786010e-10
6.153461446144613545e-01 3.284491511758984273e-10
6.161462046204619902e-01 3.307513102743949008e-10
6.169462646264626260e-01 3.330733031681884305e-10
6.177463246324631507e-01 3.354153423261857268e-10
6.185463846384637865e-01 3.377776429074909236e-10
6.193464446444644222e-01 3.401604228007622113e-10
6.201465046504649470e-01 3.425639026642195126e-10
6.209465646564655827e-01 3.449883059663217100e-10
6.217466246624662185e-01 3.474338590271170943e-10
6.225466846684667432e-01 3.499007910602911779e-10
6.233467446744673790e-01 3.523893342159161127e-10
6.241468046804680148e-01 3.548997236239153610e-10
6.249468646864685395e-01 3.574321974382634709e-10
6.257469246924691753e-01 3.599869968819280914e-10
6.265469846984698110e-01 3.625643662925726837e-10
6.273470447044703358e-01 3.651645531690261320e-10
6.281471047104709715e-01 3.677878082185538408e-10
6.289471647164716073e-01 3.704343854049149122e-10
6.297472247224721320e-01 3.731045419972473830e-10
6.305472847284727678e-01 3.757985386197894822e-10
6.313473447344734035e-01 3.785166393024412529e-10
6.321474047404739283e-01 3.812591115321967302e-10
6.329474647464745640e-01 3.840262263054619772e-10
6.337475247524751998e-01 3.868182581812686480e-10
6.345475847584757245e-01 3.896354853354012230e-10
6.353476447644763603e-01 3.924781896154677475e-10
6.361477047704769960e-01 3.953466565969133489e-10
6.369477647764775208e-01 3.982411756400106547e-10
6.377478247824781565e-01 4.011620399478403451e-10
6.385478847884787923e-01 4.041095466252765757e-10
6.393479447944794281e-01 4.070839967390040489e-10
6.401480048004799528e-01 4.100856953785829683e-10
6.409480648064805886e-01 4.131149517185869497e-10
6.417481248124812243e-01 4.161720790818247972e-10
6.425481848184817490e-01 4.192573950036790767e-10
6.433482448244823848e-01 4.223712212975799426e-10
6.441483048304830206e-01 4.255138841216253340e-10
6.449483648364835453e-01 4.286857140463943271e-10
6.457484248424841811e-01 4.318870461239531263e-10
6.465484848484848168e-01 4.351182199580896783e-10
6.473485448544853416e-01 4.383795797757990854e-10
6.481486048604859773e-01 4.416714745000456175e-10
6.489486648664866131e-01 4.449942578238274821e-10
6.497487248724871378e-01 4.483482882855637390e-10
6.505487848784877736e-01 4.517339293458400654e-10
6.513488448844884093e-01 4.551515494655343107e-10
6.521489048904889341e-01 4.586015221853491367e-10
6.529489648964895698e-01 4.620842262067882954e-10
6.537490249024902056e-01 4.656000454745885887e-10
6.545490849084907303e-01 4.691493692606625191e-10
6.553491449144913661e-01 4.727325922495572137e-10
6.561492049204920018e-01 4.763501146254723775e-10
6.569492649264925266e-01 4.800023421608748076e-10
6.577493249324931623e-01 4.836896863067298402e-10
6.585493849384937981e-01 4.874125642843916032e-10
6.593494449444943228e-01 4.911713991791747218e-10
6.601495049504949586e-01 4.949666200356700297e-10
6.609495649564955944e-01 4.987986619547965333e-10
6.617496249624961191e-01 5.026679661926674864e-10
6.625496849684967549e-01 5.065749802612873247e-10
6.633497449744973906e-01 5.105201580311130667e-10
6.641498049804980264e-01 5.145039598355374614e-10
6.649498649864985511e-01 5.185268525773150797e-10
6.657499249924991869e-01 5.225893098369894595e-10
6.665499849984998226e-01 5.266918119833422933e-10
6.673500450045003474e-01 5.308348462859293863e-10
6.681501050105009831e-01 5.350189070297346100e-10
6.689501650165016189e-01 5.392444956319873467e-10
6.697502250225021436e-01 5.435121207611894372e-10
6.705502850285027794e-01 5.478222984584075690e-10
6.713503450345034151e-01 5.521755522608649167e-10
6.721504050405039399e-01 5.565724133278877651e-10
6.729504650465045756e-01 5.610134205692659496e-10
6.737505250525052114e-01 5.654991207760598892e-10
6.745505850585057361e-01 5.700300687539242135e-10
6.753506450645063719e-01 5.746068274589996823e-10
6.761507050705070077e-01 5.792299681364067945e-10
6.769507650765075324e-01 5.839000704614379706e-10
6.777508250825081682e-01 5.886177226834708498e-10
6.785508850885088039e-01 5.933835217726705287e-10
6.793509450945093286e-01 5.981980735695616008e-10
6.801510051005099644e-01 6.030619929375013249e-10
6.809510651065106002e-01 6.079759039181430510e-10
6.817511251125111249e-01 6.129404398899348830e-10
6.825511851185117607e-01 6.179562437297493221e-10
6.833512451245123964e-01 6.230239679776704668e-10
6.841513051305129212e-01 6.281442750050495056e-10
6.849513651365135569e-01 6.333178371858803070e-10
6.857514251425141927e-01 6.385453370715639679e-10
6.865514851485147174e-01 6.438274675691582735e-10
6.873515451545153532e-01 6.491649321231678017e-10
6.881516051605159889e-01 6.545584449009678304e-10
6.889516651665166247e-01 6.600087309819366000e-10
6.897517251725171494e-01 6.655165265503813361e-10
6.905517851785177852e-01 6.710825790923528479e-10
6.913518451845184210e-01 6.767076475964090871e-10
6.921519051905189457e-01 6.823925027584527783e-10
6.929519651965195814e-01 6.881379271907079509e-10
6.937520252025202172e-01 6.939447156349422852e-10
6.945520852085207419e-01 6.998136751800285385e-10
6.953521452145213777e-01 7.057456254839520668e-10
6.961522052205220135e-01 7.117413990003389913e-10
6.969522652265225382e-01 7.178018412096558687e-10
6.977523252325231740e-01 7.239278108551374210e-10
6.985523852385238097e-01 7.301201801835930813e-10
6.993524452445243345e-01 7.363798351911709354e-10
7.001525052505249702e-01 7.427076758742330195e-10
7.009525652565256060e-01 7.491046164854055638e-10
7.017526252625261307e-01 7.555715857949974305e-10
7.025526852685267665e-01 7.621095273578310020e-10
7.033527452745274022e-01 7.687193997856884879e-10
7.041528052805279270e-01 7.754021770254471667e-10
7.049528652865285627e-01 7.821588486430757191e-10
7.057529252925291985e-01 7.889904201136034255e-10
7.065529852985297232e-01 7.958979131172212540e-10
7.073530453045303590e-01 8.028823658416576295e-10
7.081531053105309947e-01 8.099448332909655771e-10
7.089531653165315195e-01 8.170863876008881219e-10
7.097532253225321552e-01 8.243081183609619032e-10
7.105532853285327910e-01 8.316111329434966230e-10
7.113533453345334268e-01 8.389965568396297843e-10
7.121534053405339515e-01 8.464655340025868969e-10
7.129534653465345873e-01 8.540192271983841361e-10
7.137535253525352230e-01 8.616588183640511086e-10
7.145535853585357478e-01 8.693855089736835020e-10
7.153536453645363835e-01 8.772005204124114402e-10
7.161537053705370193e-01 8.851050943585260100e-10
7.169537653765375440e-01 8.931004931739503869e-10
7.177538253825381798e-01 9.011880003032907870e-10
7.185538853885388155e-01 9.093689206816046633e-10
7.193539453945393403e-01 9.176445811511916832e-10
7.201540054005399760e-01 9.260163308875725127e-10
7.209540654065406118e-01 9.344855418348815351e-10
7.217541254125411365e-01 9.430536091509552651e-10
7.225541854185417723e-01 9.517219516623063969e-10
7.233542454245424080e-01 9.604920123292691767e-10
7.241543054305429328e-01 9.693652587215143107e-10
7.249543654365435685e-01 9.783431835043077085e-10
7.257544254425442043e-01 9.874273049356270060e-10
7.265544854485447290e-01 9.966191673745571097e-10
7.273545454545453648e-01 1.005920341801157702e-09
7.281546054605460006e-01 1.015332426348131100e-09
7.289546654665465253e-01 1.024857046844579145e-09
7.297547254725471610e-01 1.034495857372182705e-09
7.305547854785477968e-01 1.044250540834079003e-09
7.313548454845483215e-01 1.054122809536812339e-09
7.321549054905489573e-01 1.064114405785641502e-09
7.329549654965495931e-01 1.074227102493619323e-09
7.337550255025501178e-01 1.084462703804724584e-09
7.345550855085507536e-01 1.094823045731465236e-09
7.353551455145513893e-01 1.105309996807312359e-09
7.361552055205520251e-01 1.115925458754360847e-09
7.369552655265525498e-01 1.126671367166597554e-09
7.377553255325531856e-01 1.137549692209208472e-09
7.385553855385538213e-01 1.148562439334344729e-09
7.393554455445543461e-01 1.159711650013759765e-09
7.401555055505549818e-01 1.170999402488816068e-09
7.409555655565556176e-01 1.182427812538256633e-09
7.417556255625561423e-01 1.193999034264276358e-09
7.425556855685567781e-01 1.205715260897363608e-09
7.433557455745574138e-01 1.217578725620379312e-09
7.441558055805579386e-01 1.229591702412459037e-09
7.449558655865585743e-01 1.241756506913219646e-09
7.457559255925592101e-01 1.254075497307854761e-09
7.465559855985597348e-01 1.266551075233650881e-09
7.473560456045603706e-01 1.279185686708564835e-09
7.481561056105610064e-01 1.291981823082388629e-09
7.489561656165615311e-01 1.304942022011212056e-09
7.497562256225621669e-01 1.318068868455745521e-09
7.505562856285628026e-01 1.331364995704195049e-09
7.513563456345633274e-01 1.344833086420397313e-09
7.521564056405639631e-01 1.358475873717856170e-09
7.529564656465645989e-01 1.372296142260460321e-09
7.537565256525651236e-01 1.386296729390578791e-09
7.545565856585657594e-01 1.400480526285348167e-09
7.553566456645663951e-01 1.414850479141922121e-09
7.561567056705669199e-01 1.429409590392492819e-09
7.569567656765675556e-01 1.444160919949940341e-09
7.577568256825681914e-01 1.459107586484987966e-09
7.585568856885687161e-01 1.474252768735739101e-09
7.593569456945693519e-01 1.489599706850558679e-09
7.601570057005699876e-01 1.505151703765189707e-09
7.609570657065706234e-01 1.520912126615192702e-09
7.617571257125711481e-01 1.536884408184617492e-09
7.625571857185717839e-01 1.553072048392051389e-09
7.633572457245724197e-01 1.569478615815053706e-09
7.641573057305729444e-01 1.586107749254171486e-09
7.649573657365735802e-01 1.602963159337637015e-09
7.657574257425742159e-01 1.620048630167954993e-09
7.665574857485747406e-01 1.637368021011669364e-09
7.673575457545753764e-01 1.654925268033484607e-09
7.681576057605760122e-01 1.672724386076164026e-09
7.689576657665765369e-01 1.690769470487497923e-09
7.697577257725771727e-01 1.709064698995778892e-09
7.705577857785778084e-01 1.727614333635271279e-09
7.713578457845783332e-01 1.746422722723061797e-09
7.721579057905789689e-01 1.765494302889061462e-09
7.729579657965796047e-01 1.784833601160499904e-09
7.737580258025801294e-01 1.804445237102802387e-09
7.745580858085807652e-01 1.824333925018489820e-09
7.753581458145814009e-01 1.844504476205811339e-09
7.761582058205819257e-01 1.864961801279087056e-09
7.769582658265825614e-01 1.885710912552545177e-09
7.777583258325831972e-01 1.906756926489738213e-09
7.785583858385837219e-01 1.928105066220443485e-09
7.793584458445843577e-01 1.949760664127351400e-09
7.801585058505849934e-01 1.971729164504484978e-09
7.809585658565855182e-01 1.994016126289891501e-09
7.817586258625861539e-01 2.016627225874737540e-09
7.825586858685867897e-01 2.039568259991318246e-09
7.833587458745874255e-01 2.062845148682550545e-09
7.841588058805879502e-01 2.086463938355485558e-09
7.849588658865885860e-01 2.110430804921585645e-09
7.857589258925892217e-01 2.134752057026565668e-09
7.865589858985897465e-01 2.159434139372722982e-09
7.873590459045903822e-01 2.184483636136732742e-09
7.881591059105910180e-01 2.209907274486106426e-09
7.889591659165915427e-01 2.235711928197494079e-09
7.897592259225921785e-01 2.261904621380284152e-09
7.905592859285928142e-01 2.288492532308851883e-09
7.913593459345933390e-01 2.315482997367304219e-09
7.921594059405939747e-01 2.342883515110326169e-09
7.929594659465946105e-01 2.370701750444071738e-09
7.937595259525951352e-01 2.398945538931264717e-09
7.945595859585957710e-01 2.427622891224626617e-09
7.953596459645964067e-01 2.456741997633127474e-09
7.961597059705969315e-01 2.486311232825578836e-09
7.969597659765975672e-01 2.516339160676317343e-09
7.977598259825982030e-01 2.546834539258015623e-09
7.985598859885987277e-01 2.577806325986652226e-09
7.993599459945993635e-01 2.609263682924127304e-09
8.001600060005999993e-01 2.641215982244047102e-09
8.009600660066005240e-01 2.673672811866486976e-09
8.017601260126011598e-01 2.706643981267899982e-09
8.025601860186017955e-01 2.740139527472377777e-09
8.033602460246023202e-01 2.774169721230944157e-09
8.041603060306029560e-01 2.808745073395821265e-09
8.049603660366035918e-01 2.843876341496691230e-09
8.057604260426041165e-01 2.879574536526706010e-09
8.065604860486047523e-01 2.915850929945952250e-09
8.073605460546053880e-01 2.952717060910591694e-09
8.081606060606060238e-01 2.990184743736373306e-09
8.089606660666065485e-01 3.028266075605439047e-09
8.097607260726071843e-01 3.066973444525947909e-09
8.105607860786078200e-01 3.106319537554257815e-09
8.113608460846083448e-01 3.146317349290240499e-09
8.121609060906089805e-01 3.186980190656525300e-09
8.129609660966096163e-01 3.228321697973061322e-09
8.137610261026101410e-01 3.270355842339249756e-09
8.145610861086107768e-01 3.313096939336104098e-09
8.153611461146114125e-01 3.356559659061947793e-09
8.161612061206119373e-01 3.400759036515713856e-09
8.169612661266125730e-01 3.445710482342715447e-09
8.177613261326132088e-01 3.491429793958654702e-09
8.185613861386137335e-01 3.537933167068443641e-09
8.193614461446143693e-01 3.585237207597749316e-09
8.201615061506150051e-01 3.633358944055602216e-09
8.209615661566155298e-01 3.682315840348399618e-09
8.217616261626161656e-01 3.732125809066220790e-09
8.225616861686168013e-01 3.782807225264275969e-09
8.233617461746173261e-01 3.834378940763479414e-09
8.241618061806179618e-01 3.886860298996154753e-09
8.249618661866185976e-01 3.940271150424483071e-09
8.257619261926191223e-01 3.994631868561542990e-09
8.265619861986197581e-01 4.049963366627105975e-09
8.273620462046203938e-01 4.106287114872527294e-09
8.281621062106209186e-01 4.163625158612536428e-09
8.289621662166215543e-01 4.222000137004368620e-09
8.297622262226221901e-01 4.281435302618247707e-09
8.305622862286227148e-01 4.341954541847598726e-09
8.313623462346233506e-01 4.403582396211584084e-09
8.321624062406239863e-01 4.466344084607239761e-09
8.329624662466246221e-01 4.530265526575086439e-09
8.337625262526251468e-01 4.595373366647798809e-09
8.345625862586257826e-01 4.661694999859142929e-09
8.353626462646264184e-01 4.729258598498923854e-09
8.361627062706269431e-01 4.798093140209124753e-09
8.369627662766275789e-01 4.868228437527555008e-09
8.377628262826282146e-01 4.939695168997446348e-09
8.385628862886287394e-01 5.012524911976623067e-09
8.393629462946293751e-01 5.086750177295505289e-09
8.401630063006300109e-01 5.162404445932844798e-09
8.409630663066305356e-01 5.239522207899181934e-09
8.417631263126311714e-01 5.318139003543252651e-09
8.425631863186318071e-01 5.398291467524324229e-09
8.433632463246323319e-01 5.480017375725625431e-09
8.441633063306329676e-01 5.563355695419693307e-09
8.449633663366336034e-01 5.648346639035974933e-09
8.457634263426341281e-01 5.735031721924546957e-09
8.465634863486347639e-01 5.823453824555082467e-09
8.473635463546353996e-01 5.913657259636202475e-09
8.481636063606359244e-01 6.005687844683208008e-09
8.489636663666365601e-01 6.099592980594347948e-09
8.497637263726371959e-01 6.195421736807862031e-09
8.505637863786377206e-01 6.293224943584734000e-09
8.513638463846383564e-01 6.393055291867711944e-09
8.521639063906389921e-01 6.494967440958502287e-09
8.529639663966395169e-01 6.599018133859829435e-09
8.537640264026401526e-01 6.705266319428612266e-09
8.545640864086407884e-01 6.813773279297107272e-09
8.553641464146413131e-01 6.924602755544353316e-09
8.561642064206419489e-01 7.037821071874209713e-09
8.569642664266425847e-01 7.153497235837151806e-09
8.577643264326432204e-01 7.271703001247876554e-09
8.585643864386437452e-01 7.392512856548724206e-09
8.593644464446443809e-01 7.516003883553676287e-09
8.601645064506450167e-01 7.642255397308739977e-09
8.609645664566455414e-01 7.771348224990207322e-09
8.617646264626461772e-01 7.903363400145783698e-09
8.625646864686468129e-01 8.038379925397865277e-09
8.633647464746473377e-01 8.176471078282671974e-09
8.641648064806479734e-01 8.317698495391477646e-09
8.649648664866486092e-01 8.462102997067230821e-09
8.657649264926491339e-01 8.609690932358952926e-09
8.665649864986497697e-01 8.760415083437786440e-09
8.673650465046504054e-01 8.914150670952594594e-09
8.681651065106509302e-01 9.070671197749972819e-09
8.689651665166515659e-01 9.229637467733308077e-09
8.697652265226522017e-01 9.390625599940404232e-09
8.705652865286527264e-01 9.553227289634910010e-09
8.713653465346533622e-01 9.717235164113434962e-09
8.721654065406539980e-01 9.882857004986629172e-09
8.729654665466545227e-01 1.005081946213851450e-08
8.737655265526551585e-01 1.022223656024275810e-08
8.745655865586557942e-01 1.039828446024603186e-08
8.753656465646563190e-01 1.057988545328902743e-08
8.761657065706569547e-01 1.076757178103628726e-08
8.769657665766575905e-01 1.096153407657891320e-08
8.777658265826581152e-01 1.116175323908171476e-08
8.785658865886587510e-01 1.136812485619731048e-08
8.793659465946593867e-01 1.158054011004981455e-08
8.801660066006600225e-01 1.179892541668204723e-08
8.809660666066605472e-01 1.202325536949160193e-08
8.817661266126611830e-01 1.225355209713451358e-08
8.825661866186618187e-01 1.248987928315448096e-08
8.833662466246623435e-01 1.273233507637127353e-08
8.841663066306629792e-01 1.298104568807868318e-08
8.849663666366636150e-01 1.323616023231838823e-08
8.857664266426641397e-01 1.349784681999726697e-08
8.865664866486647755e-01 1.376628972202773734e-08
8.873665466546654113e-01 1.404168737791273467e-08
8.881666066606659360e-01 1.432425104812608142e-08
8.889666666666665717e-01 1.461420394773241408e-08
8.897667266726672075e-01 1.491178073732207759e-08
8.905667866786677322e-01 1.521722727967612722e-08
8.913668466846683680e-01 1.553080059570615627e-08
8.921669066906690038e-01 1.585276897200670812e-08
8.929669666966695285e-01 1.618341218611942866e-08
8.937670267026701643e-01 1.652302182557954346e-08
8.945670867086708000e-01 1.687190168400685385e-08
8.953671467146713248e-01 1.723036822269360185e-08
8.961672067206719605e-01 1.759875108990009431e-08
8.969672667266725963e-01 1.797739369280707649e-08
8.977673267326731210e-01 1.836665381909440609e-08
8.985673867386737568e-01 1.876690430662060754e-08
8.993674467446743925e-01 1.917853376082161880e-08
9.001675067506749173e-01 1.960194732034003758e-08
9.009675667566755530e-01 2.003756747210322459e-08
9.017676267626761888e-01 2.048583491765591962e-08
9.025676867686767135e-01 2.094720949305505561e-08
9.033677467746773493e-01 2.142217114507742069e-08
9.041678067806779850e-01 2.191122096690222507e-08
9.049678667866786208e-01 2.241488229682103546e-08
9.057679267926791455e-01 2.293370188391246340e-08
9.065679867986797813e-01 2.346825112500748417e-08
9.073680468046804171e-01 2.401912737766804165e-08
9.081681068106809418e-01 2.458695535432250366e-08
9.089681668166815776e-01 2.517238860313705945e-08
9.097682268226822133e-01 2.577611108167421323e-08
9.105682868286827381e-01 2.639883882989372028e-08
9.113683468346833738e-01 2.704132174959150139e-08
9.121684068406840096e-01 2.770434549795990501e-08
9.129684668466845343e-01 2.838873350359205469e-08
9.137685268526851701e-01 2.909534911394041919e-08
9.145685868586858058e-01 2.982509788399765553e-08
9.153686468646863306e-01 3.057893001678804370e-08
9.161687068706869663e-01 3.135784296715633869e-08
9.169687668766876021e-01 3.216288422132044234e-08
9.177688268826881268e-01 3.299515426573173351e-08
9.185688868886887626e-01 3.385580975996037983e-08
9.193689468946893983e-01 3.474606692961227388e-08
9.201690069006899231e-01 3.566720519670445644e-08
9.209690669066905588e-01 3.662057106647558218e-08
9.217691269126911946e-01 3.760758229131750782e-08
9.225691869186917193e-01 3.862973233440069617e-08
9.233692469246923551e-01 3.968859515762996498e-08
9.241693069306929909e-01 4.078583036085390674e-08
9.249693669366935156e-01 4.192318870177408059e-08
9.257694269426941514e-01 4.310251802877353463e-08
9.265694869486947871e-01 4.432576966196952137e-08
9.273695469546953118e-01 4.559500526119195039e-08
9.281696069606959476e-01 4.691240422336202558e-08
9.289696669666965834e-01 4.828027165591814404e-08
9.297697269726972191e-01 4.970104697758647052e-08
9.305697869786977439e-01 5.117731320293020743e-08
9.313698469846983796e-01 5.271180697285607859e-08
9.321699069906990154e-01 5.430742939962416130e-08
9.329699669966995401e-01 5.596725780202886256e-08
9.337700270027001759e-01 5.769455841434697754e-08
9.345700870087008116e-01 5.949280016150919624e-08
9.353701470147013364e-01 6.136566960287785626e-08
9.361702070207019721e-01 6.331708715809598155e-08
9.369702670267026079e-01 6.535122474093250768e-08
9.377703270327031326e-01 6.747252494101156233e-08
9.385703870387037684e-01 6.968572190901806379e-08
9.393704470447044041e-01 7.199586411863521086e-08
9.401705070507049289e-01 7.440833919839656918e-08
9.409705670567055646e-01 7.692890104909449125e-08
9.417706270627062004e-01 7.956369948778204484e-08
9.425706870687067251e-01 8.231931268814882742e-08
9.433707470747073609e-01 8.520278271960821111e-08
9.441708070807079967e-01 8.822165452439498382e-08
9.449708670867085214e-01 9.138401871398785966e-08
9.457709270927091572e-01 9.469855861400307067e-08
9.465709870987097929e-01 9.817460204123032413e-08
9.473710471047103177e-01 1.018221783587930126e-07
9.481711071107109534e-01 1.056520814266656905e-07
9.489711671167115892e-01 1.096759391464395154e-07
9.497712271227121139e-01 1.139062903930132232e-07
9.505712871287127497e-01 1.183566702336802035e-07
9.513713471347133854e-01 1.230417044593330327e-07
9.521714071407140212e-01 1.279772145959248325e-07
9.529714671467145459e-01 1.331803347301891455e-07
9.537715271527151817e-01 1.386696416758582874e-07
9.545715871587158174e-01 1.444653002298225841e-07
9.553716471647163422e-01 1.505892255274651724e-07
9.561717071707169779e-01 1.570652648092947330e-07
9.569717671767176137e-01 1.639194012650285350e-07
9.577718271827181384e-01 1.711799830359823495e-07
9.585718871887187742e-01 1.788779809434650830e-07
9.593719471947194100e-01 1.870472790838193367e-07
9.601720072007199347e-01 1.957250031066903625e-07
9.609720672067205705e-01 2.049518917924117856e-07
9.617721272127212062e-01 2.147727184921640434e-07
9.625721872187217310e-01 2.252367701212443556e-07
9.633722472247223667e-01 2.363983927386905408e-07
9.641723072307230025e-01 2.483176143516942900e-07
9.649723672367235272e-01 2.610608575072748187e-07
9.657724272427241630e-01 2.747017565465593469e-07
9.665724872487247987e-01 2.893220971856859632e-07
9.673725472547253235e-01 3.050128994597579798e-07
9.681726072607259592e-01 3.218756691574304239e-07
9.689726672667265950e-01 3.400238478523477899e-07
9.697727272727271197e-01 3.595844977161330599e-07
9.705727872787277555e-01 3.807002647430352139e-07
9.713728472847283912e-01 4.035316731667373718e-07
9.721729072907289160e-01 4.282598151336984484e-07
9.729729672967295517e-01 4.550895136594234752e-07
9.737730273027301875e-01 4.842530542291302730e-07
9.745730873087307122e-01 5.160146020009320978e-07
9.753731473147313480e-01 5.506754485658027190e-07
9.761732073207319837e-01 5.885802660761208979e-07
9.769732673267326195e-01 6.301245891518449006e-07
9.777733273327331442e-01 6.757637987261604164e-07
9.785733873387337800e-01 7.260239500057933553e-07
9.793734473447344158e-01 7.815148729762726050e-07
9.801735073507349405e-01 8.429460834631237274e-07
9.809735673567355763e-01 9.111461821054724070e-07
9.817736273627362120e-01 9.870865957664123677e-07
9.825736873687367368e-01 1.071910740769077387e-06
9.833737473747373725e-01 1.166969971600186398e-06
9.841738073807380083e-01 1.273868035388909225e-06
9.849738673867385330e-01 1.394516194359687281e-06
9.857739273927391688e-01 1.531201714456166335e-06
9.865739873987398045e-01 1.686673045401583650e-06
9.873740474047403293e-01 1.864245704351328793e-06
9.881741074107409650e-01 2.067933530501920394e-06
9.889741674167416008e-01 2.302610388164848892e-06
9.897742274227421255e-01 2.574207109299849784e-06
9.905742874287427613e-01 2.889946577979149266e-06
9.913743474347433970e-01 3.258614619156937213e-06
9.921744074407439218e-01 3.690852484557216922e-06
9.929744674467445575e-01 4.199432288853237674e-06
9.937745274527451933e-01 4.799429441564808895e-06
9.945745874587457180e-01 5.508119315268136447e-06
9.953746474647463538e-01 6.344275617882399470e-06
9.961747074707469896e-01 7.326311785239367626e-06
9.969747674767475143e-01 8.468390903132153898e-06
9.977748274827481501e-01 9.773356286887490975e-06
9.985748874887487858e-01 1.122151762831537836e-05
9.993749474947493106e-01 1.275587888586208185e-05
1.000175007500750057e+00 1.426850774563871566e-05
1.000975067506750582e+00 1.559914283953420456e-05
1.001775127512751107e+00 1.656039947007207304e-05
1.002575187518751854e+00 1.699329548127979914e-05
1.003375247524752378e+00 1.683004604659955043e-05
1.004175307530752903e+00 1.612266251041638909e-05
1.004975367536753650e+00 1.501604844554912486e-05
1.005775427542754175e+00 1.368758581611507730e-05
1.006575487548754699e+00 1.229342153749019024e-05
1.007375547554755446e+00 1.094309772998976733e-05
1.008175607560755971e+00 9.699107617319301794e-06
1.008975667566756496e+00 8.588305279271049472e-06
1.009775727572757242e+00 7.615004290604304684e-06
1.010575787578757767e+00 6.771289008435256153e-06
1.011375847584758292e+00 6.043775721071927465e-06
1.012175907590759039e+00 5.417533255850756763e-06
1.012975967596759563e+00 4.878117873868478838e-06
1.013776027602760088e+00 4.412485986427827327e-06
1.014576087608760835e+00 4.009291821127705217e-06
1.015376147614761360e+00 3.658874807400100685e-06
1.016176207620761884e+00 3.353107884413508714e-06
1.016976267626762631e+00 3.085197502570591631e-06
1.017776327632763156e+00 2.849480377429549321e-06
1.018576387638763681e+00 2.641237204683826719e-06
1.019376447644764427e+00 2.456530611992785593e-06
1.020176507650764952e+00 2.292068257100263277e-06
1.020976567656765477e+00 2.145089120742882131e-06
1.021776627662766224e+00 2.013269988250838892e-06
1.022576687668766748e+00 1.894648944994032891e-06
1.023376747674767273e+00 1.787562941287211695e-06
1.024176807680768020e+00 1.690596862477277876e-06
1.024976867686768545e+00 1.602541947440627939e-06
1.025776927692769069e+00 1.522361778354890578e-06
1.026576987698769816e+00 1.449164395397374439e-06
1.027377047704770341e+00 1.382179367784549536e-06
1.028177107710770866e+00 1.320738880748167176e-06
1.028977167716771612e+00 1.264262083009093645e-06
1.029777227722772137e+00 1.212242088038057625e-06
1.030577287728772662e+00 1.164235141428551559e-06
1.031377347734773409e+00 1.119851561759643298e-06
1.032177407740773933e+00 1.078748138170876473e-06
1.032977467746774458e+00 1.040621728416966664e-06
1.033777527752775205e+00 1.005203849561474650e-06
1.034577587758775730e+00 9.722560922169308127e-07
1.035377647764776254e+00 9.415662203353256062e-07
1.036177707770777001e+00 9.129448435725636862e-07
1.036977767776777526e+00 8.862225694362576547e-07
1.037777827782778273e+00 8.612475587597138512e-07
1.038577887788778797e+00 8.378834213015629508e-07
1.039377947794779322e+00 8.160073990619410319e-07
1.040178007800780069e+00 7.955087937190757795e-07
1.040978067806780594e+00 7.762876018091549089e-07
1.041778127812781118e+00 7.582533272038876087e-07
1.042578187818781865e+00 7.413239453294435523e-07
1.043378247824782390e+00 7.254249976121203384e-07
1.044178307830782915e+00 7.104887979876207578e-07
1.044978367836783661e+00 6.964537360980819874e-07
1.045778427842784186e+00 6.832636641257288012e-07
1.046578487848784711e+00 6.708673561563747383e-07
1.047378547854785458e+00 6.592180305972936971e-07
1.048178607860785982e+00 6.482729275455781010e-07
1.048978667866786507e+00 6.379929341601616082e-07
1.049778727872787254e+00 6.283422520691286255e-07
1.050578787878787779e+00 6.192881016733946627e-07
1.051378847884788303e+00 6.108004589128810872e-07
1.052178907890789050e+00 6.028518206624237173e-07
1.052978967896789575e+00 5.954169954379048889e-07
1.053779027902790100e+00 5.884729165330086816e-07
1.054579087908790846e+00 5.819984750846963833e-07
1.055379147914791371e+00 5.759743708906572205e-07
1.056179207920791896e+00 5.703829790828165912e-07
1.056979267926792643e+00 5.652082310040088005e-07
1.057779327932793167e+00 5.604355078459012201e-07
1.058579387938793692e+00 5.560515457900714099e-07
1.059379447944794439e+00 5.520443515546480986e-07
1.060179507950794964e+00 5.484031273896209958e-07
1.060979567956795488e+00 5.451182046878822825e-07
1.061779627962796235e+00 5.421809854885234214e-07
1.062579687968796760e+00 5.395838912461997590e-07
1.063379747974797285e+00 5.373203183272032543e-07
1.064179807980798032e+00 5.353845997711378694e-07
1.064979867986798556e+00 5.337719729276408918e-07
1.065779927992799081e+00 5.324785526422546880e-07
1.066579987998799828e+00 5.315013097250952473e-07
1.067380048004800353e+00 5.308380544912497172e-07
1.068180108010800877e+00 5.304874252142259191e-07
1.068980168016801624e+00 5.304488813834923728e-07
1.069780228022802149e+00 5.307227017055533859e-07
1.070580288028802673e+00 5.313099868352791076e-07
1.071380348034803420e+00 5.322126668716169754e-07
1.072180408040803945e+00 5.334335136995656404e-07
1.072980468046804470e+00 5.349761583095841659e-07
1.073780528052805217e+00 5.368451132768096792e-07
1.074580588058805741e+00 5.390458006366401911e-07
1.075380648064806266e+00 5.415845854512605270e-07
1.076180708070807013e+00 5.444688154242234224e-07
1.076980768076807538e+00 5.477068669887755324e-07
1.077780828082808062e+00 5.513081983710816462e-07
1.078580888088808809e+00 5.552834102132041899e-07
1.079380948094809334e+00 5.596443144345504866e-07
1.080181008100809859e+00 5.644040121159027937e-07
1.080981068106810605e+00 5.695769813093252648e-07
1.081781128112811130e+00 5.751791758127488299e-07
1.082581188118811655e+00 5.812281361025879044e-07
1.083381248124812402e+00 5.877431137945557725e-07
1.084181308130812926e+00 5.947452112062689280e-07
1.084981368136813673e+00 6.022575378294504028e-07
1.085781428142814198e+00 6.103053857904046174e-07
1.086581488148814723e+00 6.189164266915614178e-07
1.087381548154815469e+00 6.281209325917753152e-07
1.088181608160815994e+00 6.379520243088161440e-07
1.088981668166816519e+00 6.484459507246302666e-07
1.089781728172817266e+00 6.596424033568207596e-07
1.090581788178817790e+00 6.715848711443455547e-07
1.091381848184818315e+00 6.843210412020061813e-07
1.092181908190819062e+00 6.979032522505513533e-07
1.092981968196819587e+00 7.123890085571422638e-07
1.093782028202820111e+00 7.278415635601578598e-07
1.094582088208820858e+00 7.443305839465705344e-07
1.095382148214821383e+00 7.619329068540010645e-07
1.096182208220821908e+00 7.807334051488666167e-07
1.096982268226822654e+00 8.008259784691615175e-07
1.097782328232823179e+00 8.223146910165729202e-07
1.098582388238823704e+00 8.453150810645197159e-07
1.099382448244824451e+00 8.699556719721488811e-07
1.100182508250824975e+00 8.963797203566143443e-07
1.100982568256825500e+00 9.247472442215061836e-07
1.101782628262826247e+00 9.552373825760190931e-07
1.102582688268826772e+00 9.880511487953626060e-07
1.103382748274827296e+00 1.023414653155453966e-06
1.104182808280828043e+00 1.061582886241091935e-06
1.104982868286828568e+00 1.102844175056460144e-06
1.105782928292829093e+00 1.147525448646444968e-06
1.106582988298829839e+00 1.195998481115105171e-06
1.107383048304830364e+00 1.248687318681643152e-06
1.108183108310830889e+00 1.306077145831442749e-06
1.108983168316831636e+00 1.368724906191029698e-06
1.109783228322832160e+00 1.437272069577322191e-06
1.110583288328832685e+00 1.512460031537643878e-06
1.111383348334833432e+00 1.595148750157845018e-06
1.112183408340833957e+00 1.686339372237153922e-06
1.112983468346834481e+00 1.787201782818946309e-06
1.113783528352835228e+00 1.899108233956941255e-06
1.114583588358835753e+00 2.023674474013501432e-06
1.115383648364836278e+00 2.162810106013991174e-06
1.116183708370837024e+00 2.318780239104283873e-06
1.116983768376837549e+00 2.494280823173209330e-06
1.117783828382838074e+00 2.692530287697029678e-06
1.118583888388838821e+00 2.917380065408082064e-06
1.119383948394839345e+00 3.173445923371192931e-06
1.120184008400839870e+00 3.466260091121261584e-06
1.120984068406840617e+00 3.802439749730701327e-06
1.121784128412841142e+00 4.189858322288928563e-06
1.122584188418841666e+00 4.637788302083124433e-06
1.123384248424842413e+00 5.156951491709583462e-06
1.124184308430842938e+00 5.759354051719284017e-06
1.124984368436843463e+00 6.457684965982232545e-06
1.125784428442844209e+00 7.263902164594876999e-06
1.126584488448844734e+00 8.186421349444915414e-06
1.127384548454845259e+00 9.225123457248290612e-06
1.128184608460846006e+00 1.036344271212741376e-05
1.128984668466846530e+00 1.155764671100142792e-05
1.129784728472847055e+00 1.272594614280948089e-05
1.130584788478847802e+00 1.374462546205350190e-05
1.131384848484848327e+00 1.446238362514887960e-05
1.132184908490848851e+00 1.474000548180642808e-05
1.132984968496849598e+00 1.450415063820620918e-05
1.133785028502850123e+00 1.378300154339765252e-05
1.134585088508850870e+00 1.269600742000913980e-05
1.135385148514851394e+00 1.140471271845427311e-05
1.136185208520851919e+00 1.005923717070935126e-05
1.136985268526852666e+00 8.767747181610051634e-06
1.137785328532853191e+00 7.591872439814685367e-06
1.138585388538853715e+00 6.556686256823556961e-06
1.139385448544854462e+00 5.664004027638013802e-06
1.140185508550854987e+00 4.903297521729422350e-06
1.140985568556855512e+00 4.258898874567012264e-06
1.141785628562856258e+00 3.714110307536675369e-06
1.142585688568856783e+00 3.253250581175455709e-06
1.143385748574857308e+00 2.862492515843938070e-06
1.144185808580858055e+00 2.530059348886432740e-06
1.144985868586858579e+00 2.246115592559533232e-06
1.145785928592859104e+00 2.002535471627363336e-06
1.146585988598859851e+00 1.792641768006122882e-06
1.147386048604860376e+00 1.610958022869123241e-06
1.148186108610860900e+00 1.452990958149876469e-06
1.148986168616861647e+00 1.315047113166699283e-06
1.149786228622862172e+00 1.194081860538068766e-06
1.150586288628862697e+00 1.087576723518285828e-06
1.151386348634863444e+00 9.934404137538655135e-07
1.152186408640863968e+00 9.099292808988792827e-07
1.152986468646864493e+00 8.355834293957694938e-07
1.153786528652865240e+00 7.691753813902623136e-07
1.154586588658865765e+00 7.096687463554106624e-07
1.155386648664866289e+00 6.561848602720831731e-07
1.156186708670867036e+00 6.079757734787975904e-07
1.156986768676867561e+00 5.644023031490837687e-07
1.157786828682868085e+00 5.249161350835057226e-07
1.158586888688868832e+00 4.890451720933871406e-07
1.159386948694869357e+00 4.563814936527234606e-07
1.160187008700869882e+00 4.265714230248012449e-07
1.160987068706870629e+00 3.993073013734882164e-07
1.161787128712871153e+00 3.743206495637291771e-07
1.162587188718871678e+00 3.513764622784792778e-07
1.163387248724872425e+00 3.302684295153340750e-07
1.164187308730872950e+00 3.108149204270344879e-07
1.164987368736873474e+00 2.928555961296807994e-07
1.165787428742874221e+00 2.762485433032773517e-07
1.166587488748874746e+00 2.608678405340437704e-07
1.167387548754875271e+00 2.466014854747310881e-07
1.168187608760876017e+00 2.333496238659675390e-07
1.168987668766876542e+00 2.210230319238350788e-07
1.169787728772877067e+00 2.095418120689813483e-07
1.170587788778877814e+00 1.988342688538566562e-07
1.171387848784878338e+00 1.888359375532858328e-07
1.172187908790878863e+00 1.794887424706906672e-07
1.172987968796879610e+00 1.707402657759405595e-07
1.173788028802880135e+00 1.625431107887220646e-07
1.174588088808880659e+00 1.548543461792348212e-07
1.175388148814881406e+00 1.476350196768017722e-07
1.176188208820881931e+00 1.408497316368229519e-07
1.176988268826882456e+00 1.344662602829600361e-07
1.177788328832883202e+00 1.284552316666170590e-07
1.178588388838883727e+00 1.227898284123788782e-07
1.179388448844884252e+00 1.174455321804944903e-07
1.180188508850884999e+00 1.123998955041108813e-07
1.180988568856885523e+00 1.076323392724990152e-07
1.181788628862886270e+00 1.031239726510721216e-07
1.182588688868886795e+00 9.885743266997603742e-08
1.183388748874887320e+00 9.481674108815167978e-08
1.184188808880888066e+00 9.098717645977908825e-08
1.184988868886888591e+00 8.735515960340906438e-08
1.185788928892889116e+00 8.390815090836168043e-08
1.186588988898889863e+00 8.063455811407459079e-08
1.187389048904890387e+00 7.752365337106535973e-08
1.188189108910890912e+00 7.456549854128962827e-08
1.188989168916891659e+00 7.175087782453283610e-08
1.189789228922892184e+00 6.907123690889249728e-08
1.190589288928892708e+00 6.651862794012297839e-08
1.191389348934893455e+00 6.408565968855184147e-08
1.192189408940893980e+00 6.176545236538552494e-08
1.192989468946894505e+00 5.955159660389507102e-08
1.193789528952895251e+00 5.743811617666503163e-08
1.194589588958895776e+00 5.541943406871533693e-08
1.195389648964896301e+00 5.349034156898640570e-08
1.196189708970897048e+00 5.164597008009642321e-08
1.196989768976897572e+00 4.988176537919655740e-08
1.197789828982898097e+00 4.819346409169038596e-08
1.198589888988898844e+00 4.657707216516616771e-08
1.199389948994899369e+00 4.502884515340336367e-08
1.200190009000899893e+00 4.354527014027746110e-08
1.200990069006900640e+00 4.212304915103975049e-08
1.201790129012901165e+00 4.075908391411276649e-08
1.202590189018901690e+00 3.945046185042522546e-08
1.203390249024902436e+00 3.819444317970155033e-08
1.204190309030902961e+00 3.698844904409392889e-08
1.204990369036903486e+00 3.583005055936836237e-08
1.205790429042904233e+00 3.471695871260515805e-08
1.206590489048904757e+00 3.364701503319674151e-08
1.207390549054905282e+00 3.261818297090759141e-08
1.208190609060906029e+00 3.162853992104944581e-08
1.208990669066906554e+00 3.067626984242091167e-08
1.209790729072907078e+00 2.975965641871152306e-08
1.210590789078907825e+00 2.887707671860111887e-08
1.211390849084908350e+00 2.802699531386086064e-08
1.212190909090908875e+00 2.720795881842409615e-08
1.212990969096909621e+00 2.641859081471682203e-08
1.213791029102910146e+00 2.565758713651103384e-08
1.214591089108910671e+00 2.492371148026155919e-08
1.215391149114911418e+00 2.421579131932991181e-08
1.216191209120911942e+00 2.353271409769844229e-08
1.216991269126912467e+00 2.287342368177374370e-08
1.217791329132913214e+00 2.223691705069930848e-08
1.218591389138913739e+00 2.162224120722829209e-08
1.219391449144914263e+00 2.102849029270788398e-08
1.220191509150915010e+00 2.045480289107941815e-08
1.220991569156915535e+00 1.990035950803694636e-08
1.221791629162916060e+00 1.936438021260141105e-08
1.222591689168916806e+00 1.884612242940557077e-08
1.223391749174917331e+00 1.834487887090519178e-08
1.224191809180917856e+00 1.785997559959275379e-08
1.224991869186918603e+00 1.739077021106496300e-08
1.225791929192919127e+00 1.693665012951046644e-08
1.226591989198919652e+00 1.649703100782852206e-08
1.227392049204920399e+00 1.607135522519549415e-08
1.228192109210920924e+00 1.565909047543270820e-08
1.228992169216921448e+00 1.525972844003544745e-08
1.229792229222922195e+00 1.487278354018106493e-08
1.230592289228922720e+00 1.449779176245543831e-08
1.231392349234923467e+00 1.413430955342323364e-08
1.232192409240923991e+00 1.378191277852842873e-08
1.232992469246924516e+00 1.344019574113268366e-08
1.233792529252925263e+00 1.310877025780624291e-08
1.234592589258925788e+00 1.278726478626197990e-08
1.235392649264926312e+00 1.247532360257691059e-08
1.236192709270927059e+00 1.217260602458744510e-08
1.236992769276927584e+00 1.187878567855706932e-08
1.237792829282928109e+00 1.159354980641931683e-08
1.238592889288928856e+00 1.131659861108430040e-08
1.239392949294929380e+00 1.104764463746965379e-08
1.240193009300929905e+00 1.078641218707335622e-08
1.240993069306930652e+00 1.053263676405752581e-08
1.241793129312931177e+00 1.028606455094405642e-08
1.242593189318931701e+00 1.004645191215196435e-08
1.243393249324932448e+00 9.813564923722977158e-09
1.244193309330932973e+00 9.587178927690182889e-09
1.244993369336933497e+00 9.367078109644842081e-09
1.245793429342934244e+00 9.153055098151847230e-09
1.246593489348934769e+00 8.944910584749553595e-09
1.247393549354935294e+00 8.742452963350916199e-09
1.248193609360936041e+00 8.545497987938798108e-09
1.248993669366936565e+00 8.353868447517784985e-09
1.249793729372937090e+00 8.167393857348707559e-09
1.250593789378937837e+00 7.985910165555788023e-09
1.251393849384938362e+00 7.809259474249332162e-09
1.252193909390938886e+00 7.637289774361780662e-09
1.252993969396939633e+00 7.469854693443309920e-09
1.253794029402940158e+00 7.306813255709363255e-09
1.254594089408940683e+00 7.148029653673809438e-09
1.255394149414941429e+00 6.993373030744187378e-09
1.256194209420941954e+00 6.842717274189928050e-09
1.256994269426942479e+00 6.695940817930743045e-09
1.257794329432943226e+00 6.552926454625138767e-09
1.258594389438943750e+00 6.413561156568916988e-09
1.259394449444944275e+00 6.277735904941779858e-09
1.260194509450945022e+00 6.145345526968357643e-09
1.260994569456945547e+00 6.016288540583338753e-09
1.261794629462946071e+00 5.890467006214583234e-09
1.262594689468946818e+00 5.767786385320301621e-09
1.263394749474947343e+00 5.648155405336635386e-09
1.264194809480947868e+00 5.531485930710797705e-09
1.264994869486948614e+00 5.417692839714717782e-09
1.265794929492949139e+00 5.306693906749303287e-09
1.266594989498949664e+00 5.198409689866335581e-09
1.267395049504950411e+00 5.092763423250201938e-09
1.268195109510950935e+00 4.989680914415554837e-09
1.268995169516951460e+00 4.889090445889388664e-09
1.269795229522952207e+00 4.790922681160706641e-09
1.270595289528952732e+00 4.695110574690170516e-09
1.271395349534953256e+00 4.601589285784885677e-09
1.272195409540954003e+00 4.510296096153173839e-09
1.272995469546954528e+00 4.421170330964359798e-09
1.273795529552955053e+00 4.334153283246949947e-09
1.274595589558955799e+00 4.249188141468886107e-09
1.275395649564956324e+00 4.166219920150059008e-09
1.276195709570956849e+00 4.085195393366057084e-09
1.276995769576957596e+00 4.006063031008954558e-09
1.277795829582958120e+00 3.928772937678324605e-09
1.278595889588958867e+00 3.853276794081121088e-09
1.279395949594959392e+00 3.779527800826646872e-09
1.280196009600959917e+00 3.707480624507411355e-09
1.280996069606960663e+00 3.637091345962663692e-09
1.281796129612961188e+00 3.568317410626713577e-09
1.282596189618961713e+00 3.501117580868310490e-09
1.283396249624962460e+00 3.435451890233158748e-09
1.284196309630962984e+00 3.371281599504841473e-09
1.284996369636963509e+00 3.308569154504198633e-09
1.285796429642964256e+00 3.247278145551025421e-09
1.286596489648964781e+00 3.187373268515678792e-09
1.287396549654965305e+00 3.128820287391296313e-09
1.288196609660966052e+00 3.071585998321434338e-09
1.288996669666966577e+00 3.015638195020330925e-09
1.289796729672967102e+00 2.960945635526350627e-09
1.290596789678967848e+00 2.907478010231890159e-09
1.291396849684968373e+00 2.855205911135984802e-09
1.292196909690968898e+00 2.804100802267579280e-09
1.292996969696969645e+00 2.754134991231150373e-09
1.293797029702970169e+00 2.705281601827380197e-09
1.294597089708970694e+00 2.657514547704473774e-09
1.295397149714971441e+00 2.610808506997636488e-09
1.296197209720971966e+00 2.565138897916154354e-09
1.296997269726972490e+00 2.520481855239180575e-09
1.297797329732973237e+00 2.476814207683582633e-09
1.298597389738973762e+00 2.434113456108422195e-09
1.299397449744974287e+00 2.392357752522438789e-09
1.300197509750975033e+00 2.351525879862429002e-09
1.300997569756975558e+00 2.311597232511887399e-09
1.301797629762976083e+00 2.272551797530342814e-09
1.302597689768976830e+00 2.234370136565813909e-09
1.303397749774977354e+00 2.197033368423252026e-09
1.304197809780977879e+00 2.160523152263531017e-09
1.304997869786978626e+00 2.124821671408598322e-09
1.305797929792979151e+00 2.089911617729397131e-09
1.306597989798979675e+00 2.055776176594017706e-09
1.307398049804980422e+00 2.022399012355090634e-09
1.308198109810980947e+00 1.989764254355642841e-09
1.308998169816981472e+00 1.957856483434077675e-09
1.309798229822982218e+00 1.926660718909447092e-09
1.310598289828982743e+00 1.896162406029310112e-09
1.311398349834983268e+00 1.866347403862742248e-09
1.312198409840984015e+00 1.837201973622471138e-09
1.312998469846984539e+00 1.808712767400246801e-09
1.313798529852985064e+00 1.780866817300460474e-09
1.314598589858985811e+00 1.753651524957655496e-09
1.315398649864986336e+00 1.727054651424296427e-09
1.316198709870986860e+00 1.701064307415316273e-09
1.316998769876987607e+00 1.675668943897218751e-09
1.317798829882988132e+00 1.650857343009365750e-09
1.318598889888988657e+00 1.626618609306055152e-09
1.319398949894989403e+00 1.602942161308187332e-09
1.320199009900989928e+00 1.579817723354095589e-09
1.320999069906990453e+00 1.557235317739123406e-09
1.321799129912991200e+00 1.535185257134519312e-09
1.322599189918991724e+00 1.513658137276139437e-09
1.323399249924992249e+00 1.492644829914095573e-09
1.324199309930992996e+00 1.472136476014839106e-09
1.324999369936993521e+00 1.452124479207510357e-09
1.325799429942994268e+00 1.432600499466626444e-09
1.326599489948994792e+00 1.413556447023798916e-09
1.327399549954995317e+00 1.394984476501166191e-09
1.328199609960996064e+00 1.376876981259733098e-09
1.328999669966996588e+00 1.359226587956127674e-09
1.329799729972997113e+00 1.342026151301316590e-09
1.330599789978997860e+00 1.325268749015507346e-09
1.331399849984998385e+00 1.308947676973359496e-09
1.332199909990998909e+00 1.293056444534053362e-09
1.332999969996999656e+00 1.277588770051009572e-09
1.333800030003000181e+00 1.262538576556304574e-09
1.334600090009000706e+00 1.247899987614832106e-09
1.335400150015001453e+00 1.233667323343962407e-09
1.336200210021001977e+00 1.219835096594101496e-09
1.337000270027002502e+00 1.206398009286200949e-09
1.337800330033003249e+00 1.193350948902190202e-09
1.338600390039003774e+00 1.180688985124711034e-09
1.339400450045004298e+00 1.168407366622473049e-09
1.340200510051005045e+00 1.156501517978034165e-09
1.341000570057005570e+00 1.144967036754716383e-09
1.341800630063006095e+00 1.133799690699713546e-09
1.342600690069006841e+00 1.122995415080498008e-09
1.343400750075007366e+00 1.112550310151960301e-09
1.344200810081007891e+00 1.102460638751622425e-09
1.345000870087008638e+00 1.092722824020725272e-09
1.345800930093009162e+00 1.083333447248881742e-09
1.346600990099009687e+00 1.074289245840330165e-09
1.347401050105010434e+00 1.065587111399806925e-09
1.348201110111010959e+00 1.057224087936384773e-09
1.349001170117011483e+00 1.049197370183545510e-09
1.349801230123012230e+00 1.041504302034159443e-09
1.350601290129012755e+00 1.034142375088927541e-09
1.351401350135013280e+00 1.027109227317194433e-09
1.352201410141014026e+00 1.020402641828997546e-09
1.353001470147014551e+00 1.014020545757547750e-09
1.353801530153015076e+00 1.007961009251228099e-09
1.354601590159015823e+00 1.002222244574645791e-09
1.355401650165016347e+00 9.968026053181018523e-10
1.356201710171016872e+00 9.917005857151994017e-10
1.357001770177017619e+00 9.869148200683534733e-10
1.357801830183018144e+00 9.824440822821323204e-10
1.358601890189018668e+00 9.782872855044475587e-10
1.359401950195019415e+00 9.744434818759118230e-10
1.360202010201019940e+00 9.709118623876182955e-10
1.361002070207020465e+00 9.676917568479335407e-10
1.361802130213021211e+00 9.647826339589008694e-10
1.362602190219021736e+00 9.621841015031602032e-10
1.363402250225022261e+00 9.598959066422831698e-10
1.364202310231023008e+00 9.579179363277689575e-10
1.365002370237023532e+00 9.562502178259803696e-10
1.365802430243024057e+00 9.548929193585780742e-10
1.366602490249024804e+00 9.538463508601210581e-10
1.367402550255025329e+00 9.531109648547831571e-10
1.368202610261025853e+00 9.526873574542778094e-10
1.369002670267026600e+00 9.525762694793441529e-10
1.369802730273027125e+00 9.527785877073719632e-10
1.370602790279027650e+00 9.532953462490096905e-10
1.371402850285028396e+00 9.541277280567890758e-10
1.372202910291028921e+00 9.552770665692127922e-10
1.373002970297029446e+00 9.567448474939138958e-10
1.373803030303030193e+00 9.585327107339619827e-10
1.374603090309030717e+00 9.606424524616002285e-10
1.375403150315031464e+00 9.630760273442558316e-10
1.376203210321031989e+00 9.658355509278704903e-10
1.377003270327032514e+00 9.689233021832491530e-10
1.377803330333033260e+00 9.723417262215339097e-10
1.378603390339033785e+00 9.760934371854281212e-10
1.379403450345034310e+00 9.801812213235246280e-10
1.380203510351035057e+00 9.846080402556016324e-10
1.381003570357035581e+00 9.893770344376556076e-10
1.381803630363036106e+00 9.944915268361581693e-10
1.382603690369036853e+00 9.999550268220524432e-10
1.383403750375037378e+00 1.005771234295937728e-09
1.384203810381037902e+00 1.011944044057236664e-09
1.385003870387038649e+00 1.018477550431282073e-09
1.385803930393039174e+00 1.025376052169901140e-09
1.386603990399039699e+00 1.032644057642744691e-09
1.387404050405040445e+00 1.040286290338507896e-09
1.388204110411040970e+00 1.048307694697421511e-09
1.389004170417041495e+00 1.056713442298905512e-09
1.389804230423042242e+00 1.065508938431012714e-09
1.390604290429042766e+00 1.074699829071581464e-09
1.391404350435043291e+00 1.084292008314616447e-09
1.392204410441044038e+00 1.094291626279370530e-09
1.393004470447044563e+00 1.104705097544180473e-09
1.393804530453045087e+00 1.115539110152019896e-09
1.394604590459045834e+00 1.126800635239874636e-09
1.395404650465046359e+00 1.138496937349622704e-09
1.396204710471046884e+00 1.150635585483378240e-09
1.397004770477047630e+00 1.163224464970816011e-09
1.397804830483048155e+00 1.176271790219059578e-09
1.398604890489048680e+00 1.189786118415650688e-09
1.399404950495049427e+00 1.203776364249103631e-09
1.400205010501049951e+00 1.218251815696292646e-09
1.401005070507050476e+00 1.233222150894200719e-09
1.401805130513051223e+00 1.248697456055605065e-09
1.402605190519051748e+00 1.264688244287484242e-09
1.403405250525052272e+00 1.281205475001321389e-09
1.404205310531053019e+00 1.298260573323663481e-09
1.405005370537053544e+00 1.315865448456752627e-09
1.405805430543054069e+00 1.334032509194007213e-09
1.406605490549054815e+00 1.352774673589318237e-09
1.407405550555055340e+00 1.372105367831256287e-09
1.408205610561055865e+00 1.392038506229741439e-09
1.409005670567056612e+00 1.412588439155587621e-09
1.409805730573057136e+00 1.433769847632118420e-09
1.410605790579057661e+00 1.455597550280578695e-09
1.411405850585058408e+00 1.478086167841378420e-09
1.412205910591058933e+00 1.501249559015907636e-09
1.413005970597059457e+00 1.525099895234998584e-09
1.413806030603060204e+00 1.549646180550706724e-09
1.414606090609060729e+00 1.574891958446911915e-09
1.415406150615061254e+00 1.600831930501048586e-09
1.416206210621062000e+00 1.627447386457645716e-09
1.417006270627062525e+00 1.654701038330350372e-09
1.417806330633063050e+00 1.682533614355213389e-09
1.418606390639063797e+00 1.710867790556128194e-09
1.419406450645064321e+00 1.739628276488717467e-09
1.420206510651064846e+00 1.768783932586773168e-09
1.421006570657065593e+00 1.798399587144065823e-09
1.421806630663066118e+00 1.828658038575724363e-09
1.422606690669066865e+00 1.859815436376157356e-09
1.423406750675067389e+00 1.892109559497318721e-09
1.424206810681067914e+00 1.925688932684398149e-09
1.425006870687068661e+00 1.960603574246883004e-09
1.425806930693069186e+00 1.996839006028922433e-09
1.426606990699069710e+00 2.034356108426543071e-09
1.427407050705070457e+00 2.073117129514538666e-09
1.428207110711070982e+00 2.113096919257037958e-09
1.429007170717071507e+00 2.154285150384982386e-09
1.429807230723072253e+00 2.196684647682963025e-09
1.430607290729072778e+00 2.240308695299788213e-09
1.431407350735073303e+00 2.285178533249447131e-09
1.432207410741074050e+00 2.331321397865045807e-09
1.433007470747074574e+00 2.378769109372720830e-09
1.433807530753075099e+00 2.427557101506325825e-09
1.434607590759075846e+00 2.477723777295721467e-09
1.435407650765076371e+00 2.529310095232237921e-09
1.436207710771076895e+00 2.582359314796070317e-09
1.437007770777077642e+00 2.636916851394425775e-09
1.437807830783078167e+00 2.693030206528878069e-09
1.438607890789078692e+00 2.750748950143403665e-09
1.439407950795079438e+00 2.810124739736549005e-09
1.440208010801079963e+00 2.871211365975959628e-09
1.441008070807080488e+00 2.934064818014697527e-09
1.441808130813081235e+00 2.998743364029823770e-09
1.442608190819081759e+00 3.065307644065365513e-09
1.443408250825082284e+00 3.133820773318559858e-09
1.444208310831083031e+00 3.204348454728258603e-09
1.445008370837083556e+00 3.276959100221810494e-09
1.445808430843084080e+00 3.351723960324505377e-09
1.446608490849084827e+00 3.428717262083516506e-09
1.447408550855085352e+00 3.508016355440114314e-09
1.448208610861085877e+00 3.589701868321165786e-09
1.449008670867086623e+00 3.673857870828068375e-09
1.449808730873087148e+00 3.760572048990540010e-09
1.450608790879087673e+00 3.849935888628871349e-09
1.451408850885088420e+00 3.942044869937712212e-09
1.452208910891088944e+00 4.036998673470031859e-09
1.453008970897089469e+00 4.134901398265301641e-09
1.453809030903090216e+00 4.235861792930694089e-09
1.454609090909090741e+00 4.339993500552329900e-09
1.455409150915091265e+00 4.447415318385483827e-09
1.456209210921092012e+00 4.558251473347598889e-09
1.457009270927092537e+00 4.672631914420150293e-09
1.457809330933093062e+00 4.790692623153002200e-09
1.458609390939093808e+00 4.912575943559387660e-09
1.459409450945094333e+00 5.038430932792364619e-09
1.460209510951094858e+00 5.168413734106707115e-09
1.461009570957095605e+00 5.302687973729482625e-09
1.461809630963096129e+00 5.441425183397321693e-09
1.462609690969096654e+00 5.584805250462053171e-09
1.463409750975097401e+00 5.733016897623638689e-09
1.464209810981097926e+00 5.886258194522867564e-09
1.465009870987098450e+00 6.044737103614486724e-09
1.465809930993099197e+00 6.208672062947661319e-09
1.466609990999099722e+00 6.378292608706947699e-09
1.467410051005100247e+00 6.553840040615436392e-09
1.468210111011100993e+00 6.735568133572646708e-09
1.469010171017101518e+00 6.923743899199174934e-09
1.469810231023102043e+00 7.118648401288949565e-09
1.470610291029102790e+00 7.320577629528671199e-09
1.471410351035103314e+00 7.529843436243998808e-09
1.472210411041104061e+00 7.746774541368702753e-09
1.473010471047104586e+00 7.971717611315100702e-09
1.473810531053105111e+00 8.205038417958802821e-09
1.474610591059105857e+00 8.447123084537460532e-09
1.475410651065106382e+00 8.698379425915904136e-09
1.476210711071106907e+00 8.959238391390683585e-09
1.477010771077107654e+00 9.230155619003977174e-09
1.477810831083108178e+00 9.511613111223740919e-09
1.478610891089108703e+00 9.804121042831665402e-09
1.479410951095109450e+00 1.010821971294936771e-08
1.480211011101109975e+00 1.042448165435340698e-08
1.481011071107110499e+00 1.075351391458273803e-08
1.481811131113111246e+00 1.109596052485059295e-08
1.482611191119111771e+00 1.145250517446172286e-08
1.483411251125112296e+00 1.182387411031960764e-08
1.484211311131113042e+00 1.221083928321464688e-08
1.485011371137113567e+00 1.261422176494944003e-08
1.485811431143114092e+00 1.303489546300820378e-08
1.486611491149114839e+00 1.347379116244850988e-08
1.487411551155115363e+00 1.393190092804712878e-08
1.488211611161115888e+00 1.441028290349839216e-08
1.489011671167116635e+00 1.491006654871372393e-08
1.489811731173117160e+00 1.543245836107078201e-08
1.490611791179117684e+00 1.597874813189309775e-08
1.491411851185118431e+00 1.655031579557894533e-08
1.492211911191118956e+00 1.714863893577799599e-08
1.493011971197119481e+00 1.777530102092782039e-08
1.493812031203120227e+00 1.843200045047204900e-08
1.494612091209120752e+00 1.912056050334250135e-08
1.495412151215121277e+00 1.984294029201003108e-08
1.496212211221122024e+00 2.060124683879019434e-08
1.497012271227122548e+00 2.139774840643282808e-08
1.497812331233123073e+00 2.223488923261691078e-08
1.498612391239123820e+00 2.311530583818819627e-08
1.499412451245124345e+00 2.404184510225608854e-08
1.500212511251124869e+00 2.501758432412700319e-08
1.501012571257125616e+00 2.604585352307806286e-08
1.501812631263126141e+00 2.713026026292715527e-08
1.502612691269126666e+00 2.827471733007204293e-08
1.503412751275127412e+00 2.948347364216821390e-08
1.504212811281127937e+00 3.076114882116020097e-08
1.505012871287128462e+00 3.211277193041723389e-08
1.505812931293129209e+00 3.354382495301473130e-08
1.506612991299129733e+00 3.506029167892669340e-08
1.507413051305130258e+00 3.666871277560143112e-08
1.508213111311131005e+00 3.837624794219533366e-08
1.509013171317131530e+00 4.019074619649599099e-08
1.509813231323132054e+00 4.212082551987809582e-08
1.510613291329132801e+00 4.417596329514286942e-08
1.511413351335133326e+00 4.636659922184119337e-08
1.512213411341133851e+00 4.870425269213266870e-08
1.513013471347134598e+00 5.120165696799331559e-08
1.513813531353135122e+00 5.387291293075529226e-08
1.514613591359135647e+00 5.673366569275459728e-08
1.515413651365136394e+00 5.980130798857544412e-08
1.516213711371136919e+00 6.309521502537677215e-08
1.517013771377137443e+00 6.663701639993922704e-08
1.517813831383138190e+00 7.045091182451311531e-08
1.518613891389138715e+00 7.456403879513035231e-08
1.519413951395139462e+00 7.900690204938460413e-08
1.520214011401139986e+00 8.381387677793262027e-08
1.521014071407140511e+00 8.902380018081256908e-08
1.521814131413141258e+00 9.468066923127390533e-08
1.522614191419141783e+00 1.008344666012082607e-07
1.523414251425142307e+00 1.075421418398664063e-07
1.524214311431143054e+00 1.148687813756444155e-07
1.525014371437143579e+00 1.228890091140972594e-07
1.525814431443144104e+00 1.316886698372103024e-07
1.526614491449144850e+00 1.413668609313060746e-07
1.527414551455145375e+00 1.520383950560149553e-07
1.528214611461145900e+00 1.638367983669286592e-07
1.529014671467146647e+00 1.769179773438492322e-07
1.529814731473147171e+00 1.914647241725910683e-07
1.530614791479147696e+00 2.076922786458379331e-07
1.531414851485148443e+00 2.258552271950819408e-07
1.532214911491148968e+00 2.462561015211324423e-07
1.533014971497149492e+00 2.692561462532917688e-07
1.533815031503150239e+00 2.952888645539959180e-07
1.534615091509150764e+00 3.248771315396014954e-07
1.535415151515151289e+00 3.586548977555259941e-07
1.536215211521152035e+00 3.973947979102446577e-07
1.537015271527152560e+00 4.420433375628559756e-07
1.537815331533153085e+00 4.937657408372651343e-07
1.538615391539153832e+00 5.540029560275127289e-07
1.539415451545154356e+00 6.245435992293062036e-07
1.540215511551154881e+00 7.076134553368008479e-07
1.541015571557155628e+00 8.059838679023813821e-07
1.541815631563156153e+00 9.230965139522314259e-07
1.542615691569156677e+00 1.063192835055580178e-06
1.543415751575157424e+00 1.231416342937850513e-06
1.544215811581157949e+00 1.433815388278864908e-06
1.545015871587158474e+00 1.677097275710731123e-06
1.545815931593159220e+00 1.967853373394895643e-06
1.546615991599159745e+00 2.310787576071625744e-06
1.547416051605160270e+00 2.705319826510369841e-06
1.548216111611161017e+00 3.140121845699967440e-06
1.549016171617161541e+00 3.586392222309853581e-06
1.549816231623162066e+00 3.993721906460230305e-06
1.550616291629162813e+00 4.295903991753275293e-06
1.551416351635163338e+00 4.431956752781453022e-06
1.552216411641163862e+00 4.374428647180761322e-06
1.553016471647164609e+00 4.143666092521574147e-06
1.553816531653165134e+00 3.795334441149840342e-06
1.554616591659165659e+00 3.393190320562166034e-06
1.555416651665166405e+00 2.987973548104044227e-06
1.556216711671166930e+00 2.610624347466445327e-06
1.557016771677167455e+00 2.275286810588559847e-06
1.557816831683168202e+00 1.985247505335963675e-06
1.558616891689168726e+00 1.738037407246467511e-06
1.559416951695169251e+00 1.528754302026540417e-06
1.560217011701169998e+00 1.351897762472984320e-06
1.561017071707170523e+00 1.202248954417103190e-06
1.561817131713171047e+00 1.075217602997454563e-06
1.562617191719171794e+00 9.669210735056650176e-07
1.563417251725172319e+00 8.741430589450803392e-07
1.564217311731172844e+00 7.942475846367994549e-07
1.565017371737173590e+00 7.250843635543144306e-07
1.565817431743174115e+00 6.649009799611816839e-07
1.566617491749174862e+00 6.122672980806218747e-07
1.567417551755175387e+00 5.660128585706656993e-07
1.568217611761175911e+00 5.251761088554734305e-07
1.569017671767176658e+00 4.889636934579862759e-07
1.569817731773177183e+00 4.567179915053023165e-07
1.570617791779177708e+00 4.278912809799765548e-07
1.571417851785178454e+00 4.020251693071757631e-07
1.572217911791178979e+00 3.787341858097977407e-07
1.573017971797179504e+00 3.576926560906515522e-07
1.573818031803180251e+00 3.386241646372898693e-07
1.574618091809180775e+00 3.212930617601147408e-07
1.575418151815181300e+00 3.054975893999785580e-07
1.576218211821182047e+00 2.910642930249664242e-07
1.577018271827182572e+00 2.778434589903203780e-07
1.577818331833183096e+00 2.657053727785816294e-07
1.578618391839183843e+00 2.545372370556240027e-07
1.579418451845184368e+00 2.442406223077091779e-07
1.580218511851184893e+00 2.347293491770207596e-07
1.581018571857185639e+00 2.259277221964939956e-07
1.581818631863186164e+00 2.177690507528829245e-07
1.582618691869186689e+00 2.101944057884381952e-07
1.583418751875187436e+00 2.031515707596300197e-07
1.584218811881187960e+00 1.965941532992790468e-07
1.585018871887188485e+00 1.904808303335128857e-07
1.585818931893189232e+00 1.847747044383636610e-07
1.586618991899189757e+00 1.794427532550719596e-07
1.587419051905190281e+00 1.744553570288217328e-07
1.588219111911191028e+00 1.697858919570069777e-07
1.589019171917191553e+00 1.654103791580617431e-07
1.589819231923192078e+00 1.613071808009125534e-07
1.590619291929192824e+00 1.574567363469744475e-07
1.591419351935193349e+00 1.538413330135791272e-07
1.592219411941193874e+00 1.504449055190717371e-07
1.593019471947194621e+00 1.472528609548574854e-07
1.593819531953195145e+00 1.442519252793109998e-07
1.594619591959195670e+00 1.414300084681646051e-07
1.595419651965196417e+00 1.387760858054316010e-07
1.596219711971196942e+00 1.362800931745125238e-07
1.597019771977197466e+00 1.339328345239040580e-07
1.597819831983198213e+00 1.317258999465200394e-07
1.598619891989198738e+00 1.296515930346014625e-07
1.599419951995199263e+00 1.277028663607076098e-07
1.600220012001200010e+00 1.258732640950643702e-07
1.601020072007200534e+00 1.241568709053014781e-07
1.601820132013201059e+00 1.225482664003278138e-07
1.602620192019201806e+00 1.210424844789753619e-07
1.603420252025202331e+00 1.196349770287086414e-07
1.604220312031202855e+00 1.183215814924636530e-07
1.605020372037203602e+00 1.170984918843415343e-07
1.605820432043204127e+00 1.159622328889965055e-07
1.606620492049204652e+00 1.149096367264255449e-07
1.607420552055205398e+00 1.139378225046342783e-07
1.608220612061205923e+00 1.130441778180955851e-07
1.609020672067206448e+00 1.122263423810142778e-07
1.609820732073207195e+00 1.114821935116356973e-07
1.610620792079207719e+00 1.108098333078945844e-07
1.611420852085208244e+00 1.102075773759461545e-07
1.612220912091208991e+00 1.096739449921358605e-07
1.613020972097209516e+00 1.092076505958771519e-07
1.613821032103210040e+00 1.088075965262891062e-07
1.614621092109210787e+00 1.084728669293273050e-07
1.615421152115211312e+00 1.082027227749555689e-07
1.616221212121212059e+00 1.079965979357340172e-07
1.617021272127212583e+00 1.078540962893233318e-07
1.617821332133213108e+00 1.077749898179434506e-07
1.618621392139213855e+00 1.077592176879872767e-07
1.619421452145214380e+00 1.078068863029064105e-07
1.620221512151214904e+00 1.079182703323234381e-07
1.621021572157215651e+00 1.080938147302466934e-07
1.621821632163216176e+00 1.083341377653719598e-07
1.622621692169216701e+00 1.086400350970119341e-07
1.623421752175217447e+00 1.090124849412131567e-07
1.624221812181217972e+00 1.094526543834794857e-07
1.625021872187218497e+00 1.099619069071994763e-07
1.625821932193219244e+00 1.105418112208155874e-07
1.626621992199219768e+00 1.111941514819987002e-07
1.627422052205220293e+00 1.119209390341063148e-07
1.628222112211221040e+00 1.127244257891065384e-07
1.629022172217221565e+00 1.136071194125167592e-07
1.629822232223222089e+00 1.145718004899855620e-07
1.630622292229222836e+00 1.156215418826173346e-07
1.631422352235223361e+00 1.167597305093700867e-07
1.632222412241223886e+00 1.179900918308130858e-07
1.633022472247224632e+00 1.193167173497453184e-07
1.633822532253225157e+00 1.207440954918519283e-07
1.634622592259225682e+00 1.222771462847342584e-07
1.635422652265226429e+00 1.239212603177102582e-07
1.636222712271226953e+00 1.256823425393992859e-07
1.637022772277227478e+00 1.275668615372966810e-07
1.637822832283228225e+00 1.295819050455655564e-07
1.638622892289228750e+00 1.317352425472633409e-07
1.639422952295229274e+00 1.340353959783655900e-07
1.640223012301230021e+00 1.364917197078044364e-07
1.641023072307230546e+00 1.391144911652536847e-07
1.641823132313231071e+00 1.419150137230720624e-07
1.642623192319231817e+00 1.449057337183049016e-07
1.643423252325232342e+00 1.481003738346807840e-07
1.644223312331232867e+00 1.515140854647147334e-07
1.645023372337233614e+00 1.551636231532598994e-07
1.645823432343234138e+00 1.590675448039956720e-07
1.646623492349234663e+00 1.632464420324981065e-07
1.647423552355235410e+00 1.677232059015704887e-07
1.648223612361235935e+00 1.725233343126941070e-07
1.649023672367236459e+00 1.776752885961064448e-07
1.649823732373237206e+00 1.832109083984128480e-07
1.650623792379237731e+00 1.891658958826281346e-07
1.651423852385238256e+00 1.955803826232430750e-07
1.652223912391239002e+00 2.024995955154134141e-07
1.653023972397239527e+00 2.099746416738180122e-07
1.653824032403240052e+00 2.180634368665312274e-07
1.654624092409240799e+00 2.268318077630864671e-07
1.655424152415241323e+00 2.363548054974861489e-07
1.656224212421241848e+00 2.467182771772969379e-07
1.657024272427242595e+00 2.580207535550307353e-07
1.657824332433243120e+00 2.703757258303683353e-07
1.658624392439243644e+00 2.839144033964038918e-07
1.659424452445244391e+00 2.987890684831152981e-07
1.660224512451244916e+00 3.151771746424495160e-07
1.661024572457245441e+00 3.332863758589157288e-07
1.661824632463246187e+00 3.533607242870944207e-07
1.662624692469246712e+00 3.756883403487070644e-07
1.663424752475247459e+00 4.006109429031375123e-07
1.664224812481247984e+00 4.285357335858832971e-07
1.665024872487248508e+00 4.599502621288697466e-07
1.665824932493249255e+00 4.954410607322029423e-07
1.666624992499249780e+00 5.357170223953344491e-07
1.667425052505250305e+00 5.816386952357238064e-07
1.668225112511251051e+00 6.342548298784075232e-07
1.669025172517251576e+00 6.948475511713912027e-07
1.669825232523252101e+00 7.649872155689420568e-07
1.670625292529252848e+00 8.465969219691177367e-07
1.671425352535253372e+00 9.420238892598108258e-07
1.672225412541253897e+00 1.054108799025804480e-06
1.673025472547254644e+00 1.186231554679811359e-06
1.673825532553255169e+00 1.342287134070336733e-06
1.674625592559255693e+00 1.526499422882904513e-06
1.675425652565256440e+00 1.742903038815086761e-06
1.676225712571256965e+00 1.994209342636007086e-06
1.677025772577257490e+00 2.279660024985330347e-06
1.677825832583258236e+00 2.591520642601315261e-06
1.678625892589258761e+00 2.910482832713191474e-06
1.679425952595259286e+00 3.201999656677136377e-06
1.680226012601260033e+00 3.418231351085858284e-06
1.681026072607260557e+00 3.510678796807979501e-06
1.681826132613261082e+00 3.451479668048543300e-06
1.682626192619261829e+00 3.249358380147685674e-06
1.683426252625262354e+00 2.945773712085012633e-06
1.684226312631262878e+00 2.594387404155685224e-06
1.685026372637263625e+00 2.240819825234788663e-06
1.685826432643264150e+00 1.913834548582901141e-06
1.686626492649264675e+00 1.626586737798497196e-06
1.687426552655265422e+00 1.381799241095952473e-06
1.688226612661265946e+00 1.176663018284149476e-06
1.689026672667266471e+00 1.006121210939646320e-06
1.689826732673267218e+00 8.646769302886841992e-07
1.690626792679267743e+00 7.472334199115273224e-07
1.691426852685268267e+00 6.493987032085762898e-07
1.692226912691269014e+00 5.675287881679415379e-07
1.693026972697269539e+00 4.986600992728123534e-07
1.693827032703270064e+00 4.404062523199067358e-07
1.694627092709270810e+00 3.908532105571708414e-07
1.695427152715271335e+00 3.484661969457976387e-07
1.696227212721271860e+00 3.120120386184441994e-07
1.697027272727272607e+00 2.804964551130113561e-07
1.697827332733273131e+00 2.531142885408699884e-07
1.698627392739273656e+00 2.292103554495093105e-07
1.699427452745274403e+00 2.082487704242437973e-07
1.700227512751274928e+00 1.897889224242061847e-07
1.701027572757275452e+00 1.734666334800800828e-07
1.701827632763276199e+00 1.589793403278659394e-07
1.702627692769276724e+00 1.460743971738966043e-07
1.703427752775277249e+00 1.345398031714238372e-07
1.704227812781277995e+00 1.241968184644730960e-07
1.705027872787278520e+00 1.148940562405773956e-07
1.705827932793279045e+00 1.065027329319869817e-07
1.706627992799279792e+00 9.891283107069185051e-08
1.707428052805280316e+00 9.202998458339794505e-08
1.708228112811280841e+00 8.577293859383990668e-08
1.709028172817281588e+00 8.007146821330988843e-08
1.709828232823282113e+00 7.486466572439102510e-08
1.710628292829282637e+00 7.009952479636627475e-08
1.711428352835283384e+00 6.572976527032023014e-08
1.712228412841283909e+00 6.171485364144119288e-08
1.713028472847284656e+00 5.801918341881600361e-08
1.713828532853285180e+00 5.461138664471246643e-08
1.714628592859285705e+00 5.146375345020154598e-08
1.715428652865286452e+00 4.855174095079857297e-08
1.716228712871286977e+00 4.585355630307991506e-08
1.717028772877287501e+00 4.334980154961230359e-08
1.717828832883288248e+00 4.102317012785744367e-08
1.718628892889288773e+00 3.885818672711791985e-08
1.719428952895289298e+00 3.684098363793853313e-08
1.720229012901290044e+00 3.495910792211423218e-08
1.721029072907290569e+00 3.320135469458526865e-08
1.721829132913291094e+00 3.155762259494003616e-08
1.722629192919291841e+00 3.001878817076939028e-08
1.723429252925292365e+00 2.857659642500747527e-08
1.724229312931292890e+00 2.722356521665193965e-08
1.725029372937293637e+00 2.595290156611877402e-08
1.725829432943294162e+00 2.475842821698738134e-08
1.726629492949294686e+00 2.363451905613324241e-08
1.727429552955295433e+00 2.257604220332055114e-08
1.728229612961295958e+00 2.157830975644614079e-08
1.729029672967296483e+00 2.063703332577248996e-08
1.729829732973297229e+00 1.974828461443513279e-08
1.730629792979297754e+00 1.890846040720360575e-08
1.731429852985298279e+00 1.811425141812784180e-08
1.732229912991299026e+00 1.736261452298076079e-08
1.733029972997299550e+00 1.665074796645099737e-08
1.733830033003300075e+00 1.597606918868466468e-08
1.734630093009300822e+00 1.533619496249673459e-08
1.735430153015301347e+00 1.472892357260550150e-08
1.736230213021301871e+00 1.415221880262528286e-08
1.737030273027302618e+00 1.360419552515053575e-08
1.737830333033303143e+00 1.308310671577674438e-08
1.738630393039303668e+00 1.258733173396180455e-08
1.739430453045304414e+00 1.211536573272732027e-08
1.740230513051304939e+00 1.166581007576466094e-08
1.741030573057305464e+00 1.123736365490525308e-08
1.741830633063306211e+00 1.082881501345878391e-08
1.742630693069306735e+00 1.043903519185164530e-08
1.743430753075307260e+00 1.006697122155629285e-08
1.744230813081308007e+00 9.711640201665752163e-09
1.745030873087308532e+00 9.372123899799492348e-09
1.745830933093309056e+00 9.047563825462923059e-09
1.746630993099309803e+00 8.737156729650763270e-09
1.747431053105310328e+00 8.440150489466400643e-09
1.748231113111310853e+00 8.155840340934143439e-09
1.749031173117311599e+00 7.883565427065399360e-09
1.749831233123312124e+00 7.622705631682063305e-09
1.750631293129312649e+00 7.372678672543328808e-09
1.751431353135313396e+00 7.132937430030342130e-09
1.752231413141313920e+00 6.902967490040588494e-09
1.753031473147314445e+00 6.682284881881169218e-09
1.753831533153315192e+00 6.470433993853522368e-09
1.754631593159315717e+00 6.266985650918394176e-09
1.755431653165316241e+00 6.071535340343025005e-09
1.756231713171316988e+00 5.883701572590014606e-09
1.757031773177317513e+00 5.703124365916639735e-09
1.757831833183318038e+00 5.529463844239890620e-09
1.758631893189318784e+00 5.362398938797659318e-09
1.759431953195319309e+00 5.201626185010822232e-09
1.760232013201320056e+00 5.046858606735996479e-09
1.761032073207320581e+00 4.897824680809485680e-09
1.761832133213321105e+00 4.754267375417442025e-09
1.762632193219321852e+00 4.615943256404424270e-09
1.763432253225322377e+00 4.482621656150710394e-09
1.764232313231322902e+00 4.354083900116948372e-09
1.765032373237323648e+00 4.230122586581280754e-09
1.765832433243324173e+00 4.110540915475332924e-09
1.766632493249324698e+00 3.995152062575324140e-09
1.767432553255325445e+00 3.883778595619215878e-09
1.768232613261325969e+00 3.776251929208286181e-09
1.769032673267326494e+00 3.672411815609940296e-09
1.769832733273327241e+00 3.572105868818053193e-09
1.770632793279327766e+00 3.475189119439889620e-09
1.771432853285328290e+00 3.381523598176528350e-09
1.772232913291329037e+00 3.290977945842062408e-09
1.773032973297329562e+00 3.203427048030077913e-09
1.773833033303330087e+00 3.118751692684858790e-09
1.774633093309330834e+00 3.036838248971246939e-09
1.775433153315331358e+00 2.957578365961382077e-09
1.776233213321331883e+00 2.880868689770329121e-09
1.777033273327332630e+00 2.806610597877345644e-09
1.777833333333333155e+00 2.734709949465135859e-09
1.778633393339333679e+00 2.665076850696534354e-09
1.779433453345334426e+00 2.597625433929720814e-09
1.780233513351334951e+00 2.532273649945917183e-09
1.781033573357335476e+00 2.468943072332011347e-09
1.781833633363336222e+00 2.407558713222979131e-09
1.782633693369336747e+00 2.348048849666525050e-09
1.783433753375337272e+00 2.290344859924915483e-09
1.784233813381338019e+00 2.234381069078506220e-09
1.785033873387338543e+00 2.180094603339756493e-09
1.785833933393339068e+00 2.127425252528318177e-09
1.786633993399339815e+00 2.076315340196187849e-09
1.787434053405340340e+00 2.026709600927186129e-09
1.788234113411340864e+00 1.978555064367441005e-09
1.789034173417341611e+00 1.931800945574576465e-09
1.789834233423342136e+00 1.886398541300378515e-09
1.790634293429342661e+00 1.842301131848217625e-09
1.791434353435343407e+00 1.799463888170292271e-09
1.792234413441343932e+00 1.757843783892073055e-09
1.793034473447344457e+00 1.717399511971683397e-09
1.793834533453345204e+00 1.678091405721642598e-09
1.794634593459345728e+00 1.639881363937561061e-09
1.795434653465346253e+00 1.602732779895172521e-09
1.796234713471347000e+00 1.566610473992449943e-09
1.797034773477347525e+00 1.531480629827703948e-09
1.797834833483348049e+00 1.497310733517702412e-09
1.798634893489348796e+00 1.464069516072523521e-09
1.799434953495349321e+00 1.431726898655017168e-09
1.800235013501349846e+00 1.400253940563539512e-09
1.801035073507350592e+00 1.369622789786677867e-09
1.801835133513351117e+00 1.339806635987965241e-09
1.802635193519351642e+00 1.310779665786948567e-09
1.803435253525352389e+00 1.282517020211714597e-09
1.804235313531352913e+00 1.254994754204794066e-09
1.805035373537353438e+00 1.228189798071928240e-09
1.805835433543354185e+00 1.202079920769569659e-09
1.806635493549354710e+00 1.176643694933216127e-09
1.807435553555355456e+00 1.151860463554279879e-09
1.808235613561355981e+00 1.127710308218942790e-09
1.809035673567356506e+00 1.104174018827034981e-09
1.809835733573357253e+00 1.081233064714086989e-09
1.810635793579357777e+00 1.058869567103949512e-09
1.811435853585358302e+00 1.037066272823392163e-09
1.812235913591359049e+00 1.015806529214432653e-09
1.813035973597359574e+00 9.950742601832164846e-10
1.813836033603360098e+00 9.748539433281028514e-10
1.814636093609360845e+00 9.551305880926864586e-10
1.815436153615361370e+00 9.358897148925017102e-10
1.816236213621361895e+00 9.171173351668722646e-10
1.817036273627362641e+00 8.987999323103403042e-10
1.817836333633363166e+00 8.809244434402652843e-10
1.818636393639363691e+00 8.634782419597033859e-10
1.819436453645364438e+00 8.464491208768942881e-10
1.820236513651364962e+00 8.298252768447597569e-10
1.821036573657365487e+00 8.135952948856199384e-10
1.821836633663366234e+00 7.977481337684600298e-10
1.822636693669366759e+00 7.822731120075915698e-10
1.823436753675367283e+00 7.671598944532133631e-10
1.824236813681368030e+00 7.523984794460366873e-10
1.825036873687368555e+00 7.379791865095030381e-10
1.825836933693369080e+00 7.238926445544266156e-10
1.826636993699369826e+00 7.101297805723953969e-10
1.827437053705370351e+00 6.966818087952501243e-10
1.828237113711370876e+00 6.835402202992658258e-10
1.829037173717371623e+00 6.706967730336859866e-10
1.829837233723372147e+00 6.581434822543206554e-10
1.830637293729372672e+00 6.458726113437942051e-10
1.831437353735373419e+00 6.338766630011278920e-10
1.832237413741373944e+00 6.221483707840185811e-10
1.833037473747374468e+00 6.106806909880955491e-10
1.833837533753375215e+00 5.994667948481944603e-10
1.834637593759375740e+00 5.885000610474513062e-10
1.835437653765376265e+00 5.777740685205888146e-10
1.836237713771377011e+00 5.672825895386216995e-10
1.837037773777377536e+00 5.570195830626701285e-10
1.837837833783378061e+00 5.469791883551983125e-10
1.838637893789378808e+00 5.371557188376024740e-10
1.839437953795379332e+00 5.275436561835705181e-10
1.840238013801379857e+00 5.181376446380713473e-10
1.841038073807380604e+00 5.089324855524522439e-10
1.841838133813381129e+00 4.999231321264549673e-10
1.842638193819381653e+00 4.911046843483872050e-10
1.843438253825382400e+00 4.824723841252011483e-10
1.844238313831382925e+00 4.740216105945027911e-10
1.845038373837383450e+00 4.657478756108970923e-10
1.845838433843384196e+00 4.576468193995216927e-10
1.846638493849384721e+00 4.497142063698107402e-10
1.847438553855385246e+00 4.419459210829376523e-10
1.848238613861385993e+00 4.343379643666533483e-10
1.849038673867386517e+00 4.268864495715314719e-10
1.849838733873387042e+00 4.195875989628585167e-10
1.850638793879387789e+00 4.124377402427458058e-10
1.851438853885388314e+00 4.054333031971951692e-10
1.852238913891388838e+00 3.985708164631378619e-10
1.853038973897389585e+00 3.918469044106561083e-10
1.853839033903390110e+00 3.852582841358563902e-10
1.854639093909390635e+00 3.788017625599586709e-10
1.855439153915391381e+00 3.724742336304941897e-10
1.856239213921391906e+00 3.662726756205821655e-10
1.857039273927392653e+00 3.601941485224489446e-10
1.857839333933393178e+00 3.542357915315669053e-10
1.858639393939393702e+00 3.483948206178645639e-10
1.859439453945394449e+00 3.426685261806925447e-10
1.860239513951394974e+00 3.370542707843185283e-10
1.861039573957395499e+00 3.315494869708660035e-10
1.861839633963396246e+00 3.261516751477658615e-10
1.862639693969396770e+00 3.208584015468998892e-10
1.863439753975397295e+00 3.156672962526986594e-10
1.864239813981398042e+00 3.105760512966506491e-10
1.865039873987398567e+00 3.055824188157018074e-10
1.865839933993399091e+00 3.006842092721705802e-10
1.866639993999399838e+00 2.958792897329008024e-10
1.867440054005400363e+00 2.911655822054621356e-10
1.868240114011400888e+00 2.865410620292697657e-10
1.869040174017401634e+00 2.820037563196508991e-10
1.869840234023402159e+00 2.775517424628899328e-10
1.870640294029402684e+00 2.731831466603991072e-10
1.871440354035403431e+00 2.688961425202434388e-10
1.872240414041403955e+00 2.646889496943087554e-10
1.873040474047404480e+00 2.605598325594437384e-10
1.873840534053405227e+00 2.565070989410340557e-10
1.874640594059405752e+00 2.525290988774747339e-10
1.875440654065406276e+00 2.486242234240736104e-10
1.876240714071407023e+00 2.447909034950122788e-10
1.877040774077407548e+00 2.410276087420034039e-10
1.877840834083408073e+00 2.373328464683454212e-10
1.878640894089408819e+00 2.337051605771564426e-10
1.879440954095409344e+00 2.301431305525734031e-10
1.880241014101409869e+00 2.266453704727744232e-10
1.881041074107410616e+00 2.232105280537193758e-10
1.881841134113411140e+00 2.198372837225556831e-10
1.882641194119411665e+00 2.165243497196448992e-10
1.883441254125412412e+00 2.132704692282569066e-10
1.884241314131412937e+00 2.100744155309635910e-10
1.885041374137413461e+00 2.069349911918328213e-10
1.885841434143414208e+00 2.038510272635401865e-10
1.886641494149414733e+00 2.008213825185670424e-10
1.887441554155415258e+00 1.978449427036524665e-10
1.888241614161416004e+00 1.949206198167388137e-10
1.889041674167416529e+00 1.920473514056494250e-10
1.889841734173417054e+00 1.892240998877667987e-10
1.890641794179417801e+00 1.864498518900237833e-10
1.891441854185418325e+00 1.837236176085343399e-10
1.892241914191418850e+00 1.810444301871972417e-10
1.893041974197419597e+00 1.784113451146778146e-10
1.893842034203420122e+00 1.758234396391412577e-10
1.894642094209420646e+00 1.732798122001682632e-10
1.895442154215421393e+00 1.707795818772880485e-10
1.896242214221421918e+00 1.683218878545986809e-10
1.897042274227422443e+00 1.659058889009375452e-10
1.897842334233423189e+00 1.635307628651185439e-10
1.898642394239423714e+00 1.611957061857417902e-10
1.899442454245424239e+00 1.588999334151096516e-10
1.900242514251424986e+00 1.566426767568002168e-10
1.901042574257425510e+00 1.544231856164680532e-10
1.901842634263426035e+00 1.522407261654392517e-10
1.902642694269426782e+00 1.500945809167143088e-10
1.903442754275427307e+00 1.479840483129736848e-10
1.904242814281428053e+00 1.459084423262157438e-10
1.905042874287428578e+00 1.438670920686641768e-10
1.905842934293429103e+00 1.418593414145827059e-10
1.906642994299429850e+00 1.398845486326726856e-10
1.907443054305430374e+00 1.379420860287181273e-10
1.908243114311430899e+00 1.360313395981564523e-10
1.909043174317431646e+00 1.341517086882780407e-10
1.909843234323432171e+00 1.323026056697582895e-10
1.910643294329432695e+00 1.304834556172236477e-10
1.911443354335433442e+00 1.286936959985945795e-10
1.912243414341433967e+00 1.269327763729269551e-10
1.913043474347434492e+00 1.252001580964943072e-10
1.913843534353435238e+00 1.234953140368654587e-10
1.914643594359435763e+00 1.218177282947384168e-10
1.915443654365436288e+00 1.201668959332859984e-10
1.916243714371437035e+00 1.185423227148046573e-10
1.917043774377437559e+00 1.169435248444361728e-10
1.917843834383438084e+00 1.153700287207552203e-10
1.918643894389438831e+00 1.138213706930191713e-10
1.919443954395439356e+00 1.122970968248874545e-10
1.920244014401439880e+00 1.107967626644070419e-10
1.921044074407440627e+00 1.093199330200938686e-10
1.921844134413441152e+00 1.078661817429256858e-10
1.922644194419441677e+00 1.064350915140691369e-10
1.923444254425442423e+00 1.050262536381794844e-10
1.924244314431442948e+00 1.036392678421142862e-10
1.925044374437443473e+00 1.022737420788895862e-10
1.925844434443444220e+00 1.009292923367450326e-10
1.926644494449444744e+00 9.960554245315985204e-11
1.927444554455445269e+00 9.830212393367872388e-11
1.928244614461446016e+00 9.701867577541154854e-11
1.929044674467446541e+00 9.575484429507793973e-11
1.929844734473447065e+00 9.451028296145161960e-11
1.930644794479447812e+00 9.328465223210170707e-11
1.931444854485448337e+00 9.207761939429195865e-11
1.932244914491448862e+00 9.088885840992640888e-11
1.933044974497449608e+00 8.971804976442944366e-11
1.933845034503450133e+00 8.856488031944855942e-11
1.934645094509450658e+00 8.742904316926917300e-11
1.935445154515451405e+00 8.631023750084238829e-11
1.936245214521451929e+00 8.520816845732623845e-11
1.937045274527452454e+00 8.412254700503513192e-11
1.937845334533453201e+00 8.305308980371266463e-11
1.938645394539453726e+00 8.199951908003090181e-11
1.939445454545454250e+00 8.096156250422521719e-11
1.940245514551454997e+00 7.993895306978445310e-11
1.941045574557455522e+00 7.893142897610945687e-11
1.941845634563456047e+00 7.793873351405820618e-11
1.942645694569456793e+00 7.696061495430005277e-11
1.943445754575457318e+00 7.599682643840465102e-11
1.944245814581457843e+00 7.504712587258662743e-11
1.945045874587458590e+00 7.411127582403929964e-11
1.945845934593459114e+00 7.318904341978593251e-11
1.946645994599459639e+00 7.228020024797909989e-11
1.947446054605460386e+00 7.138452226158516989e-11
1.948246114611460911e+00 7.050178968439001421e-11
1.949046174617461435e+00 6.963178691926046469e-11
1.949846234623462182e+00 6.877430245860738870e-11
1.950646294629462707e+00 6.792912879698762094e-11
1.951446354635463232e+00 6.709606234578905908e-11
1.952246414641463979e+00 6.627490334994584165e-11
1.953046474647464503e+00 6.546545580662863933e-11
1.953846534653465250e+00 6.466752738585657722e-11
1.954646594659465775e+00 6.388092935298623686e-11
1.955446654665466300e+00 6.310547649302088190e-11
1.956246714671467046e+00 6.234098703670009980e-11
1.957046774677467571e+00 6.158728258831901338e-11
1.957846834683468096e+00 6.084418805523211039e-11
1.958646894689468843e+00 6.011153157900177958e-11
1.959446954695469367e+00 5.938914446814626506e-11
1.960247014701469892e+00 5.867686113244609357e-11
1.961047074707470639e+00 5.797451901876984514e-11
1.961847134713471164e+00 5.728195854838236711e-11
1.962647194719471688e+00 5.659902305569133243e-11
1.963447254725472435e+00 5.592555872840346888e-11
1.964247314731472960e+00 5.526141454904970105e-11
1.965047374737473485e+00 5.460644223784569787e-11
1.965847434743474231e+00 5.396049619685393079e-11
1.966647494749474756e+00 5.332343345541677233e-11
1.967447554755475281e+00 5.269511361682395507e-11
1.968247614761476028e+00 5.207539880618848969e-11
1.969047674767476552e+00 5.146415361949799387e-11
1.969847734773477077e+00 5.086124507381230594e-11
1.970647794779477824e+00 5.026654255858040978e-11
1.971447854785478349e+00 4.967991778804733805e-11
1.972247914791478873e+00 4.910124475472395741e-11
1.973047974797479620e+00 4.853039968389512377e-11
1.973848034803480145e+00 4.796726098913966694e-11
1.974648094809480670e+00 4.741170922883618064e-11
1.975448154815481416e+00 4.686362706363223237e-11
1.976248214821481941e+00 4.632289921485379979e-11
1.977048274827482466e+00 4.578941242382830861e-11
1.977848334833483213e+00 4.526305541210450242e-11
1.978648394839483737e+00 4.474371884254333357e-11
1.979448454845484262e+00 4.423129528125966753e-11
1.980248514851485009e+00 4.372567916039552354e-11
1.981048574857485534e+00 4.322676674170390043e-11
1.981848634863486058e+00 4.273445608092251484e-11
1.982648694869486805e+00 4.224864699292102427e-11
1.983448754875487330e+00 4.176924101760195392e-11
1.984248814881487855e+00 4.129614138653583675e-11
1.985048874887488601e+00 4.082925299031640139e-11
1.985848934893489126e+00 4.036848234661609116e-11
1.986648994899489651e+00 3.991373756892509929e-11
1.987449054905490398e+00 3.946492833596067887e-11
1.988249114911490922e+00 3.902196586172719199e-11
1.989049174917491447e+00 3.858476286621464528e-11
1.989849234923492194e+00 3.815323354671842529e-11
1.990649294929492719e+00 3.772729354976788387e-11
1.991449354935493243e+00 3.730685994364674560e-11
1.992249414941493990e+00 3.689185119149445441e-11
1.993049474947494515e+00 3.648218712497322773e-11
1.993849534953495040e+00 3.607778891848786117e-11
1.994649594959495786e+00 3.567857906394566280e-11
1.995449654965496311e+00 3.528448134604485881e-11
1.996249714971496836e+00 3.489542081807715019e-11
1.997049774977497583e+00 3.451132377823472025e-11
1.997849834983498107e+00 3.413211774640972482e-11
1.998649894989498632e+00 3.375773144147352788e-11
1.999449954995499379e+00 3.338809475902635728e-11
2.000250015001500348e+00 3.302313874960657572e-11
2.001050075007500872e+00 3.266279559734739819e-11
2.001850135013501397e+00 3.230699859907284238e-11
2.002650195019501922e+00 3.195568214382187427e-11
2.003450255025502447e+00 3.160878169279223805e-11
2.004250315031502971e+00 3.126623375969227344e-11
2.005050375037503940e+00 3.092797589149414832e-11
2.005850435043504465e+00 3.059394664957801813e-11
2.006650495049504990e+00 3.026408559125770948e-11
2.007450555055505514e+00 2.993833325168138796e-11
2.008250615061506039e+00 2.961663112609750372e-11
2.009050675067506564e+00 2.929892165247776890e-11
2.009850735073507533e+00 2.898514819448972233e-11
2.010650795079508057e+00 2.867525502481180822e-11
2.011450855085508582e+00 2.836918730878089769e-11
2.012250915091509107e+00 2.806689108836811676e-11
2.013050975097509632e+00 2.776831326647384666e-11
2.013851035103510156e+00 2.747340159153493306e-11
2.014651095109511125e+00 2.718210464243768717e-11
2.015451155115511650e+00 2.689437181373082382e-11
2.016251215121512175e+00 2.661015330112904696e-11
2.017051275127512699e+00 2.632940008730439695e-11
2.017851335133513224e+00 2.605206392795662604e-11
2.018651395139513749e+00 2.577809733815800387e-11
2.019451455145514718e+00 2.550745357896493716e-11
2.020251515151515243e+00 2.524008664429339225e-11
2.021051575157515767e+00 2.497595124804865300e-11
2.021851635163516292e+00 2.471500281150760138e-11
2.022651695169516817e+00 2.445719745094596966e-11
2.023451755175517341e+00 2.420249196550581089e-11
2.024251815181518310e+00 2.395084382529802447e-11
2.025051875187518835e+00 2.370221115973561015e-11
2.025851935193519360e+00 2.345655274609100718e-11
2.026651995199519884e+00 2.321382799827473662e-11
2.027452055205520409e+00 2.297399695582974389e-11
2.028252115211521378e+00 2.273702027313611342e-11
2.029052175217521903e+00 2.250285920882394519e-11
2.029852235223522428e+00 2.227147561538688076e-11
2.030652295229522952e+00 2.204283192899490228e-11
2.031452355235523477e+00 2.181689115950065301e-11
2.032252415241524002e+00 2.159361688063574756e-11
2.033052475247524971e+00 2.137297322039274879e-11
2.033852535253525495e+00 2.115492485158956696e-11
2.034652595259526020e+00 2.093943698261165759e-11
2.035452655265526545e+00 2.072647534832869944e-11
2.036252715271527070e+00 2.051600620118269275e-11
2.037052775277527594e+00 2.030799630244297675e-11
2.037852835283528563e+00 2.010241291362511935e-11
2.038652895289529088e+00 1.989922378807088414e-11
2.039452955295529613e+00 1.969839716268434064e-11
2.040253015301530137e+00 1.949990174982297723e-11
2.041053075307530662e+00 1.930370672933915087e-11
2.041853135313531187e+00 1.910978174076932108e-11
2.042653195319532156e+00 1.891809687566803412e-11
2.043453255325532680e+00 1.872862267008395268e-11
2.044253315331533205e+00 1.854133009717392146e-11
2.045053375337533730e+00 1.835619055995400864e-11
2.045853435343534255e+00 1.817317588418350694e-11
2.046653495349534779e+00 1.799225831137932875e-11
2.047453555355535748e+00 1.781341049195859479e-11
2.048253615361536273e+00 1.763660547850690261e-11
2.049053675367536798e+00 1.746181671916857513e-11
2.049853735373537322e+00 1.728901805115810078e-11
2.050653795379537847e+00 1.711818369438943725e-11
2.051453855385538372e+00 1.694928824522056150e-11
2.052253915391539341e+00 1.678230667031168600e-11
2.053053975397539865e+00 1.661721430059467268e-11
2.053854035403540390e+00 1.645398682535053276e-11
2.054654095409540915e+00 1.629260028639443114e-11
2.055454155415541440e+00 1.613303107236506724e-11
2.056254215421541964e+00 1.597525591311619017e-11
2.057054275427542933e+00 1.581925187420890064e-11
2.057854335433543458e+00 1.566499635150277180e-11
2.058654395439543983e+00 1.551246706584260652e-11
2.059454455445544507e+00 1.536164205784082113e-11
2.060254515451545032e+00 1.521249968275205344e-11
2.061054575457545557e+00 1.506501860543907074e-11
2.061854635463546526e+00 1.491917779542775814e-11
2.062654695469547050e+00 1.477495652204969101e-11
2.063454755475547575e+00 1.463233434967021080e-11
2.064254815481548100e+00 1.449129113300104784e-11
2.065054875487548625e+00 1.435180701249507075e-11
2.065854935493549149e+00 1.421386240982207058e-11
2.066654995499550118e+00 1.407743802342387188e-11
2.067455055505550643e+00 1.394251482414742164e-11
2.068255115511551168e+00 1.380907405095364126e-11
2.069055175517551692e+00 1.367709720670162785e-11
2.069855235523552217e+00 1.354656605400612562e-11
2.070655295529552742e+00 1.341746261116692489e-11
2.071455355535553711e+00 1.328976914816884603e-11
2.072255415541554235e+00 1.316346818275133908e-11
2.073055475547554760e+00 1.303854247654527568e-11
2.073855535553555285e+00 1.291497503127735484e-11
2.074655595559555810e+00 1.279274908503920661e-11
2.075455655565556778e+00 1.267184810862092045e-11
2.076255715571557303e+00 1.255225580190771242e-11
2.077055775577557828e+00 1.243395609033786990e-11
2.077855835583558353e+00 1.231693312142166543e-11
2.078655895589558877e+00 1.220117126131969498e-11
2.079455955595559402e+00 1.208665509147947920e-11
2.080256015601560371e+00 1.197336940532924676e-11
2.081056075607560896e+00 1.186129920502822768e-11
2.081856135613561420e+00 1.175042969827150501e-11
2.082656195619561945e+00 1.164074629514957681e-11
2.083456255625562470e+00 1.153223460506058623e-11
2.084256315631562995e+00 1.142488043367487081e-11
2.085056375637563963e+00 1.131866977995060139e-11
2.085856435643564488e+00 1.121358883319972732e-11
2.086656495649565013e+00 1.110962397020288513e-11
2.087456555655565538e+00 1.100676175237299785e-11
2.088256615661566062e+00 1.090498892296623848e-11
2.089056675667566587e+00 1.080429240433950134e-11
2.089856735673567556e+00 1.070465929525368505e-11
2.090656795679568081e+00 1.060607686822214405e-11
2.091456855685568605e+00 1.050853256690253322e-11
2.092256915691569130e+00 1.041201400353271115e-11
2.093056975697569655e+00 1.031650895640865837e-11
2.093857035703570180e+00 1.022200536740429421e-11
2.094657095709571148e+00 1.012849133953208889e-11
2.095457155715571673e+00 1.003595513454433827e-11
2.096257215721572198e+00 9.944385170573203042e-12
2.097057275727572723e+00 9.853770019810148820e-12
2.097857335733573247e+00 9.764098406223236239e-12
2.098657395739573772e+00 9.675359203311698791e-12
2.099457455745574741e+00 9.587541431897493373e-12
2.100257515751575266e+00 9.500634257952712024e-12
2.101057575757575790e+00 9.414626990462315244e-12
2.101857635763576315e+00 9.329509079322049567e-12
2.102657695769576840e+00 9.245270113270017817e-12
2.103457755775577365e+00 9.161899817852186386e-12
2.104257815781578334e+00 9.079388053420622694e-12
2.105057875787578858e+00 8.997724813164307726e-12
2.105857935793579383e+00 8.916900221171436368e-12
2.106657995799579908e+00 8.836904530523218464e-12
2.107458055805580432e+00 8.757728121418243538e-12
2.108258115811580957e+00 8.679361499326966538e-12
2.109058175817581926e+00 8.601795293175816971e-12
2.109858235823582451e+00 8.525020253560540485e-12
2.110658295829582976e+00 8.449027250987740514e-12
2.111458355835583500e+00 8.373807274144849416e-12
2.112258415841584025e+00 8.299351428197512891e-12
2.113058475847584550e+00 8.225650933114148573e-12
2.113858535853585519e+00 8.152697122016961481e-12
2.114658595859586043e+00 8.080481439559437325e-12
2.115458655865586568e+00 8.008995440329134293e-12
2.116258715871587093e+00 7.938230787276028573e-12
2.117058775877587617e+00 7.868179250165620374e-12
2.117858835883588142e+00 7.798832704056297980e-12
2.118658895889589111e+00 7.730183127800814442e-12
2.119458955895589636e+00 7.662222602571416472e-12
2.120259015901590161e+00 7.594943310407656174e-12
2.121059075907590685e+00 7.528337532787551244e-12
2.121859135913591210e+00 7.462397649220650910e-12
2.122659195919592179e+00 7.397116135863295204e-12
2.123459255925592704e+00 7.332485564155550553e-12
2.124259315931593228e+00 7.268498599478996956e-12
2.125059375937593753e+00 7.205147999835770627e-12
2.125859435943594278e+00 7.142426614548010697e-12
2.126659495949594803e+00 7.080327382977344047e-12
2.127459555955595771e+00 7.018843333264286284e-12
2.128259615961596296e+00 6.957967581087220412e-12
2.129059675967596821e+00 6.897693328440256048e-12
2.129859735973597346e+00 6.838013862430178433e-12
2.130659795979597870e+00 6.778922554091794924e-12
2.131459855985598395e+00 6.720412857221506939e-12
2.132259915991599364e+00 6.662478307228643656e-12
2.133059975997599889e+00 6.605112520004781244e-12
2.133860036003600413e+00 6.548309190809734948e-12
2.134660096009600938e+00 6.492062093175109376e-12
2.135460156015601463e+00 6.436365077824288196e-12
2.136260216021601988e+00 6.381212071608977941e-12
2.137060276027602956e+00 6.326597076461794598e-12
2.137860336033603481e+00 6.272514168364991531e-12
2.138660396039604006e+00 6.218957496334444192e-12
2.139460456045604531e+00 6.165921281419356927e-12
2.140260516051605055e+00 6.113399815716906689e-12
2.141060576057605580e+00 6.061387461401816393e-12
2.141860636063606549e+00 6.009878649770506517e-12
2.142660696069607074e+00 5.958867880299734490e-12
2.143460756075607598e+00 5.908349719719197589e-12
2.144260816081608123e+00 5.858318801098134907e-12
2.145060876087608648e+00 5.808769822945739354e-12
2.145860936093609173e+00 5.759697548324804551e-12
2.146660996099610141e+00 5.711096803978729396e-12
2.147461056105610666e+00 5.662962479471629894e-12
2.148261116111611191e+00 5.615289526340975010e-12
2.149061176117611716e+00 5.568072957263127838e-12
2.149861236123612240e+00 5.521307845231150690e-12
2.150661296129612765e+00 5.474989322744744862e-12
2.151461356135613734e+00 5.429112581012242677e-12
2.152261416141614259e+00 5.383672869164554873e-12
2.153061476147614783e+00 5.338665493480330976e-12
2.153861536153615308e+00 5.294085816622916689e-12
2.154661596159615833e+00 5.249929256888442676e-12
2.155461656165616358e+00 5.206191287464820983e-12
2.156261716171617326e+00 5.162867435701828424e-12
2.157061776177617851e+00 5.119953282391766412e-12
2.157861836183618376e+00 5.077444461060678646e-12
2.158661896189618901e+00 5.035336657269918257e-12
2.159461956195619425e+00 4.993625607927906879e-12
2.160262016201619950e+00 4.952307100612018607e-12
2.161062076207620919e+00 4.911376972900170401e-12
2.161862136213621444e+00 4.870831111712310388e-12
2.162662196219621968e+00 4.830665452661272526e-12
2.163462256225622493e+00 4.790875979413212513e-12
2.164262316231623018e+00 4.751458723057187912e-12
2.165062376237623543e+00 4.712409761483918048e-12
2.165862436243624511e+00 4.673725218773464368e-12
2.166662496249625036e+00 4.635401264591826416e-12
2.167462556255625561e+00 4.597434113596043878e-12
2.168262616261626086e+00 4.559820024848053491e-12
2.169062676267626610e+00 4.522555301236814528e-12
2.169862736273627579e+00 4.485636288908788484e-12
2.170662796279628104e+00 4.449059376706632406e-12
2.171462856285628629e+00 4.412820995615695512e-12
2.172262916291629153e+00 4.376917618218679368e-12
2.173062976297629678e+00 4.341345758157914750e-12
2.173863036303630203e+00 4.306101969605311745e-12
2.174663096309631172e+00 4.271182846739920063e-12
2.175463156315631696e+00 4.236585023232868552e-12
2.176263216321632221e+00 4.202305171739500539e-12
2.177063276327632746e+00 4.168340003398901281e-12
2.177863336333633271e+00 4.134686267340336907e-12
2.178663396339633795e+00 4.101340750196745393e-12
2.179463456345634764e+00 4.068300275625054203e-12
2.180263516351635289e+00 4.035561703833333475e-12
2.181063576357635814e+00 4.003121931114405908e-12
2.181863636363636338e+00 3.970977889386265532e-12
2.182663696369636863e+00 3.939126545738695494e-12
2.183463756375637388e+00 3.907564901986458856e-12
2.184263816381638357e+00 3.876289994228524420e-12
2.185063876387638881e+00 3.845298892413726627e-12
2.185863936393639406e+00 3.814588699912109902e-12
2.186663996399639931e+00 3.784156553092614175e-12
2.187464056405640456e+00 3.753999620906388307e-12
2.188264116411640980e+00 3.724115104476053713e-12
2.189064176417641949e+00 3.694500236690505417e-12
2.189864236423642474e+00 3.665152281805569611e-12
2.190664296429642999e+00 3.636068535049862590e-12
2.191464356435643523e+00 3.607246322236391090e-12
2.192264416441644048e+00 3.578682999379370152e-12
2.193064476447644573e+00 3.550375952316365167e-12
2.193864536453645542e+00 3.522322596335569456e-12
2.194664596459646067e+00 3.494520375808386237e-12
2.195464656465646591e+00 3.466966763826769700e-12
2.196264716471647116e+00 3.439659261845836133e-12
2.197064776477647641e+00 3.412595399331154186e-12
2.197864836483648165e+00 3.385772733411005496e-12
2.198664896489649134e+00 3.359188848533257000e-12
2.199464956495649659e+00 3.332841356127107476e-12
2.200265016501650184e+00 3.306727894269190920e-12
2.201065076507650708e+00 3.280846127354453983e-12
2.201865136513651233e+00 3.255193745771376908e-12
2.202665196519651758e+00 3.229768465581659959e-12
2.203465256525652727e+00 3.204568028204180651e-12
2.204265316531653252e+00 3.179590200103372434e-12
2.205065376537653776e+00 3.154832772481623366e-12
2.205865436543654301e+00 3.130293560975981538e-12
2.206665496549654826e+00 3.105970405358910773e-12
2.207465556555655350e+00 3.081861169243034002e-12
2.208265616561656319e+00 3.057963739789879651e-12
2.209065676567656844e+00 3.034276027422600775e-12
2.209865736573657369e+00 3.010795965542415677e-12
2.210665796579657894e+00 2.987521510248948164e-12
2.211465856585658418e+00 2.964450640064312728e-12
2.212265916591658943e+00 2.941581355660833589e-12
2.213065976597659912e+00 2.918911679592420213e-12
2.213866036603660437e+00 2.896439656029586789e-12
2.214666096609660961e+00 2.874163350497874132e-12
2.215466156615661486e+00 2.852080849619844862e-12
2.216266216621662011e+00 2.830190260860523411e-12
2.217066276627662980e+00 2.808489712276114477e-12
2.217866336633663504e+00 2.786977352266165484e-12
2.218666396639664029e+00 2.765651349328899651e-12
2.219466456645664554e+00 2.744509891819876756e-12
2.220266516651665079e+00 2.723551187713776429e-12
2.221066576657665603e+00 2.702773464369370208e-12
2.221866636663666572e+00 2.682174968297524037e-12
2.222666696669667097e+00 2.661753964932369735e-12
2.223466756675667622e+00 2.641508738405308991e-12
2.224266816681668146e+00 2.621437591322145547e-12
2.225066876687668671e+00 2.601538844543050707e-12
2.225866936693669196e+00 2.581810836965419949e-12
2.226666996699670165e+00 2.562251925309587100e-12
2.227467056705670689e+00 2.542860483907364172e-12
2.228267116711671214e+00 2.523634904493222290e-12
2.229067176717671739e+00 2.504573595998325730e-12
2.229867236723672264e+00 2.485674984347182416e-12
2.230667296729672788e+00 2.466937512256939526e-12
2.231467356735673757e+00 2.448359639039278988e-12
2.232267416741674282e+00 2.429939840404929015e-12
2.233067476747674807e+00 2.411676608270617594e-12
2.233867536753675331e+00 2.393568450568593555e-12
2.234667596759675856e+00 2.375613891058589999e-12
2.235467656765676381e+00 2.357811469142218377e-12
2.236267716771677350e+00 2.340159739679702346e-12
2.237067776777677874e+00 2.322657272809082661e-12
2.237867836783678399e+00 2.305302653767605941e-12
2.238667896789678924e+00 2.288094482715502077e-12
2.239467956795679449e+00 2.271031374562006910e-12
2.240268016801679973e+00 2.254111958793579670e-12
2.241068076807680942e+00 2.237334879304342669e-12
2.241868136813681467e+00 2.220698794228710109e-12
2.242668196819681992e+00 2.204202375776080395e-12
2.243468256825682516e+00 2.187844310067696978e-12
2.244268316831683041e+00 2.171623296975589257e-12
2.245068376837683566e+00 2.155538049963514395e-12
2.245868436843684535e+00 2.139587295929951329e-12
2.246668496849685059e+00 2.123769775053109012e-12
2.247468556855685584e+00 2.108084240637829342e-12
2.248268616861686109e+00 2.092529458964480078e-12
2.249068676867686634e+00 2.077104209139765880e-12
2.249868736873687158e+00 2.061807282949392407e-12
2.250668796879688127e+00 2.046637484712577046e-12
2.251468856885688652e+00 2.031593631138464414e-12
2.252268916891689177e+00 2.016674551184244282e-12
2.253068976897689701e+00 2.001879085915143582e-12
2.253869036903690226e+00 1.987206088366119629e-12
2.254669096909690751e+00 1.972654423405311102e-12
2.255469156915691720e+00 1.958222967599201136e-12
2.256269216921692244e+00 1.943910609079465081e-12
2.257069276927692769e+00 1.929716247411450796e-12
2.257869336933693294e+00 1.915638793464359363e-12
2.258669396939693819e+00 1.901677169282975140e-12
2.259469456945694343e+00 1.887830307961064718e-12
2.260269516951695312e+00 1.874097153516292512e-12
2.261069576957695837e+00 1.860476660766730527e-12
2.261869636963696362e+00 1.846967795208855284e-12
2.262669696969696886e+00 1.833569532897102153e-12
2.263469756975697411e+00 1.820280860324893125e-12
2.264269816981697936e+00 1.807100774307120003e-12
2.265069876987698905e+00 1.794028281864110113e-12
2.265869936993699429e+00 1.781062400107009280e-12
2.266669996999699954e+00 1.768202156124555426e-12
2.267470057005700479e+00 1.755446586871274482e-12
2.268270117011701004e+00 1.742794739057058246e-12
2.269070177017701972e+00 1.730245669038048631e-12
2.269870237023702497e+00 1.717798442708934151e-12
2.270670297029703022e+00 1.705452135396501503e-12
2.271470357035703547e+00 1.693205831754508713e-12
2.272270417041704071e+00 1.681058625659870128e-12
2.273070477047704596e+00 1.669009620110074512e-12
2.273870537053705565e+00 1.657057927121871169e-12
2.274670597059706090e+00 1.645202667631199673e-12
2.275470657065706614e+00 1.633442971394309669e-12
2.276270717071707139e+00 1.621777976890097223e-12
2.277070777077707664e+00 1.610206831223651642e-12
2.277870837083708189e+00 1.598728690030924121e-12
2.278670897089709158e+00 1.587342717384591314e-12
2.279470957095709682e+00 1.576048085701052855e-12
2.280271017101710207e+00 1.564843975648522623e-12
2.281071077107710732e+00 1.553729576056256572e-12
2.281871137113711256e+00 1.542704083824891485e-12
2.282671197119711781e+00 1.531766703837820934e-12
2.283471257125712750e+00 1.520916648873661553e-12
2.284271317131713275e+00 1.510153139519803375e-12
2.285071377137713799e+00 1.499475404086921044e-12
2.285871437143714324e+00 1.488882678524576142e-12
2.286671497149714849e+00 1.478374206337823009e-12
2.287471557155715374e+00 1.467949238504774416e-12
2.288271617161716343e+00 1.457607033395194760e-12
2.289071677167716867e+00 1.447346856690062600e-12
2.289871737173717392e+00 1.437167981302048634e-12
2.290671797179717917e+00 1.427069687296991095e-12
2.291471857185718441e+00 1.417051261816296881e-12
2.292271917191718966e+00 1.407111999000234486e-12
2.293071977197719935e+00 1.397251199912173063e-12
2.293872037203720460e+00 1.387468172463721768e-12
2.294672097209720985e+00 1.377762231340714060e-12
2.295472157215721509e+00 1.368132697930115107e-12
2.296272217221722034e+00 1.358578900247768083e-12
2.297072277227722559e+00 1.349100172867009249e-12
2.297872337233723528e+00 1.339695856848114053e-12
2.298672397239724052e+00 1.330365299668586763e-12
2.299472457245724577e+00 1.321107855154247198e-12
2.300272517251725102e+00 1.311922883411156142e-12
2.301072577257725627e+00 1.302809750758328566e-12
2.301872637263726151e+00 1.293767829661244143e-12
2.302672697269727120e+00 1.284796498666106575e-12
2.303472757275727645e+00 1.275895142334938602e-12
2.304272817281728170e+00 1.267063151181355739e-12
2.305072877287728694e+00 1.258299921607152269e-12
2.305872937293729219e+00 1.249604855839598280e-12
2.306672997299729744e+00 1.240977361869483114e-12
2.307473057305730713e+00 1.232416853389864418e-12
2.308273117311731237e+00 1.223922749735556529e-12
2.309073177317731762e+00 1.215494475823278225e-12
2.309873237323732287e+00 1.207131462092553532e-12
2.310673297329732812e+00 1.198833144447241614e-12
2.311473357335733336e+00 1.190598964197795076e-12
2.312273417341734305e+00 1.182428368004131594e-12
2.313073477347734830e+00 1.174320807819245077e-12
2.313873537353735355e+00 1.166275740833368755e-12
2.314673597359735879e+00 1.158292629418863462e-12
2.315473657365736404e+00 1.150370941075711563e-12
2.316273717371737373e+00 1.142510148377631067e-12
2.317073777377737898e+00 1.134709728918835766e-12
2.317873837383738422e+00 1.126969165261366290e-12
2.318673897389738947e+00 1.119287944883068402e-12
2.319473957395739472e+00 1.111665560126139984e-12
2.320274017401739997e+00 1.104101508146292341e-12
2.321074077407740965e+00 1.096595290862450919e-12
2.321874137413741490e+00 1.089146414907099629e-12
2.322674197419742015e+00 1.081754391577110250e-12
2.323474257425742540e+00 1.074418736785201303e-12
2.324274317431743064e+00 1.067138971011914122e-12
2.325074377437743589e+00 1.059914619258149727e-12
2.325874437443744558e+00 1.052745210998228350e-12
2.326674497449745083e+00 1.045630280133526922e-12
2.327474557455745607e+00 1.038569364946575606e-12
2.328274617461746132e+00 1.031562008055728255e-12
2.329074677467746657e+00 1.024607756370330677e-12
2.329874737473747182e+00 1.017706161046390338e-12
2.330674797479748150e+00 1.010856777442752552e-12
2.331474857485748675e+00 1.004059165077781743e-12
2.332274917491749200e+00 9.973128875864993118e-13
2.333074977497749725e+00 9.906175126782471747e-13
2.333875037503750249e+00 9.839726120947957928e-13
2.334675097509750774e+00 9.773777615689386921e-13
2.335475157515751743e+00 9.708325407835486389e-13
2.336275217521752268e+00 9.643365333311007198e-13
2.337075277527752792e+00 9.578893266736296108e-13
2.337875337533753317e+00 9.514905121031523370e-13
2.338675397539753842e+00 9.451396847025375410e-13
2.339475457545754367e+00 9.388364433067962169e-13
2.340275517551755335e+00 9.325803904648185483e-13
2.341075577557755860e+00 9.263711324015366560e-13
2.341875637563756385e+00 9.202082789804956849e-13
2.342675697569756910e+00 9.140914436668538294e-13
2.343475757575757434e+00 9.080202434908014016e-13
2.344275817581757959e+00 9.019942990113646118e-13
2.345075877587758928e+00 8.960132342806315209e-13
2.345875937593759453e+00 8.900766768083693699e-13
2.346675997599759977e+00 8.841842575270193507e-13
2.347476057605760502e+00 8.783356107571057744e-13
2.348276117611761027e+00 8.725303741730038000e-13
2.349076177617761552e+00 8.667681887691001535e-13
2.349876237623762520e+00 8.610486988263167491e-13
2.350676297629763045e+00 8.553715518790230610e-13
2.351476357635763570e+00 8.497363986822811036e-13
2.352276417641764095e+00 8.441428931794801728e-13
2.353076477647764619e+00 8.385906924703113651e-13
2.353876537653765144e+00 8.330794567791050990e-13
2.354676597659766113e+00 8.276088494235002355e-13
2.355476657665766638e+00 8.221785367834810480e-13
2.356276717671767162e+00 8.167881882707227691e-13
2.357076777677767687e+00 8.114374762982980187e-13
2.357876837683768212e+00 8.061260762507009992e-13
2.358676897689768737e+00 8.008536664542084380e-13
2.359476957695769705e+00 7.956199281475451706e-13
2.360277017701770230e+00 7.904245454529080798e-13
2.361077077707770755e+00 7.852672053472503478e-13
2.361877137713771280e+00 7.801475976339297191e-13
2.362677197719771804e+00 7.750654149146307068e-13
2.363477257725772773e+00 7.700203525616091088e-13
2.364277317731773298e+00 7.650121086902421726e-13
2.365077377737773823e+00 7.600403841318450289e-13
2.365877437743774347e+00 7.551048824068235716e-13
2.366677497749774872e+00 7.502053096980840140e-13
2.367477557755775397e+00 7.453413748247535465e-13
2.368277617761776366e+00 7.405127892161608012e-13
2.369077677767776891e+00 7.357192668861313552e-13
2.369877737773777415e+00 7.309605244075154755e-13
2.370677797779777940e+00 7.262362808870308019e-13
2.371477857785778465e+00 7.215462579403498925e-13
2.372277917791778989e+00 7.168901796674705975e-13
2.373077977797779958e+00 7.122677726283321039e-13
2.373878037803780483e+00 7.076787658187307724e-13
2.374678097809781008e+00 7.031228906464341858e-13
2.375478157815781532e+00 6.985998809076092287e-13
2.376278217821782057e+00 6.941094727634670582e-13
2.377078277827782582e+00 6.896514047171737391e-13
2.377878337833783551e+00 6.852254175909951378e-13
2.378678397839784076e+00 6.808312545037032399e-13
2.379478457845784600e+00 6.764686608481992581e-13
2.380278517851785125e+00 6.721373842693927105e-13
2.381078577857785650e+00 6.678371746423164753e-13
2.381878637863786174e+00 6.635677840504592431e-13
2.382678697869787143e+00 6.593289667643432351e-13
2.383478757875787668e+00 6.551204792203255796e-13
2.384278817881788193e+00 6.509420799996127440e-13
2.385078877887788718e+00 6.467935298075158911e-13
2.385878937893789242e+00 6.426745914529071738e-13
2.386678997899789767e+00 6.385850298279081703e-13
2.387479057905790736e+00 6.345246118877820841e-13
2.388279117911791261e+00 6.304931066310518242e-13
2.389079177917791785e+00 6.264902850798020600e-13
2.389879237923792310e+00 6.225159202602144251e-13
2.390679297929792835e+00 6.185697871832962898e-13
2.391479357935793360e+00 6.146516628258119855e-13
2.392279417941794328e+00 6.107613261114133532e-13
2.393079477947794853e+00 6.068985578919794093e-13
2.393879537953795378e+00 6.030631409291263541e-13
2.394679597959795903e+00 5.992548598759395231e-13
2.395479657965796427e+00 5.954735012588776996e-13
2.396279717971796952e+00 5.917188534598764488e-13
2.397079777977797921e+00 5.879907066986284588e-13
2.397879837983798446e+00 5.842888530150653254e-13
2.398679897989798970e+00 5.806130862519970588e-13
2.399479957995799495e+00 5.769632020379552550e-13
2.400280018001800020e+00 5.733389977702046918e-13
2.401080078007800545e+00 5.697402725979318328e-13
2.401880138013801513e+00 5.661668274056033704e-13
2.402680198019802038e+00 5.626184647965155103e-13
2.403480258025802563e+00 5.590949890764860327e-13
2.404280318031803088e+00 5.555962062377383061e-13
2.405080378037803612e+00 5.521219239429405987e-13
2.405880438043804137e+00 5.486719515094139165e-13
2.406680498049805106e+00 5.452460998935021061e-13
2.407480558055805631e+00 5.418441816751074552e-13
2.408280618061806155e+00 5.384660110423731086e-13
2.409080678067806680e+00 5.351114037765378477e-13
2.409880738073807205e+00 5.317801772369374845e-13
2.410680798079808174e+00 5.284721503461643811e-13
2.411480858085808698e+00 5.251871435753830752e-13
2.412280918091809223e+00 5.219249789297807065e-13
2.413080978097809748e+00 5.186854799341882908e-13
2.413881038103810273e+00 5.154684716188341703e-13
2.414681098109810797e+00 5.122737805052482172e-13
2.415481158115811766e+00 5.091012345923041711e-13
2.416281218121812291e+00 5.059506633424277754e-13
2.417081278127812816e+00 5.028218976679039692e-13
2.417881338133813340e+00 4.997147699173651266e-13
2.418681398139813865e+00 4.966291138623910741e-13
2.419481458145814390e+00 4.935647646842574390e-13
2.420281518151815359e+00 4.905215589608127399e-13
2.421081578157815883e+00 4.874993346534966391e-13
2.421881638163816408e+00 4.844979310944772441e-13
2.422681698169816933e+00 4.815171889739277528e-13
2.423481758175817458e+00 4.785569503274360819e-13
2.424281818181817982e+00 4.756170585235287984e-13
2.425081878187818951e+00 4.726973582513334864e-13
2.425881938193819476e+00 4.697976955083624850e-13
2.426681998199820001e+00 4.669179175884129484e-13
2.427482058205820525e+00 4.640578730695983746e-13
2.428282118211821050e+00 4.612174118024947396e-13
2.429082178217821575e+00 4.583963848984135561e-13
2.429882238223822544e+00 4.555946447177782292e-13
2.430682298229823068e+00 4.528120448586392007e-13
2.431482358235823593e+00 4.500484401452786579e-13
2.432282418241824118e+00 4.473036866169527686e-13
2.433082478247824643e+00 4.445776415167321650e-13
2.433882538253825167e+00 4.418701632804588497e-13
2.434682598259826136e+00 4.391811115258160930e-13
2.435482658265826661e+00 4.365103470415065735e-13
2.436282718271827186e+00 4.338577317765311400e-13
2.437082778277827710e+00 4.312231288295855115e-13
2.437882838283828235e+00 4.286064024385587080e-13
2.438682898289828760e+00 4.260074179701321026e-13
2.439482958295829729e+00 4.234260419094867181e-13
2.440283018301830253e+00 4.208621418501164952e-13
2.441083078307830778e+00 4.183155864837299648e-13
2.441883138313831303e+00 4.157862455902642022e-13
2.442683198319831828e+00 4.132739900279942033e-13
2.443483258325832352e+00 4.107786917237394981e-13
2.444283318331833321e+00 4.083002236631672957e-13
2.445083378337833846e+00 4.058384598811974618e-13
2.445883438343834371e+00 4.033932754524887301e-13
2.446683498349834895e+00 4.009645464820358335e-13
2.447483558355835420e+00 3.985521500958473142e-13
2.448283618361835945e+00 3.961559644317198646e-13
2.449083678367836914e+00 3.937758686301026870e-13
2.449883738373837438e+00 3.914117428250570719e-13
2.450683798379837963e+00 3.890634681352920099e-13
2.451483858385838488e+00 3.867309266553014845e-13
2.452283918391839013e+00 3.844140014465814843e-13
2.453083978397839537e+00 3.821125765289351146e-13
2.453884038403840506e+00 3.798265368718631844e-13
2.454684098409841031e+00 3.775557683860418328e-13
2.455484158415841556e+00 3.753001579148732100e-13
2.456284218421842080e+00 3.730595932261336494e-13
2.457084278427842605e+00 3.708339630036915113e-13
2.457884338433843130e+00 3.686231568393129255e-13
2.458684398439844099e+00 3.664270652245418495e-13
2.459484458445844623e+00 3.642455795426695916e-13
2.460284518451845148e+00 3.620785920607651696e-13
2.461084578457845673e+00 3.599259959218011409e-13
2.461884638463846198e+00 3.577876851368447637e-13
2.462684698469847167e+00 3.556635545773280680e-13
2.463484758475847691e+00 3.535534999673996670e-13
2.464284818481848216e+00 3.514574178763359398e-13
2.465084878487848741e+00 3.493752057110375382e-13
2.465884938493849265e+00 3.473067617085987461e-13
2.466684998499849790e+00 3.452519849289406041e-13
2.467485058505850759e+00 3.432107752475215317e-13
2.468285118511851284e+00 3.411830333481199950e-13
2.469085178517851809e+00 3.391686607156792223e-13
2.469885238523852333e+00 3.371675596292264901e-13
2.470685298529852858e+00 3.351796331548618783e-13
2.471485358535853383e+00 3.332047851388086207e-13
2.472285418541854352e+00 3.312429202005348939e-13
2.473085478547854876e+00 3.292939437259464401e-13
2.473885538553855401e+00 3.273577618606283135e-13
2.474685598559855926e+00 3.254342815031694259e-13
2.475485658565856451e+00 3.235234102985426281e-13
2.476285718571856975e+00 3.216250566315460315e-13
2.477085778577857944e+00 3.197391296203132455e-13
2.477885838583858469e+00 3.178655391098851578e-13
2.478685898589858994e+00 3.160041956658330107e-13
2.479485958595859518e+00 3.141550105679567019e-13
2.480286018601860043e+00 3.123178958040344315e-13
2.481086078607860568e+00 3.104927640636347510e-13
2.481886138613861537e+00 3.086795287319839961e-13
2.482686198619862061e+00 3.068781038839010702e-13
2.483486258625862586e+00 3.050884042777777663e-13
2.484286318631863111e+00 3.033103453496246217e-13
2.485086378637863636e+00 3.015438432071709453e-13
2.485886438643864160e+00 2.997888146240236626e-13
2.486686498649865129e+00 2.980451770338716991e-13
2.487486558655865654e+00 2.963128485247619052e-13
2.488286618661866179e+00 2.945917478334111290e-13
2.489086678667866703e+00 2.928817943395849829e-13
2.489886738673867228e+00 2.911829080605246739e-13
2.490686798679867753e+00 2.894950096454258352e-13
2.491486858685868722e+00 2.878180203699714302e-13
2.492286918691869246e+00 2.861518621309167083e-13
2.493086978697869771e+00 2.844964574407225775e-13
2.493887038703870296e+00 2.828517294222390106e-13
2.494687098709870821e+00 2.812176018034435317e-13
2.495487158715871345e+00 2.795939989122238296e-13
2.496287218721872314e+00 2.779808456712118670e-13
2.497087278727872839e+00 2.763780675926679221e-13
2.497887338733873364e+00 2.747855907734052215e-13
2.498687398739873888e+00 2.732033418897735928e-13
2.499487458745874413e+00 2.716312481926799221e-13
2.500287518751874938e+00 2.700692375026606129e-13
2.501087578757875907e+00 2.685172382049984747e-13
2.501887638763876431e+00 2.669751792448871689e-13
2.502687698769876956e+00 2.654429901226360964e-13
2.503487758775877481e+00 2.639206008889239032e-13
2.504287818781878006e+00 2.624079421400959100e-13
2.505087878787878530e+00 2.609049450135044061e-13
2.505887938793879499e+00 2.594115411828907455e-13
2.506687998799880024e+00 2.579276628538169207e-13
2.507488058805880549e+00 2.564532427591281871e-13
2.508288118811881073e+00 2.549882141544675863e-13
2.509088178817881598e+00 2.535325108138303053e-13
2.509888238823882567e+00 2.520860670251536281e-13
2.510688298829883092e+00 2.506488175859578802e-13
2.511488358835883616e+00 2.492206977990131707e-13
2.512288418841884141e+00 2.478016434680625807e-13
2.513088478847884666e+00 2.463915908935711486e-13
2.513888538853885191e+00 2.449904768685230726e-13
2.514688598859886159e+00 2.435982386742526370e-13
2.515488658865886684e+00 2.422148140763172959e-13
2.516288718871887209e+00 2.408401413204040788e-13
2.517088778877887734e+00 2.394741591282772429e-13
2.517888838883888258e+00 2.381168066937633380e-13
2.518688898889888783e+00 2.367680236787708030e-13
2.519488958895889752e+00 2.354277502093461159e-13
2.520289018901890277e+00 2.340959268717725048e-13
2.521089078907890801e+00 2.327724947086917301e-13
2.521889138913891326e+00 2.314573952152745380e-13
2.522689198919891851e+00 2.301505703354173659e-13
2.523489258925892376e+00 2.288519624579794382e-13
2.524289318931893344e+00 2.275615144130482861e-13
2.525089378937893869e+00 2.262791694682471468e-13
2.525889438943894394e+00 2.250048713250681606e-13
2.526689498949894919e+00 2.237385641152429300e-13
2.527489558955895443e+00 2.224801923971464241e-13
2.528289618961895968e+00 2.212297011522337509e-13
2.529089678967896937e+00 2.199870357815059090e-13
2.529889738973897462e+00 2.187521421020139852e-13
2.530689798979897986e+00 2.175249663433863741e-13
2.531489858985898511e+00 2.163054551443976498e-13
2.532289918991899036e+00 2.150935555495579859e-13
2.533089978997899561e+00 2.138892150057432170e-13
2.533890039003900529e+00 2.126923813588480999e-13
2.534690099009901054e+00 2.115030028504755208e-13
2.535490159015901579e+00 2.103210281146493818e-13
2.536290219021902104e+00 2.091464061745633828e-13
2.537090279027902628e+00 2.079790864393541135e-13
2.537890339033903153e+00 2.068190187009079214e-13
2.538690399039904122e+00 2.056661531306912559e-13
2.539490459045904647e+00 2.045204402766166058e-13
2.540290519051905171e+00 2.033818310599271680e-13
2.541090579057905696e+00 2.022502767721187497e-13
2.541890639063906221e+00 2.011257290718838608e-13
2.542690699069906746e+00 2.000081399820842036e-13
2.543490759075907715e+00 1.988974618867519672e-13
2.544290819081908239e+00 1.977936475281175256e-13
2.545090879087908764e+00 1.966966500036603346e-13
2.545890939093909289e+00 1.956064227631916864e-13
2.546690999099909813e+00 1.945229196059591992e-13
2.547491059105910338e+00 1.934460946777796544e-13
2.548291119111911307e+00 1.923759024681958411e-13
2.549091179117911832e+00 1.913122978076622287e-13
2.549891239123912356e+00 1.902552358647486124e-13
2.550691299129912881e+00 1.892046721433760209e-13
2.551491359135913406e+00 1.881605624800742566e-13
2.552291419141913931e+00 1.871228630412626105e-13
2.553091479147914900e+00 1.860915303205569306e-13
2.553891539153915424e+00 1.850665211361000663e-13
2.554691599159915949e+00 1.840477926279147538e-13
2.555491659165916474e+00 1.830353022552806353e-13
2.556291719171916998e+00 1.820290077941360155e-13
2.557091779177917967e+00 1.810288673344998140e-13
2.557891839183918492e+00 1.800348392779203263e-13
2.558691899189919017e+00 1.790468823349412505e-13
2.559491959195919542e+00 1.780649555225943219e-13
2.560292019201920066e+00 1.770890181619133280e-13
2.561092079207920591e+00 1.761190298754680913e-13
2.561892139213921560e+00 1.751549505849219039e-13
2.562692199219922085e+00 1.741967405086126904e-13
2.563492259225922609e+00 1.732443601591484589e-13
2.564292319231923134e+00 1.722977703410314790e-13
2.565092379237923659e+00 1.713569321482993484e-13
2.565892439243924184e+00 1.704218069621877424e-13
2.566692499249925152e+00 1.694923564488134356e-13
2.567492559255925677e+00 1.685685425568784257e-13
2.568292619261926202e+00 1.676503275153934200e-13
2.569092679267926727e+00 1.667376738314200778e-13
2.569892739273927251e+00 1.658305442878361988e-13
2.570692799279927776e+00 1.649289019411172696e-13
2.571492859285928745e+00 1.640327101191395174e-13
2.572292919291929270e+00 1.631419324190025031e-13
2.573092979297929794e+00 1.622565327048662026e-13
2.573893039303930319e+00 1.613764751058135859e-13
2.574693099309930844e+00 1.605017240137273312e-13
2.575493159315931369e+00 1.596322440811860023e-13
2.576293219321932337e+00 1.587680002193789316e-13
2.577093279327932862e+00 1.579089575960408437e-13
2.577893339333933387e+00 1.570550816333995793e-13
2.578693399339933912e+00 1.562063380061472215e-13
2.579493459345934436e+00 1.553626926394253067e-13
2.580293519351934961e+00 1.545241117068286912e-13
2.581093579357935930e+00 1.536905616284264569e-13
2.581893639363936455e+00 1.528620090688011942e-13
2.582693699369936979e+00 1.520384209351032802e-13
2.583493759375937504e+00 1.512197643751211096e-13
2.584293819381938029e+00 1.504060067753734153e-13
2.585093879387938554e+00 1.495971157592111800e-13
2.585893939393939522e+00 1.487930591849405768e-13
2.586693999399940047e+00 1.479938051439608788e-13
2.587494059405940572e+00 1.471993219589173127e-13
2.588294119411941097e+00 1.464095781818709774e-13
2.589094179417941621e+00 1.456245425924838325e-13
2.589894239423942146e+00 1.448441841962208281e-13
2.590694299429943115e+00 1.440684722225644028e-13
2.591494359435943640e+00 1.432973761232490259e-13
2.592294419441944164e+00 1.425308655705050034e-13
2.593094479447944689e+00 1.417689104553222019e-13
2.593894539453945214e+00 1.410114808857259391e-13
2.594694599459945739e+00 1.402585471850697879e-13
2.595494659465946707e+00 1.395100798903398917e-13
2.596294719471947232e+00 1.387660497504784895e-13
2.597094779477947757e+00 1.380264277247151408e-13
2.597894839483948282e+00 1.372911849809192052e-13
2.598694899489948806e+00 1.365602928939612083e-13
2.599494959495949331e+00 1.358337230440905394e-13
2.600295019501950300e+00 1.351114472153266549e-13
2.601095079507950825e+00 1.343934373938650747e-13
2.601895139513951349e+00 1.336796657664929200e-13
2.602695199519951874e+00 1.329701047190232076e-13
2.603495259525952399e+00 1.322647268347385096e-13
2.604295319531953368e+00 1.315635048928493546e-13
2.605095379537953892e+00 1.308664118669671447e-13
2.605895439543954417e+00 1.301734209235863116e-13
2.606695499549954942e+00 1.294845054205829058e-13
2.607495559555955467e+00 1.287996389057236619e-13
2.608295619561955991e+00 1.281187951151893275e-13
2.609095679567956960e+00 1.274419479721083400e-13
2.609895739573957485e+00 1.267690715851065859e-13
2.610695799579958010e+00 1.261001402468638980e-13
2.611495859585958534e+00 1.254351284326884519e-13
2.612295919591959059e+00 1.247740107990986840e-13
2.613095979597959584e+00 1.241167621824203559e-13
2.613896039603960553e+00 1.234633575973933383e-13
2.614696099609961077e+00 1.228137722357917728e-13
2.615496159615961602e+00 1.221679814650536250e-13
2.616296219621962127e+00 1.215259608269241467e-13
2.617096279627962652e+00 1.208876860361088298e-13
2.617896339633963176e+00 1.202531329789395875e-13
2.618696399639964145e+00 1.196222777120493164e-13
2.619496459645964670e+00 1.189950964610619838e-13
2.620296519651965195e+00 1.183715656192876621e-13
2.621096579657965719e+00 1.177516617464340227e-13
2.621896639663966244e+00 1.171353615673256042e-13
2.622696699669966769e+00 1.165226419706344155e-13
2.623496759675967738e+00 1.159134800076213933e-13
2.624296819681968262e+00 1.153078528908893963e-13
2.625096879687968787e+00 1.147057379931423581e-13
2.625896939693969312e+00 1.141071128459613540e-13
2.626696999699969837e+00 1.135119551385847570e-13
2.627497059705970361e+00 1.129202427167025303e-13
2.628297119711971330e+00 1.123319535812583700e-13
2.629097179717971855e+00 1.117470658872635615e-13
2.629897239723972380e+00 1.111655579426184843e-13
2.630697299729972904e+00 1.105874082069455148e-13
2.631497359735973429e+00 1.100125952904319118e-13
2.632297419741973954e+00 1.094410979526804403e-13
2.633097479747974923e+00 1.088728951015711146e-13
2.633897539753975447e+00 1.083079657921327484e-13
2.634697599759975972e+00 1.077462892254215609e-13
2.635497659765976497e+00 1.071878447474111166e-13
2.636297719771977022e+00 1.066326118478908990e-13
2.637097779777977546e+00 1.060805701593737446e-13
2.637897839783978515e+00 1.055316994560120741e-13
2.638697899789979040e+00 1.049859796525246252e-13
2.639497959795979565e+00 1.044433908031287639e-13
2.640298019801980089e+00 1.039039131004853294e-13
2.641098079807980614e+00 1.033675268746496891e-13
2.641898139813981139e+00 1.028342125920321461e-13
2.642698199819982108e+00 1.023039508543666516e-13
2.643498259825982633e+00 1.017767223976897164e-13
2.644298319831983157e+00 1.012525080913242818e-13
2.645098379837983682e+00 1.007312889368745853e-13
2.645898439843984207e+00 1.002130460672290775e-13
2.646698499849984731e+00 9.969776074556973959e-14
2.647498559855985700e+00 9.918541436439229252e-14
2.648298619861986225e+00 9.867598844453173313e-14
2.649098679867986750e+00 9.816946463419694500e-14
2.649898739873987275e+00 9.766582470801365241e-14
2.650698799879987799e+00 9.716505056607436676e-14
2.651498859885988768e+00 9.666712423299656237e-14
2.652298919891989293e+00 9.617202785698896813e-14
2.653098979897989818e+00 9.567974370892353883e-14
2.653899039903990342e+00 9.519025418141753671e-14
2.654699099909990867e+00 9.470354178792129262e-14
2.655499159915991392e+00 9.421958916181413361e-14
2.656299219921992361e+00 9.373837905550718932e-14
2.657099279927992885e+00 9.325989433955519773e-14
2.657899339933993410e+00 9.278411800177123908e-14
2.658699399939993935e+00 9.231103314635453346e-14
2.659499459945994460e+00 9.184062299301998010e-14
2.660299519951994984e+00 9.137287087613843781e-14
2.661099579957995953e+00 9.090776024388172600e-14
2.661899639963996478e+00 9.044527465737648615e-14
2.662699699969997003e+00 8.998539778986213277e-14
2.663499759975997527e+00 8.952811342585815702e-14
2.664299819981998052e+00 8.907340546033737529e-14
2.665099879987998577e+00 8.862125789790538761e-14
2.665899939993999546e+00 8.817165485198652372e-14
2.666700000000000070e+00 8.772458054401798057e-14
2.667500060006000595e+00 8.728001930264799893e-14
2.668300120012001120e+00 8.683795556294235760e-14
2.669100180018001645e+00 8.639837386559599218e-14
2.669900240024002169e+00 8.596125885615256549e-14
2.670700300030003138e+00 8.552659528422829157e-14
2.671500360036003663e+00 8.509436800274410261e-14
2.672300420042004188e+00 8.466456196716133743e-14
2.673100480048004712e+00 8.423716223472649236e-14
2.673900540054005237e+00 8.381215396371982174e-14
2.674700600060005762e+00 8.338952241271106976e-14
2.675500660066006731e+00 8.296925293982035196e-14
2.676300720072007255e+00 8.255133100198638263e-14
2.677100780078007780e+00 8.213574215423834985e-14
2.677900840084008305e+00 8.172247204897561608e-14
2.678700900090008830e+00 8.131150643525201310e-14
2.679500960096009354e+00 8.090283115806649819e-14
2.680301020102010323e+00 8.049643215765849317e-14
2.681101080108010848e+00 8.009229546881103621e-14
2.681901140114011373e+00 7.969040722015566281e-14
2.682701200120011897e+00 7.929075363348698037e-14
2.683501260126012422e+00 7.889332102307995639e-14
2.684301320132012947e+00 7.849809579501344186e-14
2.685101380138013916e+00 7.810506444649922296e-14
2.685901440144014440e+00 7.771421356521677783e-14
2.686701500150014965e+00 7.732552982865165575e-14
2.687501560156015490e+00 7.693900000344110126e-14
2.688301620162016015e+00 7.655461094472351527e-14
2.689101680168016539e+00 7.617234959549399988e-14
2.689901740174017508e+00 7.579220298596379071e-14
2.690701800180018033e+00 7.541415823292641663e-14
2.691501860186018558e+00 7.503820253912707803e-14
2.692301920192019082e+00 7.466432319263815929e-14
2.693101980198019607e+00 7.429250756623937342e-14
2.693902040204020132e+00 7.392274311680263992e-14
2.694702100210021101e+00 7.355501738468208701e-14
2.695502160216021625e+00 7.318931799310893850e-14
2.696302220222022150e+00 7.282563264759022514e-14
2.697102280228022675e+00 7.246394913531332708e-14
2.697902340234023200e+00 7.210425532455483314e-14
2.698702400240023724e+00 7.174653916409391855e-14
2.699502460246024693e+00 7.139078868263016562e-14
2.700302520252025218e+00 7.103699198820674864e-14
2.701102580258025743e+00 7.068513726763698879e-14
2.701902640264026267e+00 7.033521278593594519e-14
2.702702700270026792e+00 6.998720688575695358e-14
2.703502760276027761e+00 6.964110798683166135e-14
2.704302820282028286e+00 6.929690458541545197e-14
2.705102880288028810e+00 6.895458525373569679e-14
2.705902940294029335e+00 6.861413863944614092e-14
2.706703000300029860e+00 6.827555346508402812e-14
2.707503060306030385e+00 6.793881852753231222e-14
2.708303120312031353e+00 6.760392269748570559e-14
2.709103180318031878e+00 6.727085491892166268e-14
2.709903240324032403e+00 6.693960420857364813e-14
2.710703300330032928e+00 6.661015965541026141e-14
2.711503360336033452e+00 6.628251042011822368e-14
2.712303420342033977e+00 6.595664573458809093e-14
2.713103480348034946e+00 6.563255490140528098e-14
2.713903540354035471e+00 6.531022729334527820e-14
2.714703600360035995e+00 6.498965235287065579e-14
2.715503660366036520e+00 6.467081959163453522e-14
2.716303720372037045e+00 6.435371858998603978e-14
2.717103780378037570e+00 6.403833899648109993e-14
2.717903840384038539e+00 6.372467052739527799e-14
2.718703900390039063e+00 6.341270296624241156e-14
2.719503960396039588e+00 6.310242616329494819e-14
2.720304020402040113e+00 6.279383003510910164e-14
2.721104080408040637e+00 6.248690456405408491e-14
2.721904140414041162e+00 6.218163979784361524e-14
2.722704200420042131e+00 6.187802584907211435e-14
2.723504260426042656e+00 6.157605289475451856e-14
2.724304320432043180e+00 6.127571117586847441e-14
2.725104380438043705e+00 6.097699099690146941e-14
2.725904440444044230e+00 6.067988272540041135e-14
2.726704500450044755e+00 6.038437679152549908e-14
2.727504560456045724e+00 6.009046368760655455e-14
2.728304620462046248e+00 5.979813396770398695e-14
2.729104680468046773e+00 5.950737824717182690e-14
2.729904740474047298e+00 5.921818720222474914e-14
2.730704800480047822e+00 5.893055156950871753e-14
2.731504860486048347e+00 5.864446214567434394e-14
2.732304920492049316e+00 5.835990978695354123e-14
2.733104980498049841e+00 5.807688540874037941e-14
2.733905040504050366e+00 5.779537998517327962e-14
2.734705100510050890e+00 5.751538454872221905e-14
2.735505160516051415e+00 5.723689018977819504e-14
2.736305220522051940e+00 5.695988805624578164e-14
2.737105280528052909e+00 5.668436935313913180e-14
2.737905340534053433e+00 5.641032534218120451e-14
2.738705400540053958e+00 5.613774734140511236e-14
2.739505460546054483e+00 5.586662672475957746e-14
2.740305520552055007e+00 5.559695492171676032e-14
2.741105580558055532e+00 5.532872341688344609e-14
2.741905640564056501e+00 5.506192374961448375e-14
2.742705700570057026e+00 5.479654751363076289e-14
2.743505760576057551e+00 5.453258635663755017e-14
2.744305820582058075e+00 5.427003197994807014e-14
2.745105880588058600e+00 5.400887613810873952e-14
2.745905940594059125e+00 5.374911063852772732e-14
2.746706000600060094e+00 5.349072734110566059e-14
2.747506060606060618e+00 5.323371815787029988e-14
2.748306120612061143e+00 5.297807505261252086e-14
2.749106180618061668e+00 5.272379004052595641e-14
2.749906240624062193e+00 5.247085518784951636e-14
2.750706300630063161e+00 5.221926261151175643e-14
2.751506360636063686e+00 5.196900447877914720e-14
2.752306420642064211e+00 5.172007300690542228e-14
2.753106480648064736e+00 5.147246046278495916e-14
2.753906540654065260e+00 5.122615916260802176e-14
2.754706600660065785e+00 5.098116147151910158e-14
2.755506660666066754e+00 5.073745980327680507e-14
2.756306720672067279e+00 5.049504661991818387e-14
2.757106780678067803e+00 5.025391443142330480e-14
2.757906840684068328e+00 5.001405579538392833e-14
2.758706900690068853e+00 4.977546331667425693e-14
2.759506960696069378e+00 4.953812964712394276e-14
2.760307020702070346e+00 4.930204748519346830e-14
2.761107080708070871e+00 4.906720957565292213e-14
2.761907140714071396e+00 4.883360870926163938e-14
2.762707200720071921e+00 4.860123772245125637e-14
2.763507260726072445e+00 4.837008949701106868e-14
2.764307320732072970e+00 4.814015695977539615e-14
2.765107380738073939e+00 4.791143308231341531e-14
2.765907440744074464e+00 4.768391088062188868e-14
2.766707500750074988e+00 4.745758341481867649e-14
2.767507560756075513e+00 4.723244378884031264e-14
2.768307620762076038e+00 4.700848515014058414e-14
2.769107680768076563e+00 4.678570068939195038e-14
2.769907740774077531e+00 4.656408364018895038e-14
2.770707800780078056e+00 4.634362727875413437e-14
2.771507860786078581e+00 4.612432492364528911e-14
2.772307920792079106e+00 4.590616993546612159e-14
2.773107980798079630e+00 4.568915571657825535e-14
2.773908040804080155e+00 4.547327571081529051e-14
2.774708100810081124e+00 4.525852340319918619e-14
2.775508160816081649e+00 4.504489231965976049e-14
2.776308220822082173e+00 4.483237602675381817e-14
2.777108280828082698e+00 4.462096813138903034e-14
2.777908340834083223e+00 4.441066228054781430e-14
2.778708400840083748e+00 4.420145216101474099e-14
2.779508460846084716e+00 4.399333149910492077e-14
2.780308520852085241e+00 4.378629406039514699e-14
2.781108580858085766e+00 4.358033364945611869e-14
2.781908640864086291e+00 4.337544410958766110e-14
2.782708700870086815e+00 4.317161932255502515e-14
2.783508760876087340e+00 4.296885320832800801e-14
2.784308820882088309e+00 4.276713972482091934e-14
2.785108880888088834e+00 4.256647286763558931e-14
2.785908940894089358e+00 4.236684666980532328e-14
2.786709000900089883e+00 4.216825520154125463e-14
2.787509060906090408e+00 4.197069256998042044e-14
2.788309120912090933e+00 4.177415291893579988e-14
2.789109180918091901e+00 4.157863042864781673e-14
2.789909240924092426e+00 4.138411931553845454e-14
2.790709300930092951e+00 4.119061383196597774e-14
2.791509360936093476e+00 4.099810826598266927e-14
2.792309420942094000e+00 4.080659694109331925e-14
2.793109480948094525e+00 4.061607421601642100e-14
2.793909540954095494e+00 4.042653448444625059e-14
2.794709600960096019e+00 4.023797217481744551e-14
2.795509660966096543e+00 4.005038175007049840e-14
2.796309720972097068e+00 3.986375770741976885e-14
2.797109780978097593e+00 3.967809457812250491e-14
2.797909840984098562e+00 3.949338692724992828e-14
2.798709900990099086e+00 3.930962935346043367e-14
2.799509960996099611e+00 3.912681648877288907e-14
2.800310021002100136e+00 3.894494299834349541e-14
2.801110081008100661e+00 3.876400358024297442e-14
2.801910141014101185e+00 3.858399296523583263e-14
2.802710201020102154e+00 3.840490591656119700e-14
2.803510261026102679e+00 3.822673722971544891e-14
2.804310321032103204e+00 3.804948173223579869e-14
2.805110381038103728e+00 3.787313428348601833e-14
2.805910441044104253e+00 3.769768977444366360e-14
2.806710501050104778e+00 3.752314312748855205e-14
2.807510561056105747e+00 3.734948929619298284e-14
2.808310621062106271e+00 3.717672326511359731e-14
2.809110681068106796e+00 3.700484004958428095e-14
2.809910741074107321e+00 3.683383469551102800e-14
2.810710801080107846e+00 3.666370227916814394e-14
2.811510861086108370e+00 3.649443790699571655e-14
2.812310921092109339e+00 3.632603671539879710e-14
2.813110981098109864e+00 3.615849387054834241e-14
2.813911041104110389e+00 3.599180456818249128e-14
2.814711101110110913e+00 3.582596403341040321e-14
2.815511161116111438e+00 3.566096752051708785e-14
2.816311221122111963e+00 3.549681031276950307e-14
2.817111281128112932e+00 3.533348772222423059e-14
2.817911341134113457e+00 3.517099508953657170e-14
2.818711401140113981e+00 3.500932778377081041e-14
2.819511461146114506e+00 3.484848120221192180e-14
2.820311521152115031e+00 3.468845077017874455e-14
2.821111581158115555e+00 3.452923194083834620e-14
2.821911641164116524e+00 3.437082019502187770e-14
2.822711701170117049e+00 3.421321104104162718e-14
2.823511761176117574e+00 3.405640001450916539e-14
2.824311821182118099e+00 3.390038267815541597e-14
2.825111881188118623e+00 3.374515462165130010e-14
2.825911941194119148e+00 3.359071146143008494e-14
2.826712001200120117e+00 3.343704884051098178e-14
2.827512061206120642e+00 3.328416242832408830e-14
2.828312121212121166e+00 3.313204792053579159e-14
2.829112181218121691e+00 3.298070103887668916e-14
2.829912241224122216e+00 3.283011753096978136e-14
2.830712301230122740e+00 3.268029317016017209e-14
2.831512361236123709e+00 3.253122375534610742e-14
2.832312421242124234e+00 3.238290511081118799e-14
2.833112481248124759e+00 3.223533308605747137e-14
2.833912541254125284e+00 3.208850355563995634e-14
2.834712601260125808e+00 3.194241241900260082e-14
2.835512661266126333e+00 3.179705560031475631e-14
2.836312721272127302e+00 3.165242904830948927e-14
2.837112781278127827e+00 3.150852873612277969e-14
2.837912841284128351e+00 3.136535066113329398e-14
2.838712901290128876e+00 3.122289084480443610e-14
2.839512961296129401e+00 3.108114533252649965e-14
2.840313021302129926e+00 3.094011019346050494e-14
2.841113081308130894e+00 3.079978152038281865e-14
2.841913141314131419e+00 3.066015542953130703e-14
2.842713201320131944e+00 3.052122806045192452e-14
2.843513261326132469e+00 3.038299557584694955e-14
2.844313321332132993e+00 3.024545416142395870e-14
2.845113381338133962e+00 3.010860002574605040e-14
2.845913441344134487e+00 2.997242940008337501e-14
2.846713501350135012e+00 2.983693853826482895e-14
2.847513561356135536e+00 2.970212371653159166e-14
2.848313621362136061e+00 2.956798123339169116e-14
2.849113681368136586e+00 2.943450740947515032e-14
2.849913741374137555e+00 2.930169858739026264e-14
2.850713801380138079e+00 2.916955113158133858e-14
2.851513861386138604e+00 2.903806142818674217e-14
2.852313921392139129e+00 2.890722588489834749e-14
2.853113981398139654e+00 2.877704093082216280e-14
2.853914041404140178e+00 2.864750301633920698e-14
2.854714101410141147e+00 2.851860861296819725e-14
2.855514161416141672e+00 2.839035421322893741e-14
2.856314221422142197e+00 2.826273633050595219e-14
2.857114281428142721e+00 2.813575149891440928e-14
2.857914341434143246e+00 2.800939627316555228e-14
2.858714401440143771e+00 2.788366722843440875e-14
2.859514461446144740e+00 2.775856096022721107e-14
2.860314521452145264e+00 2.763407408425083995e-14
2.861114581458145789e+00 2.751020323628219225e-14
2.861914641464146314e+00 2.738694507203910756e-14
2.862714701470146839e+00 2.726429626705204887e-14
2.863514761476147363e+00 2.714225351653652491e-14
2.864314821482148332e+00 2.702081353526646530e-14
2.865114881488148857e+00 2.689997305744887373e-14
2.865914941494149382e+00 2.677972883659838327e-14
2.866715001500149906e+00 2.666007764541380916e-14
2.867515061506150431e+00 2.654101627565478353e-14
2.868315121512150956e+00 2.642254153801957666e-14
2.869115181518151925e+00 2.630465026202358711e-14
2.869915241524152449e+00 2.618733929587911939e-14
2.870715301530152974e+00 2.607060550637521199e-14
2.871515361536153499e+00 2.595444577875896747e-14
2.872315421542154024e+00 2.583885701661751994e-14
2.873115481548154548e+00 2.572383614176058314e-14
2.873915541554155517e+00 2.560938009410413446e-14
2.874715601560156042e+00 2.549548583155503617e-14
2.875515661566156567e+00 2.538215032989544518e-14
2.876315721572157091e+00 2.526937058266955790e-14
2.877115781578157616e+00 2.515714360106989432e-14
2.877915841584158141e+00 2.504546641382489480e-14
2.878715901590159110e+00 2.493433606708722688e-14
2.879515961596159634e+00 2.482374962432300074e-14
2.880316021602160159e+00 2.471370416620131611e-14
2.881116081608160684e+00 2.460419679048499870e-14
2.881916141614161209e+00 2.449522461192180365e-14
2.882716201620161733e+00 2.438678476213682123e-14
2.883516261626162702e+00 2.427887438952482256e-14
2.884316321632163227e+00 2.417149065914425880e-14
2.885116381638163752e+00 2.406463075261125402e-14
2.885916441644164276e+00 2.395829186799465830e-14
2.886716501650164801e+00 2.385247121971197802e-14
2.887516561656165326e+00 2.374716603842554290e-14
2.888316621662166295e+00 2.364237357093981830e-14
2.889116681668166819e+00 2.353809108009930146e-14
2.889916741674167344e+00 2.343431584468702347e-14
2.890716801680167869e+00 2.333104515932363502e-14
2.891516861686168394e+00 2.322827633436762180e-14
2.892316921692169363e+00 2.312600669581568717e-14
2.893116981698169887e+00 2.302423358520440013e-14
2.893917041704170412e+00 2.292295435951171076e-14
2.894717101710170937e+00 2.282216639105985405e-14
2.895517161716171461e+00 2.272186706741865770e-14
2.896317221722171986e+00 2.262205379130940513e-14
2.897117281728172955e+00 2.252272398050946230e-14
2.897917341734173480e+00 2.242387506775789197e-14
2.898717401740174004e+00 2.232550450066064219e-14
2.899517461746174529e+00 2.222760974159774147e-14
2.900317521752175054e+00 2.213018826763019114e-14
2.901117581758175579e+00 2.203323757040792422e-14
2.901917641764176548e+00 2.193675515607797882e-14
2.902717701770177072e+00 2.184073854519397483e-14
2.903517761776177597e+00 2.174518527262538856e-14
2.904317821782178122e+00 2.165009288746809591e-14
2.905117881788178646e+00 2.155545895295510175e-14
2.905917941794179171e+00 2.146128104636822534e-14
2.906718001800180140e+00 2.136755675894995933e-14
2.907518061806180665e+00 2.127428369581651203e-14
2.908318121812181190e+00 2.118145947587066356e-14
2.909118181818181714e+00 2.108908173171596929e-14
2.909918241824182239e+00 2.099714810957099492e-14
2.910718301830182764e+00 2.090565626918453601e-14
2.911518361836183733e+00 2.081460388375102052e-14
2.912318421842184257e+00 2.072398863982685803e-14
2.913118481848184782e+00 2.063380823724704449e-14
2.913918541854185307e+00 2.054406038904253064e-14
2.914718601860185831e+00 2.045474282135796906e-14
2.915518661866186356e+00 2.036585327337029107e-14
2.916318721872187325e+00 2.027738949720741940e-14
2.917118781878187850e+00 2.018934925786809465e-14
2.917918841884188375e+00 2.010173033314162287e-14
2.918718901890188899e+00 2.001453051352846256e-14
2.919518961896189424e+00 1.992774760216157204e-14
2.920319021902189949e+00 1.984137941472773795e-14
2.921119081908190918e+00 1.975542377939000183e-14
2.921919141914191442e+00 1.966987853671022551e-14
2.922719201920191967e+00 1.958474153957221821e-14
2.923519261926192492e+00 1.950001065310558622e-14
2.924319321932193017e+00 1.941568375460982870e-14
2.925119381938193541e+00 1.933175873347923180e-14
2.925919441944194510e+00 1.924823349112784800e-14
2.926719501950195035e+00 1.916510594091562402e-14
2.927519561956195560e+00 1.908237400807418480e-14
2.928319621962196084e+00 1.900003562963384803e-14
2.929119681968196609e+00 1.891808875435069879e-14
2.929919741974197134e+00 1.883653134263442444e-14
2.930719801980198103e+00 1.875536136647618445e-14
2.931519861986198627e+00 1.867457680937779583e-14
2.932319921992199152e+00 1.859417566628030659e-14
2.933119981998199677e+00 1.851415594349385017e-14
2.933920042004200202e+00 1.843451565862777766e-14
2.934720102010200726e+00 1.835525284052109282e-14
2.935520162016201695e+00 1.827636552917329746e-14
2.936320222022202220e+00 1.819785177567635055e-14
2.937120282028202745e+00 1.811970964214587641e-14
2.937920342034203269e+00 1.804193720165408944e-14
2.938720402040203794e+00 1.796453253816233076e-14
2.939520462046204319e+00 1.788749374645427692e-14
2.940320522052205288e+00 1.781081893206990590e-14
2.941120582058205812e+00 1.773450621123941586e-14
2.941920642064206337e+00 1.765855371081770233e-14
2.942720702070206862e+00 1.758295956821968740e-14
2.943520762076207387e+00 1.750772193135540274e-14
2.944320822082208355e+00 1.743283895856599097e-14
2.945120882088208880e+00 1.735830881856012340e-14
2.945920942094209405e+00 1.728412969035051254e-14
2.946721002100209930e+00 1.721029976319096097e-14
2.947521062106210454e+00 1.713681723651418022e-14
2.948321122112210979e+00 1.706368031986954012e-14
2.949121182118211948e+00 1.699088723286131050e-14
2.949921242124212473e+00 1.691843620508775480e-14
2.950721302130212997e+00 1.684632547608001859e-14
2.951521362136213522e+00 1.677455329524169652e-14
2.952321422142214047e+00 1.670311792178892937e-14
2.953121482148214572e+00 1.663201762469066837e-14
2.953921542154215540e+00 1.656125068260941277e-14
2.954721602160216065e+00 1.649081538384249656e-14
2.955521662166216590e+00 1.642071002626327411e-14
2.956321722172217115e+00 1.635093291726338185e-14
2.957121782178217639e+00 1.628148237369474761e-14
2.957921842184218164e+00 1.621235672181243596e-14
2.958721902190219133e+00 1.614355429721756316e-14
2.959521962196219658e+00 1.607507344480083677e-14
2.960322022202220182e+00 1.600691251868618051e-14
2.961122082208220707e+00 1.593906988217495548e-14
2.961922142214221232e+00 1.587154390769046852e-14
2.962722202220221757e+00 1.580433297672287186e-14
2.963522262226222725e+00 1.573743547977426471e-14
2.964322322232223250e+00 1.567084981630454900e-14
2.965122382238223775e+00 1.560457439467706427e-14
2.965922442244224300e+00 1.553860763210510284e-14
2.966722502250224824e+00 1.547294795459841564e-14
2.967522562256225349e+00 1.540759379691030485e-14
2.968322622262226318e+00 1.534254360248487750e-14
2.969122682268226843e+00 1.527779582340495228e-14
2.969922742274227367e+00 1.521334892033962235e-14
2.970722802280227892e+00 1.514920136249309931e-14
2.971522862286228417e+00 1.508535162755312483e-14
2.972322922292228942e+00 1.502179820164007968e-14
2.973122982298229910e+00 1.495853957925631043e-14
2.973923042304230435e+00 1.489557426323592952e-14
2.974723102310230960e+00 1.483290076469458693e-14
2.975523162316231485e+00 1.477051760298009058e-14
2.976323222322232009e+00 1.470842330562284698e-14
2.977123282328232534e+00 1.464661640828692978e-14
2.977923342334233503e+00 1.458509545472133441e-14
2.978723402340234028e+00 1.452385899671170301e-14
2.979523462346234552e+00 1.446290559403204299e-14
2.980323522352235077e+00 1.440223381439714918e-14
2.981123582358235602e+00 1.434184223341498196e-14
2.981923642364236127e+00 1.428172943453965741e-14
2.982723702370237095e+00 1.422189400902447223e-14
2.983523762376237620e+00 1.416233455587550297e-14
2.984323822382238145e+00 1.410304968180522410e-14
2.985123882388238670e+00 1.404403800118654116e-14
2.985923942394239194e+00 1.398529813600730341e-14
2.986724002400239719e+00 1.392682871582475030e-14
2.987524062406240688e+00 1.386862837772053218e-14
2.988324122412241213e+00 1.381069576625603867e-14
2.989124182418241737e+00 1.375302953342765136e-14
2.989924242424242262e+00 1.369562833862274269e-14
2.990724302430242787e+00 1.363849084857572378e-14
2.991524362436243756e+00 1.358161573732426109e-14
2.992324422442244281e+00 1.352500168616614938e-14
2.993124482448244805e+00 1.346864738361603005e-14
2.993924542454245330e+00 1.341255152536266491e-14
2.994724602460245855e+00 1.335671281422637707e-14
2.995524662466246379e+00 1.330112996011686585e-14
2.996324722472247348e+00 1.324580167999103113e-14
2.997124782478247873e+00 1.319072669781154392e-14
2.997924842484248398e+00 1.313590374450507778e-14
2.998724902490248923e+00 1.308133155792133379e-14
2.999524962496249447e+00 1.302700888279201663e-14
3.000325022502249972e+00 1.297293447069015305e-14
3.001125082508250941e+00 1.291910707998975895e-14
3.001925142514251466e+00 1.286552547582569584e-14
3.002725202520251990e+00 1.281218843005359829e-14
3.003525262526252515e+00 1.275909472121048454e-14
3.004325322532253040e+00 1.270624313447520613e-14
3.005125382538253564e+00 1.265363246162931413e-14
3.005925442544254533e+00 1.260126150101824243e-14
3.006725502550255058e+00 1.254912905751266144e-14
3.007525562556255583e+00 1.249723394247002114e-14
3.008325622562256108e+00 1.244557497369638280e-14
3.009125682568256632e+00 1.239415097540862943e-14
3.009925742574257157e+00 1.234296077819666985e-14
3.010725802580258126e+00 1.229200321898604510e-14
3.011525862586258651e+00 1.224127714100084569e-14
3.012325922592259175e+00 1.219078139372655467e-14
3.013125982598259700e+00 1.214051483287346022e-14
3.013926042604260225e+00 1.209047632034011882e-14
3.014726102610260750e+00 1.204066472417708341e-14
3.015526162616261718e+00 1.199107891855092660e-14
3.016326222622262243e+00 1.194171778370842794e-14
3.017126282628262768e+00 1.189258020594089849e-14
3.017926342634263293e+00 1.184366507754892035e-14
3.018726402640263817e+00 1.179497129680723439e-14
3.019526462646264342e+00 1.174649776792971332e-14
3.020326522652265311e+00 1.169824340103477481e-14
3.021126582658265836e+00 1.165020711211101403e-14
3.021926642664266360e+00 1.160238782298263100e-14
3.022726702670266885e+00 1.155478446127569889e-14
3.023526762676267410e+00 1.150739596038420201e-14
3.024326822682267935e+00 1.146022125943645241e-14
3.025126882688268903e+00 1.141325930326164060e-14
3.025926942694269428e+00 1.136650904235681224e-14
3.026727002700269953e+00 1.131996943285367131e-14
3.027527062706270478e+00 1.127363943648594654e-14
3.028327122712271002e+00 1.122751802055676247e-14
3.029127182718271527e+00 1.118160415790629466e-14
3.029927242724272496e+00 1.113589682687959674e-14
3.030727302730273021e+00 1.109039501129472726e-14
3.031527362736273545e+00 1.104509770041085451e-14
3.032327422742274070e+00 1.100000388889673361e-14
3.033127482748274595e+00 1.095511257679943134e-14
3.033927542754275120e+00 1.091042276951304937e-14
3.034727602760276088e+00 1.086593347774778831e-14
3.035527662766276613e+00 1.082164371749924840e-14
3.036327722772277138e+00 1.077755251001772384e-14
3.037127782778277663e+00 1.073365888177786328e-14
3.037927842784278187e+00 1.068996186444842483e-14
3.038727902790279156e+00 1.064646049486234037e-14
3.039527962796279681e+00 1.060315381498684145e-14
3.040328022802280206e+00 1.056004087189376331e-14
3.041128082808280730e+00 1.051712071773018830e-14
3.041928142814281255e+00 1.047439240968904025e-14
3.042728202820281780e+00 1.043185500998012700e-14
3.043528262826282749e+00 1.038950758580112919e-14
3.044328322832283273e+00 1.034734920930893314e-14
3.045128382838283798e+00 1.030537895759097935e-14
3.045928442844284323e+00 1.026359591263703078e-14
3.046728502850284848e+00 1.022199916131080224e-14
3.047528562856285372e+00 1.018058779532209470e-14
3.048328622862286341e+00 1.013936091119879068e-14
3.049128682868286866e+00 1.009831761025935145e-14
3.049928742874287391e+00 1.005745699858512007e-14
3.050728802880287915e+00 1.001677818699308998e-14
3.051528862886288440e+00 9.976280291008753926e-15
3.052328922892288965e+00 9.935962430839011350e-15
3.053128982898289934e+00 9.895823731345408642e-15
3.053929042904290458e+00 9.855863322017489845e-15
3.054729102910290983e+00 9.816080336946208884e-15
3.055529162916291508e+00 9.776473914797616322e-15
3.056329222922292033e+00 9.737043198786790665e-15
3.057129282928292557e+00 9.697787336651618199e-15
3.057929342934293526e+00 9.658705480627096638e-15
3.058729402940294051e+00 9.619796787419667168e-15
3.059529462946294576e+00 9.581060418181489690e-15
3.060329522952295100e+00 9.542495538485268697e-15
3.061129582958295625e+00 9.504101318298870875e-15
3.061929642964296150e+00 9.465876931960375022e-15
3.062729702970297119e+00 9.427821558153044639e-15
3.063529762976297643e+00 9.389934379880713894e-15
3.064329822982298168e+00 9.352214584443044213e-15
3.065129882988298693e+00 9.314661363411107455e-15
3.065929942994299218e+00 9.277273912603071641e-15
3.066730003000299742e+00 9.240051432060115454e-15
3.067530063006300711e+00 9.202993126022287519e-15
3.068330123012301236e+00 9.166098202904775885e-15
3.069130183018301761e+00 9.129365875274082851e-15
3.069930243024302285e+00 9.092795359824529533e-15
3.070730303030302810e+00 9.056385877354774629e-15
3.071530363036303335e+00 9.020136652744543023e-15
3.072330423042304304e+00 8.984046914931513739e-15
3.073130483048304828e+00 8.948115896888315175e-15
3.073930543054305353e+00 8.912342835599618167e-15
3.074730603060305878e+00 8.876726972039457810e-15
3.075530663066306403e+00 8.841267551148649950e-15
3.076330723072306927e+00 8.805963821812319694e-15
3.077130783078307896e+00 8.770815036837593998e-15
3.077930843084308421e+00 8.735820452931530917e-15
3.078730903090308946e+00 8.700979330678939997e-15
3.079530963096309470e+00 8.666290934520549753e-15
3.080331023102309995e+00 8.631754532731233535e-15
3.081131083108310520e+00 8.597369397398390004e-15
3.081931143114311489e+00 8.563134804400396189e-15
3.082731203120312014e+00 8.529050033385335056e-15
3.083531263126312538e+00 8.495114367749573212e-15
3.084331323132313063e+00 8.461327094616835571e-15
3.085131383138313588e+00 8.427687504817093862e-15
3.085931443144314557e+00 8.394194892865745438e-15
3.086731503150315081e+00 8.360848556942949846e-15
3.087531563156315606e+00 8.327647798872878636e-15
3.088331623162316131e+00 8.294591924103354859e-15
3.089131683168316655e+00 8.261680241685449968e-15
3.089931743174317180e+00 8.228912064253240068e-15
3.090731803180318149e+00 8.196286708003713634e-15
3.091531863186318674e+00 8.163803492676825945e-15
3.092331923192319199e+00 8.131461741535509354e-15
3.093131983198319723e+00 8.099260781346019605e-15
3.093932043204320248e+00 8.067199942358290041e-15
3.094732103210320773e+00 8.035278558286427809e-15
3.095532163216321742e+00 8.003495966289246347e-15
3.096332223222322266e+00 7.971851506951140245e-15
3.097132283228322791e+00 7.940344524262753413e-15
3.097932343234323316e+00 7.908974365602057471e-15
3.098732403240323841e+00 7.877740381715346506e-15
3.099532463246324365e+00 7.846641926698495318e-15
3.100332523252325334e+00 7.815678357978165597e-15
3.101132583258325859e+00 7.784849036293329222e-15
3.101932643264326384e+00 7.754153325676655876e-15
3.102732703270326908e+00 7.723590593436279320e-15
3.103532763276327433e+00 7.693160210137446903e-15
3.104332823282327958e+00 7.662861549584396280e-15
3.105132883288328927e+00 7.632693988802337820e-15
3.105932943294329451e+00 7.602656908019538005e-15
3.106733003300329976e+00 7.572749690649437527e-15
3.107533063306330501e+00 7.542971723272985536e-15
3.108333123312331026e+00 7.513322395621005446e-15
3.109133183318331550e+00 7.483801100556726399e-15
3.109933243324332519e+00 7.454407234058300527e-15
3.110733303330333044e+00 7.425140195201654697e-15
3.111533363336333569e+00 7.395999386143156077e-15
3.112333423342334093e+00 7.366984212102590100e-15
3.113133483348334618e+00 7.338094081346154200e-15
3.113933543354335143e+00 7.309328405169626672e-15
3.114733603360336112e+00 7.280686597881455075e-15
3.115533663366336636e+00 7.252168076786267462e-15
3.116333723372337161e+00 7.223772262168107505e-15
3.117133783378337686e+00 7.195498577274019881e-15
3.117933843384338211e+00 7.167346448297698758e-15
3.118733903390338735e+00 7.139315304363122095e-15
3.119533963396339704e+00 7.111404577508430469e-15
3.120334023402340229e+00 7.083613702669803560e-15
3.121134083408340754e+00 7.055942117665455728e-15
3.121934143414341278e+00 7.028389263179711290e-15
3.122734203420341803e+00 7.000954582747241492e-15
3.123534263426342328e+00 6.973637522737320427e-15
3.124334323432343297e+00 6.946437532338191391e-15
3.125134383438343821e+00 6.919354063541575228e-15
3.125934443444344346e+00 6.892386571127193675e-15
3.126734503450344871e+00 6.865534512647442574e-15
3.127534563456345396e+00 6.838797348412109279e-15
3.128334623462345920e+00 6.812174541473288051e-15
3.129134683468346889e+00 6.785665557610164513e-15
3.129934743474347414e+00 6.759269865314215829e-15
3.130734803480347939e+00 6.732986935774114272e-15
3.131534863486348463e+00 6.706816242861086756e-15
3.132334923492348988e+00 6.680757263114060584e-15
3.133134983498349957e+00 6.654809475725142887e-15
3.133935043504350482e+00 6.628972362525014862e-15
3.134735103510351006e+00 6.603245407968437243e-15
3.135535163516351531e+00 6.577628099119955353e-15
3.136335223522352056e+00 6.552119925639553668e-15
3.137135283528352581e+00 6.526720379768438964e-15
3.137935343534353549e+00 6.501428956314967043e-15
3.138735403540354074e+00 6.476245152640572603e-15
3.139535463546354599e+00 6.451168468645794576e-15
3.140335523552355124e+00 6.426198406756440287e-15
3.141135583558355648e+00 6.401334471909741742e-15
3.141935643564356173e+00 6.376576171540708328e-15
3.142735703570357142e+00 6.351923015568430616e-15
3.143535763576357667e+00 6.327374516382591623e-15
3.144335823582358191e+00 6.302930188829934696e-15
3.145135883588358716e+00 6.278589550200893105e-15
3.145935943594359241e+00 6.254352120216318250e-15
3.146736003600359766e+00 6.230217421014149488e-15
3.147536063606360734e+00 6.206184977136344287e-15
3.148336123612361259e+00 6.182254315515783922e-15
3.149136183618361784e+00 6.158424965463224138e-15
3.149936243624362309e+00 6.134696458654392542e-15
3.150736303630362833e+00 6.111068329117144371e-15
3.151536363636363358e+00 6.087540113218669532e-15
3.152336423642364327e+00 6.064111349652795886e-15
3.153136483648364852e+00 6.040781579427380885e-15
3.153936543654365376e+00 6.017550345851737921e-15
3.154736603660365901e+00 5.994417194524135240e-15
3.155536663666366426e+00 5.971381673319408467e-15
3.156336723672366951e+00 5.948443332376653581e-15
3.157136783678367919e+00 5.925601724086893080e-15
3.157936843684368444e+00 5.902856403080988260e-15
3.158736903690368969e+00 5.880206926217392941e-15
3.159536963696369494e+00 5.857652852570195916e-15
3.160337023702370018e+00 5.835193743417107383e-15
3.161137083708370543e+00 5.812829162227540838e-15
3.161937143714371512e+00 5.790558674650788837e-15
3.162737203720372037e+00 5.768381848504265815e-15
3.163537263726372561e+00 5.746298253761755636e-15
3.164337323732373086e+00 5.724307462541814546e-15
3.165137383738373611e+00 5.702409049096189909e-15
3.165937443744374136e+00 5.680602589798313093e-15
3.166737503750375105e+00 5.658887663131881494e-15
3.167537563756375629e+00 5.637263849679502101e-15
3.168337623762376154e+00 5.615730732111340567e-15
3.169137683768376679e+00 5.594287895173932014e-15
3.169937743774377203e+00 5.572934925678978417e-15
3.170737803780377728e+00 5.551671412492290349e-15
3.171537863786378697e+00 5.530496946522662469e-15
3.172337923792379222e+00 5.509411120710986448e-15
3.173137983798379747e+00 5.488413530019273974e-15
3.173938043804380271e+00 5.467503771419837522e-15
3.174738103810380796e+00 5.446681443884480593e-15
3.175538163816381321e+00 5.425946148373766050e-15
3.176338223822382290e+00 5.405297487826404365e-15
3.177138283828382814e+00 5.384735067148592947e-15
3.177938343834383339e+00 5.364258493203480119e-15
3.178738403840383864e+00 5.343867374800711921e-15
3.179538463846384388e+00 5.323561322686008894e-15
3.180338523852384913e+00 5.303339949530776775e-15
3.181138583858385882e+00 5.283202869921822126e-15
3.181938643864386407e+00 5.263149700351153144e-15
3.182738703870386932e+00 5.243180059205700020e-15
3.183538763876387456e+00 5.223293566757284567e-15
3.184338823882387981e+00 5.203489845152521229e-15
3.185138883888388950e+00 5.183768518402768565e-15
3.185938943894389475e+00 5.164129212374290582e-15
3.186739003900389999e+00 5.144571554778216894e-15
3.187539063906390524e+00 5.125095175160819232e-15
3.188339123912391049e+00 5.105699704893690905e-15
3.189139183918391574e+00 5.086384777164009899e-15
3.189939243924392542e+00 5.067150026964902933e-15
3.190739303930393067e+00 5.047995091085820574e-15
3.191539363936393592e+00 5.028919608102963614e-15
3.192339423942394117e+00 5.009923218369808070e-15
3.193139483948394641e+00 4.991005564007618335e-15
3.193939543954395166e+00 4.972166288896125213e-15
3.194739603960396135e+00 4.953405038664059586e-15
3.195539663966396660e+00 4.934721460680041073e-15
3.196339723972397184e+00 4.916115204043184273e-15
3.197139783978397709e+00 4.897585919573985842e-15
3.197939843984398234e+00 4.879133259805211575e-15
3.198739903990398759e+00 4.860756878972786639e-15
3.199539963996399727e+00 4.842456433006788358e-15
3.200340024002400252e+00 4.824231579522478445e-15
3.201140084008400777e+00 4.806081977811354948e-15
3.201940144014401302e+00 4.788007288832312281e-15
3.202740204020401826e+00 4.770007175202783099e-15
3.203540264026402351e+00 4.752081301190017445e-15
3.204340324032403320e+00 4.734229332702315348e-15
3.205140384038403845e+00 4.716450937280402207e-15
3.205940444044404369e+00 4.698745784088759996e-15
3.206740504050404894e+00 4.681113543907081539e-15
3.207540564056405419e+00 4.663553889121756332e-15
3.208340624062405944e+00 4.646066493717341375e-15
3.209140684068406912e+00 4.628651033268217398e-15
3.209940744074407437e+00 4.611307184930147251e-15
3.210740804080407962e+00 4.594034627431966842e-15
3.211540864086408487e+00 4.576833041067283946e-15
3.212340924092409011e+00 4.559702107686269321e-15
3.213140984098409536e+00 4.542641510687447824e-15
3.213941044104410505e+00 4.525650935009526596e-15
3.214741104110411030e+00 4.508730067123381818e-15
3.215541164116411554e+00 4.491878595023900306e-15
3.216341224122412079e+00 4.475096208222041208e-15
3.217141284128412604e+00 4.458382597736855888e-15
3.217941344134413129e+00 4.441737456087566179e-15
3.218741404140414097e+00 4.425160477285697078e-15
3.219541464146414622e+00 4.408651356827261502e-15
3.220341524152415147e+00 4.392209791684947404e-15
3.221141584158415672e+00 4.375835480300416130e-15
3.221941644164416196e+00 4.359528122576558167e-15
3.222741704170416721e+00 4.343287419869893259e-15
3.223541764176417690e+00 4.327113074982913725e-15
3.224341824182418215e+00 4.311004792156585542e-15
3.225141884188418739e+00 4.294962277062725589e-15
3.225941944194419264e+00 4.278985236796614746e-15
3.226742004200419789e+00 4.263073379869495044e-15
3.227542064206420314e+00 4.247226416201212745e-15
3.228342124212421282e+00 4.231444057112822773e-15
3.229142184218421807e+00 4.215726015319342234e-15
3.229942244224422332e+00 4.200072004922390350e-15
3.230742304230422857e+00 4.184481741403005084e-15
3.231542364236423381e+00 4.168954941614464513e-15
3.232342424242424350e+00 4.153491323775091623e-15
3.233142484248424875e+00 4.138090607461179806e-15
3.233942544254425400e+00 4.122752513599911254e-15
3.234742604260425924e+00 4.107476764462305336e-15
3.235542664266426449e+00 4.092263083656256105e-15
3.236342724272426974e+00 4.077111196119556408e-15
3.237142784278427943e+00 4.062020828112989035e-15
3.237942844284428467e+00 4.046991707213469157e-15
3.238742904290428992e+00 4.032023562307189911e-15
3.239542964296429517e+00 4.017116123582804277e-15
3.240343024302430042e+00 4.002269122524701612e-15
3.241143084308430566e+00 3.987482291906269995e-15
3.241943144314431535e+00 3.972755365783185383e-15
3.242743204320432060e+00 3.958088079486821468e-15
3.243543264326432585e+00 3.943480169617580650e-15
3.244343324332433109e+00 3.928931374038337807e-15
3.245143384338433634e+00 3.914441431867912479e-15
3.245943444344434159e+00 3.900010083474562338e-15
3.246743504350435128e+00 3.885637070469510587e-15
3.247543564356435652e+00 3.871322135700531729e-15
3.248343624362436177e+00 3.857065023245556274e-15
3.249143684368436702e+00 3.842865478406274656e-15
3.249943744374437227e+00 3.828723247701879985e-15
3.250743804380437751e+00 3.814638078862718508e-15
3.251543864386438720e+00 3.800609720824089949e-15
3.252343924392439245e+00 3.786637923719994211e-15
3.253143984398439770e+00 3.772722438876958537e-15
3.253944044404440294e+00 3.758863018807892287e-15
3.254744104410440819e+00 3.745059417205955908e-15
3.255544164416441344e+00 3.731311388938514315e-15
3.256344224422442313e+00 3.717618690041052409e-15
3.257144284428442838e+00 3.703981077711202610e-15
3.257944344434443362e+00 3.690398310302705337e-15
3.258744404440443887e+00 3.676870147319524897e-15
3.259544464446444412e+00 3.663396349409892003e-15
3.260344524452444936e+00 3.649976678360431500e-15
3.261144584458445905e+00 3.636610897090338198e-15
3.261944644464446430e+00 3.623298769645536941e-15
3.262744704470446955e+00 3.610040061192886839e-15
3.263544764476447479e+00 3.596834538014468345e-15
3.264344824482448004e+00 3.583681967501802476e-15
3.265144884488448529e+00 3.570582118150232548e-15
3.265944944494449498e+00 3.557534759553203360e-15
3.266745004500450023e+00 3.544539662396702084e-15
3.267545064506450547e+00 3.531596598453570583e-15
3.268345124512451072e+00 3.518705340578028351e-15
3.269145184518451597e+00 3.505865662700093289e-15
3.269945244524452121e+00 3.493077339820080588e-15
3.270745304530453090e+00 3.480340148003139864e-15
3.271545364536453615e+00 3.467653864373824249e-15
3.272345424542454140e+00 3.455018267110643302e-15
3.273145484548454665e+00 3.442433135440701520e-15
3.273945544554455189e+00 3.429898249634330529e-15
3.274745604560455714e+00 3.417413390999792677e-15
3.275545664566456683e+00 3.404978341877947544e-15
3.276345724572457208e+00 3.392592885637026130e-15
3.277145784578457732e+00 3.380256806667361268e-15
3.277945844584458257e+00 3.367969890376185084e-15
3.278745904590458782e+00 3.355731923182460776e-15
3.279545964596459751e+00 3.343542692511707684e-15
3.280346024602460275e+00 3.331401986790932469e-15
3.281146084608460800e+00 3.319309595443458519e-15
3.281946144614461325e+00 3.307265308883906431e-15
3.282746204620461850e+00 3.295268918513150822e-15
3.283546264626462374e+00 3.283320216713285816e-15
3.284346324632463343e+00 3.271418996842657196e-15
3.285146384638463868e+00 3.259565053230922558e-15
3.285946444644464393e+00 3.247758181174071226e-15
3.286746504650464917e+00 3.235998176929572370e-15
3.287546564656465442e+00 3.224284837711450932e-15
3.288346624662465967e+00 3.212617961685495692e-15
3.289146684668466936e+00 3.200997347964355707e-15
3.289946744674467460e+00 3.189422796602836337e-15
3.290746804680467985e+00 3.177894108593051689e-15
3.291546864686468510e+00 3.166411085859715124e-15
3.292346924692469035e+00 3.154973531255404509e-15
3.293146984698469559e+00 3.143581248555895712e-15
3.293947044704470528e+00 3.132234042455442453e-15
3.294747104710471053e+00 3.120931718562208405e-15
3.295547164716471578e+00 3.109674083393563215e-15
3.296347224722472102e+00 3.098460944371571009e-15
3.297147284728472627e+00 3.087292109818357022e-15
3.297947344734473152e+00 3.076167388951605953e-15
3.298747404740474121e+00 3.065086591880022083e-15
3.299547464746474645e+00 3.054049529598860762e-15
3.300347524752475170e+00 3.043056013985432695e-15
3.301147584758475695e+00 3.032105857794665024e-15
3.301947644764476220e+00 3.021198874654691592e-15
3.302747704770476744e+00 3.010334879062438871e-15
3.303547764776477713e+00 2.999513686379266327e-15
3.304347824782478238e+00 2.988735112826630835e-15
3.305147884788478763e+00 2.977998975481715605e-15
3.305947944794479287e+00 2.967305092273175065e-15
3.306748004800479812e+00 2.956653281976815450e-15
3.307548064806480337e+00 2.946043364211383867e-15
3.308348124812481306e+00 2.935475159434285174e-15
3.309148184818481830e+00 2.924948488937411663e-15
3.309948244824482355e+00 2.914463174842943169e-15
3.310748304830482880e+00 2.904019040099168077e-15
3.311548364836483405e+00 2.893615908476352848e-15
3.312348424842483929e+00 2.883253604562627711e-15
3.313148484848484898e+00 2.872931953759868815e-15
3.313948544854485423e+00 2.862650782279656496e-15
3.314748604860485948e+00 2.852409917139181090e-15
3.315548664866486472e+00 2.842209186157243012e-15
3.316348724872486997e+00 2.832048417950213793e-15
3.317148784878487522e+00 2.821927441928078359e-15
3.317948844884488491e+00 2.811846088290435117e-15
3.318748904890489015e+00 2.801804188022592666e-15
3.319548964896489540e+00 2.791801572891591183e-15
3.320349024902490065e+00 2.781838075442342915e-15
3.321149084908490590e+00 2.771913528993730476e-15
3.321949144914491114e+00 2.762027767634739853e-15
3.322749204920492083e+00 2.752180626220626538e-15
3.323549264926492608e+00 2.742371940369112824e-15
3.324349324932493133e+00 2.732601546456557497e-15
3.325149384938493657e+00 2.722869281614177577e-15
3.325949444944494182e+00 2.713174983724313858e-15
3.326749504950495151e+00 2.703518491416668041e-15
3.327549564956495676e+00 2.693899644064610072e-15
3.328349624962496200e+00 2.684318281781445648e-15
3.329149684968496725e+00 2.674774245416746440e-15
3.329949744974497250e+00 2.665267376552713438e-15
3.330749804980497775e+00 2.655797517500500865e-15
3.331549864986498743e+00 2.646364511296623306e-15
3.332349924992499268e+00 2.636968201699344303e-15
3.333149984998499793e+00 2.627608433185091775e-15
3.333950045004500318e+00 2.618285050944888418e-15
3.334750105010500842e+00 2.608997900880827075e-15
3.335550165016501367e+00 2.599746829602528754e-15
3.336350225022502336e+00 2.590531684423628643e-15
3.337150285028502861e+00 2.581352313358326030e-15
3.337950345034503385e+00 2.572208565117863218e-15
3.338750405040503910e+00 2.563100289107114496e-15
3.339550465046504435e+00 2.554027335421138025e-15
3.340350525052504960e+00 2.544989554841761647e-15
3.341150585058505929e+00 2.535986798834173826e-15
3.341950645064506453e+00 2.527018919543597017e-15
3.342750705070506978e+00 2.518085769791858097e-15
3.343550765076507503e+00 2.509187203074085798e-15
3.344350825082508027e+00 2.500323073555382107e-15
3.345150885088508552e+00 2.491493236067511813e-15
3.345950945094509521e+00 2.482697546105608616e-15
3.346751005100510046e+00 2.473935859824928967e-15
3.347551065106510571e+00 2.465208034037550683e-15
3.348351125112511095e+00 2.456513926209172146e-15
3.349151185118511620e+00 2.447853394455884283e-15
3.349951245124512145e+00 2.439226297540965422e-15
3.350751305130513114e+00 2.430632494871687593e-15
3.351551365136513638e+00 2.422071846496168181e-15
3.352351425142514163e+00 2.413544213100196733e-15
3.353151485148514688e+00 2.405049456004100816e-15
3.353951545154515212e+00 2.396587437159635142e-15
3.354751605160515737e+00 2.388158019146886867e-15
3.355551665166516706e+00 2.379761065171160773e-15
3.356351725172517231e+00 2.371396439059950045e-15
3.357151785178517756e+00 2.363064005259839988e-15
3.357951845184518280e+00 2.354763628833493398e-15
3.358751905190518805e+00 2.346495175456628830e-15
3.359551965196519330e+00 2.338258511415010303e-15
3.360352025202520299e+00 2.330053503601450024e-15
3.361152085208520823e+00 2.321880019512863965e-15
3.361952145214521348e+00 2.313737927247270642e-15
3.362752205220521873e+00 2.305627095500878245e-15
3.363552265226522398e+00 2.297547393565143371e-15
3.364352325232522922e+00 2.289498691323870382e-15
3.365152385238523891e+00 2.281480859250295380e-15
3.365952445244524416e+00 2.273493768404239211e-15
3.366752505250524941e+00 2.265537290429203268e-15
3.367552565256525465e+00 2.257611297549532754e-15
3.368352625262525990e+00 2.249715662567589398e-15
3.369152685268526515e+00 2.241850258860917083e-15
3.369952745274527484e+00 2.234014960379441388e-15
3.370752805280528008e+00 2.226209641642683328e-15
3.371552865286528533e+00 2.218434177736969552e-15
3.372352925292529058e+00 2.210688444312671725e-15
3.373152985298529583e+00 2.202972317581469173e-15
3.373953045304530551e+00 2.195285674313598530e-15
3.374753105310531076e+00 2.187628391835160952e-15
3.375553165316531601e+00 2.180000348025379647e-15
3.376353225322532126e+00 2.172401421313939443e-15
3.377153285328532650e+00 2.164831490678292429e-15
3.377953345334533175e+00 2.157290435641006990e-15
3.378753405340534144e+00 2.149778136267106190e-15
3.379553465346534669e+00 2.142294473161445602e-15
3.380353525352535193e+00 2.134839327466079295e-15
3.381153585358535718e+00 2.127412580857662908e-15
3.381953645364536243e+00 2.120014115544846070e-15
3.382753705370536768e+00 2.112643814265705839e-15
3.383553765376537736e+00 2.105301560285165159e-15
3.384353825382538261e+00 2.097987237392461399e-15
3.385153885388538786e+00 2.090700729898577040e-15
3.385953945394539311e+00 2.083441922633727935e-15
3.386754005400539835e+00 2.076210700944852370e-15
3.387554065406540360e+00 2.069006950693104458e-15
3.388354125412541329e+00 2.061830558251358573e-15
3.389154185418541854e+00 2.054681410501754025e-15
3.389954245424542378e+00 2.047559394833215276e-15
3.390754305430542903e+00 2.040464399138998578e-15
3.391554365436543428e+00 2.033396311814277670e-15
3.392354425442543953e+00 2.026355021753696331e-15
3.393154485448544921e+00 2.019340418348965910e-15
3.393954545454545446e+00 2.012352391486484934e-15
3.394754605460545971e+00 2.005390831544909418e-15
3.395554665466546496e+00 1.998455629392819416e-15
3.396354725472547020e+00 1.991546676386330740e-15
3.397154785478547545e+00 1.984663864366767826e-15
3.397954845484548514e+00 1.977807085658298724e-15
3.398754905490549039e+00 1.970976233065639912e-15
3.399554965496549563e+00 1.964171199871724419e-15
3.400355025502550088e+00 1.957391879835390858e-15
3.401155085508550613e+00 1.950638167189121370e-15
3.401955145514551138e+00 1.943909956636744063e-15
3.402755205520552106e+00 1.937207143351163067e-15
3.403555265526552631e+00 1.930529622972133946e-15
3.404355325532553156e+00 1.923877291603988226e-15
3.405155385538553681e+00 1.917250045813407235e-15
3.405955445544554205e+00 1.910647782627223937e-15
3.406755505550554730e+00 1.904070399530193614e-15
3.407555565556555699e+00 1.897517794462802013e-15
3.408355625562556224e+00 1.890989865819091250e-15
3.409155685568556748e+00 1.884486512444471506e-15
3.409955745574557273e+00 1.878007633633561915e-15
3.410755805580557798e+00 1.871553129128044076e-15
3.411555865586558323e+00 1.865122899114512798e-15
3.412355925592559291e+00 1.858716844222349729e-15
3.413155985598559816e+00 1.852334865521623011e-15
3.413956045604560341e+00 1.845976864520943945e-15
3.414756105610560866e+00 1.839642743165391108e-15
3.415556165616561390e+00 1.833332403834427754e-15
3.416356225622561915e+00 1.827045749339816462e-15
3.417156285628562884e+00 1.820782682923556269e-15
3.417956345634563409e+00 1.814543108255842274e-15
3.418756405640563933e+00 1.808326929432989759e-15
3.419556465646564458e+00 1.802134050975435600e-15
3.420356525652564983e+00 1.795964377825694340e-15
3.421156585658565508e+00 1.789817815346353681e-15
3.421956645664566476e+00 1.783694269318067632e-15
3.422756705670567001e+00 1.777593645937576069e-15
3.423556765676567526e+00 1.771515851815703394e-15
3.424356825682568051e+00 1.765460793975411631e-15
3.425156885688568575e+00 1.759428379849811110e-15
3.425956945694569544e+00 1.753418517280225396e-15
3.426757005700570069e+00 1.747431114514259168e-15
3.427557065706570594e+00 1.741466080203852299e-15
3.428357125712571118e+00 1.735523323403348328e-15
3.429157185718571643e+00 1.729602753567604353e-15
3.429957245724572168e+00 1.723704280550083165e-15
3.430757305730573137e+00 1.717827814600948941e-15
3.431557365736573662e+00 1.711973266365204352e-15
3.432357425742574186e+00 1.706140546880797094e-15
3.433157485748574711e+00 1.700329567576766067e-15
3.433957545754575236e+00 1.694540240271386962e-15
3.434757605760575760e+00 1.688772477170330269e-15
3.435557665766576729e+00 1.683026190864818697e-15
3.436357725772577254e+00 1.677301294329808056e-15
3.437157785778577779e+00 1.671597700922169924e-15
3.437957845784578303e+00 1.665915324378876082e-15
3.438757905790578828e+00 1.660254078815207010e-15
3.439557965796579353e+00 1.654613878722970442e-15
3.440358025802580322e+00 1.648994638968696651e-15
3.441158085808580847e+00 1.643396274791903149e-15
3.441958145814581371e+00 1.637818701803298257e-15
3.442758205820581896e+00 1.632261835983052710e-15
3.443558265826582421e+00 1.626725593679041284e-15
3.444358325832582945e+00 1.621209891605107107e-15
3.445158385838583914e+00 1.615714646839349434e-15
3.445958445844584439e+00 1.610239776822395256e-15
3.446758505850584964e+00 1.604785199355687273e-15
3.447558565856585489e+00 1.599350832599788630e-15
3.448358625862586013e+00 1.593936595072691801e-15
3.449158685868586538e+00 1.588542405648133774e-15
3.449958745874587507e+00 1.583168183553916768e-15
3.450758805880588032e+00 1.577813848370255368e-15
3.451558865886588556e+00 1.572479320028105525e-15
3.452358925892589081e+00 1.567164518807515044e-15
3.453158985898589606e+00 1.561869365335994192e-15
3.453959045904590131e+00 1.556593780586870336e-15
3.454759105910591099e+00 1.551337685877667023e-15
3.455559165916591624e+00 1.546101002868497671e-15
3.456359225922592149e+00 1.540883653560443072e-15
3.457159285928592674e+00 1.535685560293951388e-15
3.457959345934593198e+00 1.530506645747263587e-15
3.458759405940593723e+00 1.525346832934808697e-15
3.459559465946594692e+00 1.520206045205634766e-15
3.460359525952595217e+00 1.515084206241853621e-15
3.461159585958595741e+00 1.509981240057058022e-15
3.461959645964596266e+00 1.504897070994783572e-15
3.462759705970596791e+00 1.499831623726964730e-15
3.463559765976597316e+00 1.494784823252392579e-15
3.464359825982598284e+00 1.489756594895179905e-15
3.465159885988598809e+00 1.484746864303265515e-15
3.465959945994599334e+00 1.479755557446859982e-15
3.466760006000599859e+00 1.474782600616981722e-15
3.467560066006600383e+00 1.469827920423923046e-15
3.468360126012600908e+00 1.464891443795785449e-15
3.469160186018601877e+00 1.459973097976975843e-15
3.469960246024602402e+00 1.455072810526750907e-15
3.470760306030602926e+00 1.450190509317727525e-15
3.471560366036603451e+00 1.445326122534433648e-15
3.472360426042603976e+00 1.440479578671850870e-15
3.473160486048604945e+00 1.435650806533967266e-15
3.473960546054605469e+00 1.430839735232341667e-15
3.474760606060605994e+00 1.426046294184667926e-15
3.475560666066606519e+00 1.421270413113346102e-15
3.476360726072607044e+00 1.416512022044072364e-15
3.477160786078607568e+00 1.411771051304421019e-15
3.477960846084608537e+00 1.407047431522439548e-15
3.478760906090609062e+00 1.402341093625269480e-15
3.479560966096609587e+00 1.397651968837726837e-15
3.480361026102610111e+00 1.392979988680942533e-15
3.481161086108610636e+00 1.388325084970976740e-15
3.481961146114611161e+00 1.383687189817452972e-15
3.482761206120612130e+00 1.379066235622185670e-15
3.483561266126612654e+00 1.374462155077845248e-15
3.484361326132613179e+00 1.369874881166590996e-15
3.485161386138613704e+00 1.365304347158733176e-15
3.485961446144614229e+00 1.360750486611398859e-15
3.486761506150614753e+00 1.356213233367203680e-15
3.487561566156615722e+00 1.351692521552930496e-15
3.488361626162616247e+00 1.347188285578212974e-15
3.489161686168616772e+00 1.342700460134222338e-15
3.489961746174617296e+00 1.338228980192369491e-15
3.490761806180617821e+00 1.333773781003008919e-15
3.491561866186618346e+00 1.329334798094146143e-15
3.492361926192619315e+00 1.324911967270155029e-15
3.493161986198619839e+00 1.320505224610506146e-15
3.493962046204620364e+00 1.316114506468484671e-15
3.494762106210620889e+00 1.311739749469938855e-15
3.495562166216621414e+00 1.307380890512013122e-15
3.496362226222621938e+00 1.303037866761898703e-15
3.497162286228622907e+00 1.298710615655590195e-15
3.497962346234623432e+00 1.294399074896645672e-15
3.498762406240623957e+00 1.290103182454950933e-15
3.499562466246624481e+00 1.285822876565493019e-15
3.500362526252625006e+00 1.281558095727139452e-15
3.501162586258625531e+00 1.277308778701422996e-15
3.501962646264626500e+00 1.273074864511334105e-15
3.502762706270627024e+00 1.268856292440119689e-15
3.503562766276627549e+00 1.264653002030076547e-15
3.504362826282628074e+00 1.260464933081370839e-15
3.505162886288628599e+00 1.256292025650846710e-15
3.505962946294629123e+00 1.252134220050850295e-15
3.506763006300630092e+00 1.247991456848047212e-15
3.507563066306630617e+00 1.243863676862272015e-15
3.508363126312631142e+00 1.239750821165350422e-15
3.509163186318631666e+00 1.235652831079948366e-15
3.509963246324632191e+00 1.231569648178415721e-15
3.510763306330632716e+00 1.227501214281659025e-15
3.511563366336633685e+00 1.223447471457975144e-15
3.512363426342634209e+00 1.219408362021941937e-15
3.513163486348634734e+00 1.215383828533274016e-15
3.513963546354635259e+00 1.211373813795711436e-15
3.514763606360635784e+00 1.207378260855893400e-15
3.515563666366636308e+00 1.203397113002248725e-15
3.516363726372637277e+00 1.199430313763892028e-15
3.517163786378637802e+00 1.195477806909526423e-15
3.517963846384638327e+00 1.191539536446339508e-15
3.518763906390638851e+00 1.187615446618916512e-15
3.519563966396639376e+00 1.183705481908158965e-15
3.520364026402640345e+00 1.179809587030201985e-15
3.521164086408640870e+00 1.175927706935343204e-15
3.521964146414641395e+00 1.172059786806971295e-15
3.522764206420641919e+00 1.168205772060499238e-15
3.523564266426642444e+00 1.164365608342317303e-15
3.524364326432642969e+00 1.160539241528725718e-15
3.525164386438643938e+00 1.156726617724893576e-15
3.525964446444644462e+00 1.152927683263827592e-15
3.526764506450644987e+00 1.149142384705306550e-15
3.527564566456645512e+00 1.145370668834872549e-15
3.528364626462646036e+00 1.141612482662796804e-15
3.529164686468646561e+00 1.137867773423051761e-15
3.529964746474647530e+00 1.134136488572300173e-15
3.530764806480648055e+00 1.130418575788879045e-15
3.531564866486648580e+00 1.126713982971790880e-15
3.532364926492649104e+00 1.123022658239706360e-15
3.533164986498649629e+00 1.119344549929958747e-15
3.533965046504650154e+00 1.115679606597554256e-15
3.534765106510651123e+00 1.112027777014186769e-15
3.535565166516651647e+00 1.108389010167252940e-15
3.536365226522652172e+00 1.104763255258871446e-15
3.537165286528652697e+00 1.101150461704906572e-15
3.537965346534653222e+00 1.097550579134009946e-15
3.538765406540653746e+00 1.093963557386640571e-15
3.539565466546654715e+00 1.090389346514119381e-15
3.540365526552655240e+00 1.086827896777670968e-15
3.541165586558655765e+00 1.083279158647462949e-15
3.541965646564656289e+00 1.079743082801676292e-15
3.542765706570656814e+00 1.076219620125545667e-15
3.543565766576657339e+00 1.072708721710443974e-15
3.544365826582658308e+00 1.069210338852929793e-15
3.545165886588658832e+00 1.065724423053838221e-15
3.545965946594659357e+00 1.062250926017341140e-15
3.546766006600659882e+00 1.058789799650041413e-15
3.547566066606660407e+00 1.055340996060052475e-15
3.548366126612660931e+00 1.051904467556090158e-15
3.549166186618661900e+00 1.048480166646566885e-15
3.549966246624662425e+00 1.045068046038689995e-15
3.550766306630662950e+00 1.041668058637572903e-15
3.551566366636663474e+00 1.038280157545328098e-15
3.552366426642663999e+00 1.034904296060193489e-15
3.553166486648664524e+00 1.031540427675638220e-15
3.553966546654665493e+00 1.028188506079490794e-15
3.554766606660666017e+00 1.024848485153065990e-15
3.555566666666666542e+00 1.021520318970283120e-15
3.556366726672667067e+00 1.018203961796808931e-15
3.557166786678667592e+00 1.014899368089189856e-15
3.557966846684668116e+00 1.011606492493996300e-15
3.558766906690669085e+00 1.008325289846971257e-15
3.559566966696669610e+00 1.005055715172175389e-15
3.560367026702670135e+00 1.001797723681141361e-15
3.561167086708670659e+00 9.985512707720356785e-16
3.561967146714671184e+00 9.953163120288199318e-16
3.562767206720671709e+00 9.920928032204122361e-16
3.563567266726672678e+00 9.888807002998612943e-16
3.564367326732673202e+00 9.856799594035283483e-16
3.565167386738673727e+00 9.824905368502509862e-16
3.565967446744674252e+00 9.793123891405308131e-16
3.566767506750674777e+00 9.761454729557254601e-16
3.567567566756675745e+00 9.729897451572289579e-16
3.568367626762676270e+00 9.698451627856807065e-16
3.569167686768676795e+00 9.667116830601413127e-16
3.569967746774677320e+00 9.635892633773128014e-16
3.570767806780677844e+00 9.604778613107387103e-16
3.571567866786678369e+00 9.573774346100057627e-16
3.572367926792679338e+00 9.542879411999709812e-16
3.573167986798679863e+00 9.512093391799688825e-16
3.573968046804680387e+00 9.481415868230318852e-16
3.574768106810680912e+00 9.450846425751219600e-16
3.575568166816681437e+00 9.420384650543461068e-16
3.576368226822681962e+00 9.390030130502022042e-16
3.577168286828682930e+00 9.359782455228073061e-16
3.577968346834683455e+00 9.329641216021383628e-16
3.578768406840683980e+00 9.299606005872711682e-16
3.579568466846684505e+00 9.269676419456333077e-16
3.580368526852685029e+00 9.239852053122486272e-16
3.581168586858685554e+00 9.210132504889929426e-16
3.581968646864686523e+00 9.180517374438483691e-16
3.582768706870687048e+00 9.151006263101765832e-16
3.583568766876687572e+00 9.121598773859625019e-16
3.584368826882688097e+00 9.092294511330983921e-16
3.585168886888688622e+00 9.063093081766468765e-16
3.585968946894689147e+00 9.033994093041207045e-16
3.586769006900690115e+00 9.004997154647532521e-16
3.587569066906690640e+00 8.976101877687942672e-16
3.588369126912691165e+00 8.947307874867789893e-16
3.589169186918691690e+00 8.918614760488242889e-16
3.589969246924692214e+00 8.890022150439210588e-16
3.590769306930692739e+00 8.861529662192275923e-16
3.591569366936693708e+00 8.833136914793675953e-16
3.592369426942694233e+00 8.804843528857376655e-16
3.593169486948694757e+00 8.776649126558018529e-16
3.593969546954695282e+00 8.748553331624122538e-16
3.594769606960695807e+00 8.720555769331059383e-16
3.595569666966696332e+00 8.692656066494395466e-16
3.596369726972697300e+00 8.664853851462877935e-16
3.597169786978697825e+00 8.637148754111822066e-16
3.597969846984698350e+00 8.609540405836231408e-16
3.598769906990698875e+00 8.582028439544107253e-16
3.599569966996699399e+00 8.554612489649834041e-16
3.600370027002699924e+00 8.527292192067421777e-16
3.601170087008700893e+00 8.500067184203932853e-16
3.601970147014701418e+00 8.472937104952919705e-16
3.602770207020701942e+00 8.445901594687781621e-16
3.603570267026702467e+00 8.418960295255285234e-16
3.604370327032702992e+00 8.392112849969074173e-16
3.605170387038703517e+00 8.365358903603145176e-16
3.605970447044704486e+00 8.338698102385470155e-16
3.606770507050705010e+00 8.312130093991605434e-16
3.607570567056705535e+00 8.285654527538161956e-16
3.608370627062706060e+00 8.259271053576652163e-16
3.609170687068706584e+00 8.232979324087070646e-16
3.609970747074707109e+00 8.206778992471596071e-16
3.610770807080708078e+00 8.180669713548361155e-16
3.611570867086708603e+00 8.154651143545251231e-16
3.612370927092709127e+00 8.128722940093653510e-16
3.613170987098709652e+00 8.102884762222287206e-16
3.613971047104710177e+00 8.077136270351109583e-16
3.614771107110711146e+00 8.051477126285142132e-16
3.615571167116711671e+00 8.025906993208475230e-16
3.616371227122712195e+00 8.000425535678096290e-16
3.617171287128712720e+00 7.975032419617973300e-16
3.617971347134713245e+00 7.949727312312987501e-16
3.618771407140713769e+00 7.924509882402974528e-16
3.619571467146714738e+00 7.899379799876797105e-16
3.620371527152715263e+00 7.874336736066488739e-16
3.621171587158715788e+00 7.849380363641205130e-16
3.621971647164716313e+00 7.824510356601547330e-16
3.622771707170716837e+00 7.799726390273603873e-16
3.623571767176717362e+00 7.775028141303222655e-16
3.624371827182718331e+00 7.750415287650180269e-16
3.625171887188718856e+00 7.725887508582519953e-16
3.625971947194719380e+00 7.701444484670691344e-16
3.626772007200719905e+00 7.677085897781987032e-16
3.627572067206720430e+00 7.652811431074788808e-16
3.628372127212720955e+00 7.628620768993014083e-16
3.629172187218721923e+00 7.604513597260348327e-16
3.629972247224722448e+00 7.580489602874852223e-16
3.630772307230722973e+00 7.556548474103239461e-16
3.631572367236723498e+00 7.532689900475416840e-16
3.632372427242724022e+00 7.508913572778954350e-16
3.633172487248724547e+00 7.485219183053608507e-16
3.633972547254725516e+00 7.461606424585828920e-16
3.634772607260726041e+00 7.438074991903393054e-16
3.635572667266726565e+00 7.414624580769930547e-16
3.636372727272727090e+00 7.391254888179555013e-16
3.637172787278727615e+00 7.367965612351542190e-16
3.637972847284728140e+00 7.344756452724965681e-16
3.638772907290729108e+00 7.321627109953356372e-16
3.639572967296729633e+00 7.298577285899525527e-16
3.640373027302730158e+00 7.275606683630179831e-16
3.641173087308730683e+00 7.252715007410775055e-16
3.641973147314731207e+00 7.229901962700262243e-16
3.642773207320731732e+00 7.207167256145905883e-16
3.643573267326732701e+00 7.184510595578150396e-16
3.644373327332733226e+00 7.161931690005467884e-16
3.645173387338733750e+00 7.139430249609229552e-16
3.645973447344734275e+00 7.117005985738634316e-16
3.646773507350734800e+00 7.094658610905628539e-16
3.647573567356735325e+00 7.072387838779879019e-16
3.648373627362736293e+00 7.050193384183725258e-16
3.649173687368736818e+00 7.028074963087268809e-16
3.649973747374737343e+00 7.006032292603252578e-16
3.650773807380737868e+00 6.984065090982272445e-16
3.651573867386738392e+00 6.962173077607711782e-16
3.652373927392738917e+00 6.940355972990950117e-16
3.653173987398739886e+00 6.918613498766392318e-16
3.653974047404740411e+00 6.896945377686704865e-16
3.654774107410740935e+00 6.875351333617879548e-16
3.655574167416741460e+00 6.853831091534483541e-16
3.656374227422741985e+00 6.832384377514864114e-16
3.657174287428742510e+00 6.811010918736361230e-16
3.657974347434743478e+00 6.789710443470547759e-16
3.658774407440744003e+00 6.768482681078591963e-16
3.659574467446744528e+00 6.747327362006423745e-16
3.660374527452745053e+00 6.726244217780153347e-16
3.661174587458745577e+00 6.705232981001346065e-16
3.661974647464746102e+00 6.684293385342468557e-16
3.662774707470747071e+00 6.663425165542169477e-16
3.663574767476747596e+00 6.642628057400783957e-16
3.664374827482748120e+00 6.621901797775693133e-16
3.665174887488748645e+00 6.601246124576769457e-16
3.665974947494749170e+00 6.580660776761896953e-16
3.666775007500750139e+00 6.560145494332417521e-16
3.667575067506750663e+00 6.539700018328661051e-16
3.668375127512751188e+00 6.519324090825478499e-16
3.669175187518751713e+00 6.499017454927762142e-16
3.669975247524752238e+00 6.478779854766059513e-16
3.670775307530752762e+00 6.458611035492126197e-16
3.671575367536753731e+00 6.438510743274583151e-16
3.672375427542754256e+00 6.418478725294530640e-16
3.673175487548754781e+00 6.398514729741182872e-16
3.673975547554755305e+00 6.378618505807544063e-16
3.674775607560755830e+00 6.358789803686137733e-16
3.675575667566756355e+00 6.339028374564685725e-16
3.676375727572757324e+00 6.319333970621822717e-16
3.677175787578757848e+00 6.299706345022941883e-16
3.677975847584758373e+00 6.280145251915847283e-16
3.678775907590758898e+00 6.260650446426600513e-16
3.679575967596759423e+00 6.241221684655342695e-16
3.680376027602759947e+00 6.221858723672117465e-16
3.681176087608760916e+00 6.202561321512692963e-16
3.681976147614761441e+00 6.183329237174473565e-16
3.682776207620761966e+00 6.164162230612352444e-16
3.683576267626762490e+00 6.145060062734625274e-16
3.684376327632763015e+00 6.126022495398920690e-16
3.685176387638763540e+00 6.107049291408126810e-16
3.685976447644764509e+00 6.088140214506388750e-16
3.686776507650765033e+00 6.069295029375071631e-16
3.687576567656765558e+00 6.050513501628734428e-16
3.688376627662766083e+00 6.031795397811174819e-16
3.689176687668766608e+00 6.013140485391444453e-16
3.689976747674767132e+00 5.994548532759944086e-16
3.690776807680768101e+00 5.976019309224433917e-16
3.691576867686768626e+00 5.957552585006192826e-16
3.692376927692769151e+00 5.939148131236056313e-16
3.693176987698769675e+00 5.920805719950570807e-16
3.693977047704770200e+00 5.902525124088165717e-16
3.694777107710770725e+00 5.884306117485263358e-16
3.695577167716771694e+00 5.866148474872477633e-16
3.696377227722772218e+00 5.848051971870854121e-16
3.697177287728772743e+00 5.830016384987984938e-16
3.697977347734773268e+00 5.812041491614326731e-16
3.698777407740773793e+00 5.794127070019411182e-16
3.699577467746774317e+00 5.776272899348103841e-16
3.700377527752775286e+00 5.758478759616894505e-16
3.701177587758775811e+00 5.740744431710227041e-16
3.701977647764776336e+00 5.723069697376747369e-16
3.702777707770776860e+00 5.705454339225685548e-16
3.703577767776777385e+00 5.687898140723184615e-16
3.704377827782777910e+00 5.670400886188688586e-16
3.705177887788778879e+00 5.652962360791276227e-16
3.705977947794779404e+00 5.635582350546129914e-16
3.706778007800779928e+00 5.618260642310878278e-16
3.707578067806780453e+00 5.600997023782074928e-16
3.708378127812780978e+00 5.583791283491611101e-16
3.709178187818781502e+00 5.566643210803233834e-16
3.709978247824782471e+00 5.549552595908932976e-16
3.710778307830782996e+00 5.532519229825551061e-16
3.711578367836783521e+00 5.515542904391188072e-16
3.712378427842784046e+00 5.498623412261812300e-16
3.713178487848784570e+00 5.481760546907738080e-16
3.713978547854785539e+00 5.464954102610211991e-16
3.714778607860786064e+00 5.448203874458029634e-16
3.715578667866786589e+00 5.431509658344018298e-16
3.716378727872787113e+00 5.414871250961748391e-16
3.717178787878787638e+00 5.398288449802104861e-16
3.717978847884788163e+00 5.381761053149908891e-16
3.718778907890789132e+00 5.365288860080606663e-16
3.719578967896789656e+00 5.348871670456921623e-16
3.720379027902790181e+00 5.332509284925526480e-16
3.721179087908790706e+00 5.316201504913722095e-16
3.721979147914791231e+00 5.299948132626197242e-16
3.722779207920791755e+00 5.283748971041715386e-16
3.723579267926792724e+00 5.267603823909852748e-16
3.724379327932793249e+00 5.251512495747801442e-16
3.725179387938793774e+00 5.235474791837082885e-16
3.725979447944794298e+00 5.219490518220345025e-16
3.726779507950794823e+00 5.203559481698198016e-16
3.727579567956795348e+00 5.187681489825969047e-16
3.728379627962796317e+00 5.171856350910581410e-16
3.729179687968796841e+00 5.156083874007381303e-16
3.729979747974797366e+00 5.140363868916972532e-16
3.730779807980797891e+00 5.124696146182113325e-16
3.731579867986798416e+00 5.109080517084595401e-16
3.732379927992798940e+00 5.093516793642111210e-16
3.733179987998799909e+00 5.078004788605221744e-16
3.733980048004800434e+00 5.062544315454261246e-16
3.734780108010800959e+00 5.047135188396234031e-16
3.735580168016801483e+00 5.031777222361837517e-16
3.736380228022802008e+00 5.016470233002377785e-16
3.737180288028802533e+00 5.001214036686777818e-16
3.737980348034803502e+00 4.986008450498559126e-16
3.738780408040804026e+00 4.970853292232872669e-16
3.739580468046804551e+00 4.955748380393483436e-16
3.740380528052805076e+00 4.940693534189829967e-16
3.741180588058805601e+00 4.925688573534063168e-16
3.741980648064806125e+00 4.910733319038133437e-16
3.742780708070807094e+00 4.895827592010811732e-16
3.743580768076807619e+00 4.880971214454842771e-16
3.744380828082808144e+00 4.866164009064000601e-16
3.745180888088808668e+00 4.851405799220199405e-16
3.745980948094809193e+00 4.836696408990660497e-16
3.746781008100809718e+00 4.822035663125013262e-16
3.747581068106810687e+00 4.807423387052450326e-16
3.748381128112811211e+00 4.792859406878949780e-16
3.749181188118811736e+00 4.778343549384350476e-16
3.749981248124812261e+00 4.763875642019641306e-16
3.750781308130812786e+00 4.749455512904093692e-16
3.751581368136813310e+00 4.735082990822521279e-16
3.752381428142814279e+00 4.720757905222486384e-16
3.753181488148814804e+00 4.706480086211557717e-16
3.753981548154815329e+00 4.692249364554538519e-16
3.754781608160815853e+00 4.678065571670738092e-16
3.755581668166816378e+00 4.663928539631283755e-16
3.756381728172816903e+00 4.649838101156336165e-16
3.757181788178817872e+00 4.635794089612471283e-16
3.757981848184818396e+00 4.621796339009964723e-16
3.758781908190818921e+00 4.607844684000083000e-16
3.759581968196819446e+00 4.593938959872453664e-16
3.760382028202819971e+00 4.580079002552422616e-16
3.761182088208820939e+00 4.566264648598383815e-16
3.761982148214821464e+00 4.552495735199188856e-16
3.762782208220821989e+00 4.538772100171497383e-16
3.763582268226822514e+00 4.525093581957190609e-16
3.764382328232823038e+00 4.511460019620776955e-16
3.765182388238823563e+00 4.497871252846809512e-16
3.765982448244824532e+00 4.484327121937303508e-16
3.766782508250825057e+00 4.470827467809217873e-16
3.767582568256825581e+00 4.457372131991867772e-16
3.768382628262826106e+00 4.443960956624395319e-16
3.769182688268826631e+00 4.430593784453252128e-16
3.769982748274827156e+00 4.417270458829709470e-16
3.770782808280828124e+00 4.403990823707304331e-16
3.771582868286828649e+00 4.390754723639410223e-16
3.772382928292829174e+00 4.377562003776704929e-16
3.773182988298829699e+00 4.364412509864719127e-16
3.773983048304830223e+00 4.351306088241394368e-16
3.774783108310830748e+00 4.338242585834621832e-16
3.775583168316831717e+00 4.325221850159787982e-16
3.776383228322832242e+00 4.312243729317414885e-16
3.777183288328832766e+00 4.299308071990645720e-16
3.777983348334833291e+00 4.286414727442941302e-16
3.778783408340833816e+00 4.273563545515604043e-16
3.779583468346834341e+00 4.260754376625458706e-16
3.780383528352835310e+00 4.247987071762427638e-16
3.781183588358835834e+00 4.235261482487224344e-16
3.781983648364836359e+00 4.222577460928955836e-16
3.782783708370836884e+00 4.209934859782792543e-16
3.783583768376837408e+00 4.197333532307657433e-16
3.784383828382837933e+00 4.184773332323887542e-16
3.785183888388838902e+00 4.172254114210901403e-16
3.785983948394839427e+00 4.159775732904985805e-16
3.786784008400839951e+00 4.147338043896889762e-16
3.787584068406840476e+00 4.134940903229630004e-16
3.788384128412841001e+00 4.122584167496176161e-16
3.789184188418841526e+00 4.110267693837224697e-16
3.789984248424842495e+00 4.097991339938911214e-16
3.790784308430843019e+00 4.085754964030615940e-16
3.791584368436843544e+00 4.073558424882698216e-16
3.792384428442844069e+00 4.061401581804276350e-16
3.793184488448844593e+00 4.049284294641048384e-16
3.793984548454845118e+00 4.037206423773050255e-16
3.794784608460846087e+00 4.025167830112500720e-16
3.795584668466846612e+00 4.013168375101608329e-16
3.796384728472847137e+00 4.001207920710390218e-16
3.797184788478847661e+00 3.989286329434507678e-16
3.797984848484848186e+00 3.977403464293133761e-16
3.798784908490848711e+00 3.965559188826795254e-16
3.799584968496849680e+00 3.953753367095242755e-16
3.800385028502850204e+00 3.941985863675328143e-16
3.801185088508850729e+00 3.930256543658881557e-16
3.801985148514851254e+00 3.918565272650599714e-16
3.802785208520851779e+00 3.906911916765983037e-16
3.803585268526852303e+00 3.895296342629210168e-16
3.804385328532853272e+00 3.883718417371066716e-16
3.805185388538853797e+00 3.872178008626908022e-16
3.805985448544854322e+00 3.860674984534552411e-16
3.806785508550854846e+00 3.849209213732265152e-16
3.807585568556855371e+00 3.837780565356685737e-16
3.808385628562856340e+00 3.826388909040825642e-16
3.809185688568856865e+00 3.815034114912033566e-16
3.809985748574857389e+00 3.803716053589970029e-16
3.810785808580857914e+00 3.792434596184600214e-16
3.811585868586858439e+00 3.781189614294213431e-16
3.812385928592858964e+00 3.769980980003410539e-16
3.813185988598859932e+00 3.758808565881142146e-16
3.813986048604860457e+00 3.747672244978742373e-16
3.814786108610860982e+00 3.736571890827930570e-16
3.815586168616861507e+00 3.725507377438897837e-16
3.816386228622862031e+00 3.714478579298329940e-16
3.817186288628862556e+00 3.703485371367484463e-16
3.817986348634863525e+00 3.692527629080250705e-16
3.818786408640864050e+00 3.681605228341256902e-16
3.819586468646864574e+00 3.670718045523928650e-16
3.820386528652865099e+00 3.659865957468572458e-16
3.821186588658865624e+00 3.649048841480531794e-16
3.821986648664866149e+00 3.638266575328251410e-16
3.822786708670867117e+00 3.627519037241405283e-16
3.823586768676867642e+00 3.616806105909057576e-16
3.824386828682868167e+00 3.606127660477754590e-16
3.825186888688868692e+00 3.595483580549708894e-16
3.825986948694869216e+00 3.584873746180915436e-16
3.826787008700869741e+00 3.574298037879351454e-16
3.827587068706870710e+00 3.563756336603098499e-16
3.828387128712871235e+00 3.553248523758578836e-16
3.829187188718871759e+00 3.542774481198687320e-16
3.829987248724872284e+00 3.532334091221004139e-16
3.830787308730872809e+00 3.521927236566001136e-16
3.831587368736873334e+00 3.511553800415245181e-16
3.832387428742874302e+00 3.501213666389600554e-16
3.833187488748874827e+00 3.490906718547484574e-16
3.833987548754875352e+00 3.480632841383078862e-16
3.834787608760875877e+00 3.470391919824546018e-16
3.835587668766876401e+00 3.460183839232321243e-16
3.836387728772876926e+00 3.450008485397343324e-16
3.837187788778877895e+00 3.439865744539299906e-16
3.837987848784878420e+00 3.429755503304952646e-16
3.838787908790878944e+00 3.419677648766341563e-16
3.839587968796879469e+00 3.409632068419122520e-16
3.840388028802879994e+00 3.399618650180828274e-16
3.841188088808880519e+00 3.389637282389201517e-16
3.841988148814881487e+00 3.379687853800453464e-16
3.842788208820882012e+00 3.369770253587632390e-16
3.843588268826882537e+00 3.359884371338894547e-16
3.844388328832883062e+00 3.350030097055869248e-16
3.845188388838883586e+00 3.340207321151968734e-16
3.845988448844884111e+00 3.330415934450750794e-16
3.846788508850885080e+00 3.320655828184243914e-16
3.847588568856885605e+00 3.310926893991351313e-16
3.848388628862886129e+00 3.301229023916150949e-16
3.849188688868886654e+00 3.291562110406319276e-16
3.849988748874887179e+00 3.281926046311482523e-16
3.850788808880887704e+00 3.272320724881609392e-16
3.851588868886888672e+00 3.262746039765389453e-16
3.852388928892889197e+00 3.253201885008672682e-16
3.853188988898889722e+00 3.243688155052828136e-16
3.853989048904890247e+00 3.234204744733181021e-16
3.854789108910890771e+00 3.224751549277421167e-16
3.855589168916891740e+00 3.215328464304035658e-16
3.856389228922892265e+00 3.205935385820760201e-16
3.857189288928892790e+00 3.196572210222979217e-16
3.857989348934893314e+00 3.187238834292194465e-16
3.858789408940893839e+00 3.177935155194487749e-16
3.859589468946894364e+00 3.168661070478963904e-16
3.860389528952895333e+00 3.159416478076215968e-16
3.861189588958895857e+00 3.150201276296824869e-16
3.861989648964896382e+00 3.141015363829800927e-16
3.862789708970896907e+00 3.131858639741095379e-16
3.863589768976897432e+00 3.122731003472083788e-16
3.864389828982897956e+00 3.113632354838070168e-16
3.865189888988898925e+00 3.104562594026782725e-16
3.865989948994899450e+00 3.095521621596903617e-16
3.866790009000899975e+00 3.086509338476567160e-16
3.867590069006900499e+00 3.077525645961895012e-16
3.868390129012901024e+00 3.068570445715520017e-16
3.869190189018901549e+00 3.059643639765135194e-16
3.869990249024902518e+00 3.050745130502017583e-16
3.870790309030903042e+00 3.041874820679612726e-16
3.871590369036903567e+00 3.033032613412050140e-16
3.872390429042904092e+00 3.024218412172726315e-16
3.873190489048904617e+00 3.015432120792866529e-16
3.873990549054905141e+00 3.006673643460109827e-16
3.874790609060906110e+00 2.997942884717069841e-16
3.875590669066906635e+00 2.989239749459948369e-16
3.876390729072907160e+00 2.980564142937101619e-16
3.877190789078907684e+00 2.971915970747644419e-16
3.877990849084908209e+00 2.963295138840070205e-16
3.878790909090908734e+00 2.954701553510846351e-16
3.879590969096909703e+00 2.946135121403023806e-16
3.880391029102910228e+00 2.937595749504892086e-16
3.881191089108910752e+00 2.929083345148553404e-16
3.881991149114911277e+00 2.920597816008624998e-16
3.882791209120911802e+00 2.912139070100807839e-16
3.883591269126912326e+00 2.903707015780584027e-16
3.884391329132913295e+00 2.895301561741836282e-16
3.885191389138913820e+00 2.886922617015538926e-16
3.885991449144914345e+00 2.878570090968376890e-16
3.886791509150914870e+00 2.870243893301451977e-16
3.887591569156915394e+00 2.861943934048935881e-16
3.888391629162915919e+00 2.853670123576754273e-16
3.889191689168916888e+00 2.845422372581269894e-16
3.889991749174917413e+00 2.837200592087989807e-16
3.890791809180917937e+00 2.829004693450233706e-16
3.891591869186918462e+00 2.820834588347856941e-16
3.892391929192918987e+00 2.812690188785949399e-16
3.893191989198919511e+00 2.804571407093554088e-16
3.893992049204920480e+00 2.796478155922373416e-16
3.894792109210921005e+00 2.788410348245511934e-16
3.895592169216921530e+00 2.780367897356186554e-16
3.896392229222922055e+00 2.772350716866471767e-16
3.897192289228922579e+00 2.764358720706032533e-16
3.897992349234923104e+00 2.756391823120882319e-16
3.898792409240924073e+00 2.748449938672108596e-16
3.899592469246924598e+00 2.740532982234669335e-16
3.900392529252925122e+00 2.732640868996107650e-16
3.901192589258925647e+00 2.724773514455353231e-16
3.901992649264926172e+00 2.716930834421478897e-16
3.902792709270926697e+00 2.709112745012464550e-16
3.903592769276927665e+00 2.701319162654006983e-16
3.904392829282928190e+00 2.693550004078298622e-16
3.905192889288928715e+00 2.685805186322802328e-16
3.905992949294929240e+00 2.678084626729067121e-16
3.906793009300929764e+00 2.670388242941515797e-16
3.907593069306930733e+00 2.662715952906269032e-16
3.908393129312931258e+00 2.655067674869948781e-16
3.909193189318931783e+00 2.647443327378491533e-16
3.909993249324932307e+00 2.639842829275974883e-16
3.910793309330932832e+00 2.632266099703449522e-16
3.911593369336933357e+00 2.624713058097762849e-16
3.912393429342934326e+00 2.617183624190394418e-16
3.913193489348934850e+00 2.609677718006321451e-16
3.913993549354935375e+00 2.602195259862833089e-16
3.914793609360935900e+00 2.594736170368402316e-16
3.915593669366936425e+00 2.587300370421534222e-16
3.916393729372936949e+00 2.579887781209631034e-16
3.917193789378937918e+00 2.572498324207860586e-16
3.917993849384938443e+00 2.565131921178026778e-16
3.918793909390938968e+00 2.557788494167439031e-16
3.919593969396939492e+00 2.550467965507792110e-16
3.920394029402940017e+00 2.543170257814062703e-16
3.921194089408940542e+00 2.535895293983396142e-16
3.921994149414941511e+00 2.528642997193978824e-16
3.922794209420942035e+00 2.521413290903983108e-16
3.923594269426942560e+00 2.514206098850419033e-16
3.924394329432943085e+00 2.507021345048082172e-16
3.925194389438943610e+00 2.499858953788440353e-16
3.925994449444944134e+00 2.492718849638568699e-16
3.926794509450945103e+00 2.485600957440062472e-16
3.927594569456945628e+00 2.478505202307972119e-16
3.928394629462946153e+00 2.471431509629720063e-16
3.929194689468946677e+00 2.464379805064052506e-16
3.929994749474947202e+00 2.457350014539961644e-16
3.930794809480947727e+00 2.450342064255642897e-16
3.931594869486948696e+00 2.443355880677441777e-16
3.932394929492949220e+00 2.436391390538809630e-16
3.933194989498949745e+00 2.429448520839252487e-16
3.933995049504950270e+00 2.422527198843300605e-16
3.934795109510950795e+00 2.415627352079463233e-16
3.935595169516951319e+00 2.408748908339216897e-16
3.936395229522952288e+00 2.401891795675963115e-16
3.937195289528952813e+00 2.395055942404024079e-16
3.937995349534953338e+00 2.388241277097617137e-16
3.938795409540953862e+00 2.381447728589827304e-16
3.939595469546954387e+00 2.374675225971637941e-16
3.940395529552954912e+00 2.367923698590877144e-16
3.941195589558955881e+00 2.361193076051266171e-16
3.941995649564956405e+00 2.354483288211388997e-16
3.942795709570956930e+00 2.347794265183722013e-16
3.943595769576957455e+00 2.341125937333629711e-16
3.944395829582957980e+00 2.334478235278393395e-16
3.945195889588958504e+00 2.327851089886230038e-16
3.945995949594959473e+00 2.321244432275307188e-16
3.946796009600959998e+00 2.314658193812800286e-16
3.947596069606960523e+00 2.308092306113889328e-16
3.948396129612961047e+00 2.301546701040812231e-16
3.949196189618961572e+00 2.295021310701912782e-16
3.949996249624962097e+00 2.288516067450677732e-16
3.950796309630963066e+00 2.282030903884782765e-16
3.951596369636963590e+00 2.275565752845157700e-16
3.952396429642964115e+00 2.269120547415029998e-16
3.953196489648964640e+00 2.262695220918992918e-16
3.953996549654965165e+00 2.256289706922065296e-16
3.954796609660966134e+00 2.249903939228759207e-16
3.955596669666966658e+00 2.243537851882175734e-16
3.956396729672967183e+00 2.237191379163040589e-16
3.957196789678967708e+00 2.230864455588815160e-16
3.957996849684968232e+00 2.224557015912770095e-16
3.958796909690968757e+00 2.218268995123071458e-16
3.959596969696969726e+00 2.212000328441870577e-16
3.960397029702970251e+00 2.205750951324421261e-16
3.961197089708970775e+00 2.199520799458137358e-16
3.961997149714971300e+00 2.193309808761737582e-16
3.962797209720971825e+00 2.187117915384315885e-16
3.963597269726972350e+00 2.180945055704484316e-16
3.964397329732973319e+00 2.174791166329460402e-16
3.965197389738973843e+00 2.168656184094207295e-16
3.965997449744974368e+00 2.162540046060530277e-16
3.966797509750974893e+00 2.156442689516226761e-16
3.967597569756975417e+00 2.150364051974192908e-16
3.968397629762975942e+00 2.144304071171568207e-16
3.969197689768976911e+00 2.138262685068865013e-16
3.969997749774977436e+00 2.132239831849120278e-16
3.970797809780977961e+00 2.126235449917022625e-16
3.971597869786978485e+00 2.120249477898058162e-16
3.972397929792979010e+00 2.114281854637677245e-16
3.973197989798979535e+00 2.108332519200428952e-16
3.973998049804980504e+00 2.102401410869124147e-16
3.974798109810981028e+00 2.096488469144010141e-16
3.975598169816981553e+00 2.090593633741913538e-16
3.976398229822982078e+00 2.084716844595407252e-16
3.977198289828982603e+00 2.078858041852004388e-16
3.977998349834983127e+00 2.073017165873301342e-16
3.978798409840984096e+00 2.067194157234182532e-16
3.979598469846984621e+00 2.061388956721988886e-16
3.980398529852985146e+00 2.055601505335692500e-16
3.981198589858985670e+00 2.049831744285100871e-16
3.981998649864986195e+00 2.044079614990042402e-16
3.982798709870986720e+00 2.038345059079552147e-16
3.983598769876987689e+00 2.032628018391080238e-16
3.984398829882988213e+00 2.026928434969687743e-16
3.985198889888988738e+00 2.021246251067251390e-16
3.985998949894989263e+00 2.015581409141669784e-16
3.986799009900989788e+00 2.009933851856072071e-16
3.987599069906990312e+00 2.004303522078039688e-16
3.988399129912991281e+00 1.998690362878809109e-16
3.989199189918991806e+00 1.993094317532513564e-16
3.989999249924992331e+00 1.987515329515379378e-16
3.990799309930992855e+00 1.981953342504981242e-16
3.991599369936993380e+00 1.976408300379442010e-16
3.992399429942993905e+00 1.970880147216691909e-16
3.993199489948994874e+00 1.965368827293687323e-16
3.993999549954995398e+00 1.959874285085667042e-16
3.994799609960995923e+00 1.954396465265370059e-16
3.995599669966996448e+00 1.948935312702300449e-16
3.996399729972996973e+00 1.943490772461972034e-16
3.997199789978997497e+00 1.938062789805154780e-16
3.997999849984998466e+00 1.932651310187128327e-16
3.998799909990998991e+00 1.927256279256956000e-16
3.999599969996999516e+00 1.921877642856723308e-16


==> figs/power spectrum full/example_p1.csv <==
1.000000000000000048e-04 7.352226018900856321e-15
9.000600060006000262e-04 6.661237314478517183e-14
1.700120012001200007e-03 1.266518875113841839e-13
2.500180018001799554e-03 1.874719351676558323e-13
3.300240024002399752e-03 2.490736866082992250e-13
4.100300030003000383e-03 3.114583168284831725e-13
4.900360036003599713e-03 3.746270053798502511e-13
5.700420042004199911e-03 4.385809364278056740e-13
6.500480048004800109e-03 5.033212988100884338e-13
7.300540054005400306e-03 5.688492860966287555e-13
8.100600060005999636e-03 6.351660966506972110e-13
8.900660066006598967e-03 7.022729336913508475e-13
9.700720072007198297e-03 7.701710053571631524e-13
1.050078007800779936e-02 8.388615247712674898e-13
1.130084008400839869e-02 9.083457101076866466e-13
1.210090009000899976e-02 9.786247846589765564e-13
1.290096009600959909e-02 1.049699976905167038e-12
1.370102010201019842e-02 1.121572520584026304e-12
1.450108010801079948e-02 1.194243654762606735e-12
1.530114011401139881e-02 1.267714623910142188e-12
1.610120012001199988e-02 1.341986677972225659e-12
1.690126012601259747e-02 1.417061072446330716e-12
1.770132013201319854e-02 1.492939068458634278e-12
1.850138013801379960e-02 1.569621932842176301e-12
1.930144014401439720e-02 1.647110938216326266e-12
2.010150015001499826e-02 1.725407363067599288e-12
2.090156015601559933e-02 1.804512491831781466e-12
2.170162016201620039e-02 1.884427614977397164e-12
2.250168016801679799e-02 1.965154029090495637e-12
2.330174017401739905e-02 2.046693036960793929e-12
2.410180018001800012e-02 2.129045947669144565e-12
2.490186018601859771e-02 2.212214076676320943e-12
2.570192019201919878e-02 2.296198745913190526e-12
2.650198019801979984e-02 2.381001283872196252e-12
2.730204020402039744e-02 2.466623025700179686e-12
2.810210021002099851e-02 2.553065313292572177e-12
2.890216021602159957e-02 2.640329495388916040e-12
2.970222022202219717e-02 2.728416927669757781e-12
3.050228022802279823e-02 2.817328972854852369e-12
3.130234023402340277e-02 2.907067000802770238e-12
3.210240024002400383e-02 2.997632388611824231e-12
3.290246024602460490e-02 3.089026520722362517e-12
3.370252025202519902e-02 3.181250789020431122e-12
3.450258025802580009e-02 3.274306592942781847e-12
3.530264026402640115e-02 3.368195339583246154e-12
3.610270027002700222e-02 3.462918443800472619e-12
3.690276027602760328e-02 3.558477328327054588e-12
3.770282028202820435e-02 3.654873423879957580e-12
3.850288028802879847e-02 3.752108169272401520e-12
3.930294029402939954e-02 3.850183011527057260e-12
4.010300030003000060e-02 3.949099405990609474e-12
4.090306030603060167e-02 4.048858816449733199e-12
4.170312031203120273e-02 4.149462715248407269e-12
4.250318031803180380e-02 4.250912583406660780e-12
4.330324032403240486e-02 4.353209910740591014e-12
4.410330033003299899e-02 4.456356195983880641e-12
4.490336033603360005e-02 4.560352946910625146e-12
4.570342034203420112e-02 4.665201680459560984e-12
4.650348034803480218e-02 4.770903922859691209e-12
4.730354035403540325e-02 4.877461209757252047e-12
4.810360036003600431e-02 4.984875086344142374e-12
4.890366036603659844e-02 5.093147107487688488e-12
4.970372037203719950e-02 5.202278837861778890e-12
5.050378037803780057e-02 5.312271852079483794e-12
5.130384038403840163e-02 5.423127734826963066e-12
5.210390039003900270e-02 5.534848080998839503e-12
5.290396039603960376e-02 5.647434495834971205e-12
5.370402040204020483e-02 5.760888595058532580e-12
5.450408040804079896e-02 5.875212005015681848e-12
5.530414041404140002e-02 5.990406362816404701e-12
5.610420042004200109e-02 6.106473316476942036e-12
5.690426042604260215e-02 6.223414525063543285e-12
5.770432043204320322e-02 6.341231658837660849e-12
5.850438043804380428e-02 6.459926399402509695e-12
5.930444044404439841e-02 6.579500439851102801e-12
6.010450045004499947e-02 6.699955484915673579e-12
6.090456045604560054e-02 6.821293251118482045e-12
6.170462046204620160e-02 6.943515466924134802e-12
6.250468046804680267e-02 7.066623872893182944e-12
6.330474047404739679e-02 7.190620221837291123e-12
6.410480048004800480e-02 7.315506278975774211e-12
6.490486048604859892e-02 7.441283822093503171e-12
6.570492049204920693e-02 7.567954641700358658e-12
6.650498049804980105e-02 7.695520541192013447e-12
6.730504050405039518e-02 7.823983337012234309e-12
6.810510051005100318e-02 7.953344858816545845e-12
6.890516051605159731e-02 8.083606949637412953e-12
6.970522052205220531e-02 8.214771466050793322e-12
7.050528052805279944e-02 8.346840278344237662e-12
7.130534053405340744e-02 8.479815270686267856e-12
7.210540054005400157e-02 8.613698341297425634e-12
7.290546054605459569e-02 8.748491402622646022e-12
7.370552055205520370e-02 8.884196381505047672e-12
7.450558055805579782e-02 9.020815219361320999e-12
7.530564056405640583e-02 9.158349872358500876e-12
7.610570057005699995e-02 9.296802311592180436e-12
7.690576057605759408e-02 9.436174523266296842e-12
7.770582058205820208e-02 9.576468508874290303e-12
7.850588058805879621e-02 9.717686285381796280e-12
7.930594059405940421e-02 9.859829885410835344e-12
8.010600060005999834e-02 1.000290135742539891e-11
8.090606060606060634e-02 1.014690276591869899e-11
8.170612061206120047e-02 1.029183619160171211e-11
8.250618061806179460e-02 1.043770373159338070e-11
8.330624062406240260e-02 1.058450749961219434e-11
8.410630063006299673e-02 1.073224962616941389e-11
8.490636063606360473e-02 1.088093225876368036e-11
8.570642064206419886e-02 1.103055756207722307e-11
8.650648064806480686e-02 1.118112771817350897e-11
8.730654065406540099e-02 1.133264492669660124e-11
8.810660066006599511e-02 1.148511140507174253e-11
8.890666066606660312e-02 1.163852938870777673e-11
8.970672067206719724e-02 1.179290113120098593e-11
9.050678067806780525e-02 1.194822890454036857e-11
9.130684068406839937e-02 1.210451499931467374e-11
9.210690069006900738e-02 1.226176172492091523e-11
9.290696069606960150e-02 1.241997140977431876e-11
9.370702070207019563e-02 1.257914640152007858e-11
9.450708070807080363e-02 1.273928906724645828e-11
9.530714071407139776e-02 1.290040179369963474e-11
9.610720072007200576e-02 1.306248698750008349e-11
9.690726072607259989e-02 1.322554707536047611e-11
9.770732073207319401e-02 1.338958450430531934e-11
9.850738073807380202e-02 1.355460174189212409e-11
9.930744074407439614e-02 1.372060127643417068e-11
1.001075007500750041e-01 1.388758561722490260e-11
1.009075607560755983e-01 1.405555729476407637e-11
1.017076207620762063e-01 1.422451886098528468e-11
1.025076807680768004e-01 1.439447288948537949e-11
1.033077407740773945e-01 1.456542197575551547e-11
1.041078007800780025e-01 1.473736873741359105e-11
1.049078607860785967e-01 1.491031581443872983e-11
1.057079207920792047e-01 1.508426586940714021e-11
1.065079807980797988e-01 1.525922158772987805e-11
1.073080408040804068e-01 1.543518567789210546e-11
1.081081008100810009e-01 1.561216087169423336e-11
1.089081608160815950e-01 1.579014992449464725e-11
1.097082208220822030e-01 1.596915561545419405e-11
1.105082808280827972e-01 1.614918074778241368e-11
1.113083408340834052e-01 1.633022814898554146e-11
1.121084008400839993e-01 1.651230067111609038e-11
1.129084608460845934e-01 1.669540119102449502e-11
1.137085208520852014e-01 1.687953261061216741e-11
1.145085808580857956e-01 1.706469785708668547e-11
1.153086408640864036e-01 1.725089988321843224e-11
1.161087008700869977e-01 1.743814166759931281e-11
1.169087608760876057e-01 1.762642621490319019e-11
1.177088208820881998e-01 1.781575655614802721e-11
1.185088808880887939e-01 1.800613574896008031e-11
1.193089408940894020e-01 1.819756687783973466e-11
1.201090009000899961e-01 1.839005305442934915e-11
1.209090609060906041e-01 1.858359741778288816e-11
1.217091209120911982e-01 1.877820313463745656e-11
1.225091809180918062e-01 1.897387339968677982e-11
1.233092409240924003e-01 1.917061143585649679e-11
1.241093009300929945e-01 1.936842049458144300e-11
1.249093609360936025e-01 1.956730385608489188e-11
1.257094209420941966e-01 1.976726482965965085e-11
1.265094809480947768e-01 1.996830675395129629e-11
1.273095409540953848e-01 2.017043299724312115e-11
1.281096009600959928e-01 2.037364695774327647e-11
1.289096609660965731e-01 2.057795206387396473e-11
1.297097209720971811e-01 2.078335177456241025e-11
1.305097809780977891e-01 2.098984957953418530e-11
1.313098409840983971e-01 2.119744899960819684e-11
1.321099009900989774e-01 2.140615358699420336e-11
1.329099609960995854e-01 2.161596692559203460e-11
1.337100210021001934e-01 2.182689263129311821e-11
1.345100810081007736e-01 2.203893435228400013e-11
1.353101410141013816e-01 2.225209576935216229e-11
1.361102010201019896e-01 2.246638059619381139e-11
1.369102610261025976e-01 2.268179257972396497e-11
1.377103210321031779e-01 2.289833550038863128e-11
1.385103810381037859e-01 2.311601317247941587e-11
1.393104410441043939e-01 2.333482944444992457e-11
1.401105010501049741e-01 2.355478819923484523e-11
1.409105610561055821e-01 2.377589335457106176e-11
1.417106210621061901e-01 2.399814886332118843e-11
1.425106810681067981e-01 2.422155871379914622e-11
1.433107410741073784e-01 2.444612693009839193e-11
1.441108010801079864e-01 2.467185757242234452e-11
1.449108610861085944e-01 2.489875473741698287e-11
1.457109210921091746e-01 2.512682255850626742e-11
1.465109810981097826e-01 2.535606520622955563e-11
1.473110411041103907e-01 2.558648688858151177e-11
1.481111011101109987e-01 2.581809185135481820e-11
1.489111611161115789e-01 2.605088437848486089e-11
1.497112211221121869e-01 2.628486879239728744e-11
1.505112811281127949e-01 2.652004945435781078e-11
1.513113411341133752e-01 2.675643076482482075e-11
1.521114011401139832e-01 2.699401716380439324e-11
1.529114611461145912e-01 2.723281313120779697e-11
1.537115211521151714e-01 2.747282318721185669e-11
1.545115811581157794e-01 2.771405189262192387e-11
1.553116411641163874e-01 2.795650384923719334e-11
1.561117011701169954e-01 2.820018370021912493e-11
1.569117611761175757e-01 2.844509613046230153e-11
1.577118211821181837e-01 2.869124586696824043e-11
1.585118811881187917e-01 2.893863767922180246e-11
1.593119411941193719e-01 2.918727637957041879e-11
1.601120012001199799e-01 2.943716682360629038e-11
1.609120612061205879e-01 2.968831391055118205e-11
1.617121212121211959e-01 2.994072258364447356e-11
1.625121812181217762e-01 3.019439783053373754e-11
1.633122412241223842e-01 3.044934468366845161e-11
1.641123012301229922e-01 3.070556822069676712e-11
1.649123612361235724e-01 3.096307356486500519e-11
1.657124212421241805e-01 3.122186588542046125e-11
1.665124812481247885e-01 3.148195039801718889e-11
1.673125412541253965e-01 3.174333236512475632e-11
1.681126012601259767e-01 3.200601709644017584e-11
1.689126612661265847e-01 3.227000994930330361e-11
1.697127212721271927e-01 3.253531632911495359e-11
1.705127812781277730e-01 3.280194168975833317e-11
1.713128412841283810e-01 3.306989153402431736e-11
1.721129012901289890e-01 3.333917141403914644e-11
1.729129612961295970e-01 3.360978693169598804e-11
1.737130213021301772e-01 3.388174373908987256e-11
1.745130813081307852e-01 3.415504753895571120e-11
1.753131413141313932e-01 3.442970408511005563e-11
1.761132013201319735e-01 3.470571918289634731e-11
1.769132613261325815e-01 3.498309868963326880e-11
1.777133213321331895e-01 3.526184851506721803e-11
1.785133813381337975e-01 3.554197462182783920e-11
1.793134413441343777e-01 3.582348302588764444e-11
1.801135013501349857e-01 3.610637979702493766e-11
1.809135613561355937e-01 3.639067105929075801e-11
1.817136213621361740e-01 3.667636299147917086e-11
1.825136813681367820e-01 3.696346182760185617e-11
1.833137413741373900e-01 3.725197385736605088e-11
1.841138013801379980e-01 3.754190542665678875e-11
1.849138613861385783e-01 3.783326293802248771e-11
1.857139213921391863e-01 3.812605285116521589e-11
1.865139813981397943e-01 3.842028168343449262e-11
1.873140414041403745e-01 3.871595601032509607e-11
1.881141014101409825e-01 3.901308246597943974e-11
1.889141614161415905e-01 3.931166774369327063e-11
1.897142214221421708e-01 3.961171859642655670e-11
1.905142814281427788e-01 3.991324183731768940e-11
1.913143414341433868e-01 4.021624434020266238e-11
1.921144014401439948e-01 4.052073304013822439e-11
1.929144614461445750e-01 4.082671493392919402e-11
1.937145214521451830e-01 4.113419708066110586e-11
1.945145814581457910e-01 4.144318660223587454e-11
1.953146414641463713e-01 4.175369068391361100e-11
1.961147014701469793e-01 4.206571657485786373e-11
1.969147614761475873e-01 4.237927158868587481e-11
1.977148214821481953e-01 4.269436310402334028e-11
1.985148814881487755e-01 4.301099856506467629e-11
1.993149414941493835e-01 4.332918548213678153e-11
2.001150015001499916e-01 4.364893143226882893e-11
2.009150615061505718e-01 4.397024405976624500e-11
2.017151215121511798e-01 4.429313107678996242e-11
2.025151815181517878e-01 4.461760026394070042e-11
2.033152415241523958e-01 4.494365947084792376e-11
2.041153015301529761e-01 4.527131661676485707e-11
2.049153615361535841e-01 4.560057969116737651e-11
2.057154215421541921e-01 4.593145675435925394e-11
2.065154815481547723e-01 4.626395593808249992e-11
2.073155415541553803e-01 4.659808544613231430e-11
2.081156015601559883e-01 4.693385355497875125e-11
2.089156615661565963e-01 4.727126861439275927e-11
2.097157215721571766e-01 4.761033904807834102e-11
2.105157815781577846e-01 4.795107335431034839e-11
2.113158415841583926e-01 4.829348010657778989e-11
2.121159015901589728e-01 4.863756795423288954e-11
2.129159615961595808e-01 4.898334562314634963e-11
2.137160216021601888e-01 4.933082191636780922e-11
2.145160816081607968e-01 4.968000571479313330e-11
2.153161416141613771e-01 5.003090597783699465e-11
2.161162016201619851e-01 5.038353174411204084e-11
2.169162616261625931e-01 5.073789213211378035e-11
2.177163216321631733e-01 5.109399634091275828e-11
2.185163816381637814e-01 5.145185365085138494e-11
2.193164416441643894e-01 5.181147342424861619e-11
2.201165016501649974e-01 5.217286510611076003e-11
2.209165616561655776e-01 5.253603822484811235e-11
2.217166216621661856e-01 5.290100239299945076e-11
2.225166816681667936e-01 5.326776730796211845e-11
2.233167416741673739e-01 5.363634275272942986e-11
2.241168016801679819e-01 5.400673859663525601e-11
2.249168616861685899e-01 5.437896479610461980e-11
2.257169216921691701e-01 5.475303139541240159e-11
2.265169816981697781e-01 5.512894852744833267e-11
2.273170417041703861e-01 5.550672641448977575e-11
2.281171017101709941e-01 5.588637536898126520e-11
2.289171617161715744e-01 5.626790579432187957e-11
2.297172217221721824e-01 5.665132818566005230e-11
2.305172817281727904e-01 5.703665313069544578e-11
2.313173417341733706e-01 5.742389131048909721e-11
2.321174017401739786e-01 5.781305350028082168e-11
2.329174617461745866e-01 5.820415057031464148e-11
2.337175217521751946e-01 5.859719348667252600e-11
2.345175817581757749e-01 5.899219331211526607e-11
2.353176417641763829e-01 5.938916120693214354e-11
2.361177017701769909e-01 5.978810842979865294e-11
2.369177617761775712e-01 6.018904633864246264e-11
2.377178217821781792e-01 6.059198639151783527e-11
2.385178817881787872e-01 6.099694014748857836e-11
2.393179417941793952e-01 6.140391926751979676e-11
2.401180018001799754e-01 6.181293551537754202e-11
2.409180618061805834e-01 6.222400075853849134e-11
2.417181218121811914e-01 6.263712696910754939e-11
2.425181818181817717e-01 6.305232622474540207e-11
2.433182418241823797e-01 6.346961070960395445e-11
2.441183018301829877e-01 6.388899271527261240e-11
2.449183618361835957e-01 6.431048464173242256e-11
2.457184218421841759e-01 6.473409899832062951e-11
2.465184818481847839e-01 6.515984840470464220e-11
2.473185418541853919e-01 6.558774559186551291e-11
2.481186018601859722e-01 6.601780340309136824e-11
2.489186618661865802e-01 6.645003479498103769e-11
2.497187218721871882e-01 6.688445283845710435e-11
2.505187818781877684e-01 6.732107071978987694e-11
2.513188418841884042e-01 6.775990174163115877e-11
2.521189018901889844e-01 6.820095932405897688e-11
2.529189618961895647e-01 6.864425700563181079e-11
2.537190219021902005e-01 6.908980844445544868e-11
2.545190819081907807e-01 6.953762741925843855e-11
2.553191419141913610e-01 6.998772783048006333e-11
2.561192019201919967e-01 7.044012370136892723e-11
2.569192619261925770e-01 7.089482917909238588e-11
2.577193219321931572e-01 7.135185853585822907e-11
2.585193819381937930e-01 7.181122617004701351e-11
2.593194419441943732e-01 7.227294660735658347e-11
2.601195019501950090e-01 7.273703450195782309e-11
2.609195619561955892e-01 7.320350463766328162e-11
2.617196219621961695e-01 7.367237192910699146e-11
2.625196819681968052e-01 7.414365142293687487e-11
2.633197419741973855e-01 7.461735829901929990e-11
2.641198019801979657e-01 7.509350787165684531e-11
2.649198619861986015e-01 7.557211559081807263e-11
2.657199219921991817e-01 7.605319704338008064e-11
2.665199819981997620e-01 7.653676795438466961e-11
2.673200420042003977e-01 7.702284418830743025e-11
2.681201020102009780e-01 7.751144175033967978e-11
2.689201620162015582e-01 7.800257678768479609e-11
2.697202220222021940e-01 7.849626559086701141e-11
2.705202820282027742e-01 7.899252459505568962e-11
2.713203420342034100e-01 7.949137038140164951e-11
2.721204020402039903e-01 7.999281967838933363e-11
2.729204620462045705e-01 8.049688936320245765e-11
2.737205220522052063e-01 8.100359646310436799e-11
2.745205820582057865e-01 8.151295815683293978e-11
2.753206420642063668e-01 8.202499177601102318e-11
2.761207020702070025e-01 8.253971480657128782e-11
2.769207620762075828e-01 8.305714489019612456e-11
2.777208220822081630e-01 8.357729982577414252e-11
2.785208820882087988e-01 8.410019757087129686e-11
2.793209420942093790e-01 8.462585624321790103e-11
2.801210021002099593e-01 8.515429412221262207e-11
2.809210621062105950e-01 8.568552965044127472e-11
2.817211221122111753e-01 8.621958143521328350e-11
2.825211821182117555e-01 8.675646825011475313e-11
2.833212421242123913e-01 8.729620903657708729e-11
2.841213021302129715e-01 8.783882290546438701e-11
2.849213621362136073e-01 8.838432913867716000e-11
2.857214221422141875e-01 8.893274719077359462e-11
2.865214821482147678e-01 8.948409669060887681e-11
2.873215421542154036e-01 9.003839744299261443e-11
2.881216021602159838e-01 9.059566943036330934e-11
2.889216621662165640e-01 9.115593281448290149e-11
2.897217221722171998e-01 9.171920793814900693e-11
2.905217821782177801e-01 9.228551532692556062e-11
2.913218421842183603e-01 9.285487569089407411e-11
2.921219021902189961e-01 9.342730992642266465e-11
2.929219621962195763e-01 9.400283911795558293e-11
2.937220222022201566e-01 9.458148453982300668e-11
2.945220822082207923e-01 9.516326765806914863e-11
2.953221422142213726e-01 9.574821013230308602e-11
2.961222022202220083e-01 9.633633381756860243e-11
2.969222622262225886e-01 9.692766076623522597e-11
2.977223222322231688e-01 9.752221322991089068e-11
2.985223822382238046e-01 9.812001366137584595e-11
2.993224422442243848e-01 9.872108471653771084e-11
3.001225022502249651e-01 9.932544925640921126e-11
3.009225622562256008e-01 9.993313034910790198e-11
3.017226222622261811e-01 1.005441512718784552e-10
3.025226822682267613e-01 1.011585355131379552e-10
3.033227422742273971e-01 1.017763067745439661e-10
3.041228022802279773e-01 1.023974889730861871e-10
3.049228622862285576e-01 1.030221062432022905e-10
3.057229222922291934e-01 1.036501829389165191e-10
3.065229822982297736e-01 1.042817436360048706e-10
3.073230423042303538e-01 1.049168131341823568e-10
3.081231023102309896e-01 1.055554164593172757e-10
3.089231623162315699e-01 1.061975788656694460e-10
3.097232223222322056e-01 1.068433258381550662e-10
3.105232823282327859e-01 1.074926830946372424e-10
3.113233423342333661e-01 1.081456765882419779e-10
3.121234023402340019e-01 1.088023325097025192e-10
3.129234623462345821e-01 1.094626772897289439e-10
3.137235223522351624e-01 1.101267376014063904e-10
3.145235823582357981e-01 1.107945403626204416e-10
3.153236423642363784e-01 1.114661127385104006e-10
3.161237023702369586e-01 1.121414821439516078e-10
3.169237623762375944e-01 1.128206762460659732e-10
3.177238223822381746e-01 1.135037229667616659e-10
3.185238823882387549e-01 1.141906504853036430e-10
3.193239423942393906e-01 1.148814872409124442e-10
3.201240024002399709e-01 1.155762619353939796e-10
3.209240624062406066e-01 1.162750035358006088e-10
3.217241224122411869e-01 1.169777412771227477e-10
3.225241824182417671e-01 1.176845046650125675e-10
3.233242424242424029e-01 1.183953234785388423e-10
3.241243024302429832e-01 1.191102277729752066e-10
3.249243624362435634e-01 1.198292478826208676e-10
3.257244224422441992e-01 1.205524144236546879e-10
3.265244824482447794e-01 1.212797582970222528e-10
3.273245424542453597e-01 1.220113106913584032e-10
3.281246024602459954e-01 1.227471030859438370e-10
3.289246624662465757e-01 1.234871672536964274e-10
3.297247224722471559e-01 1.242315352641982382e-10
3.305247824782477917e-01 1.249802394867598922e-10
3.313248424842483719e-01 1.257333125935185950e-10
3.321249024902490077e-01 1.264907875625771308e-10
3.329249624962495879e-01 1.272526976811762804e-10
3.337250225022501682e-01 1.280190765489077979e-10
3.345250825082508039e-01 1.287899580809669364e-10
3.353251425142513842e-01 1.295653765114393018e-10
3.361252025202519644e-01 1.303453663966330210e-10
3.369252625262526002e-01 1.311299626184478481e-10
3.377253225322531804e-01 1.319192003877846480e-10
3.385253825382537607e-01 1.327131152479973246e-10
3.393254425442543964e-01 1.335117430783873225e-10
3.401255025502549767e-01 1.343151200977377565e-10
3.409255625562555569e-01 1.351232828678923636e-10
3.417256225622561927e-01 1.359362682973786830e-10
3.425256825682567730e-01 1.367541136450728026e-10
3.433257425742573532e-01 1.375768565239112804e-10
3.441258025802579890e-01 1.384045349046471125e-10
3.449258625862585692e-01 1.392371871196519473e-10
3.457259225922592050e-01 1.400748518667644906e-10
3.465259825982597852e-01 1.409175682131863461e-10
3.473260426042603655e-01 1.417653755994270205e-10
3.481261026102610012e-01 1.426183138432953281e-10
3.489261626162615815e-01 1.434764231439395741e-10
3.497262226222621617e-01 1.443397440859420463e-10
3.505262826282627975e-01 1.452083176434584861e-10
3.513263426342633777e-01 1.460821851844115835e-10
3.521264026402639580e-01 1.469613884747369986e-10
3.529264626462645937e-01 1.478459696826808754e-10
3.537265226522651740e-01 1.487359713831498551e-10
3.545265826582657542e-01 1.496314365621181653e-10
3.553266426642663900e-01 1.505324086210881397e-10
3.561267026702669702e-01 1.514389313816041943e-10
3.569267626762676060e-01 1.523510490898266711e-10
3.577268226822681862e-01 1.532688064211624469e-10
3.585268826882687665e-01 1.541922484849502131e-10
3.593269426942694023e-01 1.551214208292101475e-10
3.601270027002699825e-01 1.560563694454480750e-10
3.609270627062705628e-01 1.569971407735231939e-10
3.617271227122711985e-01 1.579437817065768305e-10
3.625271827182717788e-01 1.588963395960220452e-10
3.633272427242723590e-01 1.598548622565979381e-10
3.641273027302729948e-01 1.608193979714882427e-10
3.649273627362735750e-01 1.617899954975020358e-10
3.657274227422741553e-01 1.627667040703251971e-10
3.665274827482747910e-01 1.637495734098326920e-10
3.673275427542753713e-01 1.647386537254741380e-10
3.681276027602760070e-01 1.657339957217252610e-10
3.689276627662765873e-01 1.667356506036085244e-10
3.697277227722771675e-01 1.677436700822857748e-10
3.705277827782778033e-01 1.687581063807240935e-10
3.713278427842783835e-01 1.697790122394307167e-10
3.721279027902789638e-01 1.708064409222636178e-10
3.729279627962795995e-01 1.718404462223184222e-10
3.737280228022801798e-01 1.728810824678887869e-10
3.745280828082807600e-01 1.739284045285049223e-10
3.753281428142813958e-01 1.749824678210512644e-10
3.761282028202819760e-01 1.760433283159607140e-10
3.769282628262825563e-01 1.771110425434926271e-10
3.777283228322831921e-01 1.781856676000893620e-10
3.785283828382837723e-01 1.792672611548189304e-10
3.793284428442843526e-01 1.803558814558972650e-10
3.801285028502849883e-01 1.814515873373003392e-10
3.809285628562855686e-01 1.825544382254598070e-10
3.817286228622862043e-01 1.836644941460464259e-10
3.825286828682867846e-01 1.847818157308450403e-10
3.833287428742873648e-01 1.859064642247167014e-10
3.841288028802880006e-01 1.870385014926537432e-10
3.849288628862885808e-01 1.881779900269298015e-10
3.857289228922891611e-01 1.893249929543393769e-10
3.865289828982897968e-01 1.904795740435384680e-10
3.873290429042903771e-01 1.916417977124805631e-10
3.881291029102909573e-01 1.928117290359490503e-10
3.889291629162915931e-01 1.939894337531911641e-10
3.897292229222921733e-01 1.951749782756562598e-10
3.905292829282927536e-01 1.963684296948322128e-10
3.913293429342933893e-01 1.975698557901911340e-10
3.921294029402939696e-01 1.987793250372363387e-10
3.929294629462946054e-01 1.999969066156633099e-10
3.937295229522951856e-01 2.012226704176232069e-10
3.945295829582957658e-01 2.024566870561030581e-10
3.953296429642964016e-01 2.036990278734159946e-10
3.961297029702969819e-01 2.049497649498052205e-10
3.969297629762975621e-01 2.062089711121661419e-10
3.977298229822981979e-01 2.074767199428858772e-10
3.985298829882987781e-01 2.087530857887998394e-10
3.993299429942993584e-01 2.100381437702743087e-10
4.001300030002999941e-01 2.113319697904079895e-10
4.009300630063005744e-01 2.126346405443623234e-10
4.017301230123011546e-01 2.139462335288153880e-10
4.025301830183017904e-01 2.152668270515483777e-10
4.033302430243023706e-01 2.165965002411597023e-10
4.041303030303030064e-01 2.179353330569155965e-10
4.049303630363035866e-01 2.192834062987312177e-10
4.057304230423041669e-01 2.206408016172949225e-10
4.065304830483048026e-01 2.220076015243250482e-10
4.073305430543053829e-01 2.233838894029737770e-10
4.081306030603059631e-01 2.247697495183707158e-10
4.089306630663065989e-01 2.261652670283145935e-10
4.097307230723071791e-01 2.275705279941100509e-10
4.105307830783077594e-01 2.289856193915591908e-10
4.113308430843083952e-01 2.304106291221016589e-10
4.121309030903089754e-01 2.318456460241112420e-10
4.129309630963095556e-01 2.332907598843507951e-10
4.137310231023101914e-01 2.347460614495857020e-10
4.145310831083107717e-01 2.362116424383581187e-10
4.153311431143113519e-01 2.376875955529325735e-10
4.161312031203119877e-01 2.391740144914005144e-10
4.169312631263125679e-01 2.406709939599607874e-10
4.177313231323132037e-01 2.421786296853700489e-10
4.185313831383137839e-01 2.436970184275721596e-10
4.193314431443143642e-01 2.452262579925004066e-10
4.201315031503149999e-01 2.467664472450667212e-10
4.209315631563155802e-01 2.483176861223293598e-10
4.217316231623161604e-01 2.498800756468514573e-10
4.225316831683167962e-01 2.514537179402491083e-10
4.233317431743173764e-01 2.530387162369289758e-10
4.241318031803179567e-01 2.546351748980255091e-10
4.249318631863185924e-01 2.562431994255349788e-10
4.257319231923191727e-01 2.578628964766546530e-10
4.265319831983197529e-01 2.594943738783218920e-10
4.273320432043203887e-01 2.611377406419687245e-10
4.281321032103209689e-01 2.627931069784828043e-10
4.289321632163216047e-01 2.644605843133888634e-10
4.297322232223221850e-01 2.661402853022436285e-10
4.305322832283227652e-01 2.678323238462596602e-10
4.313323432343234010e-01 2.695368151081497911e-10
4.321324032403239812e-01 2.712538755282042594e-10
4.329324632463245615e-01 2.729836228406011082e-10
4.337325232523251972e-01 2.747261760899518142e-10
4.345325832583257775e-01 2.764816556480933638e-10
4.353326432643263577e-01 2.782501832311187135e-10
4.361327032703269935e-01 2.800318819166611417e-10
4.369327632763275737e-01 2.818268761614287205e-10
4.377328232823281540e-01 2.836352918190008995e-10
4.385328832883287897e-01 2.854572561578794995e-10
4.393329432943293700e-01 2.872928978798142790e-10
4.401330033003300057e-01 2.891423471383906127e-10
4.409330633063305860e-01 2.910057355578956205e-10
4.417331233123311662e-01 2.928831962524648134e-10
4.425331833183318020e-01 2.947748638455131350e-10
4.433332433243323822e-01 2.966808744894477611e-10
4.441333033303329625e-01 2.986013658856849917e-10
4.449333633363335982e-01 3.005364773049546396e-10
4.457334233423341785e-01 3.024863496079174562e-10
4.465334833483347587e-01 3.044511252660844248e-10
4.473335433543353945e-01 3.064309483830519870e-10
4.481336033603359748e-01 3.084259647160559910e-10
4.489336633663365550e-01 3.104363216978481372e-10
4.497337233723371908e-01 3.124621684589060363e-10
4.505337833783377710e-01 3.145036558499743979e-10
4.513338433843383513e-01 3.165609364649491371e-10
4.521339033903389870e-01 3.186341646641053303e-10
4.529339633963395673e-01 3.207234965976839597e-10
4.537340234023402030e-01 3.228290902298306756e-10
4.545340834083407833e-01 3.249511053629014129e-10
4.553341434143413635e-01 3.270897036621397221e-10
4.561342034203419993e-01 3.292450486807301573e-10
4.569342634263425795e-01 3.314173058852356307e-10
4.577343234323431598e-01 3.336066426814260239e-10
4.585343834383437955e-01 3.358132284405017783e-10
4.593344434443443758e-01 3.380372345257201145e-10
4.601345034503449560e-01 3.402788343194386693e-10
4.609345634563455918e-01 3.425382032505669310e-10
4.617346234623461720e-01 3.448155188224498266e-10
4.625346834683467523e-01 3.471109606411842332e-10
4.633347434743473880e-01 3.494247104443690363e-10
4.641348034803479683e-01 3.517569521303071903e-10
4.649348634863486041e-01 3.541078717876646934e-10
4.657349234923491843e-01 3.564776577255874572e-10
4.665349834983497646e-01 3.588665005042956167e-10
4.673350435043504003e-01 3.612745929661523819e-10
4.681351035103509806e-01 3.637021302672241835e-10
4.689351635163515608e-01 3.661493099093349555e-10
4.697352235223521966e-01 3.686163317726303753e-10
4.705352835283527768e-01 3.711033981486503533e-10
4.713353435343533571e-01 3.736107137739279728e-10
4.721354035403539928e-01 3.761384858641245963e-10
4.729354635463545731e-01 3.786869241486987121e-10
4.737355235523551533e-01 3.812562409061354006e-10
4.745355835583557891e-01 3.838466509997348726e-10
4.753356435643563693e-01 3.864583719139643173e-10
4.761357035703570051e-01 3.890916237914085251e-10
4.769357635763575853e-01 3.917466294702957638e-10
4.777358235823581656e-01 3.944236145226380423e-10
4.785358835883588013e-01 3.971228072929804382e-10
4.793359435943593816e-01 3.998444389377755671e-10
4.801360036003599618e-01 4.025887434653972556e-10
4.809360636063605976e-01 4.053559577767955378e-10
4.817361236123611778e-01 4.081463217068213063e-10
4.825361836183617581e-01 4.109600780662103813e-10
4.833362436243623939e-01 4.137974726842627727e-10
4.841363036303629741e-01 4.166587544522072108e-10
4.849363636363635544e-01 4.195441753672880112e-10
4.857364236423641901e-01 4.224539905775560266e-10
4.865364836483647704e-01 4.253884584274143481e-10
4.873365436543653506e-01 4.283478405038948219e-10
4.881366036603659864e-01 4.313324016837130967e-10
4.889366636663665666e-01 4.343424101810865910e-10
4.897367236723672024e-01 4.373781375963495005e-10
4.905367836783677826e-01 4.404398589653768909e-10
4.913368436843683629e-01 4.435278528098226860e-10
4.921369036903689986e-01 4.466424011881957950e-10
4.929369636963695789e-01 4.497837897477879269e-10
4.937370237023701591e-01 4.529523077774715467e-10
4.945370837083707949e-01 4.561482482613760387e-10
4.953371437143713751e-01 4.593719079334661173e-10
4.961372037203719554e-01 4.626235873330392874e-10
4.969372637263725911e-01 4.659035908611554854e-10
4.977373237323731714e-01 4.692122268380175122e-10
4.985373837383737516e-01 4.725498075613233526e-10
4.993374437443743874e-01 4.759166493656079055e-10
5.001375037503750232e-01 4.793130726825890148e-10
5.009375637563755479e-01 4.827394021025399282e-10
5.017376237623761837e-01 4.861959664367082431e-10
5.025376837683768194e-01 4.896830987808026384e-10
5.033377437743773442e-01 4.932011365795623871e-10
5.041378037803779799e-01 4.967504216924327044e-10
5.049378637863786157e-01 5.003313004603770570e-10
5.057379237923791404e-01 5.039441237738239497e-10
5.065379837983797762e-01 5.075892471418050589e-10
5.073380438043804119e-01 5.112670307622717890e-10
5.081381038103809367e-01 5.149778395936341942e-10
5.089381638163815724e-01 5.187220434275514249e-10
5.097382238223822082e-01 5.225000169629710099e-10
5.105382838283827329e-01 5.263121398814741534e-10
5.113383438343833687e-01 5.301587969239249792e-10
5.121384038403840044e-01 5.340403779684707670e-10
5.129384638463845292e-01 5.379572781098997995e-10
5.137385238523851649e-01 5.419098977404054159e-10
5.145385838583858007e-01 5.458986426317613395e-10
5.153386438643863254e-01 5.499239240189533601e-10
5.161387038703869612e-01 5.539861586852893945e-10
5.169387638763875970e-01 5.580857690490160500e-10
5.177388238823881217e-01 5.622231832514734338e-10
5.185388838883887574e-01 5.663988352468205713e-10
5.193389438943893932e-01 5.706131648933570765e-10
5.201390039003900290e-01 5.748666180464857414e-10
5.209390639063905537e-01 5.791596466533246275e-10
5.217391239123911895e-01 5.834927088490351432e-10
5.225391839183918252e-01 5.878662690548684859e-10
5.233392439243923500e-01 5.922807980779864888e-10
5.241393039303929857e-01 5.967367732130849995e-10
5.249393639363936215e-01 6.012346783458525637e-10
5.257394239423941462e-01 6.057750040583153921e-10
5.265394839483947820e-01 6.103582477360844288e-10
5.273395439543954177e-01 6.149849136775672834e-10
5.281396039603959425e-01 6.196555132051709811e-10
5.289396639663965782e-01 6.243705647785378178e-10
5.297397239723972140e-01 6.291305941098602322e-10
5.305397839783977387e-01 6.339361342813128445e-10
5.313398439843983745e-01 6.387877258646545022e-10
5.321399039903990102e-01 6.436859170430250411e-10
5.329399639963995350e-01 6.486312637350087290e-10
5.337400240024001707e-01 6.536243297209923082e-10
5.345400840084008065e-01 6.586656867718706796e-10
5.353401440144013312e-01 6.637559147801495502e-10
5.361402040204019670e-01 6.688956018935006700e-10
5.369402640264026028e-01 6.740853446508053328e-10
5.377403240324031275e-01 6.793257481207623427e-10
5.385403840384037633e-01 6.846174260430872280e-10
5.393404440444043990e-01 6.899610009723774577e-10
5.401405040504049238e-01 6.953571044246952565e-10
5.409405640564055595e-01 7.008063770269204416e-10
5.417406240624061953e-01 7.063094686689342840e-10
5.425406840684068310e-01 7.118670386586966421e-10
5.433407440744073558e-01 7.174797558802808849e-10
5.441408040804079915e-01 7.231482989549206847e-10
5.449408640864086273e-01 7.288733564051400208e-10
5.457409240924091520e-01 7.346556268220325712e-10
5.465409840984097878e-01 7.404958190357580086e-10
5.473410441044104235e-01 7.463946522893130020e-10
5.481411041104109483e-01 7.523528564156786652e-10
5.489411641164115840e-01 7.583711720183743362e-10
5.497412241224122198e-01 7.644503506555291478e-10
5.505412841284127445e-01 7.705911550275249513e-10
5.513413441344133803e-01 7.767943591683090268e-10
5.521414041404140161e-01 7.830607486404235224e-10
5.529414641464145408e-01 7.893911207338797327e-10
5.537415241524151766e-01 7.957862846689105104e-10
5.545415841584158123e-01 8.022470618027364676e-10
5.553416441644163370e-01 8.087742858403867071e-10
5.561417041704169728e-01 8.153688030497111879e-10
5.569417641764176086e-01 8.220314724806300125e-10
5.577418241824181333e-01 8.287631661887501256e-10
5.585418841884187691e-01 8.355647694634414457e-10
5.593419441944194048e-01 8.424371810604478087e-10
5.601420042004199296e-01 8.493813134391572121e-10
5.609420642064205653e-01 8.563980930046470634e-10
5.617421242124212011e-01 8.634884603545606798e-10
5.625421842184217258e-01 8.706533705309937114e-10
5.633422442244223616e-01 8.778937932774447696e-10
5.641423042304229973e-01 8.852107133009827751e-10
5.649423642364235221e-01 8.926051305397210813e-10
5.657424242424241578e-01 9.000780604357529563e-10
5.665424842484247936e-01 9.076305342136326884e-10
5.673425442544254294e-01 9.152635991645698233e-10
5.681426042604259541e-01 9.229783189364365148e-10
5.689426642664265898e-01 9.307757738297422609e-10
5.697427242724272256e-01 9.386570610996845913e-10
5.705427842784277503e-01 9.466232952644701976e-10
5.713428442844283861e-01 9.546756084199983231e-10
5.721429042904290219e-01 9.628151505610593371e-10
5.729429642964295466e-01 9.710430899092561171e-10
5.737430243024301824e-01 9.793606132477270258e-10
5.745430843084308181e-01 9.877689262628815193e-10
5.753431443144313429e-01 9.962692538933043093e-10
5.761432043204319786e-01 1.004862840685983175e-09
5.769432643264326144e-01 1.013550951160041785e-09
5.777433243324331391e-01 1.022334870178158890e-09
5.785433843384337749e-01 1.031215903325850898e-09
5.793434443444344106e-01 1.040195377298798988e-09
5.801435043504349354e-01 1.049274640298429422e-09
5.809435643564355711e-01 1.058455062435937716e-09
5.817436243624362069e-01 1.067738036144925615e-09
5.825436843684367316e-01 1.077124976602932131e-09
5.833437443744373674e-01 1.086617322161996767e-09
5.841438043804380031e-01 1.096216534788518803e-09
5.849438643864385279e-01 1.105924100512605797e-09
5.857439243924391636e-01 1.115741529887201213e-09
5.865439843984397994e-01 1.125670358457124164e-09
5.873440444044403241e-01 1.135712147238392449e-09
5.881441044104409599e-01 1.145868483207972416e-09
5.889441644164415957e-01 1.156140979804258588e-09
5.897442244224421204e-01 1.166531277438564734e-09
5.905442844284427562e-01 1.177041044017852997e-09
5.913443444344433919e-01 1.187671975479003649e-09
5.921444044404440277e-01 1.198425796334924907e-09
5.929444644464445524e-01 1.209304260232767285e-09
5.937445244524451882e-01 1.220309150524560138e-09
5.945445844584458239e-01 1.231442280850590715e-09
5.953446444644463487e-01 1.242705495735813586e-09
5.961447044704469844e-01 1.254100671199666999e-09
5.969447644764476202e-01 1.265629715379583230e-09
5.977448244824481449e-01 1.277294569168557060e-09
5.985448844884487807e-01 1.289097206867162623e-09
5.993449444944494164e-01 1.301039636850319913e-09
6.001450045004499412e-01 1.313123902249258885e-09
6.009450645064505769e-01 1.325352081648996276e-09
6.017451245124512127e-01 1.337726289801795849e-09
6.025451845184517374e-01 1.350248678356952826e-09
6.033452445244523732e-01 1.362921436607395116e-09
6.041453045304530090e-01 1.375746792253460950e-09
6.049453645364535337e-01 1.388727012184358528e-09
6.057454245424541694e-01 1.401864403277742998e-09
6.065454845484548052e-01 1.415161313217864255e-09
6.073455445544553299e-01 1.428620131332814133e-09
6.081456045604559657e-01 1.442243289451343042e-09
6.089456645664566015e-01 1.456033262779755370e-09
6.097457245724571262e-01 1.469992570799435403e-09
6.105457845784577620e-01 1.484123778185541612e-09
6.113458445844583977e-01 1.498429495747412369e-09
6.121459045904589225e-01 1.512912381391293341e-09
6.129459645964595582e-01 1.527575141105951102e-09
6.137460246024601940e-01 1.542420529971799777e-09
6.145460846084607187e-01 1.557451353194176805e-09
6.153461446144613545e-01 1.572670467161394415e-09
6.161462046204619902e-01 1.588080780528268683e-09
6.169462646264626260e-01 1.603685255325776118e-09
6.177463246324631507e-01 1.619486908097592172e-09
6.185463846384637865e-01 1.635488811064206713e-09
6.193464446444644222e-01 1.651694093315362779e-09
6.201465046504649470e-01 1.668105942031650762e-09
6.209465646564655827e-01 1.684727603735997315e-09
6.217466246624662185e-01 1.701562385575901589e-09
6.225466846684667432e-01 1.718613656637239796e-09
6.233467446744673790e-01 1.735884849290596984e-09
6.241468046804680148e-01 1.753379460570890148e-09
6.249468646864685395e-01 1.771101053591340017e-09
6.257469246924691753e-01 1.789053258992707825e-09
6.265469846984698110e-01 1.807239776428730949e-09
6.273470447044703358e-01 1.825664376088866674e-09
6.281471047104709715e-01 1.844330900259353854e-09
6.289471647164716073e-01 1.863243264923649819e-09
6.297472247224721320e-01 1.882405461403411126e-09
6.305472847284727678e-01 1.901821558041156358e-09
6.313473447344734035e-01 1.921495701925773977e-09
6.321474047404739283e-01 1.941432120662139385e-09
6.329474647464745640e-01 1.961635124186118754e-09
6.337475247524751998e-01 1.982109106626187802e-09
6.345475847584757245e-01 2.002858548213123409e-09
6.353476447644763603e-01 2.023888017239114304e-09
6.361477047704769960e-01 2.045202172067692498e-09
6.369477647764775208e-01 2.066805763196025661e-09
6.377478247824781565e-01 2.088703635371100308e-09
6.385478847884787923e-01 2.110900729761336437e-09
6.393479447944794281e-01 2.133402086185320223e-09
6.401480048004799528e-01 2.156212845399292178e-09
6.409480648064805886e-01 2.179338251445249453e-09
6.417481248124812243e-01 2.202783654061235167e-09
6.425481848184817490e-01 2.226554511155963357e-09
6.433482448244823848e-01 2.250656391349526980e-09
6.441483048304830206e-01 2.275094976582124972e-09
6.449483648364835453e-01 2.299876064793111241e-09
6.457484248424841811e-01 2.325005572672209380e-09
6.465484848484848168e-01 2.350489538485253870e-09
6.473485448544853416e-01 2.376334124976715977e-09
6.481486048604859773e-01 2.402545622351283298e-09
6.489486648664866131e-01 2.429130451336999326e-09
6.497487248724871378e-01 2.456095166332459027e-09
6.505487848784877736e-01 2.483446458640619332e-09
6.513488448844884093e-01 2.511191159791928598e-09
6.521489048904889341e-01 2.539336244959591983e-09
6.529489648964895698e-01 2.567888836469789305e-09
6.537490249024902056e-01 2.596856207409842251e-09
6.545490849084907303e-01 2.626245785337437003e-09
6.553491449144913661e-01 2.656065156094074094e-09
6.561492049204920018e-01 2.686322067725959524e-09
6.569492649264925266e-01 2.717024434515925426e-09
6.577493249324931623e-01 2.748180341129775461e-09
6.585493849384937981e-01 2.779798046880749943e-09
6.593494449444943228e-01 2.811885990115893401e-09
6.601495049504949586e-01 2.844452792728338882e-09
6.609495649564955944e-01 2.877507264799433971e-09
6.617496249624961191e-01 2.911058409375025162e-09
6.625496849684967549e-01 2.945115427380275957e-09
6.633497449744973906e-01 2.979687722677413091e-09
6.641498049804980264e-01 3.014784907271292417e-09
6.649498649864985511e-01 3.050416806667427818e-09
6.657499249924991869e-01 3.086593465387792008e-09
6.665499849984998226e-01 3.123325152649244345e-09
6.673500450045003474e-01 3.160622368210398261e-09
6.681501050105009831e-01 3.198495848392294645e-09
6.689501650165016189e-01 3.236956572278751252e-09
6.697502250225021436e-01 3.276015768102518400e-09
6.705502850285027794e-01 3.315684919823444365e-09
6.713503450345034151e-01 3.355975773905138078e-09
6.721504050405039399e-01 3.396900346296974441e-09
6.729504650465045756e-01 3.438470929628401336e-09
6.737505250525052114e-01 3.480700100622741493e-09
6.745505850585057361e-01 3.523600727738260996e-09
6.753506450645063719e-01 3.567185979044144664e-09
6.761507050705070077e-01 3.611469330339594299e-09
6.769507650765075324e-01 3.656464573524548653e-09
6.777508250825081682e-01 3.702185825230876785e-09
6.785508850885088039e-01 3.748647535722894391e-09
6.793509450945093286e-01 3.795864498077135481e-09
6.801510051005099644e-01 3.843851857650853518e-09
6.809510651065106002e-01 3.892625121849723712e-09
6.817511251125111249e-01 3.942200170205335620e-09
6.825511851185117607e-01 3.992593264773633474e-09
6.833512451245123964e-01 4.043821060865630829e-09
6.841513051305129212e-01 4.095900618122733619e-09
6.849513651365135569e-01 4.148849411948749280e-09
6.857514251425141927e-01 4.202685345311898723e-09
6.865514851485147174e-01 4.257426760930106584e-09
6.873515451545153532e-01 4.313092453853752581e-09
6.881516051605159889e-01 4.369701684460422513e-09
6.889516651665166247e-01 4.427274191876949331e-09
6.897517251725171494e-01 4.485830207844595535e-09
6.905517851785177852e-01 4.545390471043891574e-09
6.913518451845184210e-01 4.605976241896190012e-09
6.921519051905189457e-01 4.667609317860224422e-09
6.929519651965195814e-01 4.730312049241794884e-09
6.937520252025202172e-01 4.794107355536657417e-09
6.945520852085207419e-01 4.859018742326261228e-09
6.953521452145213777e-01 4.925070318748147354e-09
6.961522052205220135e-01 4.992286815562378087e-09
6.969522652265225382e-01 5.060693603837499865e-09
6.977523252325231740e-01 5.130316714279773085e-09
6.985523852385238097e-01 5.201182857230770479e-09
6.993524452445243345e-01 5.273319443359353071e-09
7.001525052505249702e-01 5.346754605075452218e-09
7.009525652565256060e-01 5.421517218693745465e-09
7.017526252625261307e-01 5.497636927377405902e-09
7.025526852685267665e-01 5.575144164892369416e-09
7.033527452745274022e-01 5.654070180205030853e-09
7.041528052805279270e-01 5.734447062956683808e-09
7.049528652865285627e-01 5.816307769850493660e-09
7.057529252925291985e-01 5.899686151987472582e-09
7.065529852985297232e-01 5.984616983190567297e-09
7.073530453045303590e-01 6.071135989356617999e-09
7.081531053105309947e-01 6.159279878878958653e-09
7.089531653165315195e-01 6.249086374184216343e-09
7.097532253225321552e-01 6.340594244430031312e-09
7.105532853285327910e-01 6.433843339411522799e-09
7.113533453345334268e-01 6.528874624727134873e-09
7.121534053405339515e-01 6.625730218257066527e-09
7.129534653465345873e-01 6.724453428009323324e-09
7.137535253525352230e-01 6.825088791391318865e-09
7.145535853585357478e-01 6.927682115968206862e-09
7.153536453645363835e-01 7.032280521771200774e-09
7.161537053705370193e-01 7.138932485222522837e-09
7.169537653765375440e-01 7.247687884747195210e-09
7.177538253825381798e-01 7.358598048144772028e-09
7.185538853885388155e-01 7.471715801797505892e-09
7.193539453945393403e-01 7.587095521796170474e-09
7.201540054005399760e-01 7.704793187067630427e-09
7.209540654065406118e-01 7.824866434592752131e-09
7.217541254125411365e-01 7.947374616808093581e-09
7.225541854185417723e-01 8.072378861288987362e-09
7.233542454245424080e-01 8.199942132816420835e-09
7.241543054305429328e-01 8.330129297935713543e-09
7.249543654365435685e-01 8.463007192120315592e-09
7.257544254425442043e-01 8.598644689659250392e-09
7.265544854485447290e-01 8.737112776393926603e-09
7.273545454545453648e-01 8.878484625435341390e-09
7.281546054605460006e-01 9.022835676000073876e-09
7.289546654665465253e-01 9.170243715510617838e-09
7.297547254725471610e-01 9.320788965113272323e-09
7.305547854785477968e-01 9.474554168774154199e-09
7.313548454845483215e-01 9.631624686123720274e-09
7.321549054905489573e-01 9.792088589227662671e-09
7.329549654965495931e-01 9.956036763472820941e-09
7.337550255025501178e-01 1.012356301276609166e-08
7.345550855085507536e-01 1.029476416925540706e-08
7.353551455145513893e-01 1.046974020779288875e-08
7.361552055205520251e-01 1.064859436537260954e-08
7.369552655265525498e-01 1.083143326578771258e-08
7.377553255325531856e-01 1.101836704976598085e-08
7.385553855385538213e-01 1.120950951085595800e-08
7.393554455445543461e-01 1.140497823735220237e-08
7.401555055505549818e-01 1.160489476056437927e-08
7.409555655565556176e-01 1.180938470975016179e-08
7.417556255625561423e-01 1.201857797405361672e-08
7.425556855685567781e-01 1.223260887180672059e-08
7.433557455745574138e-01 1.245161632757413657e-08
7.441558055805579386e-01 1.267574405734314612e-08
7.449558655865585743e-01 1.290514076228401239e-08
7.457559255925592101e-01 1.313996033152966106e-08
7.465559855985597348e-01 1.338036205445236265e-08
7.473560456045603706e-01 1.362651084294121680e-08
7.481561056105610064e-01 1.387857746421509704e-08
7.489561656165615311e-01 1.413673878473826350e-08
7.497562256225621669e-01 1.440117802583932061e-08
7.505562856285628026e-01 1.467208503167026701e-08
7.513563456345633274e-01 1.494965655018334333e-08
7.521564056405639631e-01 1.523409652784215358e-08
7.529564656465645989e-01 1.552561641883014759e-08
7.537565256525651236e-01 1.582443550956580923e-08
7.545565856585657594e-01 1.613078125938575163e-08
7.553566456645663951e-01 1.644488965830953358e-08
7.561567056705669199e-01 1.676700560285980060e-08
7.569567656765675556e-01 1.709738329097265596e-08
7.577568256825681914e-01 1.743628663709951382e-08
7.585568856885687161e-01 1.778398970867405809e-08
7.593569456945693519e-01 1.814077718519370384e-08
7.601570057005699876e-01 1.850694484124619375e-08
7.609570657065706234e-01 1.888280005490247221e-08
7.617571257125711481e-01 1.926866234298848238e-08
7.625571857185717839e-01 1.966486392485265708e-08
7.633572457245724197e-01 2.007175031635217369e-08
7.641573057305729444e-01 2.048968095590141441e-08
7.649573657365735802e-01 2.091902986454992565e-08
7.657574257425742159e-01 2.136018634219284409e-08
7.665574857485747406e-01 2.181355570216459101e-08
7.673575457545753764e-01 2.227956004662230512e-08
7.681576057605760122e-01 2.275863908529558540e-08
7.689576657665765369e-01 2.325125100036310068e-08
7.697577257725771727e-01 2.375787336041167792e-08
7.705577857785778084e-01 2.427900408664938916e-08
7.713578457845783332e-01 2.481516247477140958e-08
7.721579057905789689e-01 2.536689027612958042e-08
7.729579657965796047e-01 2.593475284212089134e-08
7.737580258025801294e-01 2.651934033600642269e-08
7.745580858085807652e-01 2.712126901668459180e-08
7.753581458145814009e-01 2.774118259928136073e-08
7.761582058205819257e-01 2.837975369779735295e-08
7.769582658265825614e-01 2.903768535544572352e-08
7.777583258325831972e-01 2.971571266875413474e-08
7.785583858385837219e-01 3.041460451197691289e-08
7.793584458445843577e-01 3.113516536887782277e-08
7.801585058505849934e-01 3.187823727950087674e-08
7.809585658565855182e-01 3.264470191015814992e-08
7.817586258625861539e-01 3.343548275552536680e-08
7.825586858685867897e-01 3.425154748245452738e-08
7.833587458745874255e-01 3.509391042590753602e-08
7.841588058805879502e-01 3.596363524826565769e-08
7.849588658865885860e-01 3.686183777421508695e-08
7.857589258925892217e-01 3.778968901442931845e-08
7.865589858985897465e-01 3.874841839239295425e-08
7.873590459045903822e-01 3.973931718994151474e-08
7.881591059105910180e-01 4.076374222842832572e-08
7.889591659165915427e-01 4.182311980391566638e-08
7.897592259225921785e-01 4.291894989639394015e-08
7.905592859285928142e-01 4.405281067481360271e-08
7.913593459345933390e-01 4.522636332166787947e-08
7.921594059405939747e-01 4.644135720300752295e-08
7.929594659465946105e-01 4.769963541213153994e-08
7.937595259525951352e-01 4.900314071780675905e-08
7.945595859585957710e-01 5.035392195073698439e-08
7.953596459645964067e-01 5.175414086517129726e-08
7.961597059705969315e-01 5.320607951604808207e-08
7.969597659765975672e-01 5.471214819593942803e-08
7.977598259825982030e-01 5.627489398035225547e-08
7.985598859885987277e-01 5.789700993469310673e-08
7.993599459945993635e-01 5.958134504147275481e-08
8.001600060005999993e-01 6.133091491217835789e-08
8.009600660066005240e-01 6.314891335474714640e-08
8.017601260126011598e-01 6.503872487481645737e-08
8.025601860186017955e-01 6.700393819697328572e-08
8.033602460246023202e-01 6.904836090124073272e-08
8.041603060306029560e-01 7.117603528005320248e-08
8.049603660366035918e-01 7.339125553220503861e-08
8.057604260426041165e-01 7.569858642281105612e-08
8.065604860486047523e-01 7.810288355238071157e-08
8.073605460546053880e-01 8.060931539388753431e-08
8.081606060606060238e-01 8.322338727444867166e-08
8.089606660666065485e-01 8.595096749814919436e-08
8.097607260726071843e-01 8.879831582901055108e-08
8.105607860786078200e-01 9.177211457839913415e-08
8.113608460846083448e-01 9.487950256976876233e-08
8.121609060906089805e-01 9.812811228595760790e-08
8.129609660966096163e-01 1.015261105408375057e-07
8.137610261026101410e-01 1.050822430586664108e-07
8.145610861086107768e-01 1.088058833916043890e-07
8.153611461146114125e-01 1.127070866595097249e-07
8.161612061206119373e-01 1.167966486572361213e-07
8.169612661266125730e-01 1.210861709443736404e-07
8.177613261326132088e-01 1.255881326121031730e-07
8.185613861386137335e-01 1.303159695130753653e-07
8.193614461446143693e-01 1.352841618449453657e-07
8.201615061506150051e-01 1.405083310984170356e-07
8.209615661566155298e-01 1.460053475191653176e-07
8.217616261626161656e-01 1.517934493926234108e-07
8.225616861686168013e-01 1.578923756451508821e-07
8.233617461746173261e-01 1.643235134686568610e-07
8.241618061806179618e-01 1.711100629235529126e-07
8.249618661866185976e-01 1.782772207628820300e-07
8.257619261926191223e-01 1.858523860560138780e-07
8.265619861986197581e-01 1.938653905819395416e-07
8.273620462046203938e-01 2.023487574204196413e-07
8.281621062106209186e-01 2.113379917066651122e-07
8.289621662166215543e-01 2.208719081468002375e-07
8.297622262226221901e-01 2.309930006355532875e-07
8.305622862286227148e-01 2.417478601966645037e-07
8.313623462346233506e-01 2.531876485072598127e-07
8.321624062406239863e-01 2.653686355030835970e-07
8.329624662466246221e-01 2.783528110323490158e-07
8.337625262526251468e-01 2.922085822814726337e-07
8.345625862586257826e-01 3.070115707972018651e-07
8.353626462646264184e-01 3.228455254518513424e-07
8.361627062706269431e-01 3.398033707347743548e-07
8.369627662766275789e-01 3.579884134195570232e-07
8.377628262826282146e-01 3.775157350970920998e-07
8.385628862886287394e-01 3.985138034600996853e-07
8.393629462946293751e-01 4.211263418008951433e-07
8.401630063006300109e-01 4.455145042260547270e-07
8.409630663066305356e-01 4.718594139581709023e-07
8.417631263126311714e-01 5.003651342409111559e-07
8.425631863186318071e-01 5.312621563662942559e-07
8.433632463246323319e-01 5.648115079381094242e-07
8.441633063306329676e-01 6.013096076109776560e-07
8.449633663366336034e-01 6.410940214027257389e-07
8.457634263426341281e-01 6.845503118094696188e-07
8.465634863486347639e-01 7.321202163378551944e-07
8.473635463546353996e-01 7.843114492524348520e-07
8.481636063606359244e-01 8.417094925909787466e-07
8.489636663666365601e-01 9.049918340268320334e-07
8.497637263726371959e-01 9.749452253318457191e-07
8.505637863786377206e-01 1.052486682852826498e-06
8.513638463846383564e-01 1.138689139171406316e-06
8.521639063906389921e-01 1.234812893640491894e-06
8.529639663966395169e-01 1.342344311651164581e-06
8.537640264026401526e-01 1.463043603110690580e-06
8.545640864086407884e-01 1.599003985372721404e-06
8.553641464146413131e-01 1.752725118310272851e-06
8.561642064206419489e-01 1.927204394165315423e-06
8.569642664266425847e-01 2.126050454488161514e-06
8.577643264326432204e-01 2.353624123001830599e-06
8.585643864386437452e-01 2.615212614995771704e-06
8.593644464446443809e-01 2.917243033641574021e-06
8.601645064506450167e-01 3.267540017951673125e-06
8.609645664566455414e-01 3.675628446968205318e-06
8.617646264626461772e-01 4.153072442643008838e-06
8.625646864686468129e-01 4.713821228774399032e-06
8.633647464746473377e-01 5.374491251953492797e-06
8.641648064806479734e-01 6.154436495690689124e-06
8.649648664866486092e-01 7.075320932612015142e-06
8.657649264926491339e-01 8.159678541955727571e-06
8.665649864986497697e-01 9.427610336677456494e-06
8.673650465046504054e-01 1.089038396797288587e-05
8.681651065106509302e-01 1.253955965364980328e-05
8.689651665166515659e-01 1.433114232587128181e-05
8.697652265226522017e-01 1.616752162095165239e-05
8.705652865286527264e-01 1.788656982528787103e-05
8.713653465346533622e-01 1.927432932938647343e-05
8.721654065406539980e-01 2.011474282820887051e-05
8.729654665466545227e-01 2.026592831672486541e-05
8.737655265526551585e-01 1.972014121633345812e-05
8.745655865586557942e-01 1.860391873168893611e-05
8.753656465646563190e-01 1.711964224892693982e-05
8.761657065706569547e-01 1.547220144758911959e-05
8.769657665766575905e-01 1.382111758644273963e-05
8.777658265826581152e-01 1.226720489094416963e-05
8.785658865886587510e-01 1.086121885736351476e-05
8.793659465946593867e-01 9.619586083477748393e-06
8.801660066006600225e-01 8.538664809561541144e-06
8.809660666066605472e-01 7.604846342455988526e-06
8.817661266126611830e-01 6.800748738822218629e-06
8.825661866186618187e-01 6.108611940995278067e-06
8.833662466246623435e-01 5.511946251902839574e-06
8.841663066306629792e-01 4.996186105552492075e-06
8.849663666366636150e-01 4.548820640129746690e-06
8.857664266426641397e-01 4.159274087213016772e-06
8.865664866486647755e-01 3.818684791485144005e-06
8.873665466546654113e-01 3.519659277800283005e-06
8.881666066606659360e-01 3.256037608857535610e-06
8.889666666666665717e-01 3.022684915761787022e-06
8.897667266726672075e-01 2.815313157993064120e-06
8.905667866786677322e-01 2.630332052796173967e-06
8.913668466846683680e-01 2.464725992239990839e-06
8.921669066906690038e-01 2.315953152064908381e-06
8.929669666966695285e-01 2.181863094318367475e-06
8.937670267026701643e-01 2.060629561263610410e-06
8.945670867086708000e-01 1.950695643109016728e-06
8.953671467146713248e-01 1.850728978430580942e-06
8.961672067206719605e-01 1.759585072381951203e-06
8.969672667266725963e-01 1.676277181114741059e-06
8.977673267326731210e-01 1.599951511995603061e-06
8.985673867386737568e-01 1.529866734659796299e-06
8.993674467446743925e-01 1.465376995938169949e-06
9.001675067506749173e-01 1.405917790439049902e-06
9.009675667566755530e-01 1.350994165418459446e-06
9.017676267626761888e-01 1.300170839795109246e-06
9.025676867686767135e-01 1.253063897934562076e-06
9.033677467746773493e-01 1.209333783328771023e-06
9.041678067806779850e-01 1.168679368891820493e-06
9.049678667866786208e-01 1.130832921946074528e-06
9.057679267926791455e-01 1.095555815200812729e-06
9.065679867986797813e-01 1.062634861793243110e-06
9.073680468046804171e-01 1.031879174090202094e-06
9.081681068106809418e-01 1.003117463472962770e-06
9.089681668166815776e-01 9.761957125734753745e-07
9.097682268226822133e-01 9.509751630436410295e-07
9.105682868286827381e-01 9.273305714383682827e-07
9.113683468346833738e-01 9.051486935855220588e-07
9.121684068406840096e-01 8.843269642291569586e-07
9.129684668466845343e-01 8.647723440252710294e-07
9.137685268526851701e-01 8.464003103527214814e-07
9.145685868586858058e-01 8.291339720407350015e-07
9.153686468646863306e-01 8.129032911458547921e-07
9.161687068706869663e-01 7.976443974425288722e-07
9.169687668766876021e-01 7.832989834124370672e-07
9.177688268826881268e-01 7.698137692981352649e-07
9.185688868886887626e-01 7.571400292872565746e-07
9.193689468946893983e-01 7.452331711597658971e-07
9.201690069006899231e-01 7.340523628037432941e-07
9.209690669066905588e-01 7.235601999153565133e-07
9.217691269126911946e-01 7.137224099739802283e-07
9.225691869186917193e-01 7.045075882443929196e-07
9.233692469246923551e-01 6.958869621239406243e-07
9.241693069306929909e-01 6.878341806373925125e-07
9.249693669366935156e-01 6.803251262997189616e-07
9.257694269426941514e-01 6.733377469262735105e-07
9.265694869486947871e-01 6.668519052810530964e-07
9.273695469546953118e-01 6.608492447228407669e-07
9.281696069606959476e-01 6.553130692436162827e-07
9.289696669666965834e-01 6.502282364974413535e-07
9.297697269726972191e-01 6.455810625972321601e-07
9.305697869786977439e-01 6.413592376132826170e-07
9.313698469846983796e-01 6.375517508460894949e-07
9.321699069906990154e-01 6.341488250684089981e-07
9.329699669966995401e-01 6.311418590405874821e-07
9.337700270027001759e-01 6.285233777008347301e-07
9.345700870087008116e-01 6.262869895201904233e-07
9.353701470147013364e-01 6.244273505917384968e-07
9.361702070207019721e-01 6.229401350970077237e-07
9.369702670267026079e-01 6.218220118600563250e-07
9.377703270327031326e-01 6.210706267632107088e-07
9.385703870387037684e-01 6.206845908583206644e-07
9.393704470447044041e-01 6.206634740649037964e-07
9.401705070507049289e-01 6.210078044025950791e-07
9.409705670567055646e-01 6.217190727605475547e-07
9.417706270627062004e-01 6.227997432618501895e-07
9.425706870687067251e-01 6.242532693374658617e-07
9.433707470747073609e-01 6.260841156824456610e-07
9.441708070807079967e-01 6.282977863282502515e-07
9.449708670867085214e-01 6.309008591297361295e-07
9.457709270927091572e-01 6.339010270350623977e-07
9.465709870987097929e-01 6.373071465822368994e-07
9.473710471047103177e-01 6.411292941488910852e-07
9.481711071107109534e-01 6.453788305734816091e-07
9.489711671167115892e-01 6.500684748679770217e-07
9.497712271227121139e-01 6.552123878565509823e-07
9.505712871287127497e-01 6.608262667035726475e-07
9.513713471347133854e-01 6.669274514402533899e-07
9.521714071407140212e-01 6.735350447654368372e-07
9.529714671467145459e-01 6.806700465859522742e-07
9.537715271527151817e-01 6.883555049796373321e-07
9.545715871587158174e-01 6.966166855146779635e-07
9.553716471647163422e-01 7.054812611480908563e-07
9.561717071707169779e-01 7.149795252608699330e-07
9.569717671767176137e-01 7.251446307758562993e-07
9.577718271827181384e-01 7.360128587567560455e-07
9.585718871887187742e-01 7.476239204144284446e-07
9.593719471947194100e-01 7.600212970644709520e-07
9.601720072007199347e-01 7.732526233046828908e-07
9.609720672067205705e-01 7.873701195336231306e-07
9.617721272127212062e-01 8.024310809368851630e-07
9.625721872187217310e-01 8.184984312568902730e-07
9.633722472247223667e-01 8.356413510717492634e-07
9.641723072307230025e-01 8.539359919853751308e-07
9.649723672367235272e-01 8.734662901295691353e-07
9.657724272427241630e-01 8.943248947686464491e-07
9.665724872487247987e-01 9.166142306626269845e-07
9.673725472547253235e-01 9.404477162907503130e-07
9.681726072607259592e-01 9.659511641930922026e-07
9.689726672667265950e-01 9.932643947154922173e-07
9.697727272727271197e-01 1.022543100543008701e-06
9.705727872787277555e-01 1.053961006831518472e-06
9.713728472847283912e-01 1.087712380810412955e-06
9.721729072907289160e-01 1.124014955828521988e-06
9.729729672967295517e-01 1.163113348448256042e-06
9.737730273027301875e-01 1.205283063989450735e-06
9.745730873087307122e-01 1.250835206679019062e-06
9.753731473147313480e-01 1.300122036281474711e-06
9.761732073207319837e-01 1.353543545040253471e-06
9.769732673267326195e-01 1.411555268560149779e-06
9.777733273327331442e-01 1.474677593935254153e-06
9.785733873387337800e-01 1.543506890524914712e-06
9.793734473447344158e-01 1.618728866483408220e-06
9.801735073507349405e-01 1.701134651384272720e-06
9.809735673567355763e-01 1.791640226806199547e-06
9.817736273627362120e-01 1.891309978173996859e-06
9.825736873687367368e-01 2.001385328767474686e-06
9.833737473747373725e-01 2.123319647055199311e-06
9.841738073807380083e-01 2.258820896660569517e-06
9.849738673867385330e-01 2.409903825706561643e-06
9.857739273927391688e-01 2.578953861017717836e-06
9.865739873987398045e-01 2.768805254746986780e-06
9.873740474047403293e-01 2.982836358634570843e-06
9.881741074107409650e-01 3.225085029611053859e-06
9.889741674167416008e-01 3.500386810457169716e-06
9.897742274227421255e-01 3.814537123982191615e-06
9.905742874287427613e-01 4.174475226334949156e-06
9.913743474347433970e-01 4.588480177739658575e-06
9.921744074407439218e-01 5.066354203641128019e-06
9.929744674467445575e-01 5.619540654367357795e-06
9.937745274527451933e-01 6.261072657035592633e-06
9.945745874587457180e-01 7.005159930727498374e-06
9.953746474647463538e-01 7.866076942389248441e-06
9.961747074707469896e-01 8.855803964385574865e-06
9.969747674767475143e-01 9.979622891200047425e-06
9.977748274827481501e-01 1.122873833218729453e-05
9.985748874887487858e-01 1.256942349075653909e-05
9.993749474947493106e-01 1.393004103942470564e-05
1.000175007500750057e+00 1.519146659769106115e-05
1.000975067506750582e+00 1.619202235654713536e-05
1.001775127512751107e+00 1.675905921619427850e-05
1.002575187518751854e+00 1.676614970266508472e-05
1.003375247524752378e+00 1.618883353668853912e-05
1.004175307530752903e+00 1.511953170532856997e-05
1.004975367536753650e+00 1.372854602047178169e-05
1.005775427542754175e+00 1.219995440747877984e-05
1.006575487548754699e+00 1.068220574623155876e-05
1.007375547554755446e+00 9.269979535842495560e-06
1.008175607560755971e+00 8.009645684499427202e-06
1.008975667566756496e+00 6.913912831623464161e-06
1.009775727572757242e+00 5.976026563994618218e-06
1.010575787578757767e+00 5.180001279475240160e-06
1.011375847584758292e+00 4.506842481497436227e-06
1.012175907590759039e+00 3.937854659710266752e-06
1.012975967596759563e+00 3.456146438878554786e-06
1.013776027602760088e+00 3.047135559481779149e-06
1.014576087608760835e+00 2.698551341459096385e-06
1.015376147614761360e+00 2.400215740825577431e-06
1.016176207620761884e+00 2.143750490678735858e-06
1.016976267626762631e+00 1.922281821188217305e-06
1.017776327632763156e+00 1.730173504548687395e-06
1.018576387638763681e+00 1.562798294311474182e-06
1.019376447644764427e+00 1.416348037204153760e-06
1.020176507650764952e+00 1.287678607698841545e-06
1.020976567656765477e+00 1.174184502952217732e-06
1.021776627662766224e+00 1.073697934511177722e-06
1.022576687668766748e+00 9.844077947559986669e-07
1.023376747674767273e+00 9.047945834822394077e-07
1.024176807680768020e+00 8.335780799496471211e-07
1.024976867686768545e+00 7.696751677341237055e-07
1.025776927692769069e+00 7.121657433944073064e-07
1.026576987698769816e+00 6.602650676293205666e-07
1.027377047704770341e+00 6.133012606194210435e-07
1.028177107710770866e+00 5.706969154358031374e-07
1.028977167716771612e+00 5.319540180545851448e-07
1.029777227722772137e+00 4.966415312623134253e-07
1.030577287728772662e+00 4.643851322429176289e-07
1.031377347734773409e+00 4.348586977141667793e-07
1.032177407740773933e+00 4.077772123323914654e-07
1.032977467746774458e+00 3.828908405840626079e-07
1.033777527752775205e+00 3.599799533354608471e-07
1.034577587758775730e+00 3.388509405770793800e-07
1.035377647764776254e+00 3.193326739760794720e-07
1.036177707770777001e+00 3.012735084235233727e-07
1.036977767776777526e+00 2.845387322196023823e-07
1.037777827782778273e+00 2.690083919600799609e-07
1.038577887788778797e+00 2.545754314124738539e-07
1.039377947794779322e+00 2.411440943591280751e-07
1.040178007800780069e+00 2.286285500529778188e-07
1.040978067806780594e+00 2.169517069856609683e-07
1.041778127812781118e+00 2.060441864268834842e-07
1.042578187818781865e+00 1.958434319118356964e-07
1.043378247824782390e+00 1.862929347305067155e-07
1.044178307830782915e+00 1.773415586691189033e-07
1.044978367836783661e+00 1.689429498973015268e-07
1.045778427842784186e+00 1.610550200871621007e-07
1.046578487848784711e+00 1.536394926745521062e-07
1.047378547854785458e+00 1.466615036948679686e-07
1.048178607860785982e+00 1.400892498991174610e-07
1.048978667866786507e+00 1.338936779244316820e-07
1.049778727872787254e+00 1.280482091921288041e-07
1.050578787878787779e+00 1.225284959645292476e-07
1.051378847884788303e+00 1.173122046328502481e-07
1.052178907890789050e+00 1.123788228520510280e-07
1.052978967896789575e+00 1.077094876003026870e-07
1.053779027902790100e+00 1.032868316341660893e-07
1.054579087908790846e+00 9.909484614646190834e-08
1.055379147914791371e+00 9.511875772116677445e-08
1.056179207920791896e+00 9.134491792612419049e-08
1.056979267926792643e+00 8.776070409616898328e-08
1.057779327932793167e+00 8.435443004161418632e-08
1.058579387938793692e+00 8.111526557442831425e-08
1.059379447944794439e+00 7.803316388052325722e-08
1.060179507950794964e+00 7.509879588440192381e-08
1.060979567956795488e+00 7.230349085473365433e-08
1.061779627962796235e+00 6.963918258837202540e-08
1.062579687968796760e+00 6.709836058779990868e-08
1.063379747974797285e+00 6.467402571457008228e-08
1.064179807980798032e+00 6.235964986043909107e-08
1.064979867986798556e+00 6.014913922957945875e-08
1.065779927992799081e+00 5.803680087063603774e-08
1.066579987998799828e+00 5.601731213725127801e-08
1.067380048004800353e+00 5.408569279070933903e-08
1.068180108010800877e+00 5.223727948923790503e-08
1.068980168016801624e+00 5.046770243576510272e-08
1.069780228022802149e+00 4.877286397998750895e-08
1.070580288028802673e+00 4.714891899190797482e-08
1.071380348034803420e+00 4.559225684289266785e-08
1.072180408040803945e+00 4.409948484703151006e-08
1.072980468046804470e+00 4.266741303046155154e-08
1.073780528052805217e+00 4.129304010957308609e-08
1.074580588058805741e+00 3.997354057078124803e-08
1.075380648064806266e+00 3.870625275508090692e-08
1.076180708070807013e+00 3.748866785998338167e-08
1.076980768076807538e+00 3.631841977983397145e-08
1.077780828082808062e+00 3.519327571301264928e-08
1.078580888088808809e+00 3.411112747126611403e-08
1.079380948094809334e+00 3.306998343244782282e-08
1.080181008100809859e+00 3.206796108336912899e-08
1.080981068106810605e+00 3.110328010434435483e-08
1.081781128112811130e+00 3.017425595139655295e-08
1.082581188118811655e+00 2.927929389604277097e-08
1.083381248124812402e+00 2.841688348614819215e-08
1.084181308130812926e+00 2.758559339455205853e-08
1.084981368136813673e+00 2.678406662507413553e-08
1.085781428142814198e+00 2.601101604814893169e-08
1.086581488148814723e+00 2.526522024070249966e-08
1.087381548154815469e+00 2.454551960705737855e-08
1.088181608160815994e+00 2.385081275959735511e-08
1.088981668166816519e+00 2.318005313970305987e-08
1.089781728172817266e+00 2.253224586108383903e-08
1.090581788178817790e+00 2.190644475909667369e-08
1.091381848184818315e+00 2.130174963097473825e-08
1.092181908190819062e+00 2.071730365311035908e-08
1.092981968196819587e+00 2.015229096263898557e-08
1.093782028202820111e+00 1.960593439158166968e-08
1.094582088208820858e+00 1.907749334273080986e-08
1.095382148214821383e+00 1.856626179730102185e-08
1.096182208220821908e+00 1.807156644513795104e-08
1.096982268226822654e+00 1.759276492898785001e-08
1.097782328232823179e+00 1.712924419496834220e-08
1.098582388238823704e+00 1.668041894197792782e-08
1.099382448244824451e+00 1.624573016332257875e-08
1.100182508250824975e+00 1.582464377433682079e-08
1.100982568256825500e+00 1.541664932023358958e-08
1.101782628262826247e+00 1.502125875884551038e-08
1.102582688268826772e+00 1.463800531330694235e-08
1.103382748274827296e+00 1.426644239009358794e-08
1.104182808280828043e+00 1.390614255817841961e-08
1.104982868286828568e+00 1.355669658538570328e-08
1.105782928292829093e+00 1.321771252833292020e-08
1.106582988298829839e+00 1.288881487266116562e-08
1.107383048304830364e+00 1.256964372055617108e-08
1.108183108310830889e+00 1.225985402288545054e-08
1.108983168316831636e+00 1.195911485363139317e-08
1.109783228322832160e+00 1.166710872469805576e-08
1.110583288328832685e+00 1.138353093965784825e-08
1.111383348334833432e+00 1.110808898561576542e-08
1.112183408340833957e+00 1.084050196317110606e-08
1.112983468346834481e+00 1.058050005554212420e-08
1.113783528352835228e+00 1.032782403943033004e-08
1.114583588358835753e+00 1.008222484233015332e-08
1.115383648364836278e+00 9.843463154042614062e-09
1.116183708370837024e+00 9.611309104569228343e-09
1.116983768376837549e+00 9.385542026986282812e-09
1.117783828382838074e+00 9.165950333289517999e-09
1.118583888388838821e+00 8.952331544932572782e-09
1.119383948394839345e+00 8.744492539799358663e-09
1.120184008400839870e+00 8.542250106307578056e-09
1.120984068406840617e+00 8.345431936542571316e-09
1.121784128412841142e+00 8.153878247211694750e-09
1.122584188418841666e+00 7.967444291479959111e-09
1.123384248424842413e+00 7.786004111197088031e-09
1.124184308430842938e+00 7.609455953220309515e-09
1.124984368436843463e+00 7.437729764883412828e-09
1.125784428442844209e+00 7.270796922832345504e-09
1.126584488448844734e+00 7.108681483041820093e-09
1.127384548454845259e+00 6.951470145503779369e-09
1.128184608460846006e+00 6.799314012153175992e-09
1.128984668466846530e+00 6.652408941248821473e-09
1.129784728472847055e+00 6.510935840358452860e-09
1.130584788478847802e+00 6.374947529002377326e-09
1.131384848484848327e+00 6.244220507698508259e-09
1.132184908490848851e+00 6.118148319237542521e-09
1.132984968496849598e+00 5.995786592301415340e-09
1.133785028502850123e+00 5.876087355967695052e-09
1.134585088508850870e+00 5.758204067414879809e-09
1.135385148514851394e+00 5.641679263541762714e-09
1.136185208520851919e+00 5.526435029006323836e-09
1.136985268526852666e+00 5.412636795118184595e-09
1.137785328532853191e+00 5.300543296759601631e-09
1.138585388538853715e+00 5.190405325215661937e-09
1.139385448544854462e+00 5.082419317403990203e-09
1.140185508550854987e+00 4.976717341488025849e-09
1.140985568556855512e+00 4.873374453808361323e-09
1.141785628562856258e+00 4.772421428992911232e-09
1.142585688568856783e+00 4.673857155579204346e-09
1.143385748574857308e+00 4.577658711148752796e-09
1.144185808580858055e+00 4.483788869166427777e-09
1.144985868586858579e+00 4.392201426216507055e-09
1.145785928592859104e+00 4.302844871512744991e-09
1.146585988598859851e+00 4.215664864710587659e-09
1.147386048604860376e+00 4.130605883759883628e-09
1.148186108610860900e+00 4.047612305363022766e-09
1.148986168616861647e+00 3.966629101850724911e-09
1.149786228622862172e+00 3.887602280565828679e-09
1.150586288628862697e+00 3.810479151270245428e-09
1.151386348634863444e+00 3.735208479217552301e-09
1.152186408640863968e+00 3.661740562626822283e-09
1.152986468646864493e+00 3.590027260554091953e-09
1.153786528652865240e+00 3.520021988597990883e-09
1.154586588658865765e+00 3.451679694127907825e-09
1.155386648664866289e+00 3.384956818859798282e-09
1.156186708670867036e+00 3.319811254006462037e-09
1.156986768676867561e+00 3.256202291476025687e-09
1.157786828682868085e+00 3.194090573410628140e-09
1.158586888688868832e+00 3.133438041559182353e-09
1.159386948694869357e+00 3.074207887438238792e-09
1.160187008700869882e+00 3.016364503872081149e-09
1.160987068706870629e+00 2.959873438259097129e-09
1.161787128712871153e+00 2.904701347748101828e-09
1.162587188718871678e+00 2.850815956400803647e-09
1.163387248724872425e+00 2.798186014346374663e-09
1.164187308730872950e+00 2.746781258889562273e-09
1.164987368736873474e+00 2.696572377506070077e-09
1.165787428742874221e+00 2.647530972643876690e-09
1.166587488748874746e+00 2.599629528241046152e-09
1.167387548754875271e+00 2.552841377867525891e-09
1.168187608760876017e+00 2.507140674399879945e-09
1.168987668766876542e+00 2.462502361139897787e-09
1.169787728772877067e+00 2.418902144292035897e-09
1.170587788778877814e+00 2.376316466719804643e-09
1.171387848784878338e+00 2.334722482905488304e-09
1.172187908790878863e+00 2.294098035042698859e-09
1.172987968796879610e+00 2.254421630196480810e-09
1.173788028802880135e+00 2.215672418469812737e-09
1.174588088808880659e+00 2.177830172119874328e-09
1.175388148814881406e+00 2.140875265571783691e-09
1.176188208820881931e+00 2.104788656280982270e-09
1.176988268826882456e+00 2.069551866399033822e-09
1.177788328832883202e+00 2.035146965200890296e-09
1.178588388838883727e+00 2.001556552234659444e-09
1.179388448844884252e+00 1.968763741157387645e-09
1.180188508850884999e+00 1.936752144223215261e-09
1.180988568856885523e+00 1.905505857392247909e-09
1.181788628862886270e+00 1.875009446030672451e-09
1.182588688868886795e+00 1.845247931174671220e-09
1.183388748874887320e+00 1.816206776332238776e-09
1.184188808880888066e+00 1.787871874798827119e-09
1.184988868886888591e+00 1.760229537464182343e-09
1.185788928892889116e+00 1.733266481088920604e-09
1.186588988898889863e+00 1.706969817031049612e-09
1.187389048904890387e+00 1.681327040403448318e-09
1.188189108910890912e+00 1.656326019644540494e-09
1.188989168916891659e+00 1.631954986485537707e-09
1.189789228922892184e+00 1.608202526298352065e-09
1.190589288928892708e+00 1.585057568809247488e-09
1.191389348934893455e+00 1.562509379164181082e-09
1.192189408940893980e+00 1.540547549332435120e-09
1.192989468946894505e+00 1.519161989835882742e-09
1.193789528952895251e+00 1.498342921791947829e-09
1.194589588958895776e+00 1.478080869258904152e-09
1.195389648964896301e+00 1.458366651872743491e-09
1.196189708970897048e+00 1.439191377765369317e-09
1.196989768976897572e+00 1.420546436754548060e-09
1.197789828982898097e+00 1.402423493796232137e-09
1.198589888988898844e+00 1.384814482690715134e-09
1.199389948994899369e+00 1.367711600034220584e-09
1.200190009000899893e+00 1.351107299408063214e-09
1.200990069006900640e+00 1.334994285797938661e-09
1.201790129012901165e+00 1.319365510236238048e-09
1.202590189018901690e+00 1.304214164660573085e-09
1.203390249024902436e+00 1.289533676982213356e-09
1.204190309030902961e+00 1.275317706358316085e-09
1.204990369036903486e+00 1.261560138662122149e-09
1.205790429042904233e+00 1.248255082145745999e-09
1.206590489048904757e+00 1.235396863290347839e-09
1.207390549054905282e+00 1.222980022838683411e-09
1.208190609060906029e+00 1.210999312005516231e-09
1.208990669066906554e+00 1.199449688861427136e-09
1.209790729072907078e+00 1.188326314885840798e-09
1.210590789078907825e+00 1.177624551685388062e-09
1.211390849084908350e+00 1.167339957873908478e-09
1.212190909090908875e+00 1.157468286110551645e-09
1.212990969096909621e+00 1.148005480292800818e-09
1.213791029102910146e+00 1.138947672901269248e-09
1.214591089108910671e+00 1.130291182493473624e-09
1.215391149114911418e+00 1.122032511343844153e-09
1.216191209120911942e+00 1.114168343227555702e-09
1.216991269126912467e+00 1.106695541345807863e-09
1.217791329132913214e+00 1.099611146390491978e-09
1.218591389138913739e+00 1.092912374746276446e-09
1.219391449144914263e+00 1.086596616828323995e-09
1.220191509150915010e+00 1.080661435554038079e-09
1.220991569156915535e+00 1.075104564947447051e-09
1.221791629162916060e+00 1.069923908874840402e-09
1.222591689168916806e+00 1.065117539910692143e-09
1.223391749174917331e+00 1.060683698332775126e-09
1.224191809180917856e+00 1.056620791245779105e-09
1.224991869186918603e+00 1.052927391832720760e-09
1.225791929192919127e+00 1.049602238733731265e-09
1.226591989198919652e+00 1.046644235551808218e-09
1.227392049204920399e+00 1.044052450485477351e-09
1.228192109210920924e+00 1.041826116088228548e-09
1.228992169216921448e+00 1.039964629154992138e-09
1.229792229222922195e+00 1.038467550735854783e-09
1.230592289228922720e+00 1.037334606277537768e-09
1.231392349234923467e+00 1.036565685893213178e-09
1.232192409240923991e+00 1.036160844761474414e-09
1.232992469246924516e+00 1.036120303655400285e-09
1.233792529252925263e+00 1.036444449602779146e-09
1.234592589258925788e+00 1.037133836678839916e-09
1.235392649264926312e+00 1.038189186932829199e-09
1.236192709270927059e+00 1.039611391450200518e-09
1.236992769276927584e+00 1.041401511552040480e-09
1.237792829282928109e+00 1.043560780133919324e-09
1.238592889288928856e+00 1.046090603146085133e-09
1.239392949294929380e+00 1.048992561217583540e-09
1.240193009300929905e+00 1.052268411426676739e-09
1.240993069306930652e+00 1.055920089220446169e-09
1.241793129312931177e+00 1.059949710486416730e-09
1.242593189318931701e+00 1.064359573779480429e-09
1.243393249324932448e+00 1.069152162707425507e-09
1.244193309330932973e+00 1.074330148478723240e-09
1.244993369336933497e+00 1.079896392616396690e-09
1.245793429342934244e+00 1.085853949842107916e-09
1.246593489348934769e+00 1.092206071134733358e-09
1.247393549354935294e+00 1.098956206968139212e-09
1.248193609360936041e+00 1.106108010732884758e-09
1.248993669366936565e+00 1.113665342347159797e-09
1.249793729372937090e+00 1.121632272062258009e-09
1.250593789378937837e+00 1.130013084468478864e-09
1.251393849384938362e+00 1.138812282707370978e-09
1.252193909390938886e+00 1.148034592896887204e-09
1.252993969396939633e+00 1.157684968776022181e-09
1.253794029402940158e+00 1.167768596576157955e-09
1.254594089408940683e+00 1.178290900126490132e-09
1.255394149414941429e+00 1.189257546201510248e-09
1.256194209420941954e+00 1.200674450118693514e-09
1.256994269426942479e+00 1.212547781595244437e-09
1.257794329432943226e+00 1.224883970872876465e-09
1.258594389438943750e+00 1.237689715120404374e-09
1.259394449444944275e+00 1.250971985124147945e-09
1.260194509450945022e+00 1.264738032276844446e-09
1.260994569456945547e+00 1.278995395876169029e-09
1.261794629462946071e+00 1.293751910744714255e-09
1.262594689468946818e+00 1.309015715183597011e-09
1.263394749474947343e+00 1.324795259272772991e-09
1.264194809480947868e+00 1.341099313531590010e-09
1.264994869486948614e+00 1.357936977953959403e-09
1.265794929492949139e+00 1.375317691433019698e-09
1.266594989498949664e+00 1.393251241591319375e-09
1.267395049504950411e+00 1.411747775032813763e-09
1.268195109510950935e+00 1.430817808034364912e-09
1.268995169516951460e+00 1.450472237694845233e-09
1.269795229522952207e+00 1.470722353561316721e-09
1.270595289528952732e+00 1.491579849752264045e-09
1.271395349534953256e+00 1.513056837599492012e-09
1.272195409540954003e+00 1.535165858830707358e-09
1.272995469546954528e+00 1.557919899316570455e-09
1.273795529552955053e+00 1.581332403406840027e-09
1.274595589558955799e+00 1.605417288881710282e-09
1.275395649564956324e+00 1.630188962545603928e-09
1.276195709570956849e+00 1.655662336492521279e-09
1.276995769576957596e+00 1.681852845072938817e-09
1.277795829582958120e+00 1.708776462594405168e-09
1.278595889588958867e+00 1.736449721789510470e-09
1.279395949594959392e+00 1.764889733086395461e-09
1.280196009600959917e+00 1.794114204719510848e-09
1.280996069606960663e+00 1.824141463719549105e-09
1.281796129612961188e+00 1.854990477824229498e-09
1.282596189618961713e+00 1.886680878353557100e-09
1.283396249624962460e+00 1.919232984095621267e-09
1.284196309630962984e+00 1.952667826251452477e-09
1.284996369636963509e+00 1.987007174490393128e-09
1.285796429642964256e+00 2.022273564169808808e-09
1.286596489648964781e+00 2.058490324776390428e-09
1.287396549654965305e+00 2.095681609649325342e-09
1.288196609660966052e+00 2.133872427049001798e-09
1.288996669666966577e+00 2.173088672638303792e-09
1.289796729672967102e+00 2.213357163448028000e-09
1.290596789678967848e+00 2.254705673401064663e-09
1.291396849684968373e+00 2.297162970475034266e-09
1.292196909690968898e+00 2.340758855587413272e-09
1.292996969696969645e+00 2.385524203291980256e-09
1.293797029702970169e+00 2.431491004380545198e-09
1.294597089708970694e+00 2.478692410490122744e-09
1.295397149714971441e+00 2.527162780820140235e-09
1.296197209720971966e+00 2.576937731072328011e-09
1.296997269726972490e+00 2.628054184731186741e-09
1.297797329732973237e+00 2.680550426810753724e-09
1.298597389738973762e+00 2.734466160200835963e-09
1.299397449744974287e+00 2.789842564754097511e-09
1.300197509750975033e+00 2.846722359263512334e-09
1.300997569756975558e+00 2.905149866489797117e-09
1.301797629762976083e+00 2.965171081407460490e-09
1.302597689768976830e+00 3.026833742849354824e-09
1.303397749774977354e+00 3.090187408740058238e-09
1.304197809780977879e+00 3.155283535121833381e-09
1.304997869786978626e+00 3.222175559187902410e-09
1.305797929792979151e+00 3.290918986553548973e-09
1.306597989798979675e+00 3.361571483008930256e-09
1.307398049804980422e+00 3.434192971014192814e-09
1.308198109810980947e+00 3.508845731213816556e-09
1.308998169816981472e+00 3.585594509266416789e-09
1.309798229822982218e+00 3.664506628304010782e-09
1.310598289828982743e+00 3.745652107357985822e-09
1.311398349834983268e+00 3.829103786109565338e-09
1.312198409840984015e+00 3.914937456348265172e-09
1.312998469846984539e+00 4.003232000546849781e-09
1.313798529852985064e+00 4.094069537990470711e-09
1.314598589858985811e+00 4.187535578926460552e-09
1.315398649864986336e+00 4.283719187235005369e-09
1.316198709870986860e+00 4.382713152155254476e-09
1.316998769876987607e+00 4.484614169639494062e-09
1.317798829882988132e+00 4.589523033948165884e-09
1.318598889888988657e+00 4.697544840143610906e-09
1.319398949894989403e+00 4.808789198186251876e-09
1.320199009900989928e+00 4.923370459389348916e-09
1.320999069906990453e+00 5.041407956043879967e-09
1.321799129912991200e+00 5.163026255083875774e-09
1.322599189918991724e+00 5.288355426728403315e-09
1.323399249924992249e+00 5.417531329106993942e-09
1.324199309930992996e+00 5.550695909949219435e-09
1.324999369936993521e+00 5.687997526504292299e-09
1.325799429942994268e+00 5.829591284944112952e-09
1.326599489948994792e+00 5.975639400600835945e-09
1.327399549954995317e+00 6.126311580496312627e-09
1.328199609960996064e+00 6.281785429733546294e-09
1.328999669966996588e+00 6.442246883447047229e-09
1.329799729972997113e+00 6.607890666143442349e-09
1.330599789978997860e+00 6.778920780411674304e-09
1.331399849984998385e+00 6.955551027143348166e-09
1.332199909990998909e+00 7.138005559580544895e-09
1.332999969996999656e+00 7.326519473697771511e-09
1.333800030003000181e+00 7.521339437636299956e-09
1.334600090009000706e+00 7.722724363138342650e-09
1.335400150015001453e+00 7.930946122176724832e-09
1.336200210021001977e+00 8.146290312252654692e-09
1.337000270027002502e+00 8.369057074133425682e-09
1.337800330033003249e+00 8.599561966130835300e-09
1.338600390039003774e+00 8.838136899384040049e-09
1.339400450045004298e+00 9.085131139006850300e-09
1.340200510051005045e+00 9.340912376396733020e-09
1.341000570057005570e+00 9.605867878481395353e-09
1.341800630063006095e+00 9.880405720211862219e-09
1.342600690069006841e+00 1.016495610718823718e-08
1.343400750075007366e+00 1.045997279595241034e-08
1.344200810081007891e+00 1.076593462018999736e-08
1.345000870087008638e+00 1.108334713186876977e-08
1.345800930093009162e+00 1.141274436720900106e-08
1.346600990099009687e+00 1.175469074834523335e-08
1.347401050105010434e+00 1.210978313260028239e-08
1.348201110111010959e+00 1.247865302247963966e-08
1.349001170117011483e+00 1.286196895080639074e-08
1.349801230123012230e+00 1.326043905687729818e-08
1.350601290129012755e+00 1.367481387114772378e-08
1.351401350135013280e+00 1.410588932776749876e-08
1.352201410141014026e+00 1.455451002630691231e-08
1.353001470147014551e+00 1.502157276627655111e-08
1.353801530153015076e+00 1.550803038056615125e-08
1.354601590159015823e+00 1.601489589675874542e-08
1.355401650165016347e+00 1.654324705844248804e-08
1.356201710171016872e+00 1.709423124220692218e-08
1.357001770177017619e+00 1.766907081000270174e-08
1.357801830183018144e+00 1.826906894104665758e-08
1.358601890189018668e+00 1.889561599252838121e-08
1.359401950195019415e+00 1.955019644408797501e-08
1.360202010201019940e+00 2.023439648750744862e-08
1.361002070207020465e+00 2.094991233037389921e-08
1.361802130213021211e+00 2.169855929075453091e-08
1.362602190219021736e+00 2.248228176934557612e-08
1.363402250225022261e+00 2.330316419624500999e-08
1.364202310231023008e+00 2.416344306167829718e-08
1.365002370237023532e+00 2.506552015388929669e-08
1.365802430243024057e+00 2.601197714327795654e-08
1.366602490249024804e+00 2.700559166999827595e-08
1.367402550255025329e+00 2.804935511303975882e-08
1.368202610261025853e+00 2.914649224269107245e-08
1.369002670267026600e+00 3.030048298575046907e-08
1.369802730273027125e+00 3.151508656450101373e-08
1.370602790279027650e+00 3.279436830702654757e-08
1.371402850285028396e+00 3.414272946870840746e-08
1.372202910291028921e+00 3.556494045377694593e-08
1.373002970297029446e+00 3.706617788272263021e-08
1.373803030303030193e+00 3.865206601765714507e-08
1.374603090309030717e+00 4.032872313504271860e-08
1.375403150315031464e+00 4.210281352565022393e-08
1.376203210321031989e+00 4.398160590755640223e-08
1.377003270327032514e+00 4.597303916252463864e-08
1.377803330333033260e+00 4.808579645271568363e-08
1.378603390339033785e+00 5.032938894778779243e-08
1.379403450345034310e+00 5.271425059736344638e-08
1.380203510351035057e+00 5.525184562699740283e-08
1.381003570357035581e+00 5.795479072521428778e-08
1.381803630363036106e+00 6.083699423456577235e-08
1.382603690369036853e+00 6.391381507304030256e-08
1.383403750375037378e+00 6.720224460841225847e-08
1.384203810381037902e+00 7.072111530570481369e-08
1.385003870387038649e+00 7.449134068970073734e-08
1.385803930393039174e+00 7.853619203922108400e-08
1.386603990399039699e+00 8.288161829348185949e-08
1.387404050405040445e+00 8.755661694853013044e-08
1.388204110411040970e+00 9.259366531065214342e-08
1.389004170417041495e+00 9.802922342621570175e-08
1.389804230423042242e+00 1.039043224155818051e-07
1.390604290429042766e+00 1.102652549205986289e-07
1.391404350435043291e+00 1.171643880813953737e-07
1.392204410441044038e+00 1.246611240834795772e-07
1.393004470447044563e+00 1.328230391117409637e-07
1.393804530453045087e+00 1.417272388403875756e-07
1.394604590459045834e+00 1.514619778018044907e-07
1.395404650465046359e+00 1.621286016692498015e-07
1.396204710471046884e+00 1.738438863869663814e-07
1.397004770477047630e+00 1.867428671468289401e-07
1.397804830483048155e+00 2.009822747093495224e-07
1.398604890489048680e+00 2.167447281732315443e-07
1.399404950495049427e+00 2.342438742260829230e-07
1.400205010501049951e+00 2.537307160894758882e-07
1.401005070507050476e+00 2.755014446663747384e-07
1.401805130513051223e+00 2.999071748739371581e-07
1.402605190519051748e+00 3.273661083720395445e-07
1.403405250525052272e+00 3.583787982505468841e-07
1.404205310531053019e+00 3.935473920491518820e-07
1.405005370537053544e+00 4.335999887876495594e-07
1.405805430543054069e+00 4.794215759130055212e-07
1.406605490549054815e+00 5.320934223970937252e-07
1.407405550555055340e+00 5.929432918269942532e-07
1.408205610561055865e+00 6.636093700891585711e-07
1.409005670567056612e+00 7.461212696962590819e-07
1.409805730573057136e+00 8.430016135003492899e-07
1.410605790579057661e+00 9.573909232852863464e-07
1.411405850585058408e+00 1.093195588504114893e-06
1.412205910591058933e+00 1.255251009105082617e-06
1.413005970597059457e+00 1.449474584067422950e-06
1.413806030603060204e+00 1.682946743851699102e-06
1.414606090609060729e+00 1.963786835033550066e-06
1.415406150615061254e+00 2.300561736482165193e-06
1.416206210621062000e+00 2.700760492589661017e-06
1.417006270627062525e+00 3.167623231316388887e-06
1.417806330633063050e+00 3.694551316581880468e-06
1.418606390639063797e+00 4.257094968380568337e-06
1.419406450645064321e+00 4.805188910804800698e-06
1.420206510651064846e+00 5.262985680864129446e-06
1.421006570657065593e+00 5.545790750715478591e-06
1.421806630663066118e+00 5.593932307668668470e-06
1.422606690669066865e+00 5.403111315652630897e-06
1.423406750675067389e+00 5.025425472415274269e-06
1.424206810681067914e+00 4.540750927492694687e-06
1.425006870687068661e+00 4.023578660659919125e-06
1.425806930693069186e+00 3.525476974400530616e-06
1.426606990699069710e+00 3.073944492145688342e-06
1.427407050705070457e+00 2.678973405627708248e-06
1.428207110711070982e+00 2.340352607525539259e-06
1.429007170717071507e+00 2.052994468807805922e-06
1.429807230723072253e+00 1.810103621413374255e-06
1.430607290729072778e+00 1.604807210952204131e-06
1.431407350735073303e+00 1.430872554673101615e-06
1.432207410741074050e+00 1.282942780538032574e-06
1.433007470747074574e+00 1.156542716290834491e-06
1.433807530753075099e+00 1.047989444134452290e-06
1.434607590759075846e+00 9.542739663372687416e-07
1.435407650765076371e+00 8.729441704650387361e-07
1.436207710771076895e+00 8.020010220289133735e-07
1.437007770777077642e+00 7.398112279659829050e-07
1.437807830783078167e+00 6.850358020339019282e-07
1.438607890789078692e+00 6.365725291109259035e-07
1.439407950795079438e+00 5.935099939250835921e-07
1.440208010801079963e+00 5.550909781532089672e-07
1.441008070807080488e+00 5.206833351591947094e-07
1.441808130813081235e+00 4.897567861768826088e-07
1.442608190819081759e+00 4.618643885543436409e-07
1.443408250825082284e+00 4.366276869852178855e-07
1.444208310831083031e+00 4.137247706962499852e-07
1.445008370837083556e+00 3.928806283747213506e-07
1.445808430843084080e+00 3.738593252608413349e-07
1.446608490849084827e+00 3.564576302932147840e-07
1.447408550855085352e+00 3.404998016076319799e-07
1.448208610861085877e+00 3.258333011165573552e-07
1.449008670867086623e+00 3.123252573845496676e-07
1.449808730873087148e+00 2.998595337387951992e-07
1.450608790879087673e+00 2.883342879738979704e-07
1.451408850885088420e+00 2.776599330234258952e-07
1.452208910891088944e+00 2.677574260316264006e-07
1.453008970897089469e+00 2.585568274849766928e-07
1.453809030903090216e+00 2.499960833106068435e-07
1.454609090909090741e+00 2.420199917752884755e-07
1.455409150915091265e+00 2.345793241308401302e-07
1.456209210921092012e+00 2.276300736410102957e-07
1.457009270927092537e+00 2.211328121925307000e-07
1.457809330933093062e+00 2.150521373753359753e-07
1.458609390939093808e+00 2.093561958959806301e-07
1.459409450945094333e+00 2.040162716078292239e-07
1.460209510951094858e+00 1.990064284134927845e-07
1.461009570957095605e+00 1.943031999083082075e-07
1.461809630963096129e+00 1.898853189576518484e-07
1.462609690969096654e+00 1.857334814915901400e-07
1.463409750975097401e+00 1.818301397016357803e-07
1.464209810981097926e+00 1.781593205716938467e-07
1.465009870987098450e+00 1.747064662966714361e-07
1.465809930993099197e+00 1.714582936608562998e-07
1.466609990999099722e+00 1.684026698819519264e-07
1.467410051005100247e+00 1.655285027908196516e-07
1.468210111011100993e+00 1.628256435235065230e-07
1.469010171017101518e+00 1.602848001607807481e-07
1.469810231023102043e+00 1.578974609693628504e-07
1.470610291029102790e+00 1.556558260849066936e-07
1.471410351035103314e+00 1.535527466348470419e-07
1.472210411041104061e+00 1.515816704342141368e-07
1.473010471047104586e+00 1.497365935029218605e-07
1.473810531053105111e+00 1.480120167520019856e-07
1.474610591059105857e+00 1.464029072714999976e-07
1.475410651065106382e+00 1.449046637260990967e-07
1.476210711071106907e+00 1.435130854280846944e-07
1.477010771077107654e+00 1.422243447123496734e-07
1.477810831083108178e+00 1.410349622860487567e-07
1.478610891089108703e+00 1.399417852673515347e-07
1.479410951095109450e+00 1.389419676643831172e-07
1.480211011101109975e+00 1.380329530776841883e-07
1.481011071107110499e+00 1.372124594379538016e-07
1.481811131113111246e+00 1.364784656161411946e-07
1.482611191119111771e+00 1.358291997654768552e-07
1.483411251125112296e+00 1.352631292753005604e-07
1.484211311131113042e+00 1.347789522348789838e-07
1.485011371137113567e+00 1.343755903221132163e-07
1.485811431143114092e+00 1.340521830474605435e-07
1.486611491149114839e+00 1.338080832976991123e-07
1.487411551155115363e+00 1.336428541377072822e-07
1.488211611161115888e+00 1.335562668412937899e-07
1.489011671167116635e+00 1.335483001346100017e-07
1.489811731173117160e+00 1.336191406479128442e-07
1.490611791179117684e+00 1.337691845837038414e-07
1.491411851185118431e+00 1.339990406216157951e-07
1.492211911191118956e+00 1.343095340932039784e-07
1.493011971197119481e+00 1.347017124730421178e-07
1.493812031203120227e+00 1.351768522466426130e-07
1.494612091209120752e+00 1.357364672307136880e-07
1.495412151215121277e+00 1.363823184376630608e-07
1.496212211221122024e+00 1.371164255940519478e-07
1.497012271227122548e+00 1.379410804424712477e-07
1.497812331233123073e+00 1.388588619782357417e-07
1.498612391239123820e+00 1.398726537969352992e-07
1.499412451245124345e+00 1.409856637565712159e-07
1.500212511251124869e+00 1.422014461895087663e-07
1.501012571257125616e+00 1.435239269352356575e-07
1.501812631263126141e+00 1.449574315059160181e-07
1.502612691269126666e+00 1.465067167437304551e-07
1.503412751275127412e+00 1.481770063831772832e-07
1.504212811281127937e+00 1.499740309941230440e-07
1.505012871287128462e+00 1.519040728540239118e-07
1.505812931293129209e+00 1.539740163821503008e-07
1.506612991299129733e+00 1.561914048671354299e-07
1.507413051305130258e+00 1.585645043343775236e-07
1.508213111311131005e+00 1.611023755348679999e-07
1.509013171317131530e+00 1.638149551958976875e-07
1.509813231323132054e+00 1.667131478615149831e-07
1.510613291329132801e+00 1.698089298720772921e-07
1.511413351335133326e+00 1.731154672951872485e-07
1.512213411341133851e+00 1.766472499328000195e-07
1.513013471347134598e+00 1.804202439022606915e-07
1.513813531353135122e+00 1.844520657352252736e-07
1.514613591359135647e+00 1.887621814739617073e-07
1.515413651365136394e+00 1.933721348893206725e-07
1.516213711371136919e+00 1.983058097234596260e-07
1.517013771377137443e+00 2.035897318041805336e-07
1.517813831383138190e+00 2.092534180252990563e-07
1.518613891389138715e+00 2.153297805875128842e-07
1.519413951395139462e+00 2.218555966086466566e-07
1.520214011401139986e+00 2.288720553185662333e-07
1.521014071407140511e+00 2.364253976522386747e-07
1.521814131413141258e+00 2.445676662705433584e-07
1.522614191419141783e+00 2.533575880349974151e-07
1.523414251425142307e+00 2.628616159479093249e-07
1.524214311431143054e+00 2.731551638117383240e-07
1.525014371437143579e+00 2.843240747085581507e-07
1.525814431443144104e+00 2.964663743017376296e-07
1.526614491449144850e+00 3.096943725021907398e-07
1.527414551455145375e+00 3.241371929809372303e-07
1.528214611461145900e+00 3.399438303380562841e-07
1.529014671467146647e+00 3.572868607412560387e-07
1.529814731473147171e+00 3.763669651943077467e-07
1.530614791479147696e+00 3.974184674361799525e-07
1.531414851485148443e+00 4.207161435503327205e-07
1.532214911491148968e+00 4.465836311224037340e-07
1.533014971497149492e+00 4.754038564173458323e-07
1.533815031503150239e+00 5.076320134039900314e-07
1.534615091509150764e+00 5.438117735987906950e-07
1.535415151515151289e+00 5.845955846906294275e-07
1.536215211521152035e+00 6.307701289870244290e-07
1.537015271527152560e+00 6.832882502441948646e-07
1.537815331533153085e+00 7.433088872950743986e-07
1.538615391539153832e+00 8.122466950821071513e-07
1.539415451545154356e+00 8.918329099578117577e-07
1.540215511551154881e+00 9.841882515150624004e-07
1.541015571557155628e+00 1.091906488053025434e-06
1.541815631563156153e+00 1.218142233296189662e-06
1.542615691569156677e+00 1.366685743926500341e-06
1.543415751575157424e+00 1.541985771633422637e-06
1.544215811581157949e+00 1.749040142000407670e-06
1.545015871587158474e+00 1.993000004019414240e-06
1.545815931593159220e+00 2.278215873343790701e-06
1.546615991599159745e+00 2.606303623295442179e-06
1.547416051605160270e+00 2.972729347651853453e-06
1.548216111611161017e+00 3.361732287386756360e-06
1.549016171617161541e+00 3.740774696083059991e-06
1.549816231623162066e+00 4.058589989051435640e-06
1.550616291629162813e+00 4.253546092483034018e-06
1.551416351635163338e+00 4.275590568450936487e-06
1.552216411641163862e+00 4.111780608332574065e-06
1.553016471647164609e+00 3.794936444127713018e-06
1.553816531653165134e+00 3.386751251465113203e-06
1.554616591659165659e+00 2.950234054360587230e-06
1.555416651665166405e+00 2.531282928624593333e-06
1.556216711671166930e+00 2.154883889243968579e-06
1.557016771677167455e+00 1.829912055147756052e-06
1.557816831683168202e+00 1.555684433582288728e-06
1.558616891689168726e+00 1.327015852099279324e-06
1.559416951695169251e+00 1.137264171964881538e-06
1.560217011701169998e+00 9.798731966413778990e-07
1.561017071707170523e+00 8.490194644258625725e-07
1.561817131713171047e+00 7.397940145984015512e-07
1.562617191719171794e+00 6.481713460935525908e-07
1.563417251725172319e+00 5.708972629172754085e-07
1.564217311731172844e+00 5.053583227258392297e-07
1.565017371737173590e+00 4.494596313928588448e-07
1.565817431743174115e+00 4.015202400703744968e-07
1.566617491749174862e+00 3.601875160633996620e-07
1.567417551755175387e+00 3.243686932822743210e-07
1.568217611761175911e+00 2.931768402334991446e-07
1.569017671767176658e+00 2.658884659076825686e-07
1.569817731773177183e+00 2.419103237952517923e-07
1.570617791779177708e+00 2.207534039810372629e-07
1.571417851785178454e+00 2.020125117381023629e-07
1.572217911791178979e+00 1.853501798262512482e-07
1.573017971797179504e+00 1.704839442869554282e-07
1.573818031803180251e+00 1.571762360395387699e-07
1.574618091809180775e+00 1.452263130099575904e-07
1.575418151815181300e+00 1.344637899716227930e-07
1.576218211821182047e+00 1.247434245801227246e-07
1.577018271827182572e+00 1.159408954563653464e-07
1.577818331833183096e+00 1.079493672988363775e-07
1.578618391839183843e+00 1.006766832713665364e-07
1.579418451845184368e+00 9.404305966093158265e-08
1.580218511851184893e+00 8.797918456343598234e-08
1.581018571857185639e+00 8.242464304584903374e-08
1.581818631863186164e+00 7.732660729243104963e-08
1.582618691869186689e+00 7.263874275976945239e-08
1.583418751875187436e+00 6.832029116288278382e-08
1.584218811881187960e+00 6.433529881634464818e-08
1.585018871887188485e+00 6.065196493479415783e-08
1.585818931893189232e+00 5.724208931790316729e-08
1.586618991899189757e+00 5.408060268301584831e-08
1.587419051905190281e+00 5.114516597712794555e-08
1.588219111911191028e+00 4.841582746297677006e-08
1.589019171917191553e+00 4.587472835899043494e-08
1.589819231923192078e+00 4.350584941873791156e-08
1.590619291929192824e+00 4.129479213966439738e-08
1.591419351935193349e+00 3.922858935380559401e-08
1.592219411941193874e+00 3.729554082266025995e-08
1.593019471947194621e+00 3.548507017212050842e-08
1.593819531953195145e+00 3.378760009114463891e-08
1.594619591959195670e+00 3.219444320362000635e-08
1.595419651965196417e+00 3.069770642552863373e-08
1.596219711971196942e+00 2.929020695436257224e-08
1.597019771977197466e+00 2.796539831702483501e-08
1.597819831983198213e+00 2.671730513608761035e-08
1.598619891989198738e+00 2.554046547026416415e-08
1.599419951995199263e+00 2.442987974982642932e-08
1.600220012001200010e+00 2.338096546678816568e-08
1.601020072007200534e+00 2.238951689727711714e-08
1.601820132013201059e+00 2.145166923324649272e-08
1.602620192019201806e+00 2.056386658544601375e-08
1.603420252025202331e+00 1.972283339178014792e-08
1.604220312031202855e+00 1.892554882685825535e-08
1.605020372037203602e+00 1.816922386133838782e-08
1.605820432043204127e+00 1.745128066494403638e-08
1.606620492049204652e+00 1.676933408596671392e-08
1.607420552055205398e+00 1.612117497361589192e-08
1.608220612061205923e+00 1.550475513852125045e-08
1.609020672067206448e+00 1.491817377174365664e-08
1.609820732073207195e+00 1.435966516435734164e-08
1.610620792079207719e+00 1.382758758851087062e-08
1.611420852085208244e+00 1.332041321726876065e-08
1.612220912091208991e+00 1.283671897483003960e-08
1.613020972097209516e+00 1.237517822118608290e-08
1.613821032103210040e+00 1.193455318619275136e-08
1.614621092109210787e+00 1.151368807758579056e-08
1.615421152115211312e+00 1.111150279585294572e-08
1.616221212121212059e+00 1.072698719623919018e-08
1.617021272127212583e+00 1.035919584465281075e-08
1.617821332133213108e+00 1.000724321994801598e-08
1.618621392139213855e+00 9.670299320111812344e-09
1.619421452145214380e+00 9.347585634339202707e-09
1.620221512151214904e+00 9.038371446931469016e-09
1.621021572157215651e+00 8.741970442454530721e-09
1.621821632163216176e+00 8.457737584700341095e-09
1.622621692169216701e+00 8.185066244757652487e-09
1.623421752175217447e+00 7.923385555958402502e-09
1.624221812181217972e+00 7.672157975656876822e-09
1.625021872187218497e+00 7.430877035752733957e-09
1.625821932193219244e+00 7.199065265618947342e-09
1.626621992199219768e+00 6.976272272655887028e-09
1.627422052205220293e+00 6.762072967091997125e-09
1.628222112211221040e+00 6.556065918907574936e-09
1.629022172217221565e+00 6.357871835882581544e-09
1.629822232223222089e+00 6.167132152780496331e-09
1.630622292229222836e+00 5.983507722592025795e-09
1.631422352235223361e+00 5.806677601579807551e-09
1.632222412241223886e+00 5.636337920603697749e-09
1.633022472247224632e+00 5.472200835873891379e-09
1.633822532253225157e+00 5.313993552879018732e-09
1.634622592259225682e+00 5.161457417780654321e-09
1.635422652265226429e+00 5.014347071058820689e-09
1.636222712271226953e+00 4.872429658637373002e-09
1.637022772277227478e+00 4.735484096122616865e-09
1.637822832283228225e+00 4.603300382155968567e-09
1.638622892289228750e+00 4.475678957213439360e-09
1.639422952295229274e+00 4.352430104487043367e-09
1.640223012301230021e+00 4.233373389760536835e-09
1.641023072307230546e+00 4.118337137440239287e-09
1.641823132313231071e+00 4.007157940131443104e-09
1.642623192319231817e+00 3.899680199359361831e-09
1.643423252325232342e+00 3.795755695223456725e-09
1.644223312331232867e+00 3.695243182947282005e-09
1.645023372337233614e+00 3.598008014446471842e-09
1.645823432343234138e+00 3.503921783181315649e-09
1.646623492349234663e+00 3.412861990694581610e-09
1.647423552355235410e+00 3.324711733357251733e-09
1.648223612361235935e+00 3.239359407957505290e-09
1.649023672367236459e+00 3.156698434870378135e-09
1.649823732373237206e+00 3.076626997642201724e-09
1.650623792379237731e+00 2.999047797910314733e-09
1.651423852385238256e+00 2.923867824660299965e-09
1.652223912391239002e+00 2.850998136898333849e-09
1.653023972397239527e+00 2.780353658886435798e-09
1.653824032403240052e+00 2.711852987153733323e-09
1.654624092409240799e+00 2.645418208560294459e-09
1.655424152415241323e+00 2.580974728748223660e-09
1.656224212421241848e+00 2.518451110373058773e-09
1.657024272427242595e+00 2.457778920565681434e-09
1.657824332433243120e+00 2.398892587132098573e-09
1.658624392439243644e+00 2.341729263059016424e-09
1.659424452445244391e+00 2.286228698958401633e-09
1.660224512451244916e+00 2.232333123157794378e-09
1.661024572457245441e+00 2.179987129228679589e-09
1.661824632463246187e+00 2.129137570851076704e-09
1.662624692469246712e+00 2.079733464044971015e-09
1.663424752475247459e+00 2.031725896971694993e-09
1.664224812481247984e+00 1.985067947740408318e-09
1.665024872487248508e+00 1.939714610967397007e-09
1.665824932493249255e+00 1.895622734269602826e-09
1.666624992499249780e+00 1.852750966474447265e-09
1.667425052505250305e+00 1.811059720166178665e-09
1.668225112511251051e+00 1.770511152354002245e-09
1.669025172517251576e+00 1.731069168646049188e-09
1.669825232523252101e+00 1.692699458452761797e-09
1.670625292529252848e+00 1.655369571459635040e-09
1.671425352535253372e+00 1.619049048692514499e-09
1.672225412541253897e+00 1.583709624062747278e-09
1.673025472547254644e+00 1.549325511787154237e-09
1.673825532553255169e+00 1.515873785265208648e-09
1.674625592559255693e+00 1.483334819874284936e-09
1.675425652565256440e+00 1.451692687533884221e-09
1.676225712571256965e+00 1.420935206433714620e-09
1.677025772577257490e+00 1.391053007853326349e-09
1.677825832583258236e+00 1.362036500559518929e-09
1.678625892589258761e+00 1.333869340984559192e-09
1.679425952595259286e+00 1.306518054031309540e-09
1.680226012601260033e+00 1.279921406019025318e-09
1.681026072607260557e+00 1.253989148461020613e-09
1.681826132613261082e+00 1.228619849468442154e-09
1.682626192619261829e+00 1.203732875084961815e-09
1.683426252625262354e+00 1.179291887865304414e-09
1.684226312631262878e+00 1.155302752546422141e-09
1.685026372637263625e+00 1.131792990809821565e-09
1.685826432643264150e+00 1.108791238805608681e-09
1.686626492649264675e+00 1.086316533424048672e-09
1.687426552655265422e+00 1.064376347719322300e-09
1.688226612661265946e+00 1.042968810320548660e-09
1.689026672667266471e+00 1.022085807918093603e-09
1.689826732673267218e+00 1.001715572548022183e-09
1.690626792679267743e+00 9.818444662441521534e-10
1.691426852685268267e+00 9.624580923758035207e-10
1.692226912691269014e+00 9.435419415689599853e-10
1.693026972697269539e+00 9.250817449181113863e-10
1.693827032703270064e+00 9.070636530728436204e-10
1.694627092709270810e+00 8.894743157280521365e-10
1.695427152715271335e+00 8.723009061250257854e-10
1.696227212721271860e+00 8.555311164526111969e-10
1.697027272727272607e+00 8.391531388293867879e-10
1.697827332733273131e+00 8.231556400073175444e-10
1.698627392739273656e+00 8.075277341855672165e-10
1.699427452745274403e+00 7.922589562014149163e-10
1.700227512751274928e+00 7.773392361825454998e-10
1.701027572757275452e+00 7.627588760992001086e-10
1.701827632763276199e+00 7.485085283128111817e-10
1.702627692769276724e+00 7.345791760458858289e-10
1.703427752775277249e+00 7.209621156203288722e-10
1.704227812781277995e+00 7.076489402845877311e-10
1.705027872787278520e+00 6.946315254493347236e-10
1.705827932793279045e+00 6.819020151634198427e-10
1.706627992799279792e+00 6.694528096793226583e-10
1.707428052805280316e+00 6.572765539756837256e-10
1.708228112811280841e+00 6.453661271223265808e-10
1.709028172817281588e+00 6.337146323894400575e-10
1.709828232823282113e+00 6.223153880166256352e-10
1.710628292829282637e+00 6.111619185697966133e-10
1.711428352835283384e+00 6.002479468243892513e-10
1.712228412841283909e+00 5.895673861220336870e-10
1.713028472847284656e+00 5.791143331552996101e-10
1.713828532853285180e+00 5.688830611413897048e-10
1.714628592859285705e+00 5.588680133507713298e-10
1.715428652865286452e+00 5.490637969612714067e-10
1.716228712871286977e+00 5.394651772117483110e-10
1.717028772877287501e+00 5.300670718326243209e-10
1.717828832883288248e+00 5.208645457332274530e-10
1.718628892889288773e+00 5.118528059281102237e-10
1.719428952895289298e+00 5.030271966864108386e-10
1.720229012901290044e+00 4.943831948900437786e-10
1.721029072907290569e+00 4.859164055878380993e-10
1.721829132913291094e+00 4.776225577339827387e-10
1.722629192919291841e+00 4.694975001002365175e-10
1.723429252925292365e+00 4.615371973522406409e-10
1.724229312931292890e+00 4.537377262810724768e-10
1.725029372937293637e+00 4.460952721819388415e-10
1.725829432943294162e+00 4.386061253725019741e-10
1.726629492949294686e+00 4.312666778438690995e-10
1.727429552955295433e+00 4.240734200378208163e-10
1.728229612961295958e+00 4.170229377442829567e-10
1.729029672967296483e+00 4.101119091133925321e-10
1.729829732973297229e+00 4.033371017769762555e-10
1.730629792979297754e+00 3.966953700744901864e-10
1.731429852985298279e+00 3.901836523787993532e-10
1.732229912991299026e+00 3.837989685174776586e-10
1.733029972997299550e+00 3.775384172855227205e-10
1.733830033003300075e+00 3.713991740455854903e-10
1.734630093009300822e+00 3.653784884121139332e-10
1.735430153015301347e+00 3.594736820159015067e-10
1.736230213021301871e+00 3.536821463457776244e-10
1.737030273027302618e+00 3.480013406643187908e-10
1.737830333033303143e+00 3.424287899946304215e-10
1.738630393039303668e+00 3.369620831753610355e-10
1.739430453045304414e+00 3.315988709813043724e-10
1.740230513051304939e+00 3.263368643070092024e-10
1.741030573057305464e+00 3.211738324109794945e-10
1.741830633063306211e+00 3.161076012181367937e-10
1.742630693069306735e+00 3.111360516783461077e-10
1.743430753075307260e+00 3.062571181788628548e-10
1.744230813081308007e+00 3.014687870087067979e-10
1.745030873087308532e+00 2.967690948730221417e-10
1.745830933093309056e+00 2.921561274555611882e-10
1.746630993099309803e+00 2.876280180275421152e-10
1.747431053105310328e+00 2.831829461011811776e-10
1.748231113111310853e+00 2.788191361262595484e-10
1.749031173117311599e+00 2.745348562281988064e-10
1.749831233123312124e+00 2.703284169861344844e-10
1.750631293129312649e+00 2.661981702495563446e-10
1.751431353135313396e+00 2.621425079921574610e-10
1.752231413141313920e+00 2.581598612015774601e-10
1.753031473147314445e+00 2.542486988037457446e-10
1.753831533153315192e+00 2.504075266206553767e-10
1.754631593159315717e+00 2.466348863603806681e-10
1.755431653165316241e+00 2.429293546382084973e-10
1.756231713171316988e+00 2.392895420278353665e-10
1.757031773177317513e+00 2.357140921415768374e-10
1.757831833183318038e+00 2.322016807385984585e-10
1.758631893189318784e+00 2.287510148602184282e-10
1.759431953195319309e+00 2.253608319913681634e-10
1.760232013201320056e+00 2.220298992473026606e-10
1.761032073207320581e+00 2.187570125847466249e-10
1.761832133213321105e+00 2.155409960366172366e-10
1.762632193219321852e+00 2.123807009695734845e-10
1.763432253225322377e+00 2.092750053636085176e-10
1.764232313231322902e+00 2.062228131129600187e-10
1.765032373237323648e+00 2.032230533476410009e-10
1.765832433243324173e+00 2.002746797749124817e-10
1.766632493249324698e+00 1.973766700400316623e-10
1.767432553255325445e+00 1.945280251056659286e-10
1.768232613261325969e+00 1.917277686493558810e-10
1.769032673267326494e+00 1.889749464784377184e-10
1.769832733273327241e+00 1.862686259618747434e-10
1.770632793279327766e+00 1.836078954784468558e-10
1.771432853285328290e+00 1.809918638807656920e-10
1.772232913291329037e+00 1.784196599746320253e-10
1.773032973297329562e+00 1.758904320132242820e-10
1.773833033303330087e+00 1.734033472056642067e-10
1.774633093309330834e+00 1.709575912394937923e-10
1.775433153315331358e+00 1.685523678166402944e-10
1.776233213321331883e+00 1.661868982024259362e-10
1.777033273327332630e+00 1.638604207872329074e-10
1.777833333333333155e+00 1.615721906604243373e-10
1.778633393339333679e+00 1.593214791961290530e-10
1.779433453345334426e+00 1.571075736505422436e-10
1.780233513351334951e+00 1.549297767703732359e-10
1.781033573357335476e+00 1.527874064120965587e-10
1.781833633363336222e+00 1.506797951716885301e-10
1.782633693369336747e+00 1.486062900245157804e-10
1.783433753375337272e+00 1.465662519750702746e-10
1.784233813381338019e+00 1.445590557162560738e-10
1.785033873387338543e+00 1.425840892979377278e-10
1.785833933393339068e+00 1.406407538044610439e-10
1.786633993399339815e+00 1.387284630408937093e-10
1.787434053405340340e+00 1.368466432277131343e-10
1.788234113411340864e+00 1.349947327036869498e-10
1.789034173417341611e+00 1.331721816367135680e-10
1.789834233423342136e+00 1.313784517423769774e-10
1.790634293429342661e+00 1.296130160099876258e-10
1.791434353435343407e+00 1.278753584358955394e-10
1.792234413441343932e+00 1.261649737638570434e-10
1.793034473447344457e+00 1.244813672322457818e-10
1.793834533453345204e+00 1.228240543279129771e-10
1.794634593459345728e+00 1.211925605465040926e-10
1.795434653465346253e+00 1.195864211590334532e-10
1.796234713471347000e+00 1.180051809845518770e-10
1.797034773477347525e+00 1.164483941687185168e-10
1.797834833483348049e+00 1.149156239681120675e-10
1.798634893489348796e+00 1.134064425401148062e-10
1.799434953495349321e+00 1.119204307382148197e-10
1.800235013501349846e+00 1.104571779125619284e-10
1.801035073507350592e+00 1.090162817156386874e-10
1.801835133513351117e+00 1.075973479128946659e-10
1.802635193519351642e+00 1.061999901982041584e-10
1.803435253525352389e+00 1.048238300140137648e-10
1.804235313531352913e+00 1.034684963760481230e-10
1.805035373537353438e+00 1.021336257024387316e-10
1.805835433543354185e+00 1.008188616471650850e-10
1.806635493549354710e+00 9.952385493767513801e-11
1.807435553555355456e+00 9.824826321657555147e-11
1.808235613561355981e+00 9.699175088728095293e-11
1.809035673567356506e+00 9.575398896350256937e-11
1.809835733573357253e+00 9.453465492248385884e-11
1.810635793579357777e+00 9.333343256186989470e-11
1.811435853585358302e+00 9.215001186011414910e-11
1.812235913591359049e+00 9.098408884032731711e-11
1.813035973597359574e+00 8.983536543747512372e-11
1.813836033603360098e+00 8.870354936882516706e-11
1.814636093609360845e+00 8.758835400756895905e-11
1.815436153615361370e+00 8.648949825952328795e-11
1.816236213621361895e+00 8.540670644282766803e-11
1.817036273627362641e+00 8.433970817056429572e-11
1.817836333633363166e+00 8.328823823621508027e-11
1.818636393639363691e+00 8.225203650188337047e-11
1.819436453645364438e+00 8.123084778920536258e-11
1.820236513651364962e+00 8.022442177288142181e-11
1.821036573657365487e+00 7.923251287675448689e-11
1.821836633663366234e+00 7.825488017237062383e-11
1.822636693669366759e+00 7.729128727995847559e-11
1.823436753675367283e+00 7.634150227175493198e-11
1.824236813681368030e+00 7.540529757762755701e-11
1.825036873687368555e+00 7.448244989292504011e-11
1.825836933693369080e+00 7.357274008849876388e-11
1.826636993699369826e+00 7.267595312284293643e-11
1.827437053705370351e+00 7.179187795629395111e-11
1.828237113711370876e+00 7.092030746723656392e-11
1.829037173717371623e+00 7.006103837026546131e-11
1.829837233723372147e+00 6.921387113625499145e-11
1.830637293729372672e+00 6.837860991427994479e-11
1.831437353735373419e+00 6.755506245534814446e-11
1.832237413741373944e+00 6.674304003789528039e-11
1.833037473747374468e+00 6.594235739499395893e-11
1.833837533753375215e+00 6.515283264323867201e-11
1.834637593759375740e+00 6.437428721326214752e-11
1.835437653765376265e+00 6.360654578183863272e-11
1.836237713771377011e+00 6.284943620553847731e-11
1.837037773777377536e+00 6.210278945589425989e-11
1.837837833783378061e+00 6.136643955603497902e-11
1.838637893789378808e+00 6.064022351876093438e-11
1.839437953795379332e+00 5.992398128601466920e-11
1.840238013801379857e+00 5.921755566971744557e-11
1.841038073807380604e+00 5.852079229393657588e-11
1.841838133813381129e+00 5.783353953835111766e-11
1.842638193819381653e+00 5.715564848298055680e-11
1.843438253825382400e+00 5.648697285415002249e-11
1.844238313831382925e+00 5.582736897165937299e-11
1.845038373837383450e+00 5.517669569712334299e-11
1.845838433843384196e+00 5.453481438346098092e-11
1.846638493849384721e+00 5.390158882550029369e-11
1.847438553855385246e+00 5.327688521167225600e-11
1.848238613861385993e+00 5.266057207676991815e-11
1.849038673867386517e+00 5.205252025574455910e-11
1.849838733873387042e+00 5.145260283851348155e-11
1.850638793879387789e+00 5.086069512575693405e-11
1.851438853885388314e+00 5.027667458567913788e-11
1.852238913891388838e+00 4.970042081170881674e-11
1.853038973897389585e+00 4.913181548111942197e-11
1.853839033903390110e+00 4.857074231454601510e-11
1.854639093909390635e+00 4.801708703637540760e-11
1.855439153915391381e+00 4.747073733599188315e-11
1.856239213921391906e+00 4.693158282985640146e-11
1.857039273927392653e+00 4.639951502439851341e-11
1.857839333933393178e+00 4.587442727970491577e-11
1.858639393939393702e+00 4.535621477398214354e-11
1.859439453945394449e+00 4.484477446877755437e-11
1.860239513951394974e+00 4.434000507494152482e-11
1.861039573957395499e+00 4.384180701930871230e-11
1.861839633963396246e+00 4.335008241208816541e-11
1.862639693969396770e+00 4.286473501494090550e-11
1.863439753975397295e+00 4.238567020973060052e-11
1.864239813981398042e+00 4.191279496793164717e-11
1.865039873987398567e+00 4.144601782068009519e-11
1.865839933993399091e+00 4.098524882945032722e-11
1.866639993999399838e+00 4.053039955734558435e-11
1.867440054005400363e+00 4.008138304098740269e-11
1.868240114011400888e+00 3.963811376298828331e-11
1.869040174017401634e+00 3.920050762499771474e-11
1.869840234023402159e+00 3.876848192130613523e-11
1.870640294029402684e+00 3.834195531299281794e-11
1.871440354035403431e+00 3.792084780260912300e-11
1.872240414041403955e+00 3.750508070938208483e-11
1.873040474047404480e+00 3.709457664492670272e-11
1.873840534053405227e+00 3.668925948945628460e-11
1.874640594059405752e+00 3.628905436848002594e-11
1.875440654065406276e+00 3.589388762997454393e-11
1.876240714071407023e+00 3.550368682202130801e-11
1.877040774077407548e+00 3.511838067089911038e-11
1.877840834083408073e+00 3.473789905961856753e-11
1.878640894089408819e+00 3.436217300689288847e-11
1.879440954095409344e+00 3.399113464653290906e-11
1.880241014101409869e+00 3.362471720725634350e-11
1.881041074107410616e+00 3.326285499290364038e-11
1.881841134113411140e+00 3.290548336305140229e-11
1.882641194119411665e+00 3.255253871401251895e-11
1.883441254125412412e+00 3.220395846021697783e-11
1.884241314131412937e+00 3.185968101596414354e-11
1.885041374137413461e+00 3.151964577753687699e-11
1.885841434143414208e+00 3.118379310567202080e-11
1.886641494149414733e+00 3.085206430837787403e-11
1.887441554155415258e+00 3.052440162409130857e-11
1.888241614161416004e+00 3.020074820516716010e-11
1.889041674167416529e+00 2.988104810169356698e-11
1.889841734173417054e+00 2.956524624562419691e-11
1.890641794179417801e+00 2.925328843522281817e-11
1.891441854185418325e+00 2.894512131981187929e-11
1.892241914191418850e+00 2.864069238481882185e-11
1.893041974197419597e+00 2.833994993711446900e-11
1.893842034203420122e+00 2.804284309063640338e-11
1.894642094209420646e+00 2.774932175229128923e-11
1.895442154215421393e+00 2.745933660813077149e-11
1.896242214221421918e+00 2.717283910979454774e-11
1.897042274227422443e+00 2.688978146121525905e-11
1.897842334233423189e+00 2.661011660557905390e-11
1.898642394239423714e+00 2.633379821253779920e-11
1.899442454245424239e+00 2.606078066566531923e-11
1.900242514251424986e+00 2.579101905015502604e-11
1.901042574257425510e+00 2.552446914075199726e-11
1.901842634263426035e+00 2.526108738991545610e-11
1.902642694269426782e+00 2.500083091620673560e-11
1.903442754275427307e+00 2.474365749289772525e-11
1.904242814281428053e+00 2.448952553679509874e-11
1.905042874287428578e+00 2.423839409727660681e-11
1.905842934293429103e+00 2.399022284553391653e-11
1.906642994299429850e+00 2.374497206401860417e-11
1.907443054305430374e+00 2.350260263608693312e-11
1.908243114311430899e+00 2.326307603583819213e-11
1.909043174317431646e+00 2.302635431814471967e-11
1.909843234323432171e+00 2.279240010886759806e-11
1.910643294329432695e+00 2.256117659525528701e-11
1.911443354335433442e+00 2.233264751652124155e-11
1.912243414341433967e+00 2.210677715459714108e-11
1.913043474347434492e+00 2.188353032505695383e-11
1.913843534353435238e+00 2.166287236820980756e-11
1.914643594359435763e+00 2.144476914035786663e-11
1.915443654365436288e+00 2.122918700521466919e-11
1.916243714371437035e+00 2.101609282548257384e-11
1.917043774377437559e+00 2.080545395458467260e-11
1.917843834383438084e+00 2.059723822854824271e-11
1.918643894389438831e+00 2.039141395803736556e-11
1.919443954395439356e+00 2.018794992053137826e-11
1.920244014401439880e+00 1.998681535264528037e-11
1.921044074407440627e+00 1.978797994259095197e-11
1.921844134413441152e+00 1.959141382277541226e-11
1.922644194419441677e+00 1.939708756253276482e-11
1.923444254425442423e+00 1.920497216098838513e-11
1.924244314431442948e+00 1.901503904005244872e-11
1.925044374437443473e+00 1.882726003753918436e-11
1.925844434443444220e+00 1.864160740041069223e-11
1.926644494449444744e+00 1.845805377814239316e-11
1.927444554455445269e+00 1.827657221620702002e-11
1.928244614461446016e+00 1.809713614967595560e-11
1.929044674467446541e+00 1.791971939693492178e-11
1.929844734473447065e+00 1.774429615351149321e-11
1.930644794479447812e+00 1.757084098601342078e-11
1.931444854485448337e+00 1.739932882617421405e-11
1.932244914491448862e+00 1.722973496500452192e-11
1.933044974497449608e+00 1.706203504704743438e-11
1.933845034503450133e+00 1.689620506473561790e-11
1.934645094509450658e+00 1.673222135284753810e-11
1.935445154515451405e+00 1.657006058306204244e-11
1.936245214521451929e+00 1.640969975860866018e-11
1.937045274527452454e+00 1.625111620901163210e-11
1.937845334533453201e+00 1.609428758492654892e-11
1.938645394539453726e+00 1.593919185306715251e-11
1.939445454545454250e+00 1.578580729122095547e-11
1.940245514551454997e+00 1.563411248335162434e-11
1.941045574557455522e+00 1.548408631478713743e-11
1.941845634563456047e+00 1.533570796749098398e-11
1.942645694569456793e+00 1.518895691541597460e-11
1.943445754575457318e+00 1.504381291993833680e-11
1.944245814581457843e+00 1.490025602537083207e-11
1.945045874587458590e+00 1.475826655455325961e-11
1.945845934593459114e+00 1.461782510451936118e-11
1.946645994599459639e+00 1.447891254223767292e-11
1.947446054605460386e+00 1.434151000042599796e-11
1.948246114611460911e+00 1.420559887343766598e-11
1.949046174617461435e+00 1.407116081321790761e-11
1.949846234623462182e+00 1.393817772532963449e-11
1.950646294629462707e+00 1.380663176504707562e-11
1.951446354635463232e+00 1.367650533351546209e-11
1.952246414641463979e+00 1.354778107397667143e-11
1.953046474647464503e+00 1.342044186805843559e-11
1.953846534653465250e+00 1.329447083212671358e-11
1.954646594659465775e+00 1.316985131369976815e-11
1.955446654665466300e+00 1.304656688792254433e-11
1.956246714671467046e+00 1.292460135410074551e-11
1.957046774677467571e+00 1.280393873229335984e-11
1.957846834683468096e+00 1.268456325996198096e-11
1.958646894689468843e+00 1.256645938867680680e-11
1.959446954695469367e+00 1.244961178087774279e-11
1.960247014701469892e+00 1.233400530668927994e-11
1.961047074707470639e+00 1.221962504078898287e-11
1.961847134713471164e+00 1.210645625932811451e-11
1.962647194719471688e+00 1.199448443690310976e-11
1.963447254725472435e+00 1.188369524357779156e-11
1.964247314731472960e+00 1.177407454195490754e-11
1.965047374737473485e+00 1.166560838429584510e-11
1.965847434743474231e+00 1.155828300968815018e-11
1.966647494749474756e+00 1.145208484126004174e-11
1.967447554755475281e+00 1.134700048344030327e-11
1.968247614761476028e+00 1.124301671926358850e-11
1.969047674767476552e+00 1.114012050772005715e-11
1.969847734773477077e+00 1.103829898114798370e-11
1.970647794779477824e+00 1.093753944266958958e-11
1.971447854785478349e+00 1.083782936366859468e-11
1.972247914791478873e+00 1.073915638130864802e-11
1.973047974797479620e+00 1.064150829609253105e-11
1.973848034803480145e+00 1.054487306946105426e-11
1.974648094809480670e+00 1.044923882143065360e-11
1.975448154815481416e+00 1.035459382826940552e-11
1.976248214821481941e+00 1.026092652021094211e-11
1.977048274827482466e+00 1.016822547920478644e-11
1.977848334833483213e+00 1.007647943670337779e-11
1.978648394839483737e+00 9.985677271484785278e-12
1.979448454845484262e+00 9.895808007509940141e-12
1.980248514851485009e+00 9.806860811814847008e-12
1.981048574857485534e+00 9.718824992436312218e-12
1.981848634863486058e+00 9.631689996370823952e-12
1.982648694869486805e+00 9.545445407566217483e-12
1.983448754875487330e+00 9.460080944945345208e-12
1.984248814881487855e+00 9.375586460461000211e-12
1.985048874887488601e+00 9.291951937182203218e-12
1.985848934893489126e+00 9.209167487410450621e-12
1.986648994899489651e+00 9.127223350826175589e-12
1.987449054905490398e+00 9.046109892664286523e-12
1.988249114911490922e+00 8.965817601918803846e-12
1.989049174917491447e+00 8.886337089575557931e-12
1.989849234923492194e+00 8.807659086872922307e-12
1.990649294929492719e+00 8.729774443589911684e-12
1.991449354935493243e+00 8.652674126361089028e-12
1.992249414941493990e+00 8.576349217017877796e-12
1.993049474947494515e+00 8.500790910956104840e-12
1.993849534953495040e+00 8.425990515528651150e-12
1.994649594959495786e+00 8.351939448463598183e-12
1.995449654965496311e+00 8.278629236306830942e-12
1.996249714971496836e+00 8.206051512888882951e-12
1.997049774977497583e+00 8.134198017815664442e-12
1.997849834983498107e+00 8.063060594982707035e-12
1.998649894989498632e+00 7.992631191112160735e-12
1.999449954995499379e+00 7.922901854312666020e-12
2.000250015001500348e+00 7.853864732661453180e-12
2.001050075007500872e+00 7.785512072808245622e-12
2.001850135013501397e+00 7.717836218600600395e-12
2.002650195019501922e+00 7.650829609730534083e-12
2.003450255025502447e+00 7.584484780401907373e-12
2.004250315031502971e+00 7.518794358018145012e-12
2.005050375037503940e+00 7.453751061890129618e-12
2.005850435043504465e+00 7.389347701963947804e-12
2.006650495049504990e+00 7.325577177567748717e-12
2.007450555055505514e+00 7.262432476178033227e-12
2.008250615061506039e+00 7.199906672204528845e-12
2.009050675067506564e+00 7.137992925793637422e-12
2.009850735073507533e+00 7.076684481649923302e-12
2.010650795079508057e+00 7.015974667875697670e-12
2.011450855085508582e+00 6.955856894827775780e-12
2.012250915091509107e+00 6.896324653991840048e-12
2.013050975097509632e+00 6.837371516873707836e-12
2.013851035103510156e+00 6.778991133907188898e-12
2.014651095109511125e+00 6.721177233378459773e-12
2.015451155115511650e+00 6.663923620366723307e-12
2.016251215121512175e+00 6.607224175700410114e-12
2.017051275127512699e+00 6.551072854929356581e-12
2.017851335133513224e+00 6.495463687312170204e-12
2.018651395139513749e+00 6.440390774818849292e-12
2.019451455145514718e+00 6.385848291148068973e-12
2.020251515151515243e+00 6.331830480759397650e-12
2.021051575157515767e+00 6.278331657919584412e-12
2.021851635163516292e+00 6.225346205763228399e-12
2.022651695169516817e+00 6.172868575367313141e-12
2.023451755175517341e+00 6.120893284839430573e-12
2.024251815181518310e+00 6.069414918419470155e-12
2.025051875187518835e+00 6.018428125594688296e-12
2.025851935193519360e+00 5.967927620227637839e-12
2.026651995199519884e+00 5.917908179697026293e-12
2.027452055205520409e+00 5.868364644051298420e-12
2.028252115211521378e+00 5.819291915174446404e-12
2.029052175217521903e+00 5.770684955964309303e-12
2.029852235223522428e+00 5.722538789522597635e-12
2.030652295229522952e+00 5.674848498356989628e-12
2.031452355235523477e+00 5.627609223594814460e-12
2.032252415241524002e+00 5.580816164208123774e-12
2.033052475247524971e+00 5.534464576250187007e-12
2.033852535253525495e+00 5.488549772102951714e-12
2.034652595259526020e+00 5.443067119735503610e-12
2.035452655265526545e+00 5.398012041973225037e-12
2.036252715271527070e+00 5.353380015777579951e-12
2.037052775277527594e+00 5.309166571536327523e-12
2.037852835283528563e+00 5.265367292363878405e-12
2.038652895289529088e+00 5.221977813411945501e-12
2.039452955295529613e+00 5.178993821189803458e-12
2.040253015301530137e+00 5.136411052894656073e-12
2.041053075307530662e+00 5.094225295751353095e-12
2.041853135313531187e+00 5.052432386361757750e-12
2.042653195319532156e+00 5.011028210063315023e-12
2.043453255325532680e+00 4.970008700296929770e-12
2.044253315331533205e+00 4.929369837983608575e-12
2.045053375337533730e+00 4.889107650910295110e-12
2.045853435343534255e+00 4.849218213124261646e-12
2.046653495349534779e+00 4.809697644336181911e-12
2.047453555355535748e+00 4.770542109331631676e-12
2.048253615361536273e+00 4.731747817391073581e-12
2.049053675367536798e+00 4.693311021717798733e-12
2.049853735373537322e+00 4.655228018874243511e-12
2.050653795379537847e+00 4.617495148226053916e-12
2.051453855385538372e+00 4.580108791394153537e-12
2.052253915391539341e+00 4.543065371714400745e-12
2.053053975397539865e+00 4.506361353704966770e-12
2.053854035403540390e+00 4.469993242541034816e-12
2.054654095409540915e+00 4.433957583537056891e-12
2.055454155415541440e+00 4.398250961636148301e-12
2.056254215421541964e+00 4.362870000906655350e-12
2.057054275427542933e+00 4.327811364045739539e-12
2.057854335433543458e+00 4.293071751889991986e-12
2.058654395439543983e+00 4.258647902932685491e-12
2.059454455445544507e+00 4.224536592847921115e-12
2.060254515451545032e+00 4.190734634021279926e-12
2.061054575457545557e+00 4.157238875087058257e-12
2.061854635463546526e+00 4.124046200471877266e-12
2.062654695469547050e+00 4.091153529944659526e-12
2.063454755475547575e+00 4.058557818172731914e-12
2.064254815481548100e+00 4.026256054284181643e-12
2.065054875487548625e+00 3.994245261436160067e-12
2.065854935493549149e+00 3.962522496389181932e-12
2.066654995499550118e+00 3.931084849087233477e-12
2.067455055505550643e+00 3.899929442243759646e-12
2.068255115511551168e+00 3.869053430933156423e-12
2.069055175517551692e+00 3.838454002187988801e-12
2.069855235523552217e+00 3.808128374601718717e-12
2.070655295529552742e+00 3.778073797936801575e-12
2.071455355535553711e+00 3.748287552738183685e-12
2.072255415541554235e+00 3.718766949952068935e-12
2.073055475547554760e+00 3.689509330549796373e-12
2.073855535553555285e+00 3.660512065156958754e-12
2.074655595559555810e+00 3.631772553687459131e-12
2.075455655565556778e+00 3.603288224982555973e-12
2.076255715571557303e+00 3.575056536454898833e-12
2.077055775577557828e+00 3.547074973737143798e-12
2.077855835583558353e+00 3.519341050335568380e-12
2.078655895589558877e+00 3.491852307288210046e-12
2.079455955595559402e+00 3.464606312827693586e-12
2.080256015601560371e+00 3.437600662048507810e-12
2.081056075607560896e+00 3.410832976578890706e-12
2.081856135613561420e+00 3.384300904256930071e-12
2.082656195619561945e+00 3.358002118811203934e-12
2.083456255625562470e+00 3.331934319545560936e-12
2.084256315631562995e+00 3.306095231028197751e-12
2.085056375637563963e+00 3.280482602784827588e-12
2.085856435643564488e+00 3.255094208996030639e-12
2.086656495649565013e+00 3.229927848198494049e-12
2.087456555655565538e+00 3.204981342990387391e-12
2.088256615661566062e+00 3.180252539740553344e-12
2.089056675667566587e+00 3.155739308301610114e-12
2.089856735673567556e+00 3.131439541726782231e-12
2.090656795679568081e+00 3.107351155990641056e-12
2.091456855685568605e+00 3.083472089713311945e-12
2.092256915691569130e+00 3.059800303888529732e-12
2.093056975697569655e+00 3.036333781615170564e-12
2.093857035703570180e+00 3.013070527832367901e-12
2.094657095709571148e+00 2.990008569058068517e-12
2.095457155715571673e+00 2.967145953131107647e-12
2.096257215721572198e+00 2.944480748956570242e-12
2.097057275727572723e+00 2.922011046254546974e-12
2.097857335733573247e+00 2.899734955312213907e-12
2.098657395739573772e+00 2.877650606739064184e-12
2.099457455745574741e+00 2.855756151225413289e-12
2.100257515751575266e+00 2.834049759304079348e-12
2.101057575757575790e+00 2.812529621115021972e-12
2.101857635763576315e+00 2.791193946173236913e-12
2.102657695769576840e+00 2.770040963139532115e-12
2.103457755775577365e+00 2.749068919594347942e-12
2.104257815781578334e+00 2.728276081814464458e-12
2.105057875787578858e+00 2.707660734552690670e-12
2.105857935793579383e+00 2.687221180820252620e-12
2.106657995799579908e+00 2.666955741672151730e-12
2.107458055805580432e+00 2.646862755995202591e-12
2.108258115811580957e+00 2.626940580298825342e-12
2.109058175817581926e+00 2.607187588508525161e-12
2.109858235823582451e+00 2.587602171762093221e-12
2.110658295829582976e+00 2.568182738208281511e-12
2.111458355835583500e+00 2.548927712808226981e-12
2.112258415841584025e+00 2.529835537139289376e-12
2.113058475847584550e+00 2.510904669201503899e-12
2.113858535853585519e+00 2.492133583226408378e-12
2.114658595859586043e+00 2.473520769488434377e-12
2.115458655865586568e+00 2.455064734118552854e-12
2.116258715871587093e+00 2.436763998920435289e-12
2.117058775877587617e+00 2.418617101188864921e-12
2.117858835883588142e+00 2.400622593530497049e-12
2.118658895889589111e+00 2.382779043686881156e-12
2.119458955895589636e+00 2.365085034359754142e-12
2.120259015901590161e+00 2.347539163038479870e-12
2.121059075907590685e+00 2.330140041829744061e-12
2.121859135913591210e+00 2.312886297289369661e-12
2.122659195919592179e+00 2.295776570256247000e-12
2.123459255925592704e+00 2.278809515688412687e-12
2.124259315931593228e+00 2.261983802501078520e-12
2.125059375937593753e+00 2.245298113406826086e-12
2.125859435943594278e+00 2.228751144757735625e-12
2.126659495949594803e+00 2.212341606389505303e-12
2.127459555955595771e+00 2.196068221467533410e-12
2.128259615961596296e+00 2.179929726334960279e-12
2.129059675967596821e+00 2.163924870362528137e-12
2.129859735973597346e+00 2.148052415800391776e-12
2.130659795979597870e+00 2.132311137631746364e-12
2.131459855985598395e+00 2.116699823428296209e-12
2.132259915991599364e+00 2.101217273207492998e-12
2.133059975997599889e+00 2.085862299291609748e-12
2.133860036003600413e+00 2.070633726168465885e-12
2.134660096009600938e+00 2.055530390353982381e-12
2.135460156015601463e+00 2.040551140256379941e-12
2.136260216021601988e+00 2.025694836042084063e-12
2.137060276027602956e+00 2.010960349503264255e-12
2.137860336033603481e+00 1.996346563927059127e-12
2.138660396039604006e+00 1.981852373966337496e-12
2.139460456045604531e+00 1.967476685512115472e-12
2.140260516051605055e+00 1.953218415567524100e-12
2.141060576057605580e+00 1.939076492123327160e-12
2.141860636063606549e+00 1.925049854034956812e-12
2.142660696069607074e+00 1.911137450901092528e-12
2.143460756075607598e+00 1.897338242943668607e-12
2.144260816081608123e+00 1.883651200889408427e-12
2.145060876087608648e+00 1.870075305852775552e-12
2.145860936093609173e+00 1.856609549220368384e-12
2.146660996099610141e+00 1.843252932536706224e-12
2.147461056105610666e+00 1.830004467391452408e-12
2.148261116111611191e+00 1.816863175307934351e-12
2.149061176117611716e+00 1.803828087633091165e-12
2.149861236123612240e+00 1.790898245428725863e-12
2.150661296129612765e+00 1.778072699364077499e-12
2.151461356135613734e+00 1.765350509609685778e-12
2.152261416141614259e+00 1.752730745732603264e-12
2.153061476147614783e+00 1.740212486592747391e-12
2.153861536153615308e+00 1.727794820240642075e-12
2.154661596159615833e+00 1.715476843816316492e-12
2.155461656165616358e+00 1.703257663449423627e-12
2.156261716171617326e+00 1.691136394160590100e-12
2.157061776177617851e+00 1.679112159763952841e-12
2.157861836183618376e+00 1.667184092770821225e-12
2.158661896189618901e+00 1.655351334294539593e-12
2.159461956195619425e+00 1.643613033956486531e-12
2.160262016201619950e+00 1.631968349793176593e-12
2.161062076207620919e+00 1.620416448164493538e-12
2.161862136213621444e+00 1.608956503663022972e-12
2.162662196219621968e+00 1.597587699024429271e-12
2.163462256225622493e+00 1.586309225038956541e-12
2.164262316231623018e+00 1.575120280463941349e-12
2.165062376237623543e+00 1.564020071937384458e-12
2.165862436243624511e+00 1.553007813892542620e-12
2.166662496249625036e+00 1.542082728473558368e-12
2.167462556255625561e+00 1.531244045452031101e-12
2.168262616261626086e+00 1.520491002144650206e-12
2.169062676267626610e+00 1.509822843331744028e-12
2.169862736273627579e+00 1.499238821176824634e-12
2.170662796279628104e+00 1.488738195147083561e-12
2.171462856285628629e+00 1.478320231934790475e-12
2.172262916291629153e+00 1.467984205379659155e-12
2.173062976297629678e+00 1.457729396392107109e-12
2.173863036303630203e+00 1.447555092877414663e-12
2.174663096309631172e+00 1.437460589660779888e-12
2.175463156315631696e+00 1.427445188413279886e-12
2.176263216321632221e+00 1.417508197578627935e-12
2.177063276327632746e+00 1.407648932300865269e-12
2.177863336333633271e+00 1.397866714352861248e-12
2.178663396339633795e+00 1.388160872065643535e-12
2.179463456345634764e+00 1.378530740258575253e-12
2.180263516351635289e+00 1.368975660170343355e-12
2.181063576357635814e+00 1.359494979390708760e-12
2.181863636363636338e+00 1.350088051793119602e-12
2.182663696369636863e+00 1.340754237468049078e-12
2.183463756375637388e+00 1.331492902657143105e-12
2.184263816381638357e+00 1.322303419688101660e-12
2.185063876387638881e+00 1.313185166910364070e-12
2.185863936393639406e+00 1.304137528631468615e-12
2.186663996399639931e+00 1.295159895054203763e-12
2.187464056405640456e+00 1.286251662214466227e-12
2.188264116411640980e+00 1.277412231919835534e-12
2.189064176417641949e+00 1.268641011688845722e-12
2.189864236423642474e+00 1.259937414691002222e-12
2.190664296429642999e+00 1.251300859687413072e-12
2.191464356435643523e+00 1.242730770972161682e-12
2.192264416441644048e+00 1.234226578314338357e-12
2.193064476447644573e+00 1.225787716900730371e-12
2.193864536453645542e+00 1.217413627279159491e-12
2.194664596459646067e+00 1.209103755302505720e-12
2.195464656465646591e+00 1.200857552073311034e-12
2.196264716471647116e+00 1.192674473889069138e-12
2.197064776477647641e+00 1.184553982188116430e-12
2.197864836483648165e+00 1.176495543496139298e-12
2.198664896489649134e+00 1.168498629373287675e-12
2.199464956495649659e+00 1.160562716361922916e-12
2.200265016501650184e+00 1.152687285934889319e-12
2.201065076507650708e+00 1.144871824444450265e-12
2.201865136513651233e+00 1.137115823071750023e-12
2.202665196519651758e+00 1.129418777776878989e-12
2.203465256525652727e+00 1.121780189249473666e-12
2.204265316531653252e+00 1.114199562859926346e-12
2.205065376537653776e+00 1.106676408611070566e-12
2.205865436543654301e+00 1.099210241090480295e-12
2.206665496549654826e+00 1.091800579423276211e-12
2.207465556555655350e+00 1.084446947225457244e-12
2.208265616561656319e+00 1.077148872557774552e-12
2.209065676567656844e+00 1.069905887880122289e-12
2.209865736573657369e+00 1.062717530006416473e-12
2.210665796579657894e+00 1.055583340060008420e-12
2.211465856585658418e+00 1.048502863429590320e-12
2.212265916591658943e+00 1.041475649725576404e-12
2.213065976597659912e+00 1.034501252736994435e-12
2.213866036603660437e+00 1.027579230388862886e-12
2.214666096609660961e+00 1.020709144700003918e-12
2.215466156615661486e+00 1.013890561741369109e-12
2.216266216621662011e+00 1.007123051594816538e-12
2.217066276627662980e+00 1.000406188312331747e-12
2.217866336633663504e+00 9.937395498757319732e-13
2.218666396639664029e+00 9.871227181567756832e-13
2.219466456645664554e+00 9.805552788777622411e-13
2.220266516651665079e+00 9.740368215725227497e-13
2.221066576657665603e+00 9.675669395478818347e-13
2.221866636663666572e+00 9.611452298455138344e-13
2.222666696669667097e+00 9.547712932042568064e-13
2.223466756675667622e+00 9.484447340227884261e-13
2.224266816681668146e+00 9.421651603227724243e-13
2.225066876687668671e+00 9.359321837123693405e-13
2.225866936693669196e+00 9.297454193501725786e-13
2.226666996699670165e+00 9.236044859095178663e-13
2.227467056705670689e+00 9.175090055432254888e-13
2.228267116711671214e+00 9.114586038486710931e-13
2.229067176717671739e+00 9.054529098332900756e-13
2.229867236723672264e+00 8.994915558804380044e-13
2.230667296729672788e+00 8.935741777156208093e-13
2.231467356735673757e+00 8.877004143731070578e-13
2.232267416741674282e+00 8.818699081629041430e-13
2.233067476747674807e+00 8.760823046380701086e-13
2.233867536753675331e+00 8.703372525624170523e-13
2.234667596759675856e+00 8.646344038785442104e-13
2.235467656765676381e+00 8.589734136762237449e-13
2.236267716771677350e+00 8.533539401611297411e-13
2.237067776777677874e+00 8.477756446239156689e-13
2.237867836783678399e+00 8.422381914096093053e-13
2.238667896789678924e+00 8.367412478873502634e-13
2.239467956795679449e+00 8.312844844204606345e-13
2.240268016801679973e+00 8.258675743368294590e-13
2.241068076807680942e+00 8.204901938996134472e-13
2.241868136813681467e+00 8.151520222782814175e-13
2.242668196819681992e+00 8.098527415199274260e-13
2.243468256825682516e+00 8.045920365209268051e-13
2.244268316831683041e+00 7.993695949988922971e-13
2.245068376837683566e+00 7.941851074649150359e-13
2.245868436843684535e+00 7.890382671961211745e-13
2.246668496849685059e+00 7.839287702085242653e-13
2.247468556855685584e+00 7.788563152301460302e-13
2.248268616861686109e+00 7.738206036744508580e-13
2.249068676867686634e+00 7.688213396140525266e-13
2.249868736873687158e+00 7.638582297547058767e-13
2.250668796879688127e+00 7.589309834095670746e-13
2.251468856885688652e+00 7.540393124737510439e-13
2.252268916891689177e+00 7.491829313991279016e-13
2.253068976897689701e+00 7.443615571694147451e-13
2.253869036903690226e+00 7.395749092755232058e-13
2.254669096909690751e+00 7.348227096911669105e-13
2.255469156915691720e+00 7.301046828487279422e-13
2.256269216921692244e+00 7.254205556153911849e-13
2.257069276927692769e+00 7.207700572695102020e-13
2.257869336933693294e+00 7.161529194772438271e-13
2.258669396939693819e+00 7.115688762694267121e-13
2.259469456945694343e+00 7.070176640186949351e-13
2.260269516951695312e+00 7.024990214168412249e-13
2.261069576957695837e+00 6.980126894524290823e-13
2.261869636963696362e+00 6.935584113886113751e-13
2.262669696969696886e+00 6.891359327412154031e-13
2.263469756975697411e+00 6.847450012570367783e-13
2.264269816981697936e+00 6.803853668923745320e-13
2.265069876987698905e+00 6.760567817917824086e-13
2.265869936993699429e+00 6.717590002670527016e-13
2.266669996999699954e+00 6.674917787764049674e-13
2.267470057005700479e+00 6.632548759039136436e-13
2.268270117011701004e+00 6.590480523391353938e-13
2.269070177017701972e+00 6.548710708569500140e-13
2.269870237023702497e+00 6.507236962976282268e-13
2.270670297029703022e+00 6.466056955470861775e-13
2.271470357035703547e+00 6.425168375173560149e-13
2.272270417041704071e+00 6.384568931272610461e-13
2.273070477047704596e+00 6.344256352832946562e-13
2.273870537053705565e+00 6.304228388606842144e-13
2.274670597059706090e+00 6.264482806846772224e-13
2.275470657065706614e+00 6.225017395119877106e-13
2.276270717071707139e+00 6.185829960124631606e-13
2.277070777077707664e+00 6.146918327509361104e-13
2.277870837083708189e+00 6.108280341692474151e-13
2.278670897089709158e+00 6.069913865684788278e-13
2.279470957095709682e+00 6.031816780913530957e-13
2.280271017101710207e+00 5.993986987048190422e-13
2.281071077107710732e+00 5.956422401828180983e-13
2.281871137113711256e+00 5.919120960892334974e-13
2.282671197119711781e+00 5.882080617610041585e-13
2.283471257125712750e+00 5.845299342914177984e-13
2.284271317131713275e+00 5.808775125135854951e-13
2.285071377137713799e+00 5.772505969840620576e-13
2.285871437143714324e+00 5.736489899666606700e-13
2.286671497149714849e+00 5.700724954164172806e-13
2.287471557155715374e+00 5.665209189637220017e-13
2.288271617161716343e+00 5.629940678986180268e-13
2.289071677167716867e+00 5.594917511552616001e-13
2.289871737173717392e+00 5.560137792965282988e-13
2.290671797179717917e+00 5.525599644987888508e-13
2.291471857185718441e+00 5.491301205368406541e-13
2.292271917191718966e+00 5.457240627689827810e-13
2.293071977197719935e+00 5.423416081222524404e-13
2.293872037203720460e+00 5.389825750778106786e-13
2.294672097209720985e+00 5.356467836564671236e-13
2.295472157215721509e+00 5.323340554043657812e-13
2.296272217221722034e+00 5.290442133788026037e-13
2.297072277227722559e+00 5.257770821341987605e-13
2.297872337233723528e+00 5.225324877082081033e-13
2.298672397239724052e+00 5.193102576079705391e-13
2.299472457245724577e+00 5.161102207964944482e-13
2.300272517251725102e+00 5.129322076791899576e-13
2.301072577257725627e+00 5.097760500905304515e-13
2.301872637263726151e+00 5.066415812808478733e-13
2.302672697269727120e+00 5.035286359032648466e-13
2.303472757275727645e+00 5.004370500007602849e-13
2.304272817281728170e+00 4.973666609933546552e-13
2.305072877287728694e+00 4.943173076654336776e-13
2.305872937293729219e+00 4.912888301531977379e-13
2.306672997299729744e+00 4.882810699322351945e-13
2.307473057305730713e+00 4.852938698052191783e-13
2.308273117311731237e+00 4.823270738897373745e-13
2.309073177317731762e+00 4.793805276062215670e-13
2.309873237323732287e+00 4.764540776660250096e-13
2.310673297329732812e+00 4.735475720595987515e-13
2.311473357335733336e+00 4.706608600447942813e-13
2.312273417341734305e+00 4.677937921352830999e-13
2.313073477347734830e+00 4.649462200890925137e-13
2.313873537353735355e+00 4.621179968972449271e-13
2.314673597359735879e+00 4.593089767725261796e-13
2.315473657365736404e+00 4.565190151383537470e-13
2.316273717371737373e+00 4.537479686177616677e-13
2.317073777377737898e+00 4.509956950224923007e-13
2.317873837383738422e+00 4.482620533421952168e-13
2.318673897389738947e+00 4.455469037337339302e-13
2.319473957395739472e+00 4.428501075105997134e-13
2.320274017401739997e+00 4.401715271324300212e-13
2.321074077407740965e+00 4.375110261946265259e-13
2.321874137413741490e+00 4.348684694180860416e-13
2.322674197419742015e+00 4.322437226390146511e-13
2.323474257425742540e+00 4.296366527988616894e-13
2.324274317431743064e+00 4.270471279343389492e-13
2.325074377437743589e+00 4.244750171675472728e-13
2.325874437443744558e+00 4.219201906961902841e-13
2.326674497449745083e+00 4.193825197839010107e-13
2.327474557455745607e+00 4.168618767506386313e-13
2.328274617461746132e+00 4.143581349632014459e-13
2.329074677467746657e+00 4.118711688258245116e-13
2.329874737473747182e+00 4.094008537708676004e-13
2.330674797479748150e+00 4.069470662495932764e-13
2.331474857485748675e+00 4.045096837230469571e-13
2.332274917491749200e+00 4.020885846530056870e-13
2.333074977497749725e+00 3.996836484930326323e-13
2.333875037503750249e+00 3.972947556796106874e-13
2.334675097509750774e+00 3.949217876233667075e-13
2.335475157515751743e+00 3.925646267003744488e-13
2.336275217521752268e+00 3.902231562435515674e-13
2.337075277527752792e+00 3.878972605341307837e-13
2.337875337533753317e+00 3.855868247932181358e-13
2.338675397539753842e+00 3.832917351734352957e-13
2.339475457545754367e+00 3.810118787506386752e-13
2.340275517551755335e+00 3.787471435157213306e-13
2.341075577557755860e+00 3.764974183664954456e-13
2.341875637563756385e+00 3.742625930996470103e-13
2.342675697569756910e+00 3.720425584027755705e-13
2.343475757575757434e+00 3.698372058465053161e-13
2.344275817581757959e+00 3.676464278766781602e-13
2.345075877587758928e+00 3.654701178066150261e-13
2.345875937593759453e+00 3.633081698094586709e-13
2.346675997599759977e+00 3.611604789105824460e-13
2.347476057605760502e+00 3.590269409800787253e-13
2.348276117611761027e+00 3.569074527253175612e-13
2.349076177617761552e+00 3.548019116835734989e-13
2.349876237623762520e+00 3.527102162147269590e-13
2.350676297629763045e+00 3.506322654940391807e-13
2.351476357635763570e+00 3.485679595049813373e-13
2.352276417641764095e+00 3.465171990321506913e-13
2.353076477647764619e+00 3.444798856542423866e-13
2.353876537653765144e+00 3.424559217370937401e-13
2.354676597659766113e+00 3.404452104267915413e-13
2.355476657665766638e+00 3.384476556428500331e-13
2.356276717671767162e+00 3.364631620714454897e-13
2.357076777677767687e+00 3.344916351587255150e-13
2.357876837683768212e+00 3.325329811041714024e-13
2.358676897689768737e+00 3.305871068540354183e-13
2.359476957695769705e+00 3.286539200948269062e-13
2.360277017701770230e+00 3.267333292468752319e-13
2.361077077707770755e+00 3.248252434579371075e-13
2.361877137713771280e+00 3.229295725968789388e-13
2.362677197719771804e+00 3.210462272474120327e-13
2.363477257725772773e+00 3.191751187018845522e-13
2.364277317731773298e+00 3.173161589551438503e-13
2.365077377737773823e+00 3.154692606984391436e-13
2.365877437743774347e+00 3.136343373133975931e-13
2.366677497749774872e+00 3.118113028660471371e-13
2.367477557755775397e+00 3.100000721009037451e-13
2.368277617761776366e+00 3.082005604351026967e-13
2.369077677767776891e+00 3.064126839526020061e-13
2.369877737773777415e+00 3.046363593984208346e-13
2.370677797779777940e+00 3.028715041729479289e-13
2.371477857785778465e+00 3.011180363262943360e-13
2.372277917791778989e+00 2.993758745527043298e-13
2.373077977797779958e+00 2.976449381850114739e-13
2.373878037803780483e+00 2.959251471891603670e-13
2.374678097809781008e+00 2.942164221587613070e-13
2.375478157815781532e+00 2.925186843097096785e-13
2.376278217821782057e+00 2.908318554748508301e-13
2.377078277827782582e+00 2.891558580986948324e-13
2.377878337833783551e+00 2.874906152321802593e-13
2.378678397839784076e+00 2.858360505274896673e-13
2.379478457845784600e+00 2.841920882329067787e-13
2.380278517851785125e+00 2.825586531877276339e-13
2.381078577857785650e+00 2.809356708172187983e-13
2.381878637863786174e+00 2.793230671276165148e-13
2.382678697869787143e+00 2.777207687011800280e-13
2.383478757875787668e+00 2.761287026912879743e-13
2.384278817881788193e+00 2.745467968175727893e-13
2.385078877887788718e+00 2.729749793611153955e-13
2.385878937893789242e+00 2.714131791596680131e-13
2.386678997899789767e+00 2.698613256029337667e-13
2.387479057905790736e+00 2.683193486278826955e-13
2.388279117911791261e+00 2.667871787141158249e-13
2.389079177917791785e+00 2.652647468792651868e-13
2.389879237923792310e+00 2.637519846744432152e-13
2.390679297929792835e+00 2.622488241797305628e-13
2.391479357935793360e+00 2.607551979997068823e-13
2.392279417941794328e+00 2.592710392590193717e-13
2.393079477947794853e+00 2.577962815979998881e-13
2.393879537953795378e+00 2.563308591683107391e-13
2.394679597959795903e+00 2.548747066286407077e-13
2.395479657965796427e+00 2.534277591404349544e-13
2.396279717971796952e+00 2.519899523636660165e-13
2.397079777977797921e+00 2.505612224526435298e-13
2.397879837983798446e+00 2.491415060518611100e-13
2.398679897989798970e+00 2.477307402918816537e-13
2.399479957995799495e+00 2.463288627852615153e-13
2.400280018001800020e+00 2.449358116225094693e-13
2.401080078007800545e+00 2.435515253680854055e-13
2.401880138013801513e+00 2.421759430564312859e-13
2.402680198019802038e+00 2.408090041880454702e-13
2.403480258025802563e+00 2.394506487255829404e-13
2.404280318031803088e+00 2.381008170899992482e-13
2.405080378037803612e+00 2.367594501567255618e-13
2.405880438043804137e+00 2.354264892518792049e-13
2.406680498049805106e+00 2.341018761485084777e-13
2.407480558055805631e+00 2.327855530628738775e-13
2.408280618061806155e+00 2.314774626507564318e-13
2.409080678067806680e+00 2.301775480038078347e-13
2.409880738073807205e+00 2.288857526459265334e-13
2.410680798079808174e+00 2.276020205296710238e-13
2.411480858085808698e+00 2.263262960327055585e-13
2.412280918091809223e+00 2.250585239542729170e-13
2.413080978097809748e+00 2.237986495117052413e-13
2.413881038103810273e+00 2.225466183369615054e-13
2.414681098109810797e+00 2.213023764732002486e-13
2.415481158115811766e+00 2.200658703713781843e-13
2.416281218121812291e+00 2.188370468868874055e-13
2.417081278127812816e+00 2.176158532762112715e-13
2.417881338133813340e+00 2.164022371936201528e-13
2.418681398139813865e+00 2.151961466878930773e-13
2.419481458145814390e+00 2.139975301990687842e-13
2.420281518151815359e+00 2.128063365552245462e-13
2.421081578157815883e+00 2.116225149692896513e-13
2.421881638163816408e+00 2.104460150358771604e-13
2.422681698169816933e+00 2.092767867281540357e-13
2.423481758175817458e+00 2.081147803947336090e-13
2.424281818181817982e+00 2.069599467565971059e-13
2.425081878187818951e+00 2.058122369040426347e-13
2.425881938193819476e+00 2.046716022936626502e-13
2.426681998199820001e+00 2.035379947453457516e-13
2.427482058205820525e+00 2.024113664393066031e-13
2.428282118211821050e+00 2.012916699131422575e-13
2.429082178217821575e+00 2.001788580589147096e-13
2.429882238223822544e+00 1.990728841202588685e-13
2.430682298229823068e+00 1.979737016895171623e-13
2.431482358235823593e+00 1.968812647048979985e-13
2.432282418241824118e+00 1.957955274476597699e-13
2.433082478247824643e+00 1.947164445393213165e-13
2.433882538253825167e+00 1.936439709388953332e-13
2.434682598259826136e+00 1.925780619401457848e-13
2.435482658265826661e+00 1.915186731688747292e-13
2.436282718271827186e+00 1.904657605802228733e-13
2.437082778277827710e+00 1.894192804560040054e-13
2.437882838283828235e+00 1.883791894020581589e-13
2.438682898289828760e+00 1.873454443456278484e-13
2.439482958295829729e+00 1.863180025327587916e-13
2.440283018301830253e+00 1.852968215257247394e-13
2.441083078307830778e+00 1.842818592004702538e-13
2.441883138313831303e+00 1.832730737440806481e-13
2.442683198319831828e+00 1.822704236522716925e-13
2.443483258325832352e+00 1.812738677269029981e-13
2.444283318331833321e+00 1.802833650735101829e-13
2.445083378337833846e+00 1.792988750988641737e-13
2.445883438343834371e+00 1.783203575085442909e-13
2.446683498349834895e+00 1.773477723045380928e-13
2.447483558355835420e+00 1.763810797828621954e-13
2.448283618361835945e+00 1.754202405312001079e-13
2.449083678367836914e+00 1.744652154265632409e-13
2.449883738373837438e+00 1.735159656329747858e-13
2.450683798379837963e+00 1.725724525991655338e-13
2.451483858385838488e+00 1.716346380562999878e-13
2.452283918391839013e+00 1.707024840157153227e-13
2.453083978397839537e+00 1.697759527666815508e-13
2.453884038403840506e+00 1.688550068741825633e-13
2.454684098409841031e+00 1.679396091767164071e-13
2.455484158415841556e+00 1.670297227841110116e-13
2.456284218421842080e+00 1.661253110753641987e-13
2.457084278427842605e+00 1.652263376964978045e-13
2.457884338433843130e+00 1.643327665584341671e-13
2.458684398439844099e+00 1.634445618348867247e-13
2.459484458445844623e+00 1.625616879602749237e-13
2.460284518451845148e+00 1.616841096276494268e-13
2.461084578457845673e+00 1.608117917866411999e-13
2.461884638463846198e+00 1.599446996414267819e-13
2.462684698469847167e+00 1.590827986487087752e-13
2.463484758475847691e+00 1.582260545157186517e-13
2.464284818481848216e+00 1.573744331982303888e-13
2.465084878487848741e+00 1.565279008985960160e-13
2.465884938493849265e+00 1.556864240637970909e-13
2.466684998499849790e+00 1.548499693835102860e-13
2.467485058505850759e+00 1.540185037881934226e-13
2.468285118511851284e+00 1.531919944471862726e-13
2.469085178517851809e+00 1.523704087668259509e-13
2.469885238523852333e+00 1.515537143885801044e-13
2.470685298529852858e+00 1.507418791871972412e-13
2.471485358535853383e+00 1.499348712688703386e-13
2.472285418541854352e+00 1.491326589694169344e-13
2.473085478547854876e+00 1.483352108524780753e-13
2.473885538553855401e+00 1.475424957077251922e-13
2.474685598559855926e+00 1.467544825490898456e-13
2.475485658565856451e+00 1.459711406130054117e-13
2.476285718571856975e+00 1.451924393566621216e-13
2.477085778577857944e+00 1.444183484562795953e-13
2.477885838583858469e+00 1.436488378053945462e-13
2.478685898589858994e+00 1.428838775131588863e-13
2.479485958595859518e+00 1.421234379026564614e-13
2.480286018601860043e+00 1.413674895092322557e-13
2.481086078607860568e+00 1.406160030788368954e-13
2.481886138613861537e+00 1.398689495663823339e-13
2.482686198619862061e+00 1.391263001341167730e-13
2.483486258625862586e+00 1.383880261500071326e-13
2.484286318631863111e+00 1.376540991861385585e-13
2.485086378637863636e+00 1.369244910171278153e-13
2.485886438643864160e+00 1.361991736185501589e-13
2.486686498649865129e+00 1.354781191653757762e-13
2.487486558655865654e+00 1.347613000304259400e-13
2.488286618661866179e+00 1.340486887828344908e-13
2.489086678667866703e+00 1.333402581865294874e-13
2.489886738673867228e+00 1.326359811987223809e-13
2.490686798679867753e+00 1.319358309684129903e-13
2.491486858685868722e+00 1.312397808349052329e-13
2.492286918691869246e+00 1.305478043263371916e-13
2.493086978697869771e+00 1.298598751582209281e-13
2.493887038703870296e+00 1.291759672319965820e-13
2.494687098709870821e+00 1.284960546335981590e-13
2.495487158715871345e+00 1.278201116320310568e-13
2.496287218721872314e+00 1.271481126779607996e-13
2.497087278727872839e+00 1.264800324023167913e-13
2.497887338733873364e+00 1.258158456149016242e-13
2.498687398739873888e+00 1.251555273030188136e-13
2.499487458745874413e+00 1.244990526301072486e-13
2.500287518751874938e+00 1.238463969343893490e-13
2.501087578757875907e+00 1.231975357275287403e-13
2.501887638763876431e+00 1.225524446933024675e-13
2.502687698769876956e+00 1.219110996862787890e-13
2.503487758775877481e+00 1.212734767305114793e-13
2.504287818781878006e+00 1.206395520182416284e-13
2.505087878787878530e+00 1.200093019086114335e-13
2.505887938793879499e+00 1.193827029263881618e-13
2.506687998799880024e+00 1.187597317607001563e-13
2.507488058805880549e+00 1.181403652637803880e-13
2.508288118811881073e+00 1.175245804497232119e-13
2.509088178817881598e+00 1.169123544932504109e-13
2.509888238823882567e+00 1.163036647284867078e-13
2.510688298829883092e+00 1.156984886477479482e-13
2.511488358835883616e+00 1.150968039003343582e-13
2.512288418841884141e+00 1.144985882913398816e-13
2.513088478847884666e+00 1.139038197804665413e-13
2.513888538853885191e+00 1.133124764808508790e-13
2.514688598859886159e+00 1.127245366578994200e-13
2.515488658865886684e+00 1.121399787281346262e-13
2.516288718871887209e+00 1.115587812580483472e-13
2.517088778877887734e+00 1.109809229629663650e-13
2.517888838883888258e+00 1.104063827059224059e-13
2.518688898889888783e+00 1.098351394965401033e-13
2.519488958895889752e+00 1.092671724899247305e-13
2.520289018901890277e+00 1.087024609855653966e-13
2.521089078907890801e+00 1.081409844262433764e-13
2.521889138913891326e+00 1.075827223969518759e-13
2.522689198919891851e+00 1.070276546238235602e-13
2.523489258925892376e+00 1.064757609730672070e-13
2.524289318931893344e+00 1.059270214499121093e-13
2.525089378937893869e+00 1.053814161975641667e-13
2.525889438943894394e+00 1.048389254961648665e-13
2.526689498949894919e+00 1.042995297617644268e-13
2.527489558955895443e+00 1.037632095453003791e-13
2.528289618961895968e+00 1.032299455315853022e-13
2.529089678967896937e+00 1.026997185383016367e-13
2.529889738973897462e+00 1.021725095150074676e-13
2.530689798979897986e+00 1.016482995421464980e-13
2.531489858985898511e+00 1.011270698300695707e-13
2.532289918991899036e+00 1.006088017180614291e-13
2.533089978997899561e+00 1.000934766733780789e-13
2.533890039003900529e+00 9.958107629028949030e-14
2.534690099009901054e+00 9.907158228913145000e-14
2.535490159015901579e+00 9.856497651536436807e-14
2.536290219021902104e+00 9.806124093864059203e-14
2.537090279027902628e+00 9.756035765187789282e-14
2.537890339033903153e+00 9.706230887034241718e-14
2.538690399039904122e+00 9.656707693073656245e-14
2.539490459045904647e+00 9.607464429029742851e-14
2.540290519051905171e+00 9.558499352589824841e-14
2.541090579057905696e+00 9.509810733316138049e-14
2.541890639063906221e+00 9.461396852557593282e-14
2.542690699069906746e+00 9.413256003362275864e-14
2.543490759075907715e+00 9.365386490390703753e-14
2.544290819081908239e+00 9.317786629829869472e-14
2.545090879087908764e+00 9.270454749307690984e-14
2.545890939093909289e+00 9.223389187808425607e-14
2.546690999099909813e+00 9.176588295588650647e-14
2.547491059105910338e+00 9.130050434093933181e-14
2.548291119111911307e+00 9.083773975876118311e-14
2.549091179117911832e+00 9.037757304511461801e-14
2.549891239123912356e+00 8.991998814519087115e-14
2.550691299129912881e+00 8.946496911280444599e-14
2.551491359135913406e+00 8.901250010959174584e-14
2.552291419141913931e+00 8.856256540421770692e-14
2.553091479147914900e+00 8.811514937158702579e-14
2.553891539153915424e+00 8.767023649206402016e-14
2.554691599159915949e+00 8.722781135069607416e-14
2.555491659165916474e+00 8.678785863644526257e-14
2.556291719171916998e+00 8.635036314142520053e-14
2.557091779177917967e+00 8.591530976014412826e-14
2.557891839183918492e+00 8.548268348875468549e-14
2.558691899189919017e+00 8.505246942430802763e-14
2.559491959195919542e+00 8.462465276401535103e-14
2.560292019201920066e+00 8.419921880451503489e-14
2.561092079207920591e+00 8.377615294114468037e-14
2.561892139213921560e+00 8.335544066722015488e-14
2.562692199219922085e+00 8.293706757332050543e-14
2.563492259225922609e+00 8.252101934657564880e-14
2.564292319231923134e+00 8.210728176996389401e-14
2.565092379237923659e+00 8.169584072161221646e-14
2.565892439243924184e+00 8.128668217410272924e-14
2.566692499249925152e+00 8.087979219378513719e-14
2.567492559255925677e+00 8.047515694009425239e-14
2.568292619261926202e+00 8.007276266487216691e-14
2.569092679267926727e+00 7.967259571169745604e-14
2.569892739273927251e+00 7.927464251521753690e-14
2.570692799279927776e+00 7.887888960048868847e-14
2.571492859285928745e+00 7.848532358231888627e-14
2.572292919291929270e+00 7.809393116461826061e-14
2.573092979297929794e+00 7.770469913975149858e-14
2.573893039303930319e+00 7.731761438789894246e-14
2.574693099309930844e+00 7.693266387641964447e-14
2.575493159315931369e+00 7.654983465922140143e-14
2.576293219321932337e+00 7.616911387613462631e-14
2.577093279327932862e+00 7.579048875229224055e-14
2.577893339333933387e+00 7.541394659751277213e-14
2.578693399339933912e+00 7.503947480568957533e-14
2.579493459345934436e+00 7.466706085418434180e-14
2.580293519351934961e+00 7.429669230322619055e-14
2.581093579357935930e+00 7.392835679531333269e-14
2.581893639363936455e+00 7.356204205462265010e-14
2.582693699369936979e+00 7.319773588642032162e-14
2.583493759375937504e+00 7.283542617647949228e-14
2.584293819381938029e+00 7.247510089050194360e-14
2.585093879387938554e+00 7.211674807354380280e-14
2.585893939393939522e+00 7.176035584944559403e-14
2.586693999399940047e+00 7.140591242026833525e-14
2.587494059405940572e+00 7.105340606573142762e-14
2.588294119411941097e+00 7.070282514265689342e-14
2.589094179417941621e+00 7.035415808441741329e-14
2.589894239423942146e+00 7.000739340038844024e-14
2.590694299429943115e+00 6.966251967540420115e-14
2.591494359435943640e+00 6.931952556921958004e-14
2.592294419441944164e+00 6.897839981597360431e-14
2.593094479447944689e+00 6.863913122365916615e-14
2.593894539453945214e+00 6.830170867359606339e-14
2.594694599459945739e+00 6.796612111990794061e-14
2.595494659465946707e+00 6.763235758900373613e-14
2.596294719471947232e+00 6.730040717906330684e-14
2.597094779477947757e+00 6.697025905952536279e-14
2.597894839483948282e+00 6.664190247058173797e-14
2.598694899489948806e+00 6.631532672267418536e-14
2.599494959495949331e+00 6.599052119599483236e-14
2.600295019501950300e+00 6.566747533999121793e-14
2.601095079507950825e+00 6.534617867287567154e-14
2.601895139513951349e+00 6.502662078113582817e-14
2.602695199519951874e+00 6.470879131905222408e-14
2.603495259525952399e+00 6.439268000821755867e-14
2.604295319531953368e+00 6.407827663705998268e-14
2.605095379537953892e+00 6.376557106037101854e-14
2.605895439543954417e+00 6.345455319883514693e-14
2.606695499549954942e+00 6.314521303856517389e-14
2.607495559555955467e+00 6.283754063063937785e-14
2.608295619561955991e+00 6.253152609064361680e-14
2.609095679567956960e+00 6.222715959821569493e-14
2.609895739573957485e+00 6.192443139659458851e-14
2.610695799579958010e+00 6.162333179217136320e-14
2.611495859585958534e+00 6.132385115404490019e-14
2.612295919591959059e+00 6.102597991358084091e-14
2.613095979597959584e+00 6.072970856397323281e-14
2.613896039603960553e+00 6.043502765981008790e-14
2.614696099609961077e+00 6.014192781664231122e-14
2.615496159615961602e+00 5.985039971055525481e-14
2.616296219621962127e+00 5.956043407774412111e-14
2.617096279627962652e+00 5.927202171409239577e-14
2.617896339633963176e+00 5.898515347475363773e-14
2.618696399639964145e+00 5.869982027373608402e-14
2.619496459645964670e+00 5.841601308349126825e-14
2.620296519651965195e+00 5.813372293450400229e-14
2.621096579657965719e+00 5.785294091488758331e-14
2.621896639663966244e+00 5.757365816998047763e-14
2.622696699669966769e+00 5.729586590194709395e-14
2.623496759675967738e+00 5.701955536938051306e-14
2.624296819681968262e+00 5.674471788690992534e-14
2.625096879687968787e+00 5.647134482480869316e-14
2.625896939693969312e+00 5.619942760860724735e-14
2.626696999699969837e+00 5.592895771870832503e-14
2.627497059705970361e+00 5.565992669000484538e-14
2.628297119711971330e+00 5.539232611150085880e-14
2.629097179717971855e+00 5.512614762593592929e-14
2.629897239723972380e+00 5.486138292941105649e-14
2.630697299729972904e+00 5.459802377101837818e-14
2.631497359735973429e+00 5.433606195247346635e-14
2.632297419741973954e+00 5.407548932775069048e-14
2.633097479747974923e+00 5.381629780272005122e-14
2.633897539753975447e+00 5.355847933478899337e-14
2.634697599759975972e+00 5.330202593254419358e-14
2.635497659765976497e+00 5.304692965539836529e-14
2.636297719771977022e+00 5.279318261323819318e-14
2.637097779777977546e+00 5.254077696607584607e-14
2.637897839783978515e+00 5.228970492370238293e-14
2.638697899789979040e+00 5.203995874534468675e-14
2.639497959795979565e+00 5.179153073932343339e-14
2.640298019801980089e+00 5.154441326271528244e-14
2.641098079807980614e+00 5.129859872101651316e-14
2.641898139813981139e+00 5.105407956780958884e-14
2.642698199819982108e+00 5.081084830443192351e-14
2.643498259825982633e+00 5.056889747964808189e-14
2.644298319831983157e+00 5.032821968932250302e-14
2.645098379837983682e+00 5.008880757609662270e-14
2.645898439843984207e+00 4.985065382906725805e-14
2.646698499849984731e+00 4.961375118346777516e-14
2.647498559855985700e+00 4.937809242035156653e-14
2.648298619861986225e+00 4.914367036627815387e-14
2.649098679867986750e+00 4.891047789300078658e-14
2.649898739873987275e+00 4.867850791715713878e-14
2.650698799879987799e+00 4.844775339996231630e-14
2.651498859885988768e+00 4.821820734690350432e-14
2.652298919891989293e+00 4.798986280743769485e-14
2.653098979897989818e+00 4.776271287469071417e-14
2.653899039903990342e+00 4.753675068515941210e-14
2.654699099909990867e+00 4.731196941841530903e-14
2.655499159915991392e+00 4.708836229681097556e-14
2.656299219921992361e+00 4.686592258518797099e-14
2.657099279927992885e+00 4.664464359058827165e-14
2.657899339933993410e+00 4.642451866196537744e-14
2.658699399939993935e+00 4.620554118990046073e-14
2.659499459945994460e+00 4.598770460631818082e-14
2.660299519951994984e+00 4.577100238420606397e-14
2.661099579957995953e+00 4.555542803733546130e-14
2.661899639963996478e+00 4.534097511998467747e-14
2.662699699969997003e+00 4.512763722666346891e-14
2.663499759975997527e+00 4.491540799184078587e-14
2.664299819981998052e+00 4.470428108967353045e-14
2.665099879987998577e+00 4.449425023373761185e-14
2.665899939993999546e+00 4.428530917676102736e-14
2.666700000000000070e+00 4.407745171035911439e-14
2.667500060006000595e+00 4.387067166477105826e-14
2.668300120012001120e+00 4.366496290859903166e-14
2.669100180018001645e+00 4.346031934854881726e-14
2.669900240024002169e+00 4.325673492917267682e-14
2.670700300030003138e+00 4.305420363261362151e-14
2.671500360036003663e+00 4.285271947835228846e-14
2.672300420042004188e+00 4.265227652295455582e-14
2.673100480048004712e+00 4.245286885982225634e-14
2.673900540054005237e+00 4.225449061894463577e-14
2.674700600060005762e+00 4.205713596665238594e-14
2.675500660066006731e+00 4.186079910537295914e-14
2.676300720072007255e+00 4.166547427338836880e-14
2.677100780078007780e+00 4.147115574459331218e-14
2.677900840084008305e+00 4.127783782825694066e-14
2.678700900090008830e+00 4.108551486878484460e-14
2.679500960096009354e+00 4.089418124548358790e-14
2.680301020102010323e+00 4.070383137232648565e-14
2.681101080108010848e+00 4.051445969772175480e-14
2.681901140114011373e+00 4.032606070428122647e-14
2.682701200120011897e+00 4.013862890859189176e-14
2.683501260126012422e+00 3.995215886098843222e-14
2.684301320132012947e+00 3.976664514532739730e-14
2.685101380138013916e+00 3.958208237876356547e-14
2.685901440144014440e+00 3.939846521152740973e-14
2.686701500150014965e+00 3.921578832670402089e-14
2.687501560156015490e+00 3.903404644001406298e-14
2.688301620162016015e+00 3.885323429959645157e-14
2.689101680168016539e+00 3.867334668579185245e-14
2.689901740174017508e+00 3.849437841092843963e-14
2.690701800180018033e+00 3.831632431910895970e-14
2.691501860186018558e+00 3.813917928599925400e-14
2.692301920192019082e+00 3.796293821861825753e-14
2.693101980198019607e+00 3.778759605512977753e-14
2.693902040204020132e+00 3.761314776463553427e-14
2.694702100210021101e+00 3.743958834696976056e-14
2.695502160216021625e+00 3.726691283249552423e-14
2.696302220222022150e+00 3.709511628190175732e-14
2.697102280228022675e+00 3.692419378600256991e-14
2.697902340234023200e+00 3.675414046553771877e-14
2.698702400240023724e+00 3.658495147097438239e-14
2.699502460246024693e+00 3.641662198231030551e-14
2.700302520252025218e+00 3.624914720887894411e-14
2.701102580258025743e+00 3.608252238915488188e-14
2.701902640264026267e+00 3.591674279056179620e-14
2.702702700270026792e+00 3.575180370928116883e-14
2.703502760276027761e+00 3.558770047006237872e-14
2.704302820282028286e+00 3.542442842603461230e-14
2.705102880288028810e+00 3.526198295851934179e-14
2.705902940294029335e+00 3.510035947684466521e-14
2.706703000300029860e+00 3.493955341816118624e-14
2.707503060306030385e+00 3.477956024725853779e-14
2.708303120312031353e+00 3.462037545638361582e-14
2.709103180318031878e+00 3.446199456506044773e-14
2.709903240324032403e+00 3.430441311991033833e-14
2.710703300330032928e+00 3.414762669447420574e-14
2.711503360336033452e+00 3.399163088903607226e-14
2.712303420342033977e+00 3.383642133044726190e-14
2.713103480348034946e+00 3.368199367195220098e-14
2.713903540354035471e+00 3.352834359301606784e-14
2.714703600360035995e+00 3.337546679915216479e-14
2.715503660366036520e+00 3.322335902175183971e-14
2.716303720372037045e+00 3.307201601791521542e-14
2.717103780378037570e+00 3.292143357028293516e-14
2.717903840384038539e+00 3.277160748686912595e-14
2.718703900390039063e+00 3.262253360089614810e-14
2.719503960396039588e+00 3.247420777062924989e-14
2.720304020402040113e+00 3.232662587921369621e-14
2.721104080408040637e+00 3.217978383451232003e-14
2.721904140414041162e+00 3.203367756894436128e-14
2.722704200420042131e+00 3.188830303932544794e-14
2.723504260426042656e+00 3.174365622670911081e-14
2.724304320432043180e+00 3.159973313622842431e-14
2.725104380438043705e+00 3.145652979693979952e-14
2.725904440444044230e+00 3.131404226166719984e-14
2.726704500450044755e+00 3.117226660684796603e-14
2.727504560456045724e+00 3.103119893237913984e-14
2.728304620462046248e+00 3.089083536146567448e-14
2.729104680468046773e+00 3.075117204046853164e-14
2.729904740474047298e+00 3.061220513875516388e-14
2.730704800480047822e+00 3.047393084854994034e-14
2.731504860486048347e+00 3.033634538478643409e-14
2.732304920492049316e+00 3.019944498496019546e-14
2.733104980498049841e+00 3.006322590898295157e-14
2.733905040504050366e+00 2.992768443903737394e-14
2.734705100510050890e+00 2.979281687943334168e-14
2.735505160516051415e+00 2.965861955646493049e-14
2.736305220522051940e+00 2.952508881826836721e-14
2.737105280528052909e+00 2.939222103468109508e-14
2.737905340534053433e+00 2.926001259710211381e-14
2.738705400540053958e+00 2.912845991835243957e-14
2.739505460546054483e+00 2.899755943253743292e-14
2.740305520552055007e+00 2.886730759490964440e-14
2.741105580558055532e+00 2.873770088173261286e-14
2.741905640564056501e+00 2.860873579014576836e-14
2.742705700570057026e+00 2.848040883803033213e-14
2.743505760576057551e+00 2.835271656387575604e-14
2.744305820582058075e+00 2.822565552664736129e-14
2.745105880588058600e+00 2.809922230565522969e-14
2.745905940594059125e+00 2.797341350042324327e-14
2.746706000600060094e+00 2.784822573055955648e-14
2.747506060606060618e+00 2.772365563562822647e-14
2.748306120612061143e+00 2.759969987502074232e-14
2.749106180618061668e+00 2.747635512782949175e-14
2.749906240624062193e+00 2.735361809272163806e-14
2.750706300630063161e+00 2.723148548781362811e-14
2.751506360636063686e+00 2.710995405054727810e-14
2.752306420642064211e+00 2.698902053756598861e-14
2.753106480648064736e+00 2.686868172459197578e-14
2.753906540654065260e+00 2.674893440630497923e-14
2.754706600660065785e+00 2.662977539622080272e-14
2.755506660666066754e+00 2.651120152657140725e-14
2.756306720672067279e+00 2.639320964818582783e-14
2.757106780678067803e+00 2.627579663037126055e-14
2.757906840684068328e+00 2.615895936079579370e-14
2.758706900690068853e+00 2.604269474537135971e-14
2.759506960696069378e+00 2.592699970813776633e-14
2.760307020702070346e+00 2.581187119114741877e-14
2.761107080708070871e+00 2.569730615435099798e-14
2.761907140714071396e+00 2.558330157548365330e-14
2.762707200720071921e+00 2.546985444995204385e-14
2.763507260726072445e+00 2.535696179072253805e-14
2.764307320732072970e+00 2.524462062820946035e-14
2.765107380738073939e+00 2.513282801016489378e-14
2.765907440744074464e+00 2.502158100156870635e-14
2.766707500750074988e+00 2.491087668451934431e-14
2.767507560756075513e+00 2.480071215812565095e-14
2.768307620762076038e+00 2.469108453839937011e-14
2.769107680768076563e+00 2.458199095814800933e-14
2.769907740774077531e+00 2.447342856686896219e-14
2.770707800780078056e+00 2.436539453064420795e-14
2.771507860786078581e+00 2.425788603203524787e-14
2.772307920792079106e+00 2.415090026997942058e-14
2.773107980798079630e+00 2.404443445968669373e-14
2.773908040804080155e+00 2.393848583253688809e-14
2.774708100810081124e+00 2.383305163597792080e-14
2.775508160816081649e+00 2.372812913342488481e-14
2.776308220822082173e+00 2.362371560415917566e-14
2.777108280828082698e+00 2.351980834322888359e-14
2.777908340834083223e+00 2.341640466134976308e-14
2.778708400840083748e+00 2.331350188480667577e-14
2.779508460846084716e+00 2.321109735535580951e-14
2.780308520852085241e+00 2.310918843012780316e-14
2.781108580858085766e+00 2.300777248153096591e-14
2.781908640864086291e+00 2.290684689715558533e-14
2.782708700870086815e+00 2.280640907967890750e-14
2.783508760876087340e+00 2.270645644677057782e-14
2.784308820882088309e+00 2.260698643099859616e-14
2.785108880888088834e+00 2.250799647973651212e-14
2.785908940894089358e+00 2.240948405507027951e-14
2.786709000900089883e+00 2.231144663370672004e-14
2.787509060906090408e+00 2.221388170688193661e-14
2.788309120912090933e+00 2.211678678027064160e-14
2.789109180918091901e+00 2.202015937389603429e-14
2.789909240924092426e+00 2.192399702204041025e-14
2.790709300930092951e+00 2.182829727315599170e-14
2.791509360936093476e+00 2.173305768977676124e-14
2.792309420942094000e+00 2.163827584843070895e-14
2.793109480948094525e+00 2.154394933955279896e-14
2.793909540954095494e+00 2.145007576739821055e-14
2.794709600960096019e+00 2.135665274995668359e-14
2.795509660966096543e+00 2.126367791886682301e-14
2.796309720972097068e+00 2.117114891933145092e-14
2.797109780978097593e+00 2.107906341003328675e-14
2.797909840984098562e+00 2.098741906305133442e-14
2.798709900990099086e+00 2.089621356377787514e-14
2.799509960996099611e+00 2.080544461083553925e-14
2.800310021002100136e+00 2.071510991599569066e-14
2.801110081008100661e+00 2.062520720409673557e-14
2.801910141014101185e+00 2.053573421296328000e-14
2.802710201020102154e+00 2.044668869332578273e-14
2.803510261026102679e+00 2.035806840874072890e-14
2.804310321032103204e+00 2.026987113551122639e-14
2.805110381038103728e+00 2.018209466260824916e-14
2.805910441044104253e+00 2.009473679159253997e-14
2.806710501050104778e+00 2.000779533653670881e-14
2.807510561056105747e+00 1.992126812394807284e-14
2.808310621062106271e+00 1.983515299269208637e-14
2.809110681068106796e+00 1.974944779391597602e-14
2.809910741074107321e+00 1.966415039097315201e-14
2.810710801080107846e+00 1.957925865934800135e-14
2.811510861086108370e+00 1.949477048658124897e-14
2.812310921092109339e+00 1.941068377219577008e-14
2.813110981098109864e+00 1.932699642762298000e-14
2.813911041104110389e+00 1.924370637612943220e-14
2.814711101110110913e+00 1.916081155274433148e-14
2.815511161116111438e+00 1.907830990418720801e-14
2.816311221122111963e+00 1.899619938879609948e-14
2.817111281128112932e+00 1.891447797645643051e-14
2.817911341134113457e+00 1.883314364853016351e-14
2.818711401140113981e+00 1.875219439778537232e-14
2.819511461146114506e+00 1.867162822832642801e-14
2.820311521152115031e+00 1.859144315552467380e-14
2.821111581158115555e+00 1.851163720594937132e-14
2.821911641164116524e+00 1.843220841729917069e-14
2.822711701170117049e+00 1.835315483833435685e-14
2.823511761176117574e+00 1.827447452880884971e-14
2.824311821182118099e+00 1.819616555940335612e-14
2.825111881188118623e+00 1.811822601165856911e-14
2.825911941194119148e+00 1.804065397790882783e-14
2.826712001200120117e+00 1.796344756121650328e-14
2.827512061206120642e+00 1.788660487530640610e-14
2.828312121212121166e+00 1.781012404450089800e-14
2.829112181218121691e+00 1.773400320365535666e-14
2.829912241224122216e+00 1.765824049809403817e-14
2.830712301230122740e+00 1.758283408354645697e-14
2.831512361236123709e+00 1.750778212608400561e-14
2.832312421242124234e+00 1.743308280205727189e-14
2.833112481248124759e+00 1.735873429803335908e-14
2.833912541254125284e+00 1.728473481073400771e-14
2.834712601260125808e+00 1.721108254697398868e-14
2.835512661266126333e+00 1.713777572359974247e-14
2.836312721272127302e+00 1.706481256742868740e-14
2.837112781278127827e+00 1.699219131518876128e-14
2.837912841284128351e+00 1.691991021345834177e-14
2.838712901290128876e+00 1.684796751860664323e-14
2.839512961296129401e+00 1.677636149673442907e-14
2.840313021302129926e+00 1.670509042361525424e-14
2.841113081308130894e+00 1.663415258463684024e-14
2.841913141314131419e+00 1.656354627474316641e-14
2.842713201320131944e+00 1.649326979837654233e-14
2.843513261326132469e+00 1.642332146942042797e-14
2.844313321332132993e+00 1.635369961114233285e-14
2.845113381338133962e+00 1.628440255613735248e-14
2.845913441344134487e+00 1.621542864627190996e-14
2.846713501350135012e+00 1.614677623262783840e-14
2.847513561356135536e+00 1.607844367544682298e-14
2.848313621362136061e+00 1.601042934407546472e-14
2.849113681368136586e+00 1.594273161691034415e-14
2.849913741374137555e+00 1.587534888134355526e-14
2.850713801380138079e+00 1.580827953370887674e-14
2.851513861386138604e+00 1.574152197922775713e-14
2.852313921392139129e+00 1.567507463195609192e-14
2.853113981398139654e+00 1.560893591473123106e-14
2.853914041404140178e+00 1.554310425911915367e-14
2.854714101410141147e+00 1.547757810536228012e-14
2.855514161416141672e+00 1.541235590232740413e-14
2.856314221422142197e+00 1.534743610745399075e-14
2.857114281428142721e+00 1.528281718670290676e-14
2.857914341434143246e+00 1.521849761450532457e-14
2.858714401440143771e+00 1.515447587371216567e-14
2.859514461446144740e+00 1.509075045554366720e-14
2.860314521452145264e+00 1.502731985953945652e-14
2.861114581458145789e+00 1.496418259350871097e-14
2.861914641464146314e+00 1.490133717348090139e-14
2.862714701470146839e+00 1.483878212365671553e-14
2.863514761476147363e+00 1.477651597635922438e-14
2.864314821482148332e+00 1.471453727198546821e-14
2.865114881488148857e+00 1.465284455895863265e-14
2.865914941494149382e+00 1.459143639367971680e-14
2.866715001500149906e+00 1.453031134048044448e-14
2.867515061506150431e+00 1.446946797157590426e-14
2.868315121512150956e+00 1.440890486701764056e-14
2.869115181518151925e+00 1.434862061464712351e-14
2.869915241524152449e+00 1.428861381004951540e-14
2.870715301530152974e+00 1.422888305650745603e-14
2.871515361536153499e+00 1.416942696495557385e-14
2.872315421542154024e+00 1.411024415393496080e-14
2.873115481548154548e+00 1.405133324954807312e-14
2.873915541554155517e+00 1.399269288541393826e-14
2.874715601560156042e+00 1.393432170262364259e-14
2.875515661566156567e+00 1.387621834969588701e-14
2.876315721572157091e+00 1.381838148253323200e-14
2.877115781578157616e+00 1.376080976437829211e-14
2.877915841584158141e+00 1.370350186577032028e-14
2.878715901590159110e+00 1.364645646450203345e-14
2.879515961596159634e+00 1.358967224557694781e-14
2.880316021602160159e+00 1.353314790116650894e-14
2.881116081608160684e+00 1.347688213056789249e-14
2.881916141614161209e+00 1.342087364016204468e-14
2.882716201620161733e+00 1.336512114337174644e-14
2.883516261626162702e+00 1.330962336062018716e-14
2.884316321632163227e+00 1.325437901928970570e-14
2.885116381638163752e+00 1.319938685368077910e-14
2.885916441644164276e+00 1.314464560497123214e-14
2.886716501650164801e+00 1.309015402117593285e-14
2.887516561656165326e+00 1.303591085710638394e-14
2.888316621662166295e+00 1.298191487433085374e-14
2.889116681668166819e+00 1.292816484113477537e-14
2.889916741674167344e+00 1.287465953248107180e-14
2.890716801680167869e+00 1.282139772997110092e-14
2.891516861686168394e+00 1.276837822180565266e-14
2.892316921692169363e+00 1.271559980274620173e-14
2.893116981698169887e+00 1.266306127407661157e-14
2.893917041704170412e+00 1.261076144356468530e-14
2.894717101710170937e+00 1.255869912542429090e-14
2.895517161716171461e+00 1.250687314027763473e-14
2.896317221722171986e+00 1.245528231511776066e-14
2.897117281728172955e+00 1.240392548327116282e-14
2.897917341734173480e+00 1.235280148436106093e-14
2.898717401740174004e+00 1.230190916427017558e-14
2.899517461746174529e+00 1.225124737510453365e-14
2.900317521752175054e+00 1.220081497515686996e-14
2.901117581758175579e+00 1.215061082887074984e-14
2.901917641764176548e+00 1.210063380680445194e-14
2.902717701770177072e+00 1.205088278559557676e-14
2.903517761776177597e+00 1.200135664792536804e-14
2.904317821782178122e+00 1.195205428248364005e-14
2.905117881788178646e+00 1.190297458393379945e-14
2.905917941794179171e+00 1.185411645287801867e-14
2.906718001800180140e+00 1.180547879582268067e-14
2.907518061806180665e+00 1.175706052514422437e-14
2.908318121812181190e+00 1.170886055905472357e-14
2.909118181818181714e+00 1.166087782156824509e-14
2.909918241824182239e+00 1.161311124246701463e-14
2.910718301830182764e+00 1.156555975726801945e-14
2.911518361836183733e+00 1.151822230718968383e-14
2.912318421842184257e+00 1.147109783911886935e-14
2.913118481848184782e+00 1.142418530557793845e-14
2.913918541854185307e+00 1.137748366469216810e-14
2.914718601860185831e+00 1.133099188015726771e-14
2.915518661866186356e+00 1.128470892120718567e-14
2.916318721872187325e+00 1.123863376258196331e-14
2.917118781878187850e+00 1.119276538449608106e-14
2.917918841884188375e+00 1.114710277260660107e-14
2.918718901890188899e+00 1.110164491798185417e-14
2.919518961896189424e+00 1.105639081707015051e-14
2.920319021902189949e+00 1.101133947166873158e-14
2.921119081908190918e+00 1.096648988889288466e-14
2.921919141914191442e+00 1.092184108114533354e-14
2.922719201920191967e+00 1.087739206608568112e-14
2.923519261926192492e+00 1.083314186660017872e-14
2.924319321932193017e+00 1.078908951077156163e-14
2.925119381938193541e+00 1.074523403184923170e-14
2.925919441944194510e+00 1.070157446821938637e-14
2.926719501950195035e+00 1.065810986337566516e-14
2.927519561956195560e+00 1.061483926588957051e-14
2.928319621962196084e+00 1.057176172938145191e-14
2.929119681968196609e+00 1.052887631249145850e-14
2.929919741974197134e+00 1.048618207885067458e-14
2.930719801980198103e+00 1.044367809705250769e-14
2.931519861986198627e+00 1.040136344062429904e-14
2.932319921992199152e+00 1.035923718799890719e-14
2.933119981998199677e+00 1.031729842248663879e-14
2.933920042004200202e+00 1.027554623224737340e-14
2.934720102010200726e+00 1.023397971026272297e-14
2.935520162016201695e+00 1.019259795430843599e-14
2.936320222022202220e+00 1.015140006692709177e-14
2.937120282028202745e+00 1.011038515540059922e-14
2.937920342034203269e+00 1.006955233172337874e-14
2.938720402040203794e+00 1.002890071257526166e-14
2.939520462046204319e+00 9.988429419294781016e-15
2.940320522052205288e+00 9.948137577852609003e-15
2.941120582058205812e+00 9.908024318825150668e-15
2.941920642064206337e+00 9.868088777368162808e-15
2.942720702070206862e+00 9.828330093190773629e-15
2.943520762076207387e+00 9.788747410529466114e-15
2.944320822082208355e+00 9.749339878122321714e-15
2.945120882088208880e+00 9.710106649183417080e-15
2.945920942094209405e+00 9.671046881377298097e-15
2.946721002100209930e+00 9.632159736793718985e-15
2.947521062106210454e+00 9.593444381922435039e-15
2.948321122112210979e+00 9.554899987628277772e-15
2.949121182118211948e+00 9.516525729126182742e-15
2.949921242124212473e+00 9.478320785956654397e-15
2.950721302130212997e+00 9.440284341961071572e-15
2.951521362136213522e+00 9.402415585257349555e-15
2.952321422142214047e+00 9.364713708215715746e-15
2.953121482148214572e+00 9.327177907434564200e-15
2.953921542154215540e+00 9.289807383716496344e-15
2.954721602160216065e+00 9.252601342044648844e-15
2.955521662166216590e+00 9.215558991558813199e-15
2.956321722172217115e+00 9.178679545532104399e-15
2.957121782178217639e+00 9.141962221347454443e-15
2.957921842184218164e+00 9.105406240474506606e-15
2.958721902190219133e+00 9.069010828446391369e-15
2.959521962196219658e+00 9.032775214836948856e-15
2.960322022202220182e+00 8.996698633237741421e-15
2.961122082208220707e+00 8.960780321235468567e-15
2.961922142214221232e+00 8.925019520389451270e-15
2.962722202220221757e+00 8.889415476209223603e-15
2.963522262226222725e+00 8.853967438132204813e-15
2.964322322232223250e+00 8.818674659501709036e-15
2.965122382238223775e+00 8.783536397544830370e-15
2.965922442244224300e+00 8.748551913350648225e-15
2.966722502250224824e+00 8.713720471848475275e-15
2.967522562256225349e+00 8.679041341786293154e-15
2.968322622262226318e+00 8.644513795709257575e-15
2.969122682268226843e+00 8.610137109938454303e-15
2.969922742274227367e+00 8.575910564549547852e-15
2.970722802280227892e+00 8.541833443351797779e-15
2.971522862286228417e+00 8.507905033867134939e-15
2.972322922292228942e+00 8.474124627309272451e-15
2.973122982298229910e+00 8.440491518563081714e-15
2.973923042304230435e+00 8.407005006163963697e-15
2.974723102310230960e+00 8.373664392277422176e-15
2.975523162316231485e+00 8.340468982678790004e-15
2.976323222322232009e+00 8.307418086732890705e-15
2.977123282328232534e+00 8.274511017374170219e-15
2.977923342334233503e+00 8.241747091086530464e-15
2.978723402340234028e+00 8.209125627883674075e-15
2.979523462346234552e+00 8.176645951289229846e-15
2.980323522352235077e+00 8.144307388317250510e-15
2.981123582358235602e+00 8.112109269452716826e-15
2.981923642364236127e+00 8.080050928632155274e-15
2.982723702370237095e+00 8.048131703224386687e-15
2.983523762376237620e+00 8.016350934011457908e-15
2.984323822382238145e+00 7.984707965169519803e-15
2.985123882388238670e+00 7.953202144250005037e-15
2.985923942394239194e+00 7.921832822160816897e-15
2.986724002400239719e+00 7.890599353147633293e-15
2.987524062406240688e+00 7.859501094775371675e-15
2.988324122412241213e+00 7.828537407909759671e-15
2.989124182418241737e+00 7.797707656698885204e-15
2.989924242424242262e+00 7.767011208555070049e-15
2.990724302430242787e+00 7.736447434136727606e-15
2.991524362436243756e+00 7.706015707330296414e-15
2.992324422442244281e+00 7.675715405232392954e-15
2.993124482448244805e+00 7.645545908131981820e-15
2.993924542454245330e+00 7.615506599492662636e-15
2.994724602460245855e+00 7.585596865935127367e-15
2.995524662466246379e+00 7.555816097219628669e-15
2.996324722472247348e+00 7.526163686228626537e-15
2.997124782478247873e+00 7.496639028949546950e-15
2.997924842484248398e+00 7.467241524457515293e-15
2.998724902490248923e+00 7.437970574898381642e-15
2.999524962496249447e+00 7.408825585471686102e-15
3.000325022502249972e+00 7.379805964413835564e-15
3.001125082508250941e+00 7.350911122981274141e-15
3.001925142514251466e+00 7.322140475433940758e-15
3.002725202520251990e+00 7.293493439018524787e-15
3.003525262526252515e+00 7.264969433952153988e-15
3.004325322532253040e+00 7.236567883405921508e-15
3.005125382538253564e+00 7.208288213488636928e-15
3.005925442544254533e+00 7.180129853230686169e-15
3.006725502550255058e+00 7.152092234567894552e-15
3.007525562556255583e+00 7.124174792325596541e-15
3.008325622562256108e+00 7.096376964202647112e-15
3.009125682568256632e+00 7.068698190755719472e-15
3.009925742574257157e+00 7.041137915383573603e-15
3.010725802580258126e+00 7.013695584311403674e-15
3.011525862586258651e+00 6.986370646575411086e-15
3.012325922592259175e+00 6.959162554007239452e-15
3.013125982598259700e+00 6.932070761218756682e-15
3.013926042604260225e+00 6.905094725586748717e-15
3.014726102610260750e+00 6.878233907237780499e-15
3.015526162616261718e+00 6.851487769033127935e-15
3.016326222622262243e+00 6.824855776553839245e-15
3.017126282628262768e+00 6.798337398085736341e-15
3.017926342634263293e+00 6.771932104604739657e-15
3.018726402640263817e+00 6.745639369762071476e-15
3.019526462646264342e+00 6.719458669869646233e-15
3.020326522652265311e+00 6.693389483885536538e-15
3.021126582658265836e+00 6.667431293399555166e-15
3.021926642664266360e+00 6.641583582618813381e-15
3.022726702670266885e+00 6.615845838353444130e-15
3.023526762676267410e+00 6.590217550002478280e-15
3.024326822682267935e+00 6.564698209539614352e-15
3.025126882688268903e+00 6.539287311499233599e-15
3.025926942694269428e+00 6.513984352962537350e-15
3.026727002700269953e+00 6.488788833543473736e-15
3.027527062706270478e+00 6.463700255375112479e-15
3.028327122712271002e+00 6.438718123095884794e-15
3.029127182718271527e+00 6.413841943835931361e-15
3.029927242724272496e+00 6.389071227203578887e-15
3.030727302730273021e+00 6.364405485271878186e-15
3.031527362736273545e+00 6.339844232565188030e-15
3.032327422742274070e+00 6.315386986045848129e-15
3.033127482748274595e+00 6.291033265101009886e-15
3.033927542754275120e+00 6.266782591529398527e-15
3.034727602760276088e+00 6.242634489528266122e-15
3.035527662766276613e+00 6.218588485680428244e-15
3.036327722772277138e+00 6.194644108941280099e-15
3.037127782778277663e+00 6.170800890625945198e-15
3.037927842784278187e+00 6.147058364396494230e-15
3.038727902790279156e+00 6.123416066249301989e-15
3.039527962796279681e+00 6.099873534502363281e-15
3.040328022802280206e+00 6.076430309782717688e-15
3.041128082808280730e+00 6.053085935014025016e-15
3.041928142814281255e+00 6.029839955404104440e-15
3.042728202820281780e+00 6.006691918432633013e-15
3.043528262826282749e+00 5.983641373838842588e-15
3.044328322832283273e+00 5.960687873609391874e-15
3.045128382838283798e+00 5.937830971966125675e-15
3.045928442844284323e+00 5.915070225354130754e-15
3.046728502850284848e+00 5.892405192429713589e-15
3.047528562856285372e+00 5.869835434048472798e-15
3.048328622862286341e+00 5.847360513253433880e-15
3.049128682868286866e+00 5.824979995263375651e-15
3.049928742874287391e+00 5.802693447460987079e-15
3.050728802880287915e+00 5.780500439381307313e-15
3.051528862886288440e+00 5.758400542700131007e-15
3.052328922892288965e+00 5.736393331222490948e-15
3.053128982898289934e+00 5.714478380871250342e-15
3.053929042904290458e+00 5.692655269675719551e-15
3.054729102910290983e+00 5.670923577760322526e-15
3.055529162916291508e+00 5.649282887333352383e-15
3.056329222922292033e+00 5.627732782675849256e-15
3.057129282928292557e+00 5.606272850130416617e-15
3.057929342934293526e+00 5.584902678090222183e-15
3.058729402940294051e+00 5.563621856988009088e-15
3.059529462946294576e+00 5.542429979285137027e-15
3.060329522952295100e+00 5.521326639460772492e-15
3.061129582958295625e+00 5.500311434001036416e-15
3.061929642964296150e+00 5.479383961388318262e-15
3.062729702970297119e+00 5.458543822090586957e-15
3.063529762976297643e+00 5.437790618550782291e-15
3.064329822982298168e+00 5.417123955176271791e-15
3.065129882988298693e+00 5.396543438328329684e-15
3.065929942994299218e+00 5.376048676311721564e-15
3.066730003000299742e+00 5.355639279364390040e-15
3.067530063006300711e+00 5.335314859647040977e-15
3.068330123012301236e+00 5.315075031233005851e-15
3.069130183018301761e+00 5.294919410097971564e-15
3.069930243024302285e+00 5.274847614109863306e-15
3.070730303030302810e+00 5.254859263018783421e-15
3.071530363036303335e+00 5.234953978446982620e-15
3.072330423042304304e+00 5.215131383878921120e-15
3.073130483048304828e+00 5.195391104651342411e-15
3.073930543054305353e+00 5.175732767943448777e-15
3.074730603060305878e+00 5.156156002767057895e-15
3.075530663066306403e+00 5.136660439956951121e-15
3.076330723072306927e+00 5.117245712161132629e-15
3.077130783078307896e+00 5.097911453831218729e-15
3.077930843084308421e+00 5.078657301212906840e-15
3.078730903090308946e+00 5.059482892336404249e-15
3.079530963096309470e+00 5.040387867007013047e-15
3.080331023102309995e+00 5.021371866795697729e-15
3.081131083108310520e+00 5.002434535029757695e-15
3.081931143114311489e+00 4.983575516783491873e-15
3.082731203120312014e+00 4.964794458869034521e-15
3.083531263126312538e+00 4.946091009827046671e-15
3.084331323132313063e+00 4.927464819917660792e-15
3.085131383138313588e+00 4.908915541111370234e-15
3.085931443144314557e+00 4.890442827079958121e-15
3.086731503150315081e+00 4.872046333187606886e-15
3.087531563156315606e+00 4.853725716481856345e-15
3.088331623162316131e+00 4.835480635684755049e-15
3.089131683168316655e+00 4.817310751184064482e-15
3.089931743174317180e+00 4.799215725024438017e-15
3.090731803180318149e+00 4.781195220898681921e-15
3.091531863186318674e+00 4.763248904139134674e-15
3.092331923192319199e+00 4.745376441708939809e-15
3.093131983198319723e+00 4.727577502193536465e-15
3.093932043204320248e+00 4.709851755792067114e-15
3.094732103210320773e+00 4.692198874308945430e-15
3.095532163216321742e+00 4.674618531145350785e-15
3.096332223222322266e+00 4.657110401290912875e-15
3.097132283228322791e+00 4.639674161315296142e-15
3.097932343234323316e+00 4.622309489359939617e-15
3.098732403240323841e+00 4.605016065129792026e-15
3.099532463246324365e+00 4.587793569885116308e-15
3.100332523252325334e+00 4.570641686433317022e-15
3.101132583258325859e+00 4.553560099120857675e-15
3.101932643264326384e+00 4.536548493825164641e-15
3.102732703270326908e+00 4.519606557946604451e-15
3.103532763276327433e+00 4.502733980400550214e-15
3.104332823282327958e+00 4.485930451609380990e-15
3.105132883288328927e+00 4.469195663494659450e-15
3.105932943294329451e+00 4.452529309469286648e-15
3.106733003300329976e+00 4.435931084429639448e-15
3.107533063306330501e+00 4.419400684747887807e-15
3.108333123312331026e+00 4.402937808264270249e-15
3.109133183318331550e+00 4.386542154279382749e-15
3.109933243324332519e+00 4.370213423546602515e-15
3.110733303330333044e+00 4.353951318264504664e-15
3.111533363336333569e+00 4.337755542069301785e-15
3.112333423342334093e+00 4.321625800027353697e-15
3.113133483348334618e+00 4.305561798627724554e-15
3.113933543354335143e+00 4.289563245774751771e-15
3.114733603360336112e+00 4.273629850780693053e-15
3.115533663366336636e+00 4.257761324358404186e-15
3.116333723372337161e+00 4.241957378614031032e-15
3.117133783378337686e+00 4.226217727039754375e-15
3.117933843384338211e+00 4.210542084506614441e-15
3.118733903390338735e+00 4.194930167257311753e-15
3.119533963396339704e+00 4.179381692899105808e-15
3.120334023402340229e+00 4.163896380396723215e-15
3.121134083408340754e+00 4.148473950065304488e-15
3.121934143414341278e+00 4.133114123563380822e-15
3.122734203420341803e+00 4.117816623885943947e-15
3.123534263426342328e+00 4.102581175357471809e-15
3.124334323432343297e+00 4.087407503625086780e-15
3.125134383438343821e+00 4.072295335651655490e-15
3.125934443444344346e+00 4.057244399709003837e-15
3.126734503450344871e+00 4.042254425371128836e-15
3.127534563456345396e+00 4.027325143507463329e-15
3.128334623462345920e+00 4.012456286276176971e-15
3.129134683468346889e+00 3.997647587117487487e-15
3.129934743474347414e+00 3.982898780747101287e-15
3.130734803480347939e+00 3.968209603149530239e-15
3.131534863486348463e+00 3.953579791571615909e-15
3.132334923492348988e+00 3.939009084515957563e-15
3.133134983498349957e+00 3.924497221734473480e-15
3.133935043504350482e+00 3.910043944221938609e-15
3.134735103510351006e+00 3.895648994209560080e-15
3.135535163516351531e+00 3.881312115158628457e-15
3.136335223522352056e+00 3.867033051754168981e-15
3.137135283528352581e+00 3.852811549898628318e-15
3.137935343534353549e+00 3.838647356705625202e-15
3.138735403540354074e+00 3.824540220493717649e-15
3.139535463546354599e+00 3.810489890780174105e-15
3.140335523552355124e+00 3.796496118274844001e-15
3.141135583558355648e+00 3.782558654873997537e-15
3.141935643564356173e+00 3.768677253654258552e-15
3.142735703570357142e+00 3.754851668866508998e-15
3.143535763576357667e+00 3.741081655929903061e-15
3.144335823582358191e+00 3.727366971425824487e-15
3.145135883588358716e+00 3.713707373091937785e-15
3.145935943594359241e+00 3.700102619816283599e-15
3.146736003600359766e+00 3.686552471631335429e-15
3.147536063606360734e+00 3.673056689708176267e-15
3.148336123612361259e+00 3.659615036350666541e-15
3.149136183618361784e+00 3.646227274989591557e-15
3.149936243624362309e+00 3.632893170176948574e-15
3.150736303630362833e+00 3.619612487580186534e-15
3.151536363636363358e+00 3.606384993976485249e-15
3.152336423642364327e+00 3.593210457247130817e-15
3.153136483648364852e+00 3.580088646371823207e-15
3.153936543654365376e+00 3.567019331423090332e-15
3.154736603660365901e+00 3.554002283560683982e-15
3.155536663666366426e+00 3.541037275026057797e-15
3.156336723672366951e+00 3.528124079136838537e-15
3.157136783678367919e+00 3.515262470281311546e-15
3.157936843684368444e+00 3.502452223913021400e-15
3.158736903690368969e+00 3.489693116545256973e-15
3.159536963696369494e+00 3.476984925745728998e-15
3.160337023702370018e+00 3.464327430131168339e-15
3.161137083708370543e+00 3.451720409361968445e-15
3.161937143714371512e+00 3.439163644136898401e-15
3.162737203720372037e+00 3.426656916187823477e-15
3.163537263726372561e+00 3.414200008274434356e-15
3.164337323732373086e+00 3.401792704179027634e-15
3.165137383738373611e+00 3.389434788701314721e-15
3.165937443744374136e+00 3.377126047653243759e-15
3.166737503750375105e+00 3.364866267853866504e-15
3.167537563756375629e+00 3.352655237124247408e-15
3.168337623762376154e+00 3.340492744282342737e-15
3.169137683768376679e+00 3.328378579137949486e-15
3.169937743774377203e+00 3.316312532487714655e-15
3.170737803780377728e+00 3.304294396110090484e-15
3.171537863786378697e+00 3.292323962760383952e-15
3.172337923792379222e+00 3.280401026165809441e-15
3.173137983798379747e+00 3.268525381020563481e-15
3.173938043804380271e+00 3.256696822980920400e-15
3.174738103810380796e+00 3.244915148660388326e-15
3.175538163816381321e+00 3.233180155624862031e-15
3.176338223822382290e+00 3.221491642387796283e-15
3.177138283828382814e+00 3.209849408405446651e-15
3.177938343834383339e+00 3.198253254072067709e-15
3.178738403840383864e+00 3.186702980715214970e-15
3.179538463846384388e+00 3.175198390591012122e-15
3.180338523852384913e+00 3.163739286879478995e-15
3.181138583858385882e+00 3.152325473679868998e-15
3.181938643864386407e+00 3.140956756006036537e-15
3.182738703870386932e+00 3.129632939781815074e-15
3.183538763876387456e+00 3.118353831836455938e-15
3.184338823882387981e+00 3.107119239900059634e-15
3.185138883888388950e+00 3.095928972599018597e-15
3.185938943894389475e+00 3.084782839451578660e-15
3.186739003900389999e+00 3.073680650863250256e-15
3.187539063906390524e+00 3.062622218122436548e-15
3.188339123912391049e+00 3.051607353395949546e-15
3.189139183918391574e+00 3.040635869724612993e-15
3.189939243924392542e+00 3.029707581018866044e-15
3.190739303930393067e+00 3.018822302054418223e-15
3.191539363936393592e+00 3.007979848467871636e-15
3.192339423942394117e+00 2.997180036752439824e-15
3.193139483948394641e+00 2.986422684253613762e-15
3.193939543954395166e+00 2.975707609164940271e-15
3.194739603960396135e+00 2.965034630523710099e-15
3.195539663966396660e+00 2.954403568206812857e-15
3.196339723972397184e+00 2.943814242926447585e-15
3.197139783978397709e+00 2.933266476225988729e-15
3.197939843984398234e+00 2.922760090475842250e-15
3.198739903990398759e+00 2.912294908869260328e-15
3.199539963996399727e+00 2.901870755418278723e-15
3.200340024002400252e+00 2.891487454949594982e-15
3.201140084008400777e+00 2.881144833100506590e-15
3.201940144014401302e+00 2.870842716314862143e-15
3.202740204020401826e+00 2.860580931839038159e-15
3.203540264026402351e+00 2.850359307717934422e-15
3.204340324032403320e+00 2.840177672790981560e-15
3.205140384038403845e+00 2.830035856688206995e-15
3.205940444044404369e+00 2.819933689826257899e-15
3.206740504050404894e+00 2.809871003404514479e-15
3.207540564056405419e+00 2.799847629401163027e-15
3.208340624062405944e+00 2.789863400569337991e-15
3.209140684068406912e+00 2.779918150433262087e-15
3.209940744074407437e+00 2.770011713284415978e-15
3.210740804080407962e+00 2.760143924177704806e-15
3.211540864086408487e+00 2.750314618927677974e-15
3.212340924092409011e+00 2.740523634104742609e-15
3.213140984098409536e+00 2.730770807031432646e-15
3.213941044104410505e+00 2.721055975778634920e-15
3.214741104110411030e+00 2.711378979161936734e-15
3.215541164116411554e+00 2.701739656737844462e-15
3.216341224122412079e+00 2.692137848800191859e-15
3.217141284128412604e+00 2.682573396376430839e-15
3.217941344134413129e+00 2.673046141224019678e-15
3.218741404140414097e+00 2.663555925826800165e-15
3.219541464146414622e+00 2.654102593391395668e-15
3.220341524152415147e+00 2.644685987843651397e-15
3.221141584158415672e+00 2.635305953825045876e-15
3.221941644164416196e+00 2.625962336689166311e-15
3.222741704170416721e+00 2.616654982498193035e-15
3.223541764176417690e+00 2.607383738019381973e-15
3.224341824182418215e+00 2.598148450721613380e-15
3.225141884188418739e+00 2.588948968771869572e-15
3.225941944194419264e+00 2.579785141031842040e-15
3.226742004200419789e+00 2.570656817054461642e-15
3.227542064206420314e+00 2.561563847080525041e-15
3.228342124212421282e+00 2.552506082035265526e-15
3.229142184218421807e+00 2.543483373525016524e-15
3.229942244224422332e+00 2.534495573833822658e-15
3.230742304230422857e+00 2.525542535920102857e-15
3.231542364236423381e+00 2.516624113413357265e-15
3.232342424242424350e+00 2.507740160610831142e-15
3.233142484248424875e+00 2.498890532474252534e-15
3.233942544254425400e+00 2.490075084626540352e-15
3.234742604260425924e+00 2.481293673348578725e-15
3.235542664266426449e+00 2.472546155575955055e-15
3.236342724272426974e+00 2.463832388895768289e-15
3.237142784278427943e+00 2.455152231543403266e-15
3.237942844284428467e+00 2.446505542399379612e-15
3.238742904290428992e+00 2.437892180986155275e-15
3.239542964296429517e+00 2.429312007464981734e-15
3.240343024302430042e+00 2.420764882632780499e-15
3.241143084308430566e+00 2.412250667919033032e-15
3.241943144314431535e+00 2.403769225382638708e-15
3.242743204320432060e+00 2.395320417708906898e-15
3.243543264326432585e+00 2.386904108206400726e-15
3.244343324332433109e+00 2.378520160803953997e-15
3.245143384338433634e+00 2.370168440047589514e-15
3.245943444344434159e+00 2.361848811097536387e-15
3.246743504350435128e+00 2.353561139725198450e-15
3.247543564356435652e+00 2.345305292310179064e-15
3.248343624362436177e+00 2.337081135837311063e-15
3.249143684368436702e+00 2.328888537893687080e-15
3.249943744374437227e+00 2.320727366665730906e-15
3.250743804380437751e+00 2.312597490936265292e-15
3.251543864386438720e+00 2.304498780081598291e-15
3.252343924392439245e+00 2.296431104068643129e-15
3.253143984398439770e+00 2.288394333452025054e-15
3.253944044404440294e+00 2.280388339371213830e-15
3.254744104410440819e+00 2.272412993547681469e-15
3.255544164416441344e+00 2.264468168282065488e-15
3.256344224422442313e+00 2.256553736451342816e-15
3.257144284428442838e+00 2.248669571506045901e-15
3.257944344434443362e+00 2.240815547467438984e-15
3.258744404440443887e+00 2.232991538924755905e-15
3.259544464446444412e+00 2.225197421032458017e-15
3.260344524452444936e+00 2.217433069507458189e-15
3.261144584458445905e+00 2.209698360626395685e-15
3.261944644464446430e+00 2.201993171222934314e-15
3.262744704470446955e+00 2.194317378685036127e-15
3.263544764476447479e+00 2.186670860952285605e-15
3.264344824482448004e+00 2.179053496513195690e-15
3.265144884488448529e+00 2.171465164402569450e-15
3.265944944494449498e+00 2.163905744198827806e-15
3.266745004500450023e+00 2.156375116021412602e-15
3.267545064506450547e+00 2.148873160528100144e-15
3.268345124512451072e+00 2.141399758912468952e-15
3.269145184518451597e+00 2.133954792901244061e-15
3.269945244524452121e+00 2.126538144751758467e-15
3.270745304530453090e+00 2.119149697249365269e-15
3.271545364536453615e+00 2.111789333704885309e-15
3.272345424542454140e+00 2.104456937952082421e-15
3.273145484548454665e+00 2.097152394345112261e-15
3.273945544554455189e+00 2.089875587756027919e-15
3.274745604560455714e+00 2.082626403572267407e-15
3.275545664566456683e+00 2.075404727694169924e-15
3.276345724572457208e+00 2.068210446532511851e-15
3.277145784578457732e+00 2.061043447006022233e-15
3.277945844584458257e+00 2.053903616538944017e-15
3.278745904590458782e+00 2.046790843058610275e-15
3.279545964596459751e+00 2.039705014992986116e-15
3.280346024602460275e+00 2.032646021268302887e-15
3.281146084608460800e+00 2.025613751306622176e-15
3.281946144614461325e+00 2.018608095023458974e-15
3.282746204620461850e+00 2.011628942825420609e-15
3.283546264626462374e+00 2.004676185607823208e-15
3.284346324632463343e+00 1.997749714752351932e-15
3.285146384638463868e+00 1.990849422124735024e-15
3.285946444644464393e+00 1.983975200072403648e-15
3.286746504650464917e+00 1.977126941422174613e-15
3.287546564656465442e+00 1.970304539477953605e-15
3.288346624662465967e+00 1.963507888018456166e-15
3.289146684668466936e+00 1.956736881294914871e-15
3.289946744674467460e+00 1.949991414028825945e-15
3.290746804680467985e+00 1.943271381409669459e-15
3.291546864686468510e+00 1.936576679092705248e-15
3.292346924692469035e+00 1.929907203196702967e-15
3.293146984698469559e+00 1.923262850301749055e-15
3.293947044704470528e+00 1.916643517447021362e-15
3.294747104710471053e+00 1.910049102128605971e-15
3.295547164716471578e+00 1.903479502297296284e-15
3.296347224722472102e+00 1.896934616356433506e-15
3.297147284728472627e+00 1.890414343159726636e-15
3.297947344734473152e+00 1.883918582009111887e-15
3.298747404740474121e+00 1.877447232652606201e-15
3.299547464746474645e+00 1.871000195282188361e-15
3.300347524752475170e+00 1.864577370531661187e-15
3.301147584758475695e+00 1.858178659474548820e-15
3.301947644764476220e+00 1.851803963622004667e-15
3.302747704770476744e+00 1.845453184920724073e-15
3.303547764776477713e+00 1.839126225750858180e-15
3.304347824782478238e+00 1.832822988923963280e-15
3.305147884788478763e+00 1.826543377680929665e-15
3.305947944794479287e+00 1.820287295689950701e-15
3.306748004800479812e+00 1.814054647044476919e-15
3.307548064806480337e+00 1.807845336261198899e-15
3.308348124812481306e+00 1.801659268278032909e-15
3.309148184818481830e+00 1.795496348452117991e-15
3.309948244824482355e+00 1.789356482557822906e-15
3.310748304830482880e+00 1.783239576784761746e-15
3.311548364836483405e+00 1.777145537735818638e-15
3.312348424842483929e+00 1.771074272425198062e-15
3.313148484848484898e+00 1.765025688276446202e-15
3.313948544854485423e+00 1.758999693120545640e-15
3.314748604860485948e+00 1.752996195193944000e-15
3.315548664866486472e+00 1.747015103136663438e-15
3.316348724872486997e+00 1.741056325990357285e-15
3.317148784878487522e+00 1.735119773196435321e-15
3.317948844884488491e+00 1.729205354594146247e-15
3.318748904890489015e+00 1.723312980418723274e-15
3.319548964896489540e+00 1.717442561299467978e-15
3.320349024902490065e+00 1.711594008257921129e-15
3.321149084908490590e+00 1.705767232705990724e-15
3.321949144914491114e+00 1.699962146444108619e-15
3.322749204920492083e+00 1.694178661659395040e-15
3.323549264926492608e+00 1.688416690923834548e-15
3.324349324932493133e+00 1.682676147192451398e-15
3.325149384938493657e+00 1.676956943801503049e-15
3.325949444944494182e+00 1.671258994466678405e-15
3.326749504950495151e+00 1.665582213281310062e-15
3.327549564956495676e+00 1.659926514714604888e-15
3.328349624962496200e+00 1.654291813609839706e-15
3.329149684968496725e+00 1.648678025182628755e-15
3.329949744974497250e+00 1.643085065019160784e-15
3.330749804980497775e+00 1.637512849074433975e-15
3.331549864986498743e+00 1.631961293670553779e-15
3.332349924992499268e+00 1.626430315494973365e-15
3.333149984998499793e+00 1.620919831598796180e-15
3.333950045004500318e+00 1.615429759395049537e-15
3.334750105010500842e+00 1.609960016656992107e-15
3.335550165016501367e+00 1.604510521516414913e-15
3.336350225022502336e+00 1.599081192461962828e-15
3.337150285028502861e+00 1.593671948337455096e-15
3.337950345034503385e+00 1.588282708340211560e-15
3.338750405040503910e+00 1.582913392019401185e-15
3.339550465046504435e+00 1.577563919274392550e-15
3.340350525052504960e+00 1.572234210353096056e-15
3.341150585058505929e+00 1.566924185850345971e-15
3.341950645064506453e+00 1.561633766706274986e-15
3.342750705070506978e+00 1.556362874204676732e-15
3.343550765076507503e+00 1.551111429971414258e-15
3.344350825082508027e+00 1.545879355972808974e-15
3.345150885088508552e+00 1.540666574514053865e-15
3.345950945094509521e+00 1.535473008237616433e-15
3.346751005100510046e+00 1.530298580121676762e-15
3.347551065106510571e+00 1.525143213478547422e-15
3.348351125112511095e+00 1.520006831953100484e-15
3.349151185118511620e+00 1.514889359521238311e-15
3.349951245124512145e+00 1.509790720488331814e-15
3.350751305130513114e+00 1.504710839487677437e-15
3.351551365136513638e+00 1.499649641478980967e-15
3.352351425142514163e+00 1.494607051746823791e-15
3.353151485148514688e+00 1.489582995899145920e-15
3.353951545154515212e+00 1.484577399865742807e-15
3.354751605160515737e+00 1.479590189896767900e-15
3.355551665166516706e+00 1.474621292561225321e-15
3.356351725172517231e+00 1.469670634745508897e-15
3.357151785178517756e+00 1.464738143651898591e-15
3.357951845184518280e+00 1.459823746797101701e-15
3.358751905190518805e+00 1.454927372010790116e-15
3.359551965196519330e+00 1.450048947434140919e-15
3.360352025202520299e+00 1.445188401518388242e-15
3.361152085208520823e+00 1.440345663023389900e-15
3.361952145214521348e+00 1.435520661016177075e-15
3.362752205220521873e+00 1.430713324869538700e-15
3.363552265226522398e+00 1.425923584260595991e-15
3.364352325232522922e+00 1.421151369169396696e-15
3.365152385238523891e+00 1.416396609877496725e-15
3.365952445244524416e+00 1.411659236966577862e-15
3.366752505250524941e+00 1.406939181317042025e-15
3.367552565256525465e+00 1.402236374106624634e-15
3.368352625262525990e+00 1.397550746809032063e-15
3.369152685268526515e+00 1.392882231192556783e-15
3.369952745274527484e+00 1.388230759318713039e-15
3.370752805280528008e+00 1.383596263540891633e-15
3.371552865286528533e+00 1.378978676502989485e-15
3.372352925292529058e+00 1.374377931138083157e-15
3.373152985298529583e+00 1.369793960667082471e-15
3.373953045304530551e+00 1.365226698597398311e-15
3.374753105310531076e+00 1.360676078721626024e-15
3.375553165316531601e+00 1.356142035116220325e-15
3.376353225322532126e+00 1.351624502140185197e-15
3.377153285328532650e+00 1.347123414433771285e-15
3.377953345334533175e+00 1.342638706917175657e-15
3.378753405340534144e+00 1.338170314789251817e-15
3.379553465346534669e+00 1.333718173526227613e-15
3.380353525352535193e+00 1.329282218880416429e-15
3.381153585358535718e+00 1.324862386878951858e-15
3.381953645364536243e+00 1.320458613822519408e-15
3.382753705370536768e+00 1.316070836284094719e-15
3.383553765376537736e+00 1.311698991107692233e-15
3.384353825382538261e+00 1.307343015407121163e-15
3.385153885388538786e+00 1.303002846564732577e-15
3.385953945394539311e+00 1.298678422230191348e-15
3.386754005400539835e+00 1.294369680319249273e-15
3.387554065406540360e+00 1.290076559012514449e-15
3.388354125412541329e+00 1.285798996754238601e-15
3.389154185418541854e+00 1.281536932251109725e-15
3.389954245424542378e+00 1.277290304471039219e-15
3.390754305430542903e+00 1.273059052641961037e-15
3.391554365436543428e+00 1.268843116250650372e-15
3.392354425442543953e+00 1.264642435041523598e-15
3.393154485448544921e+00 1.260456949015459713e-15
3.393954545454545446e+00 1.256286598428634406e-15
3.394754605460545971e+00 1.252131323791337153e-15
3.395554665466546496e+00 1.247991065866805487e-15
3.396354725472547020e+00 1.243865765670080550e-15
3.397154785478547545e+00 1.239755364466842145e-15
3.397954845484548514e+00 1.235659803772263708e-15
3.398754905490549039e+00 1.231579025349878512e-15
3.399554965496549563e+00 1.227512971210431091e-15
3.400355025502550088e+00 1.223461583610756264e-15
3.401155085508550613e+00 1.219424805052647123e-15
3.401955145514551138e+00 1.215402578281742538e-15
3.402755205520552106e+00 1.211394846286406782e-15
3.403555265526552631e+00 1.207401552296633210e-15
3.404355325532553156e+00 1.203422639782923284e-15
3.405155385538553681e+00 1.199458052455201107e-15
3.405955445544554205e+00 1.195507734261718281e-15
3.406755505550554730e+00 1.191571629387966858e-15
3.407555565556555699e+00 1.187649682255598210e-15
3.408355625562556224e+00 1.183741837521346623e-15
3.409155685568556748e+00 1.179848040075959210e-15
3.409955745574557273e+00 1.175968235043124244e-15
3.410755805580557798e+00 1.172102367778422168e-15
3.411555865586558323e+00 1.168250383868256887e-15
3.412355925592559291e+00 1.164412229128816445e-15
3.413155985598559816e+00 1.160587849605021865e-15
3.413956045604560341e+00 1.156777191569490587e-15
3.414756105610560866e+00 1.152980201521495962e-15
3.415556165616561390e+00 1.149196826185944491e-15
3.416356225622561915e+00 1.145427012512344394e-15
3.417156285628562884e+00 1.141670707673791325e-15
3.417956345634563409e+00 1.137927859065952129e-15
3.418756405640563933e+00 1.134198414306051348e-15
3.419556465646564458e+00 1.130482321231869962e-15
3.420356525652564983e+00 1.126779527900742352e-15
3.421156585658565508e+00 1.123089982588563123e-15
3.421956645664566476e+00 1.119413633788796886e-15
3.422756705670567001e+00 1.115750430211494553e-15
3.423556765676567526e+00 1.112100320782302126e-15
3.424356825682568051e+00 1.108463254641500264e-15
3.425156885688568575e+00 1.104839181143020178e-15
3.425956945694569544e+00 1.101228049853480432e-15
3.426757005700570069e+00 1.097629810551232615e-15
3.427557065706570594e+00 1.094044413225395782e-15
3.428357125712571118e+00 1.090471808074900743e-15
3.429157185718571643e+00 1.086911945507551124e-15
3.429957245724572168e+00 1.083364776139078312e-15
3.430757305730573137e+00 1.079830250792191072e-15
3.431557365736573662e+00 1.076308320495665404e-15
3.432357425742574186e+00 1.072798936483387844e-15
3.433157485748574711e+00 1.069302050193446312e-15
3.433957545754575236e+00 1.065817613267206148e-15
3.434757605760575760e+00 1.062345577548390704e-15
3.435557665766576729e+00 1.058885895082169808e-15
3.436357725772577254e+00 1.055438518114263425e-15
3.437157785778577779e+00 1.052003399090019871e-15
3.437957845784578303e+00 1.048580490653529728e-15
3.438757905790578828e+00 1.045169745646728511e-15
3.439557965796579353e+00 1.041771117108505649e-15
3.440358025802580322e+00 1.038384558273816234e-15
3.441158085808580847e+00 1.035010022572810901e-15
3.441958145814581371e+00 1.031647463629943430e-15
3.442758205820581896e+00 1.028296835263104777e-15
3.443558265826582421e+00 1.024958091482756706e-15
3.444358325832582945e+00 1.021631186491063646e-15
3.445158385838583914e+00 1.018316074681029285e-15
3.445958445844584439e+00 1.015012710635651501e-15
3.446758505850584964e+00 1.011721049127057180e-15
3.447558565856585489e+00 1.008441045115658135e-15
3.448358625862586013e+00 1.005172653749314517e-15
3.449158685868586538e+00 1.001915830362483045e-15
3.449958745874587507e+00 9.986705304753887014e-16
3.450758805880588032e+00 9.954367097931936651e-16
3.451558865886588556e+00 9.922143242051652629e-16
3.452358925892589081e+00 9.890033297838486504e-16
3.453158985898589606e+00 9.858036827842572437e-16
3.453959045904590131e+00 9.826153396430513180e-16
3.454759105910591099e+00 9.794382569777189730e-16
3.455559165916591624e+00 9.762723915857847078e-16
3.456359225922592149e+00 9.731177004439852587e-16
3.457159285928592674e+00 9.699741407074858659e-16
3.457959345934593198e+00 9.668416697090705076e-16
3.458759405940593723e+00 9.637202449583585613e-16
3.459559465946594692e+00 9.606098241410086460e-16
3.460359525952595217e+00 9.575103651179433690e-16
3.461159585958595741e+00 9.544218259245565205e-16
3.461959645964596266e+00 9.513441647699384126e-16
3.462759705970596791e+00 9.482773400361051620e-16
3.463559765976597316e+00 9.452213102772301422e-16
3.464359825982598284e+00 9.421760342188663640e-16
3.465159885988598809e+00 9.391414707571972547e-16
3.465959945994599334e+00 9.361175789582681105e-16
3.466760006000599859e+00 9.331043180572317482e-16
3.467560066006600383e+00 9.301016474575982985e-16
3.468360126012600908e+00 9.271095267304873658e-16
3.469160186018601877e+00 9.241279156138795966e-16
3.469960246024602402e+00 9.211567740118773192e-16
3.470760306030602926e+00 9.181960619939712980e-16
3.471560366036603451e+00 9.152457397942944709e-16
3.472360426042603976e+00 9.123057678108989580e-16
3.473160486048604945e+00 9.093761066050328738e-16
3.473960546054605469e+00 9.064567169004066862e-16
3.474760606060605994e+00 9.035475595824802838e-16
3.475560666066606519e+00 9.006485956977401818e-16
3.476360726072607044e+00 8.977597864529901388e-16
3.477160786078607568e+00 8.948810932146388158e-16
3.477960846084608537e+00 8.920124775079909844e-16
3.478760906090609062e+00 8.891539010165529345e-16
3.479560966096609587e+00 8.863053255813190488e-16
3.480361026102610111e+00 8.834667132000819436e-16
3.481161086108610636e+00 8.806380260267429056e-16
3.481961146114611161e+00 8.778192263706135534e-16
3.482761206120612130e+00 8.750102766957307110e-16
3.483561266126612654e+00 8.722111396201792699e-16
3.484361326132613179e+00 8.694217779154050911e-16
3.485161386138613704e+00 8.666421545055354013e-16
3.485961446144614229e+00 8.638722324667145721e-16
3.486761506150614753e+00 8.611119750264210653e-16
3.487561566156615722e+00 8.583613455628114946e-16
3.488361626162616247e+00 8.556203076040456568e-16
3.489161686168616772e+00 8.528888248276355243e-16
3.489961746174617296e+00 8.501668610597751077e-16
3.490761806180617821e+00 8.474543802746947731e-16
3.491561866186618346e+00 8.447513465940079670e-16
3.492361926192619315e+00 8.420577242860533057e-16
3.493161986198619839e+00 8.393734777652636843e-16
3.493962046204620364e+00 8.366985715915101415e-16
3.494762106210620889e+00 8.340329704694679112e-16
3.495562166216621414e+00 8.313766392479777410e-16
3.496362226222621938e+00 8.287295429194165785e-16
3.497162286228622907e+00 8.260916466190578050e-16
3.497962346234623432e+00 8.234629156244528671e-16
3.498762406240623957e+00 8.208433153548012729e-16
3.499562466246624481e+00 8.182328113703287721e-16
3.500362526252625006e+00 8.156313693716686922e-16
3.501162586258625531e+00 8.130389551992459364e-16
3.501962646264626500e+00 8.104555348326656165e-16
3.502762706270627024e+00 8.078810743901010940e-16
3.503562766276627549e+00 8.053155401276856701e-16
3.504362826282628074e+00 8.027588984389071342e-16
3.505162886288628599e+00 8.002111158540086251e-16
3.505962946294629123e+00 7.976721590393911663e-16
3.506763006300630092e+00 7.951419947970111744e-16
3.507563066306630617e+00 7.926205900637917713e-16
3.508363126312631142e+00 7.901079119110358715e-16
3.509163186318631666e+00 7.876039275438283246e-16
3.509963246324632191e+00 7.851086043004579757e-16
3.510763306330632716e+00 7.826219096518344013e-16
3.511563366336633685e+00 7.801438112009078013e-16
3.512363426342634209e+00 7.776742766820933270e-16
3.513163486348634734e+00 7.752132739606928466e-16
3.513963546354635259e+00 7.727607710323294303e-16
3.514763606360635784e+00 7.703167360223743415e-16
3.515563666366636308e+00 7.678811371853808318e-16
3.516363726372637277e+00 7.654539429045223737e-16
3.517163786378637802e+00 7.630351216910354287e-16
3.517963846384638327e+00 7.606246421836516649e-16
3.518763906390638851e+00 7.582224731480510787e-16
3.519563966396639376e+00 7.558285834763048625e-16
3.520364026402640345e+00 7.534429421863256667e-16
3.521164086408640870e+00 7.510655184213207222e-16
3.521964146414641395e+00 7.486962814492462440e-16
3.522764206420641919e+00 7.463352006622626249e-16
3.523564266426642444e+00 7.439822455761979108e-16
3.524364326432642969e+00 7.416373858300053606e-16
3.525164386438643938e+00 7.393005911852320494e-16
3.525964446444644462e+00 7.369718315254890504e-16
3.526764506450644987e+00 7.346510768559104728e-16
3.527564566456645512e+00 7.323382973026362656e-16
3.528364626462646036e+00 7.300334631122831872e-16
3.529164686468646561e+00 7.277365446514205089e-16
3.529964746474647530e+00 7.254475124060506487e-16
3.530764806480648055e+00 7.231663369810940449e-16
3.531564866486648580e+00 7.208929890998692972e-16
3.532364926492649104e+00 7.186274396035808010e-16
3.533164986498649629e+00 7.163696594508103269e-16
3.533965046504650154e+00 7.141196197170059373e-16
3.534765106510651123e+00 7.118772915939763266e-16
3.535565166516651647e+00 7.096426463893918668e-16
3.536365226522652172e+00 7.074156555262752988e-16
3.537165286528652697e+00 7.051962905425077089e-16
3.537965346534653222e+00 7.029845230903288832e-16
3.538765406540653746e+00 7.007803249358485105e-16
3.539565466546654715e+00 6.985836679585459452e-16
3.540365526552655240e+00 6.963945241507877206e-16
3.541165586558655765e+00 6.942128656173344123e-16
3.541965646564656289e+00 6.920386645748601229e-16
3.542765706570656814e+00 6.898718933514636846e-16
3.543565766576657339e+00 6.877125243861931728e-16
3.544365826582658308e+00 6.855605302285635178e-16
3.545165886588658832e+00 6.834158835380839775e-16
3.545965946594659357e+00 6.812785570837806787e-16
3.546766006600659882e+00 6.791485237437239914e-16
3.547566066606660407e+00 6.770257565045604379e-16
3.548366126612660931e+00 6.749102284610469695e-16
3.549166186618661900e+00 6.728019128155805094e-16
3.549966246624662425e+00 6.707007828777392301e-16
3.550766306630662950e+00 6.686068120638192949e-16
3.551566366636663474e+00 6.665199738963735711e-16
3.552366426642663999e+00 6.644402420037597121e-16
3.553166486648664524e+00 6.623675901196814338e-16
3.553966546654665493e+00 6.603019920827332441e-16
3.554766606660666017e+00 6.582434218359608498e-16
3.555566666666666542e+00 6.561918534263990811e-16
3.556366726672667067e+00 6.541472610046329897e-16
3.557166786678667592e+00 6.521096188243516486e-16
3.557966846684668116e+00 6.500789012419036298e-16
3.558766906690669085e+00 6.480550827158607635e-16
3.559566966696669610e+00 6.460381378065783485e-16
3.560367026702670135e+00 6.440280411757547708e-16
3.561167086708670659e+00 6.420247675860036445e-16
3.561967146714671184e+00 6.400282919004149101e-16
3.562767206720671709e+00 6.380385890821295392e-16
3.563567266726672678e+00 6.360556341939076338e-16
3.564367326732673202e+00 6.340794023977077654e-16
3.565167386738673727e+00 6.321098689542528067e-16
3.565967446744674252e+00 6.301470092226148911e-16
3.566767506750674777e+00 6.281907986597938659e-16
3.567567566756675745e+00 6.262412128202946599e-16
3.568367626762676270e+00 6.242982273557174700e-16
3.569167686768676795e+00 6.223618180143356219e-16
3.569967746774677320e+00 6.204319606406860534e-16
3.570767806780677844e+00 6.185086311751588098e-16
3.571567866786678369e+00 6.165918056535855552e-16
3.572367926792679338e+00 6.146814602068337034e-16
3.573167986798679863e+00 6.127775710604047888e-16
3.573968046804680387e+00 6.108801145340221880e-16
3.574768106810680912e+00 6.089890670412367885e-16
3.575568166816681437e+00 6.071044050890234856e-16
3.576368226822681962e+00 6.052261052773838929e-16
3.577168286828682930e+00 6.033541442989502350e-16
3.577968346834683455e+00 6.014884989385926926e-16
3.578768406840683980e+00 5.996291460730231965e-16
3.579568466846684505e+00 5.977760626704067170e-16
3.580368526852685029e+00 5.959292257899723547e-16
3.581168586858685554e+00 5.940886125816234470e-16
3.581968646864686523e+00 5.922542002855558569e-16
3.582768706870687048e+00 5.904259662318736015e-16
3.583568766876687572e+00 5.886038878402024083e-16
3.584368826882688097e+00 5.867879426193151047e-16
3.585168886888688622e+00 5.849781081667479363e-16
3.585968946894689147e+00 5.831743621684299004e-16
3.586769006900690115e+00 5.813766823982990642e-16
3.587569066906690640e+00 5.795850467179395897e-16
3.588369126912691165e+00 5.777994330762005171e-16
3.589169186918691690e+00 5.760198195088310149e-16
3.589969246924692214e+00 5.742461841381107003e-16
3.590769306930692739e+00 5.724785051724835088e-16
3.591569366936693708e+00 5.707167609061894936e-16
3.592369426942694233e+00 5.689609297189076687e-16
3.593169486948694757e+00 5.672109900753885970e-16
3.593969546954695282e+00 5.654669205250969377e-16
3.594769606960695807e+00 5.637286997018516271e-16
3.595569666966696332e+00 5.619963063234716801e-16
3.596369726972697300e+00 5.602697191914166666e-16
3.597169786978697825e+00 5.585489171904383313e-16
3.597969846984698350e+00 5.568338792882255071e-16
3.598769906990698875e+00 5.551245845350518892e-16
3.599569966996699399e+00 5.534210120634322886e-16
3.600370027002699924e+00 5.517231410877703073e-16
3.601170087008700893e+00 5.500309509040155783e-16
3.601970147014701418e+00 5.483444208893220900e-16
3.602770207020701942e+00 5.466635305016985237e-16
3.603570267026702467e+00 5.449882592796734808e-16
3.604370327032702992e+00 5.433185868419533143e-16
3.605170387038703517e+00 5.416544928870840035e-16
3.605970447044704486e+00 5.399959571931167751e-16
3.606770507050705010e+00 5.383429596172742186e-16
3.607570567056705535e+00 5.366954800956101877e-16
3.608370627062706060e+00 5.350534986426854807e-16
3.609170687068706584e+00 5.334169953512334617e-16
3.609970747074707109e+00 5.317859503918319928e-16
3.610770807080708078e+00 5.301603440125764521e-16
3.611570867086708603e+00 5.285401565387570884e-16
3.612370927092709127e+00 5.269253683725258273e-16
3.613170987098709652e+00 5.253159599925813176e-16
3.613971047104710177e+00 5.237119119538439210e-16
3.614771107110711146e+00 5.221132048871364205e-16
3.615571167116711671e+00 5.205198194988673915e-16
3.616371227122712195e+00 5.189317365707090505e-16
3.617171287128712720e+00 5.173489369592871346e-16
3.617971347134713245e+00 5.157714015958610178e-16
3.618771407140713769e+00 5.141991114860146751e-16
3.619571467146714738e+00 5.126320477093441951e-16
3.620371527152715263e+00 5.110701914191495323e-16
3.621171587158715788e+00 5.095135238421194558e-16
3.621971647164716313e+00 5.079620262780320782e-16
3.622771707170716837e+00 5.064156800994426638e-16
3.623571767176717362e+00 5.048744667513831711e-16
3.624371827182718331e+00 5.033383677510554845e-16
3.625171887188718856e+00 5.018073646875343099e-16
3.625971947194719380e+00 5.002814392214623782e-16
3.626772007200719905e+00 4.987605730847515655e-16
3.627572067206720430e+00 4.972447480802860849e-16
3.628372127212720955e+00 4.957339460816289309e-16
3.629172187218721923e+00 4.942281490327190555e-16
3.629972247224722448e+00 4.927273389475870830e-16
3.630772307230722973e+00 4.912314979100545562e-16
3.631572367236723498e+00 4.897406080734477774e-16
3.632372427242724022e+00 4.882546516603040562e-16
3.633172487248724547e+00 4.867736109620874239e-16
3.633972547254725516e+00 4.852974683388970504e-16
3.634772607260726041e+00 4.838262062191843395e-16
3.635572667266726565e+00 4.823598070994667694e-16
3.636372727272727090e+00 4.808982535440435081e-16
3.637172787278727615e+00 4.794415281847146777e-16
3.637972847284728140e+00 4.779896137205006187e-16
3.638772907290729108e+00 4.765424929173589845e-16
3.639572967296729633e+00 4.751001486079108095e-16
3.640373027302730158e+00 4.736625636911608582e-16
3.641173087308730683e+00 4.722297211322203400e-16
3.641973147314731207e+00 4.708016039620342598e-16
3.642773207320731732e+00 4.693781952771074856e-16
3.643573267326732701e+00 4.679594782392309153e-16
3.644373327332733226e+00 4.665454360752126724e-16
3.645173387338733750e+00 4.651360520766069351e-16
3.645973447344734275e+00 4.637313095994434553e-16
3.646773507350734800e+00 4.623311920639637837e-16
3.647573567356735325e+00 4.609356829543517748e-16
3.648373627362736293e+00 4.595447658184690230e-16
3.649173687368736818e+00 4.581584242675932564e-16
3.649973747374737343e+00 4.567766419761526878e-16
3.650773807380737868e+00 4.553994026814654936e-16
3.651573867386738392e+00 4.540266901834776162e-16
3.652373927392738917e+00 4.526584883445070740e-16
3.653173987398739886e+00 4.512947810889816659e-16
3.653974047404740411e+00 4.499355524031874226e-16
3.654774107410740935e+00 4.485807863350055217e-16
3.655574167416741460e+00 4.472304669936626135e-16
3.656374227422741985e+00 4.458845785494766101e-16
3.657174287428742510e+00 4.445431052336021796e-16
3.657974347434743478e+00 4.432060313377799866e-16
3.658774407440744003e+00 4.418733412140903213e-16
3.659574467446744528e+00 4.405450192746966703e-16
3.660374527452745053e+00 4.392210499916039799e-16
3.661174587458745577e+00 4.379014178964072071e-16
3.661974647464746102e+00 4.365861075800494840e-16
3.662774707470747071e+00 4.352751036925738240e-16
3.663574767476747596e+00 4.339683909428831603e-16
3.664374827482748120e+00 4.326659540984925939e-16
3.665174887488748645e+00 4.313677779852926372e-16
3.665974947494749170e+00 4.300738474873053570e-16
3.666775007500750139e+00 4.287841475464470755e-16
3.667575067506750663e+00 4.274986631622902821e-16
3.668375127512751188e+00 4.262173793918235238e-16
3.669175187518751713e+00 4.249402813492177548e-16
3.669975247524752238e+00 4.236673542055903680e-16
3.670775307530752762e+00 4.223985831887695231e-16
3.671575367536753731e+00 4.211339535830635033e-16
3.672375427542754256e+00 4.198734507290283960e-16
3.673175487548754781e+00 4.186170600232334063e-16
3.673975547554755305e+00 4.173647669180345527e-16
3.674775607560755830e+00 4.161165569213444677e-16
3.675575667566756355e+00 4.148724155964035294e-16
3.676375727572757324e+00 4.136323285615532121e-16
3.677175787578757848e+00 4.123962814900114578e-16
3.677975847584758373e+00 4.111642601096450410e-16
3.678775907590758898e+00 4.099362502027474053e-16
3.679575967596759423e+00 4.087122376058136904e-16
3.680376027602759947e+00 4.074922082093212808e-16
3.681176087608760916e+00 4.062761479575042901e-16
3.681976147614761441e+00 4.050640428481404209e-16
3.682776207620761966e+00 4.038558789323250543e-16
3.683576267626762490e+00 4.026516423142541657e-16
3.684376327632763015e+00 4.014513191510110855e-16
3.685176387638763540e+00 4.002548956523445338e-16
3.685976447644764509e+00 3.990623580804578461e-16
3.686776507650765033e+00 3.978736927497922339e-16
3.687576567656765558e+00 3.966888860268138914e-16
3.688376627662766083e+00 3.955079243298006076e-16
3.689176687668766608e+00 3.943307941286299583e-16
3.689976747674767132e+00 3.931574819445710953e-16
3.690776807680768101e+00 3.919879743500715570e-16
3.691576867686768626e+00 3.908222579685509812e-16
3.692376927692769151e+00 3.896603194741926983e-16
3.693176987698769675e+00 3.885021455917328090e-16
3.693977047704770200e+00 3.873477230962609480e-16
3.694777107710770725e+00 3.861970388130091158e-16
3.695577167716771694e+00 3.850500796171496809e-16
3.696377227722772218e+00 3.839068324335934807e-16
3.697177287728772743e+00 3.827672842367834357e-16
3.697977347734773268e+00 3.816314220504951159e-16
3.698777407740773793e+00 3.804992329476364684e-16
3.699577467746774317e+00 3.793707040500459679e-16
3.700377527752775286e+00 3.782458225282953519e-16
3.701177587758775811e+00 3.771245756014915674e-16
3.701977647764776336e+00 3.760069505370764990e-16
3.702777707770776860e+00 3.748929346506335992e-16
3.703577767776777385e+00 3.737825153056906239e-16
3.704377827782777910e+00 3.726756799135255232e-16
3.705177887788778879e+00 3.715724159329727272e-16
3.705977947794779404e+00 3.704727108702302195e-16
3.706778007800779928e+00 3.693765522786647879e-16
3.707578067806780453e+00 3.682839277586241269e-16
3.708378127812780978e+00 3.671948249572436166e-16
3.709178187818781502e+00 3.661092315682585735e-16
3.709978247824782471e+00 3.650271353318129521e-16
3.710778307830782996e+00 3.639485240342743566e-16
3.711578367836783521e+00 3.628733855080437775e-16
3.712378427842784046e+00 3.618017076313715410e-16
3.713178487848784570e+00 3.607334783281678833e-16
3.713978547854785539e+00 3.596686855678224494e-16
3.714778607860786064e+00 3.586073173650198478e-16
3.715578667866786589e+00 3.575493617795513098e-16
3.716378727872787113e+00 3.564948069161383792e-16
3.717178787878787638e+00 3.554436409242483186e-16
3.717978847884788163e+00 3.543958519979121292e-16
3.718778907890789132e+00 3.533514283755471066e-16
3.719578967896789656e+00 3.523103583397769309e-16
3.720379027902790181e+00 3.512726302172507711e-16
3.721179087908790706e+00 3.502382323784671228e-16
3.721979147914791231e+00 3.492071532375979907e-16
3.722779207920791755e+00 3.481793812523110987e-16
3.723579267926792724e+00 3.471549049235932846e-16
3.724379327932793249e+00 3.461337127955795133e-16
3.725179387938793774e+00 3.451157934553750884e-16
3.725979447944794298e+00 3.441011355328838769e-16
3.726779507950794823e+00 3.430897277006367818e-16
3.727579567956795348e+00 3.420815586736178964e-16
3.728379627962796317e+00 3.410766172090942589e-16
3.729179687968796841e+00 3.400748921064490076e-16
3.729979747974797366e+00 3.390763722070061064e-16
3.730779807980797891e+00 3.380810463938643386e-16
3.731579867986798416e+00 3.370889035917306601e-16
3.732379927992798940e+00 3.360999327667501999e-16
3.733179987998799909e+00 3.351141229263402051e-16
3.733980048004800434e+00 3.341314631190277815e-16
3.734780108010800959e+00 3.331519424342779718e-16
3.735580168016801483e+00 3.321755500023351944e-16
3.736380228022802008e+00 3.312022749940572371e-16
3.737180288028802533e+00 3.302321066207506323e-16
3.737980348034803502e+00 3.292650341340105671e-16
3.738780408040804026e+00 3.283010468255600053e-16
3.739580468046804551e+00 3.273401340270852095e-16
3.740380528052805076e+00 3.263822851100780187e-16
3.741180588058805601e+00 3.254274894856758075e-16
3.741980648064806125e+00 3.244757366045028767e-16
3.742780708070807094e+00 3.235270159565103628e-16
3.743580768076807619e+00 3.225813170708217699e-16
3.744380828082808144e+00 3.216386295155738167e-16
3.745180888088808668e+00 3.206989428977598478e-16
3.745980948094809193e+00 3.197622468630771888e-16
3.746781008100809718e+00 3.188285310957690295e-16
3.747581068106810687e+00 3.178977853184704474e-16
3.748381128112811211e+00 3.169699992920597081e-16
3.749181188118811736e+00 3.160451628154982742e-16
3.749981248124812261e+00 3.151232657256830910e-16
3.750781308130812786e+00 3.142042978972935966e-16
3.751581368136813310e+00 3.132882492426414446e-16
3.752381428142814279e+00 3.123751097115189928e-16
3.753181488148814804e+00 3.114648692910529205e-16
3.753981548154815329e+00 3.105575180055494637e-16
3.754781608160815853e+00 3.096530459163517302e-16
3.755581668166816378e+00 3.087514431216886817e-16
3.756381728172816903e+00 3.078526997565289975e-16
3.757181788178817872e+00 3.069568059924341490e-16
3.757981848184818396e+00 3.060637520374146792e-16
3.758781908190818921e+00 3.051735281357819957e-16
3.759581968196819446e+00 3.042861245680048961e-16
3.760382028202819971e+00 3.034015316505657001e-16
3.761182088208820939e+00 3.025197397358171198e-16
3.761982148214821464e+00 3.016407392118399696e-16
3.762782208220821989e+00 3.007645205022993962e-16
3.763582268226822514e+00 2.998910740663047074e-16
3.764382328232823038e+00 2.990203903982669832e-16
3.765182388238823563e+00 2.981524600277612222e-16
3.765982448244824532e+00 2.972872735193831632e-16
3.766782508250825057e+00 2.964248214726140945e-16
3.767582568256825581e+00 2.955650945216790063e-16
3.768382628262826106e+00 2.947080833354099213e-16
3.769182688268826631e+00 2.938537786171081392e-16
3.769982748274827156e+00 2.930021711044084544e-16
3.770782808280828124e+00 2.921532515691409078e-16
3.771582868286828649e+00 2.913070108171986530e-16
3.772382928292829174e+00 2.904634396883980318e-16
3.773182988298829699e+00 2.896225290563483136e-16
3.773983048304830223e+00 2.887842698283154691e-16
3.774783108310830748e+00 2.879486529450896909e-16
3.775583168316831717e+00 2.871156693808516815e-16
3.776383228322832242e+00 2.862853101430435267e-16
3.777183288328832766e+00 2.854575662722308915e-16
3.777983348334833291e+00 2.846324288419790703e-16
3.778783408340833816e+00 2.838098889587164645e-16
3.779583468346834341e+00 2.829899377616088581e-16
3.780383528352835310e+00 2.821725664224264944e-16
3.781183588358835834e+00 2.813577661454195347e-16
3.781983648364836359e+00 2.805455281671842971e-16
3.782783708370836884e+00 2.797358437565399967e-16
3.783583768376837408e+00 2.789287042143985348e-16
3.784383828382837933e+00 2.781241008736398089e-16
3.785183888388838902e+00 2.773220250989834740e-16
3.785983948394839427e+00 2.765224682868657322e-16
3.786784008400839951e+00 2.757254218653126713e-16
3.787584068406840476e+00 2.749308772938146386e-16
3.788384128412841001e+00 2.741388260632045098e-16
3.789184188418841526e+00 2.733492596955325068e-16
3.789984248424842495e+00 2.725621697439436282e-16
3.790784308430843019e+00 2.717775477925560663e-16
3.791584368436843544e+00 2.709953854563369614e-16
3.792384428442844069e+00 2.702156743809827908e-16
3.793184488448844593e+00 2.694384062427980323e-16
3.793984548454845118e+00 2.686635727485740243e-16
3.794784608460846087e+00 2.678911656354694047e-16
3.795584668466846612e+00 2.671211766708923726e-16
3.796384728472847137e+00 2.663535976523776763e-16
3.797184788478847661e+00 2.655884204074724741e-16
3.797984848484848186e+00 2.648256367936153432e-16
3.798784908490848711e+00 2.640652386980203170e-16
3.799584968496849680e+00 2.633072180375598873e-16
3.800385028502850204e+00 2.625515667586483023e-16
3.801185088508850729e+00 2.617982768371249132e-16
3.801985148514851254e+00 2.610473402781395436e-16
3.802785208520851779e+00 2.602987491160375618e-16
3.803585268526852303e+00 2.595524954142444608e-16
3.804385328532853272e+00 2.588085712651523611e-16
3.805185388538853797e+00 2.580669687900080414e-16
3.805985448544854322e+00 2.573276801387957435e-16
3.806785508550854846e+00 2.565906974901290002e-16
3.807585568556855371e+00 2.558560130511355596e-16
3.808385628562856340e+00 2.551236190573465012e-16
3.809185688568856865e+00 2.543935077725872251e-16
3.809985748574857389e+00 2.536656714888623771e-16
3.810785808580857914e+00 2.529401025262492041e-16
3.811585868586858439e+00 2.522167932327860293e-16
3.812385928592858964e+00 2.514957359843636852e-16
3.813185988598859932e+00 2.507769231846156152e-16
3.813986048604860457e+00 2.500603472648111803e-16
3.814786108610860982e+00 2.493460006837458102e-16
3.815586168616861507e+00 2.486338759276343590e-16
3.816386228622862031e+00 2.479239655100042644e-16
3.817186288628862556e+00 2.472162619715881632e-16
3.817986348634863525e+00 2.465107578802179873e-16
3.818786408640864050e+00 2.458074458307202424e-16
3.819586468646864574e+00 2.451063184448085747e-16
3.820386528652865099e+00 2.444073683709808248e-16
3.821186588658865624e+00 2.437105882844140596e-16
3.821986648664866149e+00 2.430159708868601967e-16
3.822786708670867117e+00 2.423235089065414303e-16
3.823586768676867642e+00 2.416331950980508848e-16
3.824386828682868167e+00 2.409450222422452305e-16
3.825186888688868692e+00 2.402589831461456324e-16
3.825986948694869216e+00 2.395750706428340645e-16
3.826787008700869741e+00 2.388932775913537652e-16
3.827587068706870710e+00 2.382135968766051571e-16
3.828387128712871235e+00 2.375360214092499017e-16
3.829187188718871759e+00 2.368605441256060304e-16
3.829987248724872284e+00 2.361871579875508648e-16
3.830787308730872809e+00 2.355158559824213743e-16
3.831587368736873334e+00 2.348466311229146809e-16
3.832387428742874302e+00 2.341794764469892538e-16
3.833187488748874827e+00 2.335143850177687185e-16
3.833987548754875352e+00 2.328513499234425584e-16
3.834787608760875877e+00 2.321903642771677540e-16
3.835587668766876401e+00 2.315314212169750066e-16
3.836387728772876926e+00 2.308745139056693918e-16
3.837187788778877895e+00 2.302196355307356462e-16
3.837987848784878420e+00 2.295667793042434555e-16
3.838787908790878944e+00 2.289159384627494870e-16
3.839587968796879469e+00 2.282671062672048473e-16
3.840388028802879994e+00 2.276202760028592347e-16
3.841188088808880519e+00 2.269754409791682491e-16
3.841988148814881487e+00 2.263325945296977909e-16
3.842788208820882012e+00 2.256917300120327017e-16
3.843588268826882537e+00 2.250528408076823967e-16
3.844388328832883062e+00 2.244159203219888144e-16
3.845188388838883586e+00 2.237809619840346622e-16
3.845988448844884111e+00 2.231479592465505774e-16
3.846788508850885080e+00 2.225169055858245559e-16
3.847588568856885605e+00 2.218877945016121212e-16
3.848388628862886129e+00 2.212606195170418578e-16
3.849188688868886654e+00 2.206353741785296472e-16
3.849988748874887179e+00 2.200120520556858538e-16
3.850788808880887704e+00 2.193906467412266767e-16
3.851588868886888672e+00 2.187711518508845150e-16
3.852388928892889197e+00 2.181535610233207988e-16
3.853188988898889722e+00 2.175378679200354430e-16
3.853989048904890247e+00 2.169240662252802203e-16
3.854789108910890771e+00 2.163121496459700637e-16
3.855589168916891740e+00 2.157021119115964642e-16
3.856389228922892265e+00 2.150939467741408691e-16
3.857189288928892790e+00 2.144876480079866990e-16
3.857989348934893314e+00 2.138832094098335836e-16
3.858789408940893839e+00 2.132806247986129296e-16
3.859589468946894364e+00 2.126798880154003321e-16
3.860389528952895333e+00 2.120809929233308458e-16
3.861189588958895857e+00 2.114839334075154648e-16
3.861989648964896382e+00 2.108887033749555555e-16
3.862789708970896907e+00 2.102952967544578325e-16
3.863589768976897432e+00 2.097037074965523906e-16
3.864389828982897956e+00 2.091139295734083710e-16
3.865189888988898925e+00 2.085259569787500954e-16
3.865989948994899450e+00 2.079397837277762817e-16
3.866790009000899975e+00 2.073554038570755619e-16
3.867590069006900499e+00 2.067728114245455007e-16
3.868390129012901024e+00 2.061920005093099131e-16
3.869190189018901549e+00 2.056129652116388931e-16
3.869990249024902518e+00 2.050356996528661811e-16
3.870790309030903042e+00 2.044601979753099574e-16
3.871590369036903567e+00 2.038864543421912683e-16
3.872390429042904092e+00 2.033144629375537603e-16
3.873190489048904617e+00 2.027442179661848184e-16
3.873990549054905141e+00 2.021757136535354717e-16
3.874790609060906110e+00 2.016089442456412369e-16
3.875590669066906635e+00 2.010439040090452035e-16
3.876390729072907160e+00 2.004805872307156478e-16
3.877190789078907684e+00 1.999189882179721015e-16
3.877990849084908209e+00 1.993591012984038527e-16
3.878790909090908734e+00 1.988009208197963351e-16
3.879590969096909703e+00 1.982444411500494565e-16
3.880391029102910228e+00 1.976896566771048509e-16
3.881191089108910752e+00 1.971365618088670169e-16
3.881991149114911277e+00 1.965851509731272668e-16
3.882791209120911802e+00 1.960354186174882919e-16
3.883591269126912326e+00 1.954873592092881603e-16
3.884391329132913295e+00 1.949409672355257699e-16
3.885191389138913820e+00 1.943962372027846736e-16
3.885991449144914345e+00 1.938531636371589269e-16
3.886791509150914870e+00 1.933117410841796742e-16
3.887591569156915394e+00 1.927719641087384075e-16
3.888391629162915919e+00 1.922338272950164865e-16
3.889191689168916888e+00 1.916973252464084961e-16
3.889991749174917413e+00 1.911624525854519635e-16
3.890791809180917937e+00 1.906292039537526140e-16
3.891591869186918462e+00 1.900975740119117953e-16
3.892391929192918987e+00 1.895675574394551601e-16
3.893191989198919511e+00 1.890391489347592769e-16
3.893992049204920480e+00 1.885123432149815203e-16
3.894792109210921005e+00 1.879871350159880382e-16
3.895592169216921530e+00 1.874635190922815212e-16
3.896392229222922055e+00 1.869414902169323259e-16
3.897192289228922579e+00 1.864210431815058251e-16
3.897992349234923104e+00 1.859021727959939254e-16
3.898792409240924073e+00 1.853848738887436254e-16
3.899592469246924598e+00 1.848691413063892480e-16
3.900392529252925122e+00 1.843549699137811224e-16
3.901192589258925647e+00 1.838423545939163614e-16
3.901992649264926172e+00 1.833312902478724988e-16
3.902792709270926697e+00 1.828217717947350616e-16
3.903592769276927665e+00 1.823137941715334015e-16
3.904392829282928190e+00 1.818073523331700179e-16
3.905192889288928715e+00 1.813024412523527154e-16
3.905992949294929240e+00 1.807990559195287839e-16
3.906793009300929764e+00 1.802971913428167371e-16
3.907593069306930733e+00 1.797968425479393823e-16
3.908393129312931258e+00 1.792980045781578772e-16
3.909193189318931783e+00 1.788006724942037150e-16
3.909993249324932307e+00 1.783048413742151221e-16
3.910793309330932832e+00 1.778105063136686744e-16
3.911593369336933357e+00 1.773176624253158676e-16
3.912393429342934326e+00 1.768263048391154970e-16
3.913193489348934850e+00 1.763364287021713376e-16
3.913993549354935375e+00 1.758480291786655592e-16
3.914793609360935900e+00 1.753611014497932264e-16
3.915593669366936425e+00 1.748756407137016795e-16
3.916393729372936949e+00 1.743916421854219529e-16
3.917193789378937918e+00 1.739091010968086494e-16
3.917993849384938443e+00 1.734280126964756473e-16
3.918793909390938968e+00 1.729483722497301822e-16
3.919593969396939492e+00 1.724701750385144457e-16
3.920394029402940017e+00 1.719934163613385575e-16
3.921194089408940542e+00 1.715180915332216966e-16
3.921994149414941511e+00 1.710441958856261077e-16
3.922794209420942035e+00 1.705717247663987506e-16
3.923594269426942560e+00 1.701006735397081420e-16
3.924394329432943085e+00 1.696310375859816162e-16
3.925194389438943610e+00 1.691628123018459139e-16
3.925994449444944134e+00 1.686959931000654050e-16
3.926794509450945103e+00 1.682305754094814693e-16
3.927594569456945628e+00 1.677665546749528140e-16
3.928394629462946153e+00 1.673039263572930556e-16
3.929194689468946677e+00 1.668426859332135023e-16
3.929994749474947202e+00 1.663828288952603908e-16
3.930794809480947727e+00 1.659243507517589506e-16
3.931594869486948696e+00 1.654672470267507884e-16
3.932394929492949220e+00 1.650115132599365480e-16
3.933194989498949745e+00 1.645571450066177315e-16
3.933995049504950270e+00 1.641041378376353159e-16
3.934795109510950795e+00 1.636524873393151252e-16
3.935595169516951319e+00 1.632021891134063722e-16
3.936395229522952288e+00 1.627532387770267105e-16
3.937195289528952813e+00 1.623056319626026497e-16
3.937995349534953338e+00 1.618593643178125368e-16
3.938795409540953862e+00 1.614144315055296090e-16
3.939595469546954387e+00 1.609708292037654433e-16
3.940395529552954912e+00 1.605285531056123692e-16
3.941195589558955881e+00 1.600875989191873114e-16
3.941995649564956405e+00 1.596479623675763731e-16
3.942795709570956930e+00 1.592096391887777658e-16
3.943595769576957455e+00 1.587726251356457026e-16
3.944395829582957980e+00 1.583369159758363359e-16
3.945195889588958504e+00 1.579025074917506884e-16
3.945995949594959473e+00 1.574693954804806903e-16
3.946796009600959998e+00 1.570375757537546244e-16
3.947596069606960523e+00 1.566070441378801308e-16
3.948396129612961047e+00 1.561777964736922165e-16
3.949196189618961572e+00 1.557498286164977882e-16
3.949996249624962097e+00 1.553231364360222070e-16
3.950796309630963066e+00 1.548977158163543148e-16
3.951596369636963590e+00 1.544735626558944683e-16
3.952396429642964115e+00 1.540506728673000822e-16
3.953196489648964640e+00 1.536290423774318890e-16
3.953996549654965165e+00 1.532086671273026377e-16
3.954796609660966134e+00 1.527895430720225394e-16
3.955596669666966658e+00 1.523716661807483364e-16
3.956396729672967183e+00 1.519550324366299309e-16
3.957196789678967708e+00 1.515396378367577286e-16
3.957996849684968232e+00 1.511254783921127675e-16
3.958796909690968757e+00 1.507125501275124844e-16
3.959596969696969726e+00 1.503008490815609914e-16
3.960397029702970251e+00 1.498903713065974550e-16
3.961197089708970775e+00 1.494811128686437602e-16
3.961997149714971300e+00 1.490730698473558970e-16
3.962797209720971825e+00 1.486662383359703176e-16
3.963597269726972350e+00 1.482606144412564570e-16
3.964397329732973319e+00 1.478561942834637068e-16
3.965197389738973843e+00 1.474529739962737137e-16
3.965997449744974368e+00 1.470509497267489804e-16
3.966797509750974893e+00 1.466501176352832901e-16
3.967597569756975417e+00 1.462504738955527981e-16
3.968397629762975942e+00 1.458520146944659135e-16
3.969197689768976911e+00 1.454547362321149082e-16
3.969997749774977436e+00 1.450586347217274014e-16
3.970797809780977961e+00 1.446637063896160702e-16
3.971597869786978485e+00 1.442699474751314163e-16
3.972397929792979010e+00 1.438773542306127336e-16
3.973197989798979535e+00 1.434859229213407513e-16
3.973998049804980504e+00 1.430956498254884049e-16
3.974798109810981028e+00 1.427065312340751555e-16
3.975598169816981553e+00 1.423185634509170208e-16
3.976398229822982078e+00 1.419317427925803033e-16
3.977198289828982603e+00 1.415460655883350723e-16
3.977998349834983127e+00 1.411615281801064762e-16
3.978798409840984096e+00 1.407781269224297283e-16
3.979598469846984621e+00 1.403958581824025779e-16
3.980398529852985146e+00 1.400147183396382742e-16
3.981198589858985670e+00 1.396347037862201827e-16
3.981998649864986195e+00 1.392558109266555624e-16
3.982798709870986720e+00 1.388780361778293928e-16
3.983598769876987689e+00 1.385013759689588668e-16
3.984398829882988213e+00 1.381258267415472915e-16
3.985198889888988738e+00 1.377513849493401091e-16
3.985998949894989263e+00 1.373780470582776885e-16
3.986799009900989788e+00 1.370058095464519629e-16
3.987599069906990312e+00 1.366346689040609465e-16
3.988399129912991281e+00 1.362646216333641645e-16
3.989199189918991806e+00 1.358956642486383039e-16
3.989999249924992331e+00 1.355277932761321744e-16
3.990799309930992855e+00 1.351610052540242336e-16
3.991599369936993380e+00 1.347952967323763396e-16
3.992399429942993905e+00 1.344306642730921142e-16
3.993199489948994874e+00 1.340671044498718791e-16
3.993999549954995398e+00 1.337046138481702793e-16
3.994799609960995923e+00 1.333431890651522056e-16
3.995599669966996448e+00 1.329828267096496535e-16
3.996399729972996973e+00 1.326235234021199139e-16
3.997199789978997497e+00 1.322652757746011502e-16
3.997999849984998466e+00 1.319080804706710323e-16
3.998799909990998991e+00 1.315519341454044589e-16
3.999599969996999516e+00 1.311968334653302684e-16


==> figs/power spectrum full/plot.csv <==
0.000000000000000000e+00 2.981785722774218042e-12
2.204408817635270836e-03 3.143200737994734985e-12
4.408817635270541671e-03 4.135141306368207901e-12
6.613226452905812507e-03 6.648704893318398251e-12
8.817635270541083342e-03 1.124470130166221407e-11
1.102204408817635331e-02 1.837402741140764008e-11
1.322645290581162501e-02 2.839480602210912612e-11
1.543086172344689672e-02 4.158683365418051397e-11
1.763527054108216668e-02 5.816378396698257802e-11
1.983967935871743665e-02 7.828353419361944354e-11
2.204408817635270662e-02 1.020569177781248650e-10
2.424849699398798006e-02 1.295551541847970316e-10
2.645290581162325003e-02 1.608161642414064344e-10
2.865731462925851999e-02 1.958499444932901350e-10
3.086172344689379343e-02 2.346431453920132255e-10
3.306613226452906340e-02 2.771629745344862944e-10
3.527054108216433337e-02 3.233605266599252244e-10
3.747494989979960334e-02 3.731736259451080635e-10
3.967935871743487330e-02 4.265292527038595450e-10
4.188376753507014327e-02 4.833456154033958210e-10
4.408817635270541324e-02 5.435339195605750568e-10
4.629258517034069015e-02 6.069998772524788110e-10
4.849699398797596012e-02 6.736449944053541080e-10
5.070140280561123008e-02 7.433676674990961906e-10
5.290581162324650005e-02 8.160641166653605571e-10
5.511022044088177002e-02 8.916291782215957198e-10
5.731462925851703999e-02 9.699569763518646830e-10
5.951903807615230996e-02 1.050941490820058703e-09
6.172344689378758686e-02 1.134477035200560198e-09
6.392785571142285683e-02 1.220458658068243931e-09
6.613226452905812680e-02 1.308782477847659903e-09
6.833667334669339677e-02 1.399345960533474136e-09
7.054108216432866674e-02 1.492048148221742486e-09
7.274549098196393671e-02 1.586789845301523970e-09
7.494989979959920667e-02 1.683473768221071187e-09
7.715430861723447664e-02 1.782004663939587383e-09
7.935871743486974661e-02 1.882289401484397877e-09
8.156312625250501658e-02 1.984237040438249607e-09
8.376753507014028655e-02 2.087758879668229240e-09
8.597194388777555651e-02 2.192768489164661073e-09
8.817635270541082648e-02 2.299181727475596939e-09
9.038076152304611033e-02 2.406916746891074337e-09
9.258517034068138030e-02 2.515893988244665535e-09
9.478957915831665026e-02 2.626036166951177968e-09
9.699398797595192023e-02 2.737268251683704899e-09
9.919839679358719020e-02 2.849517436906147299e-09
1.014028056112224602e-01 2.962713110314558586e-09
1.036072144288577301e-01 3.076786816099522860e-09
1.058116232464930001e-01 3.191672214818591066e-09
1.080160320641282701e-01 3.307305040561083287e-09
1.102204408817635400e-01 3.423623055994146061e-09
1.124248496993988100e-01 3.540566005798101279e-09
1.146292585170340800e-01 3.658075568928181301e-09
1.168336673346693499e-01 3.776095310078444653e-09
1.190380761523046199e-01 3.894570630669783278e-09
1.212424849699398899e-01 4.013448719637202426e-09
1.234468937875751737e-01 4.132678504250937188e-09
1.256513026052104298e-01 4.252210601170213164e-09
1.278557114228457137e-01 4.371997267897820393e-09
1.300601202404809698e-01 4.491992354776322670e-09
1.322645290581162536e-01 4.612151257643740736e-09
1.344689378757515097e-01 4.732430871245786437e-09
1.366733466933867935e-01 4.852789543484206923e-09
1.388777555110220496e-01 4.973187030565283311e-09
1.410821643286573335e-01 5.093584453099326512e-09
1.432865731462926173e-01 5.213944253190323952e-09
1.454909819639278734e-01 5.334230152544943309e-09
1.476953907815631573e-01 5.454407111621619902e-09
1.498997995991984133e-01 5.574441289832747588e-09
1.521042084168336972e-01 5.694300006806935510e-09
1.543086172344689533e-01 5.813951704712641812e-09
1.565130260521042371e-01 5.933365911639973177e-09
1.587174348697394932e-01 6.052513206033393355e-09
1.609218436873747771e-01 6.171365182164818924e-09
1.631262525050100332e-01 6.289894416633918698e-09
1.653306613226453170e-01 6.408074435879698503e-09
1.675350701402805731e-01 6.525879684686194923e-09
1.697394789579158569e-01 6.643285495662881461e-09
1.719438877755511130e-01 6.760268059679601418e-09
1.741482965931863969e-01 6.876804397234695331e-09
1.763527054108216530e-01 6.992872330734234778e-09
1.785571142284569368e-01 7.108450457659800350e-09
1.807615230460922207e-01 7.223518124601785857e-09
1.829659318637274767e-01 7.338055402135262912e-09
1.851703406813627606e-01 7.452043060514837862e-09
1.873747494989980167e-01 7.565462546165512906e-09
1.895791583166333005e-01 7.678295958946453183e-09
1.917835671342685566e-01 7.790526030164538504e-09
1.939879759519038405e-01 7.902136101315365000e-09
1.961923847695390966e-01 8.013110103529092342e-09
1.983967935871743804e-01 8.123432537699499132e-09
2.006012024048096365e-01 8.233088455274382421e-09
2.028056112224449203e-01 8.342063439686630130e-09
2.050100200400801764e-01 8.450343588404841815e-09
2.072144288577154603e-01 8.557915495583873754e-09
2.094188376753507164e-01 8.664766235295262463e-09
2.116232464929860002e-01 8.770883345318696687e-09
2.138276553106212841e-01 8.876254811475671553e-09
2.160320641282565401e-01 8.980869052487466037e-09
2.182364729458918240e-01 9.084714905339662677e-09
2.204408817635270801e-01 9.187781611136297000e-09
2.226452905811623639e-01 9.290058801427045067e-09
2.248496993987976200e-01 9.391536484991353867e-09
2.270541082164329039e-01 9.492205035064071084e-09
2.292585170340681600e-01 9.592055176987493095e-09
2.314629258517034438e-01 9.691077976275256258e-09
2.336673346693386999e-01 9.789264827073964774e-09
2.358717434869739837e-01 9.886607441009098531e-09
2.380761523046092398e-01 9.983097836401808882e-09
2.402805611222445237e-01 1.007872832784399282e-08
2.424849699398797798e-01 1.017349151611944629e-08
2.446893787575150636e-01 1.026738027845907436e-08
2.468937875751503475e-01 1.036038775911876808e-08
2.490981963927856035e-01 1.045250736026889176e-08
2.513026052104208596e-01 1.054373273318472178e-08
2.535070140280561435e-01 1.063405776972746898e-08
2.557114228456914273e-01 1.072347659410596014e-08
2.579158316633267112e-01 1.081198355490955022e-08
2.601202404809619395e-01 1.089957321740261080e-08
2.623246492985972234e-01 1.098624035607229111e-08
2.645290581162325072e-01 1.107197994742021644e-08
2.667334669338677910e-01 1.115678716299045071e-08
2.689378757515030194e-01 1.124065736262541518e-08
2.711422845691383032e-01 1.132358608794205067e-08
2.733466933867735871e-01 1.140556905602090587e-08
2.755511022044088709e-01 1.148660215330081489e-08
2.777555110220440993e-01 1.156668142967254316e-08
2.799599198396793831e-01 1.164580309276429612e-08
2.821643286573146669e-01 1.172396350241313358e-08
2.843687374749499508e-01 1.180115916531576309e-08
2.865731462925852346e-01 1.187738672985288570e-08
2.887775551102204630e-01 1.195264298108137180e-08
2.909819639278557468e-01 1.202692483588859402e-08
2.931863727454910307e-01 1.210022933830375082e-08
2.953907815631263145e-01 1.217255365496075106e-08
2.975951903807615428e-01 1.224389507070814150e-08
2.997995991983968267e-01 1.231425098436075512e-08
3.020040080160321105e-01 1.238361890458893618e-08
3.042084168336673944e-01 1.245199644594059059e-08
3.064128256513026227e-01 1.251938132499190588e-08
3.086172344689379066e-01 1.258577135662269592e-08
3.108216432865731904e-01 1.265116445041205232e-08
3.130260521042084743e-01 1.271555860715105027e-08
3.152304609218437026e-01 1.277895191546811304e-08
3.174348697394789864e-01 1.284134254856409368e-08
3.196392785571142703e-01 1.290272876105321932e-08
3.218436873747495541e-01 1.296310888590687721e-08
3.240480961923848380e-01 1.302248133149677155e-08
3.262525050100200663e-01 1.308084457873469182e-08
3.284569138276553502e-01 1.313819717830572259e-08
3.306613226452906340e-01 1.319453774799194040e-08
3.328657314629259178e-01 1.324986497008436415e-08
3.350701402805611462e-01 1.330417758887972787e-08
3.372745490981964300e-01 1.335747440826033556e-08
3.394789579158317139e-01 1.340975428935385967e-08
3.416833667334669977e-01 1.346101614827123711e-08
3.438877755511022261e-01 1.351125895392000893e-08
3.460921843687375099e-01 1.356048172589113370e-08
3.482965931863727937e-01 1.360868353241716155e-08
3.505010020040080776e-01 1.365586348839942999e-08
3.527054108216433059e-01 1.370202075350289652e-08
3.549098196392785898e-01 1.374715453031604891e-08
3.571142284569138736e-01 1.379126406257464731e-08
3.593186372745491575e-01 1.383434863344722206e-08
3.615230460921844413e-01 1.387640756388077197e-08
3.637274549098196696e-01 1.391744021100502545e-08
3.659318637274549535e-01 1.395744596659361322e-08
3.681362725450902373e-01 1.399642425558103769e-08
3.703406813627255212e-01 1.403437453463328833e-08
3.725450901803607495e-01 1.407129629077168942e-08
3.747494989979960334e-01 1.410718904004759290e-08
3.769539078156313172e-01 1.414205232626765998e-08
3.791583166332666011e-01 1.417588571976776274e-08
3.813627254509018294e-01 1.420868881623467033e-08
3.835671342685371132e-01 1.424046123557447743e-08
3.857715430861723971e-01 1.427120262082636727e-08
3.879759519038076809e-01 1.430091263712121270e-08
3.901803607214429648e-01 1.432959097068329660e-08
3.923847695390781931e-01 1.435723732787509692e-08
3.945891783567134770e-01 1.438385143428346224e-08
3.967935871743487608e-01 1.440943303384676580e-08
3.989979959919840447e-01 1.443398188802220265e-08
4.012024048096192730e-01 1.445749777499217764e-08
4.034068136272545568e-01 1.447998048890943700e-08
4.056112224448898407e-01 1.450142983917993412e-08
4.078156312625251245e-01 1.452184564978295165e-08
4.100200400801603529e-01 1.454122775862779649e-08
4.122244488977956367e-01 1.455957601694639447e-08
4.144288577154309205e-01 1.457689028872153152e-08
4.166332665330662044e-01 1.459317045014973056e-08
4.188376753507014327e-01 1.460841638913882696e-08
4.210420841683367166e-01 1.462262800483935749e-08
4.232464929859720004e-01 1.463580520720958738e-08
4.254509018036072843e-01 1.464794791661368915e-08
4.276553106212425681e-01 1.465905606345272412e-08
4.298597194388777964e-01 1.466912958782821644e-08
4.320641282565130803e-01 1.467816843923778043e-08
4.342685370741483641e-01 1.468617257630283093e-08
4.364729458917836480e-01 1.469314196652783563e-08
4.386773547094188763e-01 1.469907658609133129e-08
4.408817635270541602e-01 1.470397641966795575e-08
4.430861723446894440e-01 1.470784146028189968e-08
4.452905811623247279e-01 1.471067170919141565e-08
4.474949899799599562e-01 1.471246717580415448e-08
4.496993987975952400e-01 1.471322787762360371e-08
4.519038076152305239e-01 1.471295384022641122e-08
4.541082164328658077e-01 1.471164509727057431e-08
4.563126252505010361e-01 1.470930169053459023e-08
4.585170340681363199e-01 1.470592366998773832e-08
4.607214428857716038e-01 1.470151109389125088e-08
4.629258517034068876e-01 1.469606402893099125e-08
4.651302605210421715e-01 1.468958255038132493e-08
4.673346693386773998e-01 1.468206674230069648e-08
4.695390781563126836e-01 1.467351669775891728e-08
4.717434869739479675e-01 1.466393251909657102e-08
4.739478957915832513e-01 1.465331431821678176e-08
4.761523046092184797e-01 1.464166221690953664e-08
4.783567134268537635e-01 1.462897634720908408e-08
4.805611222444890474e-01 1.461525685178474854e-08
4.827655310621243312e-01 1.460050388436544455e-08
4.849699398797595595e-01 1.458471761019858494e-08
4.871743486973948434e-01 1.456789820654359666e-08
4.893787575150301272e-01 1.455004586320084319e-08
4.915831663326654111e-01 1.453116078307628621e-08
4.937875751503006949e-01 1.451124318278272339e-08
4.959919839679359232e-01 1.449029329327798978e-08
4.981963927855712071e-01 1.446831136054101739e-08
5.004008016032064354e-01 1.444529764628644153e-08
5.026052104208417193e-01 1.442125242871840056e-08
5.048096192384770031e-01 1.439617600332460616e-08
5.070140280561122870e-01 1.437006868371119183e-08
5.092184368737475708e-01 1.434293080247967827e-08
5.114228456913828547e-01 1.431476271214673198e-08
5.136272545090181385e-01 1.428556478610772817e-08
5.158316633266534224e-01 1.425533741964548424e-08
5.180360721442885952e-01 1.422408103098495146e-08
5.202404809619238790e-01 1.419179606239534214e-08
5.224448897795591629e-01 1.415848298134073460e-08
5.246492985971944467e-01 1.412414228168065462e-08
5.268537074148297306e-01 1.408877448492194058e-08
5.290581162324650144e-01 1.405238014152336769e-08
5.312625250501002983e-01 1.401495983225457840e-08
5.334669338677355821e-01 1.397651416961100789e-08
5.356713426853708659e-01 1.393704379928633675e-08
5.378757515030060388e-01 1.389654940170451543e-08
5.400801603206413226e-01 1.385503169361297040e-08
5.422845691382766065e-01 1.381249142973927815e-08
5.444889779559118903e-01 1.376892940451305249e-08
5.466933867735471742e-01 1.372434645385556801e-08
5.488977955911824580e-01 1.367874345703920415e-08
5.511022044088177418e-01 1.363212133861925445e-08
5.533066132264530257e-01 1.358448107044057234e-08
5.555110220440881985e-01 1.353582367372192575e-08
5.577154308617234824e-01 1.348615022122066087e-08
5.599198396793587662e-01 1.343546183948087155e-08
5.621242484969940501e-01 1.338375971116818443e-08
5.643286573146293339e-01 1.333104507749449991e-08
5.665330661322646177e-01 1.327731924073614002e-08
5.687374749498999016e-01 1.322258356684934891e-08
5.709418837675351854e-01 1.316683948818682506e-08
5.731462925851704693e-01 1.311008850631978696e-08
5.753507014028056421e-01 1.305233219496969965e-08
5.775551102204409259e-01 1.299357220305454279e-08
5.797595190380762098e-01 1.293381025785465243e-08
5.819639278557114936e-01 1.287304816830333163e-08
5.841683366733467775e-01 1.281128782840797011e-08
5.863727454909820613e-01 1.274853122080763731e-08
5.885771543086173452e-01 1.268478042047360218e-08
5.907815631262526290e-01 1.262003759855967532e-08
5.929859719438878018e-01 1.255430502640959963e-08
5.951903807615230857e-01 1.248758507972938569e-08
5.973947895791583695e-01 1.241988024293301098e-08
5.995991983967936534e-01 1.235119311367058360e-08
6.018036072144289372e-01 1.228152640754831919e-08
6.040080160320642211e-01 1.221088296305124995e-08
6.062124248496995049e-01 1.213926574667950831e-08
6.084168336673347888e-01 1.206667785831052198e-08
6.106212424849700726e-01 1.199312253680012520e-08
6.128256513026052454e-01 1.191860316583692119e-08
6.150300601202405293e-01 1.184312328006515585e-08
6.172344689378758131e-01 1.176668657149298847e-08
6.194388777555110970e-01 1.168929689620432128e-08
6.216432865731463808e-01 1.161095828139402348e-08
6.238476953907816647e-01 1.153167493274845853e-08
6.260521042084169485e-01 1.145145124219485958e-08
6.282565130260522324e-01 1.137029179604594659e-08
6.304609218436874052e-01 1.128820138356818410e-08
6.326653306613226890e-01 1.120518500600547633e-08
6.348697394789579729e-01 1.112124788609318517e-08
6.370741482965932567e-01 1.103639547810088036e-08
6.392785571142285406e-01 1.095063347844680219e-08
6.414829659318638244e-01 1.086396783693144899e-08
6.436873747494991083e-01 1.077640476864316456e-08
6.458917835671343921e-01 1.068795076659485725e-08
6.480961923847696760e-01 1.059861261515786973e-08
6.503006012024048488e-01 1.050839740436703700e-08
6.525050100200401326e-01 1.041731254518011728e-08
6.547094188376754165e-01 1.032536578578545103e-08
6.569138276553107003e-01 1.023256522906365265e-08
6.591182364729459842e-01 1.013891935132340189e-08
6.613226452905812680e-01 1.004443702244706212e-08
6.635270541082165519e-01 9.949127527601516102e-09
6.657314629258518357e-01 9.853000590690468477e-09
6.679358717434870085e-01 9.756066399750804694e-09
6.701402805611222924e-01 9.658335634524587104e-09
6.723446893787575762e-01 9.559819496473908986e-09
6.745490981963928601e-01 9.460529741546124107e-09
6.767535070140281439e-01 9.360478716045971628e-09
6.789579158316634278e-01 9.259679396027599353e-09
6.811623246492987116e-01 9.158145430687821741e-09
6.833667334669339954e-01 9.055891190322246787e-09
6.855711422845692793e-01 8.952931819502138456e-09
6.877755511022044521e-01 8.849283296245122473e-09
6.899799599198397360e-01 8.744962498091174374e-09
6.921843687374750198e-01 8.639987276162273569e-09
6.943887775551103037e-01 8.534376538485881400e-09
6.965931863727455875e-01 8.428150344107868632e-09
6.987975951903808713e-01 8.321330009819664381e-09
7.010020040080161552e-01 8.213938231690735297e-09
7.032064128256514390e-01 8.105999224048290747e-09
7.054108216432866119e-01 7.997538879102694786e-09
7.076152304609218957e-01 7.888584951108092383e-09
7.098196392785571796e-01 7.779167269809500893e-09
7.120240480961924634e-01 7.669317989007545064e-09
7.142284569138277472e-01 7.559071877433189216e-09
7.164328657314630311e-01 7.448466660849011186e-09
7.186372745490983149e-01 7.337543426491139188e-09
7.208416833667335988e-01 7.226347103783631941e-09
7.230460921843688826e-01 7.114927038892355947e-09
7.252505010020040555e-01 7.003337685408625836e-09
7.274549098196393393e-01 6.891639439631137813e-09
7.296593186372746231e-01 6.779899657059269796e-09
7.318637274549099070e-01 6.668193897529914933e-09
7.340681362725451908e-01 6.556607460925377728e-09
7.362725450901804747e-01 6.445237294971542932e-09
7.384769539078157585e-01 6.334194383377445538e-09
7.406813627254510424e-01 6.223606759409458616e-09
7.428857715430863262e-01 6.113623341317131495e-09
7.450901803607214990e-01 6.004418858349058051e-09
7.472945891783567829e-01 5.896200239268657156e-09
7.494989979959920667e-01 5.789214984418472886e-09
7.517034068136273506e-01 5.683762261061970827e-09
7.539078156312626344e-01 5.580207787361429075e-09
7.561122244488979183e-01 5.479004063406642533e-09
7.583166332665332021e-01 5.380718267995743394e-09
7.605210420841684860e-01 5.286071335783528615e-09
7.627254509018036588e-01 5.195993652118656347e-09
7.649298597194389426e-01 5.111705969498294236e-09
7.671342685370742265e-01 5.034839506143773367e-09
7.693386773547095103e-01 4.967618522668073422e-09
7.715430861723447942e-01 4.913145497208919680e-09
7.737474949899800780e-01 4.875860512871069616e-09
7.759519038076153619e-01 4.862308034635224898e-09
7.781563126252506457e-01 4.882470768728387148e-09
7.803607214428859296e-01 4.952205940466261768e-09
7.825651302605211024e-01 5.097962968471463532e-09
7.847695390781563862e-01 5.366595643301811018e-09
7.869739478957916701e-01 5.847682900549048068e-09
7.891783567134269539e-01 6.730551769052014531e-09
7.913827655310622378e-01 8.474766186103373687e-09
7.935871743486975216e-01 1.245044928635847145e-08
7.957915831663328055e-01 2.442320283392109686e-08
7.979959919839680893e-01 9.570113195638426864e-08
8.002004008016032621e-01 3.683883604789467980e-06
8.024048096192385460e-01 6.747005323260983382e-08
8.046092184368738298e-01 2.045027537665850788e-08
8.068136272545091137e-01 1.073494501468738141e-08
8.090180360721443975e-01 7.141505434341009313e-09
8.112224448897796814e-01 5.390884065529199667e-09
8.134268537074149652e-01 4.382128584661788024e-09
8.156312625250502490e-01 3.729206820787390007e-09
8.178356713426855329e-01 3.268486756559830477e-09
8.200400801603207057e-01 2.921015643136684109e-09
8.222444889779559896e-01 2.644926307620495635e-09
8.244488977955912734e-01 2.416362300692026359e-09
8.266533066132265573e-01 2.220940732778770300e-09
8.288577154308618411e-01 2.049589083071386743e-09
8.310621242484971249e-01 1.896370423860893578e-09
8.332665330661324088e-01 1.757281325554519304e-09
8.354709418837676926e-01 1.629555219196849100e-09
8.376753507014028655e-01 1.511242099847546159e-09
8.398797595190381493e-01 1.400945988343359820e-09
8.420841683366734332e-01 1.297655877203802063e-09
8.442885771543087170e-01 1.200633900408913449e-09
8.464929859719440008e-01 1.109339540892804403e-09
8.486973947895792847e-01 1.023377106839283514e-09
8.509018036072145685e-01 9.424585642611943177e-10
8.531062124248498524e-01 8.663766979413742508e-10
8.553106212424851362e-01 7.949853312319291255e-10
8.575150300601203091e-01 7.281844322338680885e-10
8.597194388777555929e-01 6.659086325026000225e-10
8.619238476953908767e-01 6.081181374074737385e-10
8.641282565130261606e-01 5.547913054738005002e-10
8.663326653306614444e-01 5.059183726590939060e-10
8.685370741482967283e-01 4.614959307465798999e-10
8.707414829659320121e-01 4.215218583978690491e-10
8.729458917835672960e-01 3.859904626188799890e-10
8.751503006012024688e-01 3.548876262890140252e-10
8.773547094188377526e-01 3.281857796700283995e-10
8.795591182364730365e-01 3.058385240651723213e-10
8.817635270541083203e-01 2.877747362512948066e-10
8.839679358717436042e-01 2.738919741693164649e-10
8.861723446893788880e-01 2.640489880920510813e-10
8.883767535070141719e-01 2.580571169399540239e-10
8.905811623246494557e-01 2.556703158806399661e-10
8.927855711422847396e-01 2.565735175749074895e-10
8.949899799599199124e-01 2.603689735735912802e-10
8.971943887775551962e-01 2.665601518867916401e-10
8.993987975951904801e-01 2.745326782563919615e-10
9.016032064128257639e-01 2.835934760791630618e-10
9.038076152304610478e-01 2.935052417645694400e-10
9.060120240480963316e-01 3.043270077465825717e-10
9.082164328657316155e-01 3.161303505426983945e-10
9.104208416833668993e-01 3.289974708416109864e-10
9.126252505010020721e-01 3.430226177610702961e-10
9.148296593186373560e-01 3.583138022622733674e-10
9.170340681362726398e-01 3.749948577118224386e-10
9.192384769539079237e-01 3.932079207394819609e-10
9.214428857715432075e-01 4.131164248743091967e-10
9.236472945891784914e-01 4.349087243250316914e-10
9.258517034068137752e-01 4.588024975650612890e-10
9.280561122244490591e-01 4.850501226407331726e-10
9.302605210420843429e-01 5.139452718747552175e-10
9.324649298597195157e-01 5.458310478186281408e-10
9.346693386773547996e-01 5.811100818782131701e-10
9.368737474949900834e-01 6.202571519188272119e-10
9.390781563126253673e-01 6.638350596543959495e-10
9.412825651302606511e-01 7.125147636002595283e-10
9.434869739478959350e-01 7.671011196257602196e-10
9.456913827655312188e-01 8.285660847750463679e-10
9.478957915831665026e-01 8.980919609929164762e-10
9.501002004008016755e-01 9.771283015116727675e-10
9.523046092184369593e-01 1.067467642826862103e-09
9.545090180360722432e-01 1.171347528750325983e-09
9.567134268537075270e-01 1.291589797803673782e-09
9.589178356713428109e-01 1.431793537952881764e-09
9.611222444889780947e-01 1.596606707567370341e-09
9.633266533066133785e-01 1.792115327533840507e-09
9.655310621242486624e-01 2.026412213235762180e-09
9.677354709418839462e-01 2.310446535116973255e-09
9.699398797595191191e-01 2.659324625671144261e-09
9.721442885771544029e-01 3.094358271355529408e-09
9.743486973947896868e-01 3.646394911969378085e-09
9.765531062124249706e-01 4.361435823311072240e-09
9.787575150300602544e-01 5.310532294369400774e-09
9.809619238476955383e-01 6.608131810454935283e-09
9.831663326653308221e-01 8.448250581315475005e-09
9.853707414829661060e-01 1.118140948851979934e-08
9.875751503006013898e-01 1.549471894961774299e-08
9.897795591182365627e-01 2.288973297885102602e-08
9.919839679358718465e-01 3.718940951977250138e-08
9.941883767535071303e-01 7.068128013958383589e-08
9.963927855711424142e-01 1.829106334121176680e-07
9.985971943887776980e-01 1.177796780004299266e-06
1.000801603206412871e+00 3.391649969261189551e-06
1.003006012024048266e+00 2.628335664721498730e-07
1.005210420841683439e+00 8.789025406883831114e-08
1.007414829659318833e+00 4.345429081149764500e-08
1.009619238476954006e+00 2.583512726146090942e-08
1.011823647294589401e+00 1.710635436025203424e-08
1.014028056112224574e+00 1.215633220942943032e-08
1.016232464929859747e+00 9.081453611852432164e-09
1.018436873747495142e+00 7.041658522427806825e-09
1.020641282565130314e+00 5.619580350217403180e-09
1.022845691382765709e+00 4.588817670428300103e-09
1.025050100200400882e+00 3.817930325748568229e-09
1.027254509018036277e+00 3.226364529468260725e-09
1.029458917835671450e+00 2.762520922337408566e-09
1.031663326653306845e+00 2.392107700183046399e-09
1.033867735470942018e+00 2.091614370348712261e-09
1.036072144288577190e+00 1.844485967569050125e-09
1.038276553106212585e+00 1.638792285887218031e-09
1.040480961923847758e+00 1.465759907640938718e-09
1.042685370741483153e+00 1.318820423271179422e-09
1.044889779559118326e+00 1.192977361682195621e-09
1.047094188376753721e+00 1.084375451614076009e-09
1.049298597194388893e+00 9.900015490009448752e-10
1.051503006012024288e+00 9.074731649405062814e-10
1.053707414829659461e+00 8.348864515296156722e-10
1.055911823647294634e+00 7.707052802162691462e-10
1.058116232464930029e+00 7.136791911211834229e-10
1.060320641282565202e+00 6.627819340037175076e-10
1.062525050100200597e+00 6.171648998903767287e-10
1.064729458917835769e+00 5.761214584867559549e-10
1.066933867735471164e+00 5.390593772457966090e-10
1.069138276553106337e+00 5.054792948438837819e-10
1.071342685370741732e+00 4.749577764712174361e-10
1.073547094188376905e+00 4.471338693701916183e-10
1.075751503006012078e+00 4.216983560278281226e-10
1.077955911823647472e+00 3.983851036821851867e-10
1.080160320641282645e+00 3.769640555071764653e-10
1.082364729458918040e+00 3.572355168295505062e-10
1.084569138276553213e+00 3.390254699548897571e-10
1.086773547094188608e+00 3.221817112920544471e-10
1.088977955911823781e+00 3.065706498774902681e-10
1.091182364729458953e+00 2.920746409717939066e-10
1.093386773547094348e+00 2.785897549115764719e-10
1.095591182364729521e+00 2.660239018697231569e-10
1.097795591182364916e+00 2.542952490870053197e-10
1.100000000000000089e+00 2.433308795807451791e-10


==> figs/power spectrum full/plot_cas.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.803607214428857740e-03 8.153722711707397563e-14
3.607214428857715479e-03 6.272027271624571700e-13
5.410821643286573002e-03 2.036611217965570892e-12
7.214428857715430958e-03 4.647358866811026094e-12
9.018036072144288914e-03 8.743092330660428625e-12
1.082164328657314600e-02 1.456050640218959642e-11
1.262525050100200483e-02 2.229542164556342817e-11
1.442885771543086192e-02 3.210807043513609631e-11
1.623246492985971901e-02 4.412770058118430781e-11
1.803607214428857783e-02 5.845658958733371285e-11
1.983967935871743665e-02 7.517354900354225631e-11
2.164328657314629201e-02 9.433698688257638038e-11
2.344689378757515083e-02 1.159875866614046164e-10
2.525050100200400965e-02 1.401506525797147888e-10
2.705410821643286501e-02 1.668381647750749442e-10
2.885771543086172383e-02 1.960505812591253422e-10
3.066132264529058266e-02 2.277784189167108603e-10
3.246492985971943801e-02 2.620036413430683009e-10
3.426853707414830030e-02 2.987008776289387352e-10
3.607214428857715566e-02 3.378384930245703362e-10
3.787575150300601101e-02 3.793795296811860445e-10
3.967935871743487330e-02 4.232825333158700252e-10
4.148296593186372866e-02 4.695022796166007572e-10
4.328657314629258401e-02 5.179904124510897556e-10
4.509018036072144631e-02 5.686960044260741727e-10
4.689378757515030166e-02 6.215660490290031164e-10
4.869739478957915702e-02 6.765458924429017480e-10
5.050100200400801931e-02 7.335796121332951641e-10
5.230460921843687466e-02 7.926103484426213836e-10
5.410821643286573002e-02 8.535805946749775005e-10
5.591182364729459231e-02 9.164324504971664265e-10
5.771543086172344766e-02 9.811078429079042576e-10
5.951903807615230302e-02 1.047548718524800772e-09
6.132264529058116531e-02 1.115697210498635603e-09
6.312625250501002760e-02 1.185495782978470704e-09
6.492985971943887602e-02 1.256887355712305795e-09
6.673346693386773831e-02 1.329815411070007639e-09
6.853707414829660061e-02 1.404224085513175031e-09
7.034068136272544902e-02 1.480058247305660589e-09
7.214428857715431131e-02 1.557263562054924672e-09
7.394789579158317361e-02 1.635786547494699395e-09
7.575150300601202202e-02 1.715574618760771779e-09
7.755511022044088432e-02 1.796576125271329323e-09
7.935871743486974661e-02 1.878740380199248893e-09
8.116232464929859503e-02 1.962017683413633993e-09
8.296593186372745732e-02 2.046359338670593277e-09
8.476953907815631961e-02 2.131717665746740603e-09
8.657314629258516803e-02 2.218046008132213373e-09
8.837675350701403032e-02 2.305298736831944227e-09
9.018036072144289261e-02 2.393431250763230102e-09
9.198396793587174103e-02 2.482399974184003305e-09
9.378757515030060332e-02 2.572162351538116564e-09
9.559118236472946561e-02 2.662676840061405067e-09
9.739478957915831403e-02 2.753902900454309788e-09
9.919839679358717632e-02 2.845800985892931937e-09
1.010020040080160386e-01 2.938332529620216178e-09
1.028056112224448870e-01 3.031459931332123600e-09
1.046092184368737493e-01 3.125146542549522023e-09
1.064128256513026116e-01 3.219356651145150188e-09
1.082164328657314600e-01 3.314055465175852799e-09
1.100200400801603223e-01 3.409209096153223630e-09
1.118236472945891846e-01 3.504784541870438098e-09
1.136272545090180330e-01 3.600749668889555499e-09
1.154308617234468953e-01 3.697073194781225823e-09
1.172344689378757576e-01 3.793724670197984362e-09
1.190380761523046060e-01 3.890674460852525615e-09
1.208416833667334683e-01 3.987893729463556248e-09
1.226452905811623306e-01 4.085354417724362446e-09
1.244488977955911790e-01 4.183029228341813748e-09
1.262525050100200552e-01 4.280891607187829549e-09
1.280561122244489036e-01 4.378915725599394814e-09
1.298597194388777520e-01 4.477076462858495860e-09
1.316633266533066282e-01 4.575349388878915805e-09
1.334669338677354766e-01 4.673710747122708296e-09
1.352705410821643250e-01 4.772137437766022354e-09
1.370741482965932012e-01 4.870607001130353755e-09
1.388777555110220496e-01 4.969097601393031910e-09
1.406813627254508980e-01 5.067588010587789062e-09
1.424849699398797742e-01 5.166057592904520708e-09
1.442885771543086226e-01 5.264486289294926653e-09
1.460921843687374710e-01 5.362854602389503687e-09
1.478957915831663472e-01 5.461143581729344989e-09
1.496993987975951956e-01 5.559334809315210460e-09
1.515030060120240440e-01 5.657410385474987133e-09
1.533066132264529202e-01 5.755352915049594278e-09
1.551102204408817686e-01 5.853145493896587890e-09
1.569138276553106170e-01 5.950771695709770513e-09
1.587174348697394932e-01 6.048215559152567212e-09
1.605210420841683416e-01 6.145461575302141035e-09
1.623246492985971901e-01 6.242494675400974003e-09
1.641282565130260662e-01 6.339300218911776040e-09
1.659318637274549146e-01 6.435863981871743970e-09
1.677354709418837631e-01 6.532172145541250472e-09
1.695390781563126392e-01 6.628211285342407736e-09
1.713426853707414876e-01 6.723968360082150645e-09
1.731462925851703361e-01 6.819430701454741563e-09
1.749498997995992122e-01 6.914586003818229075e-09
1.767535070140280606e-01 7.009422314239216813e-09
1.785571142284569091e-01 7.103928022800607902e-09
1.803607214428857852e-01 7.198091853166299813e-09
1.821643286573146336e-01 7.291902853397498467e-09
1.839679358717434821e-01 7.385350387014570980e-09
1.857715430861723582e-01 7.478424124299130675e-09
1.875751503006012066e-01 7.571114033830296108e-09
1.893787575150300551e-01 7.663410374249725910e-09
1.911823647294589312e-01 7.755303686249750032e-09
1.929859719438877796e-01 7.846784784779026333e-09
1.947895791583166281e-01 7.937844751460263942e-09
1.965931863727455042e-01 8.028474927214688829e-09
1.983967935871743526e-01 8.118666905087755811e-09
2.002004008016032011e-01 8.208412523271062825e-09
2.020040080160320772e-01 8.297703858315190078e-09
2.038076152304609256e-01 8.386533218528471191e-09
2.056112224448897741e-01 8.474893137556723342e-09
2.074148296593186502e-01 8.562776368139079200e-09
2.092184368737474986e-01 8.650175876035222257e-09
2.110220440881763471e-01 8.737084834119252737e-09
2.128256513026052232e-01 8.823496616635800014e-09
2.146292585170340717e-01 8.909404793613803929e-09
2.164328657314629201e-01 8.994803125433676902e-09
2.182364729458917962e-01 9.079685557543682802e-09
2.200400801603206447e-01 9.164046215321237868e-09
2.218436873747494931e-01 9.247879399075318712e-09
2.236472945891783692e-01 9.331179579185831580e-09
2.254509018036072177e-01 9.413941391376331397e-09
2.272545090180360661e-01 9.496159632116143300e-09
2.290581162324649422e-01 9.577829254148541524e-09
2.308617234468937907e-01 9.658945362141109490e-09
2.326653306613226391e-01 9.739503208455174189e-09
2.344689378757515152e-01 9.819498189030759655e-09
2.362725450901803637e-01 9.898925839383878177e-09
2.380761523046092121e-01 9.977781830713034170e-09
2.398797595190380882e-01 1.005606196611178087e-08
2.416833667334669367e-01 1.013376217688445292e-08
2.434869739478957851e-01 1.021087851896202091e-08
2.452905811623246612e-01 1.028740716941545230e-08
2.470941883767535097e-01 1.036334442306359094e-08
2.488977955911823581e-01 1.043868668917320610e-08
2.507014028056112065e-01 1.051343048824815189e-08
2.525050100200401104e-01 1.058757244890574472e-08
2.543086172344689588e-01 1.066110930483733608e-08
2.561122244488978072e-01 1.073403789185107738e-08
2.579158316633266557e-01 1.080635514499445136e-08
2.597194388777555041e-01 1.087805809575429221e-08
2.615230460921843525e-01 1.094914386933228427e-08
2.633266533066132564e-01 1.101960968199358177e-08
2.651302605210421048e-01 1.108945283848681104e-08
2.669338677354709533e-01 1.115867072953314385e-08
2.687374749498998017e-01 1.122726082938293168e-08
2.705410821643286501e-01 1.129522069343745716e-08
2.723446893787574985e-01 1.136254795593467801e-08
2.741482965931864024e-01 1.142924032769649322e-08
2.759519038076152508e-01 1.149529559393651428e-08
2.777555110220440993e-01 1.156071161212605168e-08
2.795591182364729477e-01 1.162548630991720671e-08
2.813627254509017961e-01 1.168961768312119896e-08
2.831663326653306445e-01 1.175310379374053348e-08
2.849699398797595484e-01 1.181594276805357141e-08
2.867735470941883968e-01 1.187813279474989610e-08
2.885771543086172453e-01 1.193967212311548553e-08
2.903807615230460937e-01 1.200055906126572046e-08
2.921843687374749421e-01 1.206079197442563131e-08
2.939879759519037905e-01 1.212036928325553400e-08
2.957915831663326944e-01 1.217928946222127246e-08
2.975951903807615428e-01 1.223755103800747604e-08
2.993987975951903913e-01 1.229515258797298837e-08
3.012024048096192397e-01 1.235209273864731764e-08
3.030060120240480881e-01 1.240837016426668747e-08
3.048096192384769365e-01 1.246398358534919507e-08
3.066132264529058404e-01 1.251893176730744246e-08
3.084168336673346889e-01 1.257321351909824845e-08
3.102204408817635373e-01 1.262682769190780044e-08
3.120240480961923857e-01 1.267977317787213665e-08
3.138276553106212341e-01 1.273204890883115905e-08
3.156312625250500825e-01 1.278365385511611559e-08
3.174348697394789864e-01 1.283458702436894879e-08
3.192384769539078349e-01 1.288484746039343944e-08
3.210420841683366833e-01 1.293443424203665829e-08
3.228456913827655317e-01 1.298334648210030864e-08
3.246492985971943801e-01 1.303158332628128335e-08
3.264529058116232285e-01 1.307914395214031949e-08
3.282565130260521324e-01 1.312602756809844137e-08
3.300601202404809809e-01 1.317223341246026200e-08
3.318637274549098293e-01 1.321776075246361383e-08
3.336673346693386777e-01 1.326260888335459535e-08
3.354709418837675261e-01 1.330677712748788812e-08
3.372745490981963745e-01 1.335026483345108683e-08
3.390781563126252784e-01 1.339307137521316979e-08
3.408817635270541269e-01 1.343519615129581452e-08
3.426853707414829753e-01 1.347663858396761460e-08
3.444889779559118237e-01 1.351739811846021195e-08
3.462925851703406721e-01 1.355747422220610114e-08
3.480961923847695205e-01 1.359686638409742925e-08
3.498997995991984244e-01 1.363557411376541238e-08
3.517034068136272729e-01 1.367359694087979471e-08
3.535070140280561213e-01 1.371093441446791012e-08
3.553106212424849697e-01 1.374758610225302542e-08
3.571142284569138181e-01 1.378355159001125863e-08
3.589178356713426665e-01 1.381883048094698822e-08
3.607214428857715705e-01 1.385342239508595227e-08
3.625250501002004189e-01 1.388732696868607592e-08
3.643286573146292673e-01 1.392054385366529393e-08
3.661322645290581157e-01 1.395307271704612542e-08
3.679358717434869641e-01 1.398491324041666970e-08
3.697394789579158125e-01 1.401606511940770740e-08
3.715430861723447165e-01 1.404652806318534591e-08
3.733466933867735649e-01 1.407630179395915627e-08
3.751503006012024133e-01 1.410538604650548556e-08
3.769539078156312617e-01 1.413378056770518863e-08
3.787575150300601101e-01 1.416148511609624584e-08
3.805611222444889585e-01 1.418849946144012852e-08
3.823647294589178625e-01 1.421482338430248948e-08
3.841683366733467109e-01 1.424045667564714644e-08
3.859719438877755593e-01 1.426539913644361458e-08
3.877755511022044077e-01 1.428965057728774991e-08
3.895791583166332561e-01 1.431321081803526693e-08
3.913827655310621045e-01 1.433607968744789226e-08
3.931863727454910085e-01 1.435825702285199381e-08
3.949899799599198569e-01 1.437974266980945390e-08
3.967935871743487053e-01 1.440053648180043225e-08
3.985971943887775537e-01 1.442063831991823393e-08
4.004008016032064021e-01 1.444004805257533604e-08
4.022044088176352505e-01 1.445876555522143320e-08
4.040080160320641545e-01 1.447679071007226629e-08
4.058116232464930029e-01 1.449412340584982650e-08
4.076152304609218513e-01 1.451076353753340211e-08
4.094188376753506997e-01 1.452671100612147287e-08
4.112224448897795481e-01 1.454196571840415596e-08
4.130260521042083965e-01 1.455652758674627121e-08
4.148296593186373005e-01 1.457039652888060058e-08
4.166332665330661489e-01 1.458357246771163458e-08
4.184368737474949973e-01 1.459605533112916712e-08
4.202404809619238457e-01 1.460784505183211266e-08
4.220440881763526941e-01 1.461894156716206423e-08
4.238476953907815425e-01 1.462934481894678921e-08
4.256513026052104465e-01 1.463905475335325422e-08
4.274549098196392949e-01 1.464807132075041902e-08
4.292585170340681433e-01 1.465639447558150328e-08
4.310621242484969917e-01 1.466402417624558726e-08
4.328657314629258401e-01 1.467096038498878956e-08
4.346693386773546885e-01 1.467720306780461340e-08
4.364729458917835925e-01 1.468275219434352749e-08
4.382765531062124409e-01 1.468760773783187583e-08
4.400801603206412893e-01 1.469176967499979064e-08
4.418837675350701377e-01 1.469523798601824551e-08
4.436873747494989861e-01 1.469801265444522747e-08
4.454909819639278346e-01 1.470009366718086411e-08
4.472945891783567385e-01 1.470148101443157685e-08
4.490981963927855869e-01 1.470217468968322407e-08
4.509018036072144353e-01 1.470217468968322241e-08
4.527054108216432837e-01 1.470148101443157685e-08
4.545090180360721321e-01 1.470009366718087238e-08
4.563126252505009806e-01 1.469801265444522251e-08
4.581162324649298845e-01 1.469523798601824551e-08
4.599198396793587329e-01 1.469176967499979064e-08
4.617234468937875813e-01 1.468760773783187583e-08
4.635270541082164297e-01 1.468275219434352749e-08
4.653306613226452781e-01 1.467720306780461837e-08
4.671342685370741821e-01 1.467096038498878956e-08
4.689378757515030305e-01 1.466402417624558726e-08
4.707414829659318789e-01 1.465639447558150328e-08
4.725450901803607273e-01 1.464807132075041902e-08
4.743486973947895757e-01 1.463905475335325422e-08
4.761523046092184241e-01 1.462934481894678921e-08
4.779559118236473281e-01 1.461894156716206589e-08
4.797595190380761765e-01 1.460784505183211266e-08
4.815631262525050249e-01 1.459605533112916712e-08
4.833667334669338733e-01 1.458357246771163458e-08
4.851703406813627217e-01 1.457039652888059727e-08
4.869739478957915702e-01 1.455652758674626955e-08
4.887775551102204741e-01 1.454196571840415761e-08
4.905811623246493225e-01 1.452671100612147287e-08
4.923847695390781709e-01 1.451076353753340211e-08
4.941883767535070193e-01 1.449412340584982650e-08
4.959919839679358677e-01 1.447679071007226794e-08
4.977955911823647162e-01 1.445876555522142989e-08
4.995991983967936201e-01 1.444004805257533439e-08
5.014028056112224130e-01 1.442063831991822235e-08
5.032064128256512614e-01 1.440053648180043721e-08
5.050100200400802208e-01 1.437974266980944563e-08
5.068136272545090693e-01 1.435825702285200043e-08
5.086172344689379177e-01 1.433607968744789226e-08
5.104208416833667661e-01 1.431321081803526859e-08
5.122244488977956145e-01 1.428965057728775156e-08
5.140280561122244629e-01 1.426539913644361458e-08
5.158316633266533113e-01 1.424045667564714810e-08
5.176352705410821597e-01 1.421482338430248948e-08
5.194388777555110082e-01 1.418849946144013348e-08
5.212424849699398566e-01 1.416148511609624254e-08
5.230460921843687050e-01 1.413378056770519028e-08
5.248496993987975534e-01 1.410538604650548390e-08
5.266533066132265128e-01 1.407630179395915627e-08
5.284569138276553613e-01 1.404652806318532936e-08
5.302605210420842097e-01 1.401606511940770905e-08
5.320641282565130581e-01 1.398491324041666970e-08
5.338677354709419065e-01 1.395307271704612707e-08
5.356713426853707549e-01 1.392054385366529559e-08
5.374749498997996033e-01 1.388732696868607592e-08
5.392785571142284518e-01 1.385342239508595227e-08
5.410821643286573002e-01 1.381883048094698325e-08
5.428857715430861486e-01 1.378355159001126525e-08
5.446893787575149970e-01 1.374758610225302211e-08
5.464929859719438454e-01 1.371093441446791509e-08
5.482965931863728049e-01 1.367359694087979140e-08
5.501002004008016533e-01 1.363557411376540742e-08
5.519038076152305017e-01 1.359686638409742925e-08
5.537074148296593501e-01 1.355747422220610114e-08
5.555110220440881985e-01 1.351739811846021030e-08
5.573146292585170469e-01 1.347663858396761460e-08
5.591182364729458953e-01 1.343519615129581452e-08
5.609218436873747438e-01 1.339307137521316979e-08
5.627254509018035922e-01 1.335026483345109345e-08
5.645290581162324406e-01 1.330677712748787985e-08
5.663326653306612890e-01 1.326260888335460858e-08
5.681362725450901374e-01 1.321776075246361383e-08
5.699398797595190969e-01 1.317223341246026531e-08
5.717434869739479453e-01 1.312602756809843475e-08
5.735470941883767937e-01 1.307914395214031949e-08
5.753507014028056421e-01 1.303158332628128500e-08
5.771543086172344905e-01 1.298334648210030864e-08
5.789579158316633389e-01 1.293443424203665829e-08
5.807615230460921874e-01 1.288484746039343779e-08
5.825651302605210358e-01 1.283458702436894879e-08
5.843687374749498842e-01 1.278365385511610401e-08
5.861723446893787326e-01 1.273204890883116567e-08
5.879759519038075810e-01 1.267977317787213334e-08
5.897795591182364294e-01 1.262682769190780871e-08
5.915831663326653889e-01 1.257321351909823522e-08
5.933867735470942373e-01 1.251893176730745239e-08
5.951903807615230857e-01 1.246398358534919507e-08
5.969939879759519341e-01 1.240837016426668747e-08
5.987975951903807825e-01 1.235209273864731764e-08
6.006012024048096309e-01 1.229515258797298671e-08
6.024048096192384794e-01 1.223755103800747604e-08
6.042084168336673278e-01 1.217928946222127246e-08
6.060120240480961762e-01 1.212036928325554227e-08
6.078156312625250246e-01 1.206079197442562965e-08
6.096192384769538730e-01 1.200055906126572708e-08
6.114228456913827214e-01 1.193967212311548388e-08
6.132264529058116809e-01 1.187813279474989610e-08
6.150300601202405293e-01 1.181594276805356479e-08
6.168336673346693777e-01 1.175310379374053183e-08
6.186372745490982261e-01 1.168961768312119896e-08
6.204408817635270745e-01 1.162548630991720836e-08
6.222444889779559229e-01 1.156071161212605334e-08
6.240480961923847714e-01 1.149529559393651593e-08
6.258517034068136198e-01 1.142924032769649157e-08
6.276553106212424682e-01 1.136254795593467801e-08
6.294589178356713166e-01 1.129522069343746709e-08
6.312625250501001650e-01 1.122726082938292506e-08
6.330661322645290134e-01 1.115867072953315212e-08
6.348697394789579729e-01 1.108945283848680442e-08
6.366733466933868213e-01 1.101960968199358673e-08
6.384769539078156697e-01 1.094914386933228592e-08
6.402805611222445181e-01 1.087805809575429386e-08
6.420841683366733665e-01 1.080635514499445136e-08
6.438877755511022150e-01 1.073403789185107738e-08
6.456913827655310634e-01 1.066110930483733608e-08
6.474949899799599118e-01 1.058757244890574472e-08
6.492985971943887602e-01 1.051343048824816016e-08
6.511022044088176086e-01 1.043868668917320444e-08
6.529058116232464570e-01 1.036334442306360087e-08
6.547094188376753054e-01 1.028740716941544237e-08
6.565130260521042649e-01 1.021087851896201264e-08
6.583166332665331133e-01 1.013376217688444796e-08
6.601202404809619617e-01 1.005606196611177921e-08
6.619238476953908101e-01 9.977781830713035824e-09
6.637274549098196585e-01 9.898925839383878177e-09
6.655310621242485070e-01 9.819498189030761309e-09
6.673346693386773554e-01 9.739503208455175843e-09
6.691382765531062038e-01 9.658945362141112799e-09
6.709418837675350522e-01 9.577829254148546487e-09
6.727454909819639006e-01 9.496159632116151572e-09
6.745490981963927490e-01 9.413941391376328089e-09
6.763527054108215975e-01 9.331179579185838198e-09
6.781563126252505569e-01 9.247879399075315404e-09
6.799599198396794053e-01 9.164046215321232905e-09
6.817635270541082537e-01 9.079685557543679493e-09
6.835671342685371021e-01 8.994803125433675247e-09
6.853707414829659506e-01 8.909404793613803929e-09
6.871743486973947990e-01 8.823496616635800014e-09
6.889779559118236474e-01 8.737084834119254392e-09
6.907815631262524958e-01 8.650175876035225566e-09
6.925851703406813442e-01 8.562776368139082509e-09
6.943887775551101926e-01 8.474893137556715070e-09
6.961923847695390410e-01 8.386533218528476154e-09
6.979959919839680005e-01 8.297703858315185115e-09
6.997995991983968489e-01 8.208412523271059517e-09
7.016032064128256973e-01 8.118666905087749193e-09
7.034068136272545457e-01 8.028474927214685520e-09
7.052104208416833941e-01 7.937844751460263942e-09
7.070140280561122426e-01 7.846784784779026333e-09
7.088176352705410910e-01 7.755303686249750032e-09
7.106212424849699394e-01 7.663410374249729219e-09
7.124248496993987878e-01 7.571114033830299417e-09
7.142284569138276362e-01 7.478424124299133984e-09
7.160320641282564846e-01 7.385350387014580079e-09
7.178356713426853331e-01 7.291902853397495159e-09
7.196392785571142925e-01 7.198091853166301468e-09
7.214428857715431409e-01 7.103928022800604594e-09
7.232464929859719893e-01 7.009422314239215159e-09
7.250501002004008377e-01 6.914586003818224939e-09
7.268537074148296862e-01 6.819430701454740736e-09
7.286573146292585346e-01 6.723968360082149818e-09
7.304609218436873830e-01 6.628211285342407736e-09
7.322645290581162314e-01 6.532172145541253781e-09
7.340681362725450798e-01 6.435863981871748106e-09
7.358717434869739282e-01 6.339300218911779349e-09
7.376753507014027766e-01 6.242494675400972348e-09
7.394789579158316251e-01 6.145461575302147653e-09
7.412825651302605845e-01 6.048215559152561421e-09
7.430861723446894329e-01 5.950771695709768032e-09
7.448897795591182813e-01 5.853145493896583754e-09
7.466933867735471297e-01 5.755352915049591796e-09
7.484969939879759782e-01 5.657410385474987960e-09
7.503006012024048266e-01 5.559334809315210460e-09
7.521042084168336750e-01 5.461143581729344989e-09
7.539078156312625234e-01 5.362854602389506996e-09
7.557114228456913718e-01 5.264486289294929962e-09
7.575150300601202202e-01 5.166057592904522362e-09
7.593186372745490686e-01 5.067588010587794852e-09
7.611222444889779171e-01 4.969097601393033564e-09
7.629258517034068765e-01 4.870607001130354582e-09
7.647294589178357249e-01 4.772137437766019873e-09
7.665330661322645733e-01 4.673710747122705815e-09
7.683366733466934217e-01 4.575349388878914150e-09
7.701402805611222702e-01 4.477076462858495860e-09
7.719438877755511186e-01 4.378915725599393987e-09
7.737474949899799670e-01 4.280891607187829549e-09
7.755511022044088154e-01 4.183029228341815403e-09
7.773547094188376638e-01 4.085354417724364927e-09
7.791583166332665122e-01 3.987893729463559557e-09
7.809619238476953607e-01 3.890674460852525615e-09
7.827655310621242091e-01 3.793724670197990152e-09
7.845691382765531685e-01 3.697073194781221273e-09
7.863727454909820169e-01 3.600749668889553018e-09
7.881763527054108653e-01 3.504784541870434789e-09
7.899799599198397138e-01 3.409209096153222803e-09
7.917835671342685622e-01 3.314055465175852799e-09
7.935871743486974106e-01 3.219356651145150601e-09
7.953907815631262590e-01 3.125146542549523264e-09
7.971943887775551074e-01 3.031459931332126082e-09
7.989979959919839558e-01 2.938332529620218660e-09
8.008016032064128042e-01 2.845800985892935660e-09
8.026052104208416527e-01 2.753902900454315165e-09
8.044088176352705011e-01 2.662676840061404654e-09
8.062124248496994605e-01 2.572162351538113255e-09
8.080160320641283089e-01 2.482399974184001237e-09
8.098196392785571573e-01 2.393431250763228447e-09
8.116232464929860058e-01 2.305298736831943813e-09
8.134268537074148542e-01 2.218046008132213373e-09
8.152304609218437026e-01 2.131717665746740603e-09
8.170340681362725510e-01 2.046359338670594518e-09
8.188376753507013994e-01 1.962017683413635647e-09
8.206412825651302478e-01 1.878740380199251374e-09
8.224448897795590963e-01 1.796576125271332011e-09
8.242484969939879447e-01 1.715574618760774054e-09
8.260521042084167931e-01 1.635786547494702704e-09
8.278557114228457525e-01 1.557263562054922397e-09
8.296593186372746009e-01 1.480058247305658935e-09
8.314629258517034494e-01 1.404224085513173376e-09
8.332665330661322978e-01 1.329815411070006812e-09
8.350701402805611462e-01 1.256887355712305795e-09
8.368737474949899946e-01 1.185495782978470704e-09
8.386773547094188430e-01 1.115697210498636223e-09
8.404809619238476914e-01 1.047548718524802427e-09
8.422845691382765398e-01 9.811078429079061188e-10
8.440881763527053883e-01 9.164324504971688046e-10
8.458917835671342367e-01 8.535805946749800854e-10
8.476953907815630851e-01 7.926103484426230380e-10
8.494989979959920445e-01 7.335796121332934063e-10
8.513026052104208929e-01 6.765458924429007141e-10
8.531062124248497414e-01 6.215660490290022892e-10
8.549098196392785898e-01 5.686960044260737591e-10
8.567134268537074382e-01 5.179904124510897556e-10
8.585170340681362866e-01 4.695022796166009640e-10
8.603206412825651350e-01 4.232825333158704905e-10
8.621242484969939834e-01 3.793795296811869234e-10
8.639278557114228319e-01 3.378384930245712151e-10
8.657314629258516803e-01 2.987008776289398726e-10
8.675350701402805287e-01 2.620036413430691281e-10
8.693386773547093771e-01 2.277784189167119719e-10
8.711422845691383365e-01 1.960505812591245667e-10
8.729458917835671850e-01 1.668381647750744789e-10
8.747494989979960334e-01 1.401506525797144786e-10
8.765531062124248818e-01 1.159875866614044742e-10
8.783567134268537302e-01 9.433698688257638038e-11
8.801603206412825786e-01 7.517354900354233386e-11
8.819639278557114270e-01 5.845658958733388087e-11
8.837675350701402754e-01 4.412770058118452753e-11
8.855711422845691239e-01 3.210807043513633541e-11
8.873747494989979723e-01 2.229542164556366727e-11
8.891783567134268207e-01 1.456050640218982260e-11
8.909819639278556691e-01 8.743092330660596646e-12
8.927855711422846285e-01 4.647358866810955009e-12
8.945891783567134770e-01 2.036611217965540196e-12
8.963927855711423254e-01 6.272027271624474764e-13
8.981963927855711738e-01 8.153722711707272608e-14
9.000000000000000222e-01 0.000000000000000000e+00


==> figs/power spectrum full/total.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.100110011001100214e-04 7.605855565191205003e-15
2.200220022002200427e-04 6.069942078230624079e-14
3.300330033003300370e-04 2.043646756482552435e-13
4.400440044004400855e-04 4.832485555215762509e-13
5.500550055005501340e-04 9.415646476594005067e-13
6.600660066006600740e-04 1.623096855252319029e-12
7.700770077007701225e-04 2.571203029265601508e-12
8.800880088008801710e-04 3.828818568392036397e-12
9.900990099009901110e-04 5.438459987418433272e-12
1.100110011001100268e-03 7.442228454304921951e-12
1.210121012101210208e-03 9.881813296272808739e-12
1.320132013201320148e-03 1.279849547519401773e-11
1.430143014301430305e-03 1.623315103257196361e-11
1.540154015401540245e-03 2.022625450440044288e-11
1.650165016501650402e-03 2.481788230618516567e-11
1.760176017601760342e-03 3.004771608840822582e-11
1.870187018701870282e-03 3.595504606271425645e-11
1.980198019801980222e-03 4.257877429909314185e-11
2.090209020902090379e-03 4.995741799433232349e-11
2.200220022002200536e-03 5.812911271200742368e-11
2.310231023102310259e-03 6.713161559427956194e-11
2.420242024202420416e-03 7.700230854576327991e-11
2.530253025302530573e-03 8.777820138972462846e-11
2.640264026402640296e-03 9.949593499687111640e-11
2.750275027502750453e-03 1.121917843869888610e-10
2.860286028602860610e-03 1.259016618036802517e-10
2.970297029702970767e-03 1.406611197624516247e-10
3.080308030803080490e-03 1.565053540724039761e-10
3.190319031903190647e-03 1.734692068317683277e-10
3.300330033003300804e-03 1.915871693975297627e-10
3.410341034103410527e-03 2.108933853293870332e-10
3.520352035203520684e-03 2.314216533082748905e-10
3.630363036303630841e-03 2.532054300296972920e-10
3.740374037403740564e-03 2.762778330720988047e-10
3.850385038503850721e-03 3.006716437405088920e-10
3.960396039603960444e-03 3.264193098856800443e-10
4.070407040704071035e-03 3.535529486989627115e-10
4.180418041804180758e-03 3.821043494831225406e-10
4.290429042904290481e-03 4.121049763993387410e-10
4.400440044004401072e-03 4.435859711905966793e-10
4.510451045104510795e-03 4.765781558816804138e-10
4.620462046204620518e-03 5.111120354560123399e-10
4.730473047304731109e-03 5.472178005095181526e-10
4.840484048404840832e-03 5.849253298817536481e-10
4.950495049504950555e-03 6.242641932644863043e-10
5.060506050605061146e-03 6.652636537879544613e-10
5.170517051705170869e-03 7.079526705849918731e-10
5.280528052805280592e-03 7.523599013332359020e-10
5.390539053905391183e-03 7.985137047756170519e-10
5.500550055005500906e-03 8.464421432193145087e-10
5.610561056105611497e-03 8.961729850133953404e-10
5.720572057205721220e-03 9.477337070053209889e-10
5.830583058305830943e-03 1.001151496976525060e-09
5.940594059405941534e-03 1.056453256057225879e-09
6.050605060506051257e-03 1.113665601120698813e-09
6.160616061606160980e-03 1.172814867157177711e-09
6.270627062706271571e-03 1.233927109627570663e-09
6.380638063806381294e-03 1.297028106797178666e-09
6.490649064906491017e-03 1.362143362049587386e-09
6.600660066006601608e-03 1.429298106180938207e-09
6.710671067106711331e-03 1.498517299674722059e-09
6.820682068206821054e-03 1.569825634957321245e-09
6.930693069306931645e-03 1.643247538634397485e-09
7.040704070407041368e-03 1.718807173708396053e-09
7.150715071507151091e-03 1.796528441777251807e-09
7.260726072607261682e-03 1.876434985214516139e-09
7.370737073707371405e-03 1.958550189331076247e-09
7.480748074807481128e-03 2.042897184518569943e-09
7.590759075907591719e-03 2.129498848374768543e-09
7.700770077007701442e-03 2.218377807810981394e-09
7.810781078107811165e-03 2.309556441141702286e-09
7.920792079207920888e-03 2.403056880156695233e-09
8.030803080308032346e-03 2.498901012175546921e-09
8.140814081408142069e-03 2.597110482084994355e-09
8.250825082508251793e-03 2.697706694359089754e-09
8.360836083608361516e-03 2.800710815062407417e-09
8.470847084708471239e-03 2.906143773836364521e-09
8.580858085808580962e-03 3.014026265868917656e-09
8.690869086908692420e-03 3.124378753847716578e-09
8.800880088008802143e-03 3.237221469896842562e-09
8.910891089108911867e-03 3.352574417497391503e-09
9.020902090209021590e-03 3.470457373391853375e-09
9.130913091309131313e-03 3.590889889472646221e-09
9.240924092409241036e-03 3.713891294654793504e-09
9.350935093509352494e-03 3.839480696732969807e-09
9.460946094609462217e-03 3.967676984222978176e-09
9.570957095709571941e-03 4.098498828187887389e-09
9.680968096809681664e-03 4.231964684048912714e-09
9.790979097909791387e-03 4.368092793381157601e-09
9.900990099009901110e-03 4.506901185694441723e-09
1.001100110011001257e-02 4.648407680199185177e-09
1.012101210121012229e-02 4.792629887557661507e-09
1.023102310231023201e-02 4.939585211620633621e-09
1.034103410341034174e-02 5.089290851149601731e-09
1.045104510451045146e-02 5.241763801524568184e-09
1.056105610561056118e-02 5.397020856437818808e-09
1.067106710671067264e-02 5.555078609573416364e-09
1.078107810781078237e-02 5.715953456272916481e-09
1.089108910891089209e-02 5.879661595187218386e-09
1.100110011001100181e-02 6.046219029914589315e-09
1.111111111111111154e-02 6.215641570625287763e-09
1.122112211221122299e-02 6.387944835672602785e-09
1.133113311331133272e-02 6.563144253190639371e-09
1.144114411441144244e-02 6.741255062678744860e-09
1.155115511551155216e-02 6.922292316572970956e-09
1.166116611661166189e-02 7.106270881804482821e-09
1.177117711771177161e-02 7.293205441345007091e-09
1.188118811881188307e-02 7.483110495739747264e-09
1.199119911991199279e-02 7.676000364627259426e-09
1.210121012101210251e-02 7.871889188247231276e-09
1.221122112211221224e-02 8.070790928935452269e-09
1.232123212321232196e-02 8.272719372606708567e-09
1.243124312431243168e-02 8.477688130225300070e-09
1.254125412541254314e-02 8.685710639263531883e-09
1.265126512651265286e-02 8.896800165148188515e-09
1.276127612761276259e-02 9.110969802695038768e-09
1.287128712871287231e-02 9.328232477531773329e-09
1.298129812981298203e-02 9.548600947508809290e-09
1.309130913091309176e-02 9.772087804099008773e-09
1.320132013201320322e-02 9.998705473785525881e-09
1.331133113311331294e-02 1.022846621943851482e-08
1.342134213421342266e-02 1.046138214168031540e-08
1.353135313531353238e-02 1.069746518023967673e-08
1.364136413641364211e-02 1.093672711529467338e-08
1.375137513751375183e-02 1.117917956880479867e-08
1.386138613861386329e-02 1.142483400583208795e-08
1.397139713971397301e-02 1.167370173585130151e-08
1.408140814081408274e-02 1.192579391404963544e-08
1.419141914191419246e-02 1.218112154261556335e-08
1.430143014301430218e-02 1.243969547201742098e-08
1.441144114411441364e-02 1.270152640227120280e-08
1.452145214521452336e-02 1.296662488419831990e-08
1.463146314631463309e-02 1.323500132067291555e-08
1.474147414741474281e-02 1.350666596785908089e-08
1.485148514851485253e-02 1.378162893643798403e-08
1.496149614961496226e-02 1.405990019282494880e-08
1.507150715071507371e-02 1.434148956037659918e-08
1.518151815181518344e-02 1.462640672058834712e-08
1.529152915291529316e-02 1.491466121428196422e-08
1.540154015401540288e-02 1.520626244278351992e-08
1.551155115511551261e-02 1.550121966909181724e-08
1.562156215621562233e-02 1.579954201903723303e-08
1.573157315731573205e-02 1.610123848243118470e-08
1.584158415841584178e-02 1.640631791420644509e-08
1.595159515951595150e-02 1.671478903554782215e-08
1.606160616061606469e-02 1.702666043501399464e-08
1.617161716171617442e-02 1.734194056965004350e-08
1.628162816281628414e-02 1.766063776609129463e-08
1.639163916391639386e-02 1.798276022165767884e-08
1.650165016501650359e-02 1.830831600543969096e-08
1.661166116611661331e-02 1.863731305937545508e-08
1.672167216721672303e-02 1.896975919931882649e-08
1.683168316831683275e-02 1.930566211609938395e-08
1.694169416941694248e-02 1.964502937657312107e-08
1.705170517051705220e-02 1.998786842466537554e-08
1.716171617161716192e-02 2.033418658240476183e-08
1.727172717271727165e-02 2.068399105094924245e-08
1.738173817381738484e-02 2.103728891160348398e-08
1.749174917491749456e-02 2.139408712682822261e-08
1.760176017601760429e-02 2.175439254124156618e-08
1.771177117711771401e-02 2.211821188261198488e-08
1.782178217821782373e-02 2.248555176284364879e-08
1.793179317931793346e-02 2.285641867895341745e-08
1.804180418041804318e-02 2.323081901404022614e-08
1.815181518151815290e-02 2.360875903824657079e-08
1.826182618261826263e-02 2.399024490971257151e-08
1.837183718371837235e-02 2.437528267552165178e-08
1.848184818481848207e-02 2.476387827263945790e-08
1.859185918591859527e-02 2.515603752884450342e-08
1.870187018701870499e-02 2.555176616365193459e-08
1.881188118811881471e-02 2.595106978922951714e-08
1.892189218921892443e-02 2.635395391130632396e-08
1.903190319031903416e-02 2.676042393007418657e-08
1.914191419141914388e-02 2.717048514108195347e-08
1.925192519251925360e-02 2.758414273612264138e-08
1.936193619361936333e-02 2.800140180411306901e-08
1.947194719471947305e-02 2.842226733196699581e-08
1.958195819581958277e-02 2.884674420546099150e-08
1.969196919691969250e-02 2.927483721009325467e-08
1.980198019801980222e-02 2.970655103193597940e-08
1.991199119911991541e-02 3.014189025848039967e-08
2.002200220022002514e-02 3.058085937947527253e-08
2.013201320132013486e-02 3.102346278775889281e-08
2.024202420242024458e-02 3.146970478008429839e-08
2.035203520352035431e-02 3.191958955793760660e-08
2.046204620462046403e-02 3.237312122835014016e-08
2.057205720572057375e-02 3.283030380470412095e-08
2.068206820682068348e-02 3.329114120753171982e-08
2.079207920792079320e-02 3.375563726530789275e-08
2.090209020902090292e-02 3.422379571523661923e-08
2.101210121012101265e-02 3.469562020403137042e-08
2.112211221122112237e-02 3.517111428868868839e-08
2.123212321232123556e-02 3.565028143725659063e-08
2.134213421342134528e-02 3.613312502959553648e-08
2.145214521452145501e-02 3.661964835813447024e-08
2.156215621562156473e-02 3.710985462862041883e-08
2.167216721672167445e-02 3.760374696086187571e-08
2.178217821782178418e-02 3.810132838946705627e-08
2.189218921892189390e-02 3.860260186457513873e-08
2.200220022002200362e-02 3.910757025258258164e-08
2.211221122112211335e-02 3.961623633686348571e-08
2.222222222222222307e-02 4.012860281848437714e-08
2.233223322332233279e-02 4.064467231691229402e-08
2.244224422442244599e-02 4.116444737071900165e-08
2.255225522552255571e-02 4.168793043827804104e-08
2.266226622662266543e-02 4.221512389845702620e-08
2.277227722772277516e-02 4.274603005130466721e-08
2.288228822882288488e-02 4.328065111873148035e-08
2.299229922992299460e-02 4.381898924518577993e-08
2.310231023102310433e-02 4.436104649832425707e-08
2.321232123212321405e-02 4.490682486967713218e-08
2.332233223322332377e-02 4.545632627530796718e-08
2.343234323432343350e-02 4.600955255646824322e-08
2.354235423542354322e-02 4.656650548024702843e-08
2.365236523652365294e-02 4.712718674021529861e-08
2.376237623762376613e-02 4.769159795706526184e-08
2.387238723872387586e-02 4.825974067924413765e-08
2.398239823982398558e-02 4.883161638358395249e-08
2.409240924092409530e-02 4.940722647592522066e-08
2.420242024202420503e-02 4.998657229173687317e-08
2.431243124312431475e-02 5.056965509672991327e-08
2.442244224422442447e-02 5.115647608746735958e-08
2.453245324532453420e-02 5.174703639196908717e-08
2.464246424642464392e-02 5.234133707031139451e-08
2.475247524752475364e-02 5.293937911522285149e-08
2.486248624862486337e-02 5.354116345267421151e-08
2.497249724972497656e-02 5.414669094246453184e-08
2.508250825082508628e-02 5.475596237880235730e-08
2.519251925192519601e-02 5.536897849088287397e-08
2.530253025302530573e-02 5.598573994345937851e-08
2.541254125412541545e-02 5.660624733741110787e-08
2.552255225522552518e-02 5.723050121030680070e-08
2.563256325632563490e-02 5.785850203696265390e-08
2.574257425742574462e-02 5.849025022999775123e-08
2.585258525852585434e-02 5.912574614038280826e-08
2.596259625962596407e-02 5.976499005798679984e-08
2.607260726072607379e-02 6.040798221211759871e-08
2.618261826182618351e-02 6.105472277205949072e-08
2.629262926292629671e-02 6.170521184760631584e-08
2.640264026402640643e-02 6.235944948958902418e-08
2.651265126512651615e-02 6.301743569040159073e-08
2.662266226622662588e-02 6.367917038452031279e-08
2.673267326732673560e-02 6.434465344902118825e-08
2.684268426842684532e-02 6.501388470409098087e-08
2.695269526952695505e-02 6.568686391353641943e-08
2.706270627062706477e-02 6.636359078528804997e-08
2.717271727172717449e-02 6.704406497190034261e-08
2.728272827282728422e-02 6.772828607104886014e-08
2.739273927392739394e-02 6.841625362602165625e-08
2.750275027502750366e-02 6.910796712620859593e-08
2.761276127612761686e-02 6.980342600758587147e-08
2.772277227722772658e-02 7.050262965319732899e-08
2.783278327832783630e-02 7.120557739363133474e-08
2.794279427942794602e-02 7.191226850749400179e-08
2.805280528052805575e-02 7.262270222187969043e-08
2.816281628162816547e-02 7.333687771283626740e-08
2.827282728272827519e-02 7.405479410582853886e-08
2.838283828382838492e-02 7.477645047619591286e-08
2.849284928492849464e-02 7.550184584960840744e-08
2.860286028602860436e-02 7.623097920251790748e-08
2.871287128712871409e-02 7.696384946260689360e-08
2.882288228822882728e-02 7.770045550923208892e-08
2.893289328932893700e-02 7.844079617386619996e-08
2.904290429042904673e-02 7.918487024053572683e-08
2.915291529152915645e-02 7.993267644625451170e-08
2.926292629262926617e-02 8.068421348145584477e-08
2.937293729372937590e-02 8.143947999041852180e-08
2.948294829482948562e-02 8.219847457169196203e-08
2.959295929592959534e-02 8.296119577851621738e-08
2.970297029702970507e-02 8.372764211924100235e-08
2.981298129812981479e-02 8.449781205773810635e-08
2.992299229922992451e-02 8.527170401381391205e-08
3.003300330033003424e-02 8.604931636361607701e-08
3.014301430143014743e-02 8.683064744003922281e-08
3.025302530253025715e-02 8.761569553312576689e-08
3.036303630363036687e-02 8.840445889046445156e-08
3.047304730473047660e-02 8.919693571758549812e-08
3.058305830583058632e-02 8.999312417835273014e-08
3.069306930693069604e-02 9.079302239535324837e-08
3.080308030803080577e-02 9.159662845028256597e-08
3.091309130913091549e-02 9.240394038432815569e-08
3.102310231023102521e-02 9.321495619854929114e-08
3.113311331133113494e-02 9.402967385425436030e-08
3.124312431243124466e-02 9.484809127337529379e-08
3.135313531353135785e-02 9.567020633883787706e-08
3.146314631463146411e-02 9.649601689493058033e-08
3.157315731573157730e-02 9.732552074767042386e-08
3.168316831683168355e-02 9.815871566516481984e-08
3.179317931793179675e-02 9.899559937797207759e-08
3.190319031903190300e-02 9.983616957945743525e-08
3.201320132013201619e-02 1.006804239261484034e-07
3.212321232123212938e-02 1.015283600380850397e-07
3.223322332233223564e-02 1.023799754991696675e-07
3.234323432343234883e-02 1.032352678575122007e-07
3.245324532453245509e-02 1.040942346257734698e-07
3.256325632563256828e-02 1.049568732815055575e-07
3.267326732673267453e-02 1.058231812674911275e-07
3.278327832783278772e-02 1.066931559920767459e-07
3.289328932893289398e-02 1.075667948295067438e-07
3.300330033003300717e-02 1.084440951202530577e-07
3.311331133113311342e-02 1.093250541713427796e-07
3.322332233223322662e-02 1.102096692566835368e-07
3.333333333333333981e-02 1.110979376173849673e-07
3.344334433443344606e-02 1.119898564620793486e-07
3.355335533553355926e-02 1.128854229672385991e-07
3.366336633663366551e-02 1.137846342774904737e-07
3.377337733773377870e-02 1.146874875059291195e-07
3.388338833883388496e-02 1.155939797344264542e-07
3.399339933993399815e-02 1.165041080139397571e-07
3.410341034103410440e-02 1.174178693648158869e-07
3.421342134213421760e-02 1.183352607770964252e-07
3.432343234323432385e-02 1.192562792108153822e-07
3.443344334433443704e-02 1.201809215962992443e-07
3.454345434543454330e-02 1.211091848344622985e-07
3.465346534653465649e-02 1.220410657971000092e-07
3.476347634763476968e-02 1.229765613271810597e-07
3.487348734873487593e-02 1.239156682391351054e-07
3.498349834983498913e-02 1.248583833191405261e-07
3.509350935093509538e-02 1.258047033254083947e-07
3.520352035203520857e-02 1.267546249884653588e-07
3.531353135313531483e-02 1.277081450114329507e-07
3.542354235423542802e-02 1.286652600703062074e-07
3.553355335533553427e-02 1.296259668142289837e-07
3.564356435643564747e-02 1.305902618657673578e-07
3.575357535753575372e-02 1.315581418211821646e-07
3.586358635863586691e-02 1.325296032506974519e-07
3.597359735973598011e-02 1.335046426987672960e-07
3.608360836083608636e-02 1.344832566843417966e-07
3.619361936193619955e-02 1.354654417011310066e-07
3.630363036303630581e-02 1.364511942178635157e-07
3.641364136413641900e-02 1.374405106785478658e-07
3.652365236523652525e-02 1.384333875027281432e-07
3.663366336633663845e-02 1.394298210857395710e-07
3.674367436743674470e-02 1.404298077989616128e-07
3.685368536853685789e-02 1.414333439900688270e-07
3.696369636963696415e-02 1.424404259832793649e-07
3.707370737073707734e-02 1.434510500796032312e-07
3.718371837183719053e-02 1.444652125570869172e-07
3.729372937293729678e-02 1.454829096710566584e-07
3.740374037403740998e-02 1.465041376543597592e-07
3.751375137513751623e-02 1.475288927176043830e-07
3.762376237623762942e-02 1.485571710493969858e-07
3.773377337733773568e-02 1.495889688165790357e-07
3.784378437843784887e-02 1.506242821644592056e-07
3.795379537953795512e-02 1.516631072170466512e-07
3.806380638063806832e-02 1.527054400772814046e-07
3.817381738173817457e-02 1.537512768272629932e-07
3.828382838283828776e-02 1.548006135284766506e-07
3.839383938393839402e-02 1.558534462220180980e-07
3.850385038503850721e-02 1.569097709288177697e-07
3.861386138613862040e-02 1.579695836498612006e-07
3.872387238723872666e-02 1.590328803664098103e-07
3.883388338833883985e-02 1.600996570402183791e-07
3.894389438943894610e-02 1.611699096137510415e-07
3.905390539053905929e-02 1.622436340103961673e-07
3.916391639163916555e-02 1.633208261346802648e-07
3.927392739273927874e-02 1.644014818724779910e-07
3.938393839383938499e-02 1.654855970912223490e-07
3.949394939493949819e-02 1.665731676401126341e-07
3.960396039603960444e-02 1.676641893503203952e-07
3.971397139713971763e-02 1.687586580351958727e-07
3.982398239823983083e-02 1.698565694904687985e-07
3.993399339933993708e-02 1.709579194944517626e-07
4.004400440044005027e-02 1.720627038082387108e-07
4.015401540154015653e-02 1.731709181759056909e-07
4.026402640264026972e-02 1.742825583247053002e-07
4.037403740374037597e-02 1.753976199652631967e-07
4.048404840484048917e-02 1.765160987917717256e-07
4.059405940594059542e-02 1.776379904821823021e-07
4.070407040704070861e-02 1.787632906983968138e-07
4.081408140814081487e-02 1.798919950864552125e-07
4.092409240924092806e-02 1.810240992767253284e-07
4.103410341034104125e-02 1.821595988840871799e-07
4.114411441144114751e-02 1.832984895081204852e-07
4.125412541254126070e-02 1.844407667332856093e-07
4.136413641364136695e-02 1.855864261291062591e-07
4.147414741474148014e-02 1.867354632503513306e-07
4.158415841584158640e-02 1.878878736372117794e-07
4.169416941694169959e-02 1.890436528154813837e-07
4.180418041804180584e-02 1.902027962967299090e-07
4.191419141914191904e-02 1.913652995784797941e-07
4.202420242024202529e-02 1.925311581443800045e-07
4.213421342134213848e-02 1.937003674643775831e-07
4.224422442244224474e-02 1.948729229948886452e-07
4.235423542354235793e-02 1.960488201789679698e-07
4.246424642464247112e-02 1.972280544464771892e-07
4.257425742574257738e-02 1.984106212142512572e-07
4.268426842684269057e-02 1.995965158862655527e-07
4.279427942794279682e-02 2.007857338537982719e-07
4.290429042904291002e-02 2.019782704955941439e-07
4.301430143014301627e-02 2.031741211780261346e-07
4.312431243124312946e-02 2.043732812552569653e-07
4.323432343234323572e-02 2.055757460693958401e-07
4.334433443344334891e-02 2.067815109506581120e-07
4.345434543454345516e-02 2.079905712175218775e-07
4.356435643564356835e-02 2.092029221768822431e-07
4.367436743674368155e-02 2.104185591242075496e-07
4.378437843784378780e-02 2.116374773436905676e-07
4.389438943894390099e-02 2.128596721084003545e-07
4.400440044004400725e-02 2.140851386804332648e-07
4.411441144114412044e-02 2.153138723110637480e-07
4.422442244224422669e-02 2.165458682408900126e-07
4.433443344334433989e-02 2.177811216999825205e-07
4.444444444444444614e-02 2.190196279080292542e-07
4.455445544554455933e-02 2.202613820744807441e-07
4.466446644664466559e-02 2.215063793986946993e-07
4.477447744774477878e-02 2.227546150700765890e-07
4.488448844884489197e-02 2.240060842682216263e-07
4.499449944994499823e-02 2.252607821630546608e-07
4.510451045104511142e-02 2.265187039149714743e-07
4.521452145214521767e-02 2.277798446749733269e-07
4.532453245324533087e-02 2.290441995848057644e-07
4.543454345434543712e-02 2.303117637770947786e-07
4.554455445544555031e-02 2.315825323754798186e-07
4.565456545654565657e-02 2.328565004947497918e-07
4.576457645764576976e-02 2.341336632409739839e-07
4.587458745874587601e-02 2.354140157116333222e-07
4.598459845984598920e-02 2.366975529957515601e-07
4.609460946094610240e-02 2.379842701740258526e-07
4.620462046204620865e-02 2.392741623189530698e-07
4.631463146314632184e-02 2.405672244949585458e-07
4.642464246424642810e-02 2.418634517585212284e-07
4.653465346534654129e-02 2.431628391583009188e-07
4.664466446644664754e-02 2.444653817352609591e-07
4.675467546754676074e-02 2.457710745227938053e-07
4.686468646864686699e-02 2.470799125468393469e-07
4.697469746974698018e-02 2.483918908260103204e-07
4.708470847084708644e-02 2.497070043717120595e-07
4.719471947194719963e-02 2.510252481882603906e-07
4.730473047304730588e-02 2.523466172730005884e-07
4.741474147414741908e-02 2.536711066164263840e-07
4.752475247524753227e-02 2.549987112022951084e-07
4.763476347634763852e-02 2.563294260077443184e-07
4.774477447744775171e-02 2.576632460034060930e-07
4.785478547854785797e-02 2.590001661535206418e-07
4.796479647964797116e-02 2.603401814160502839e-07
4.807480748074807742e-02 2.616832867427908324e-07
4.818481848184819061e-02 2.630294770794825034e-07
4.829482948294829686e-02 2.643787473659205062e-07
4.840484048404841005e-02 2.657310925360640990e-07
4.851485148514851631e-02 2.670865075181454325e-07
4.862486248624862950e-02 2.684449872347780233e-07
4.873487348734874269e-02 2.698065266030618387e-07
4.884488448844884895e-02 2.711711205346888583e-07
4.895489548954896214e-02 2.725387639360508061e-07
4.906490649064906839e-02 2.739094517083414295e-07
4.917491749174918159e-02 2.752831787476598372e-07
4.928492849284928784e-02 2.766599399451127261e-07
4.939493949394940103e-02 2.780397301869176128e-07
4.950495049504950729e-02 2.794225443545013014e-07
4.961496149614962048e-02 2.808083773246040159e-07
4.972497249724972673e-02 2.821972239693732615e-07
4.983498349834983993e-02 2.835890791564665278e-07
4.994499449944995312e-02 2.849839377491465269e-07
5.005500550055005937e-02 2.863817946063801372e-07
5.016501650165017256e-02 2.877826445829317362e-07
5.027502750275027882e-02 2.891864825294605565e-07
5.038503850385039201e-02 2.905933032926151293e-07
5.049504950495049826e-02 2.920031017151256644e-07
5.060506050605061146e-02 2.934158726358990769e-07
5.071507150715071771e-02 2.948316108901085074e-07
5.082508250825083090e-02 2.962503113092877138e-07
5.093509350935093716e-02 2.976719687214179976e-07
5.104510451045105035e-02 2.990965779510241307e-07
5.115511551155115660e-02 3.005241338192571530e-07
5.126512651265126980e-02 3.019546311439868043e-07
5.137513751375138299e-02 3.033880647398881338e-07
5.148514851485148924e-02 3.048244294185275801e-07
5.159515951595160244e-02 3.062637199884528618e-07
5.170517051705170869e-02 3.077059312552741877e-07
5.181518151815182188e-02 3.091510580217525591e-07
5.192519251925192814e-02 3.105990950878806622e-07
5.203520352035204133e-02 3.120500372509713296e-07
5.214521452145214758e-02 3.135038793057355204e-07
5.225522552255226078e-02 3.149606160443664943e-07
5.236523652365236703e-02 3.164202422566224501e-07
5.247524752475248022e-02 3.178827527299051407e-07
5.258525852585259341e-02 3.193481422493422476e-07
5.269526952695269967e-02 3.208164055978654662e-07
5.280528052805281286e-02 3.222875375562893332e-07
5.291529152915291911e-02 3.237615329033892064e-07
5.302530253025303231e-02 3.252383864159819975e-07
5.313531353135313856e-02 3.267180928689975346e-07
5.324532453245325175e-02 3.282006470355597188e-07
5.335533553355335801e-02 3.296860436870589982e-07
5.346534653465347120e-02 3.311742775932293949e-07
5.357535753575357745e-02 3.326653435222221972e-07
5.368536853685369065e-02 3.341592362406798100e-07
5.379537953795380384e-02 3.356559505138081232e-07
5.390539053905391009e-02 3.371554811054494096e-07
5.401540154015402329e-02 3.386578227781563873e-07
5.412541254125412954e-02 3.401629702932599294e-07
5.423542354235424273e-02 3.416709184109424909e-07
5.434543454345434899e-02 3.431816618903066131e-07
5.445544554455446218e-02 3.446951954894454913e-07
5.456545654565456843e-02 3.462115139655125381e-07
5.467546754675468162e-02 3.477306120747886690e-07
5.478547854785478788e-02 3.492524845727494299e-07
5.489548954895490107e-02 3.507771262141339248e-07
5.500550055005500732e-02 3.523045317530117308e-07
5.511551155115512052e-02 3.538346959428467967e-07
5.522552255225523371e-02 3.553676135365643580e-07
5.533553355335533996e-02 3.569032792866163710e-07
5.544554455445545316e-02 3.584416879450451981e-07
5.555555555555555941e-02 3.599828342635488834e-07
5.566556655665567260e-02 3.615267129935424555e-07
5.577557755775577886e-02 3.630733188862216679e-07
5.588558855885589205e-02 3.646226466926256785e-07
5.599559955995599830e-02 3.661746911636994658e-07
5.610561056105611150e-02 3.677294470503533860e-07
5.621562156215621775e-02 3.692869091035245826e-07
5.632563256325633094e-02 3.708470720742379199e-07
5.643564356435644414e-02 3.724099307136631579e-07
5.654565456545655039e-02 3.739754797731794853e-07
5.665566556655666358e-02 3.755437140044290418e-07
5.676567656765676984e-02 3.771146281593752572e-07
5.687568756875688303e-02 3.786882169903644201e-07
5.698569856985698928e-02 3.802644752501805766e-07
5.709570957095710247e-02 3.818433976920998985e-07
5.720572057205720873e-02 3.834249790699512999e-07
5.731573157315732192e-02 3.850092141381695352e-07
5.742574257425742817e-02 3.865960976518491442e-07
5.753575357535754137e-02 3.881856243668049628e-07
5.764576457645765456e-02 3.897777890396190796e-07
5.775577557755776081e-02 3.913725864276982227e-07
5.786578657865787401e-02 3.929700112893280231e-07
5.797579757975798026e-02 3.945700583837247359e-07
5.808580858085809345e-02 3.961727224710877041e-07
5.819581958195819971e-02 3.977779983126501273e-07
5.830583058305831290e-02 3.993858806707332187e-07
5.841584158415841915e-02 4.009963643087935336e-07
5.852585258525853235e-02 4.026094439914796143e-07
5.863586358635863860e-02 4.042251144846751887e-07
5.874587458745875179e-02 4.058433705555535398e-07
5.885588558855885805e-02 4.074642069726244624e-07
5.896589658965897124e-02 4.090876185057845560e-07
5.907590759075908443e-02 4.107135999263660883e-07
5.918591859185919068e-02 4.123421460071827874e-07
5.929592959295930388e-02 4.139732515225787051e-07
5.940594059405941013e-02 4.156069112484755453e-07
5.951595159515952332e-02 4.172431199624198327e-07
5.962596259625962958e-02 4.188818724436286528e-07
5.973597359735974277e-02 4.205231634730348092e-07
5.984598459845984902e-02 4.221669878333321399e-07
5.995599559955996222e-02 4.238133403090233218e-07
6.006600660066006847e-02 4.254622156864629107e-07
6.017601760176018166e-02 4.271136087539004336e-07
6.028602860286029486e-02 4.287675143015257056e-07
6.039603960396040111e-02 4.304239271215107045e-07
6.050605060506051430e-02 4.320828420080567933e-07
6.061606160616062056e-02 4.337442537574330483e-07
6.072607260726073375e-02 4.354081571680197226e-07
6.083608360836084000e-02 4.370745470403514443e-07
6.094609460946095320e-02 4.387434181771567102e-07
6.105610561056105945e-02 4.404147653834033072e-07
6.116611661166117264e-02 4.420885834663337294e-07
6.127612761276127890e-02 4.437648672355084823e-07
6.138613861386139209e-02 4.454436115028453641e-07
6.149614961496150528e-02 4.471248110826622939e-07
6.160616061606161153e-02 4.488084607917115634e-07
6.171617161716172473e-02 4.504945554492219238e-07
6.182618261826183098e-02 4.521830898769366499e-07
6.193619361936194417e-02 4.538740588991514969e-07
6.204620462046205043e-02 4.555674573427540881e-07
6.215621562156216362e-02 4.572632800372598607e-07
6.226622662266226987e-02 4.589615218148487526e-07
6.237623762376238307e-02 4.606621775104033724e-07
6.248624862486248932e-02 4.623652419615479624e-07
6.259625962596260251e-02 4.640707100086790507e-07
6.270627062706271571e-02 4.657785764950042033e-07
6.281628162816282890e-02 4.674888362665791344e-07
6.292629262926292821e-02 4.692014841723415347e-07
6.303630363036304141e-02 4.709165150641453766e-07
6.314631463146315460e-02 4.726339237967945835e-07
6.325632563256326779e-02 4.743537052280802993e-07
6.336633663366336711e-02 4.760758542188122815e-07
6.347634763476348030e-02 4.778003656328528885e-07
6.358635863586359349e-02 4.795272343371531316e-07
6.369636963696370668e-02 4.812564552017801500e-07
6.380638063806380600e-02 4.829880230999541635e-07
6.391639163916391919e-02 4.847219329080799179e-07
6.402640264026403238e-02 4.864581795057785548e-07
6.413641364136414558e-02 4.881967577759184227e-07
6.424642464246425877e-02 4.899376626046483227e-07
6.435643564356435808e-02 4.916808888814247196e-07
6.446644664466447128e-02 4.934264314990480583e-07
6.457645764576458447e-02 4.951742853536913514e-07
6.468646864686469766e-02 4.969244453449267546e-07
6.479647964796479698e-02 4.986769063757592364e-07
6.490649064906491017e-02 5.004316633526560125e-07
6.501650165016502336e-02 5.021887111855762979e-07
6.512651265126513656e-02 5.039480447879960823e-07
6.523652365236523587e-02 5.057096590769423294e-07
6.534653465346534906e-02 5.074735489730189172e-07
6.545654565456546226e-02 5.092397094004345900e-07
6.556655665566557545e-02 5.110081352870327104e-07
6.567656765676568864e-02 5.127788215643159294e-07
6.578657865786578796e-02 5.145517631674763615e-07
6.589658965896590115e-02 5.163269550354214196e-07
6.600660066006601434e-02 5.181043921108014495e-07
6.611661166116612753e-02 5.198840693400351403e-07
6.622662266226622685e-02 5.216659816733366303e-07
6.633663366336634004e-02 5.234501240647414465e-07
6.644664466446645323e-02 5.252364914721294812e-07
6.655665566556656643e-02 5.270250788572600373e-07
6.666666666666667962e-02 5.288158811857838991e-07
6.677667766776677893e-02 5.306088934272765778e-07
6.688668866886689213e-02 5.324041105552620288e-07
6.699669966996700532e-02 5.342015275472361568e-07
6.710671067106711851e-02 5.360011393846910619e-07
6.721672167216721783e-02 5.378029410531391804e-07
6.732673267326733102e-02 5.396069275421368955e-07
6.743674367436744421e-02 5.414130938453085722e-07
6.754675467546755740e-02 5.432214349603704855e-07
6.765676567656765672e-02 5.450319458891509380e-07
6.776677667766776991e-02 5.468446216376164115e-07
6.787678767876788311e-02 5.486594572158913670e-07
6.798679867986799630e-02 5.504764476382854549e-07
6.809680968096810949e-02 5.522955879233077035e-07
6.820682068206820881e-02 5.541168730936936236e-07
6.831683168316832200e-02 5.559402981764296667e-07
6.842684268426843519e-02 5.577658582027644484e-07
6.853685368536854838e-02 5.595935482082430529e-07
6.864686468646864770e-02 5.614233632327168799e-07
6.875687568756876089e-02 5.632552983203705378e-07
6.886688668866887408e-02 5.650893485197379378e-07
6.897689768976898728e-02 5.669255088837302451e-07
6.908690869086908659e-02 5.687637744696459384e-07
6.919691969196919978e-02 5.706041403391984435e-07
6.930693069306931298e-02 5.724466015585315924e-07
6.941694169416942617e-02 5.742911531982386807e-07
6.952695269526953936e-02 5.761377903333895737e-07
6.963696369636963868e-02 5.779865080435347287e-07
6.974697469746975187e-02 5.798373014127393949e-07
6.985698569856986506e-02 5.816901655295899654e-07
6.996699669966997825e-02 5.835450954872248944e-07
7.007700770077007757e-02 5.854020863833388265e-07
7.018701870187019076e-02 5.872611333202113953e-07
7.029702970297030395e-02 5.891222314047191882e-07
7.040704070407041715e-02 5.909853757483550165e-07
7.051705170517053034e-02 5.928505614672485613e-07
7.062706270627062966e-02 5.947177836821755855e-07
7.073707370737074285e-02 5.965870375185837680e-07
7.084708470847085604e-02 5.984583181066023389e-07
7.095709570957096923e-02 6.003316205810646315e-07
7.106710671067106855e-02 6.022069400815178234e-07
7.117711771177118174e-02 6.040842717522471828e-07
7.128712871287129493e-02 6.059636107422843271e-07
7.139713971397140813e-02 6.078449522054252219e-07
7.150715071507150744e-02 6.097282913002530518e-07
7.161716171617162063e-02 6.116136231901426663e-07
7.172717271727173383e-02 6.135009430432808034e-07
7.183718371837184702e-02 6.153902460326819713e-07
7.194719471947196021e-02 6.172815273362046479e-07
7.205720572057205953e-02 6.191747821365608097e-07
7.216721672167217272e-02 6.210700056213348844e-07
7.227722772277228591e-02 6.229671929829966683e-07
7.238723872387239910e-02 6.248663394189156196e-07
7.249724972497249842e-02 6.267674401313747287e-07
7.260726072607261161e-02 6.286704903275855533e-07
7.271727172717272480e-02 6.305754852196989118e-07
7.282728272827283800e-02 6.324824200248221418e-07
7.293729372937293731e-02 6.343912899650289469e-07
7.304730473047305050e-02 6.363020902673768666e-07
7.315731573157316370e-02 6.382148161639141585e-07
7.326732673267327689e-02 6.401294628917001272e-07
7.337733773377339008e-02 6.420460256928094652e-07
7.348734873487348940e-02 6.439644998143530053e-07
7.359735973597360259e-02 6.458848805084838617e-07
7.370737073707371578e-02 6.478071630324138408e-07
7.381738173817382898e-02 6.497313426484201121e-07
7.392739273927392829e-02 6.516574146238649016e-07
7.403740374037404148e-02 6.535853742312018442e-07
7.414741474147415468e-02 6.555152167479854075e-07
7.425742574257426787e-02 6.574469374568901613e-07
7.436743674367438106e-02 6.593805316457116249e-07
7.447744774477448038e-02 6.613159946073896665e-07
7.458745874587459357e-02 6.632533216400093497e-07
7.469746974697470676e-02 6.651925080468157573e-07
7.480748074807481995e-02 6.671335491362222493e-07
7.491749174917491927e-02 6.690764402218283566e-07
7.502750275027503246e-02 6.710211766224197814e-07
7.513751375137514565e-02 6.729677536619853372e-07
7.524752475247525885e-02 6.749161666697249962e-07
7.535753575357535816e-02 6.768664109800598414e-07
7.546754675467547135e-02 6.788184819326449845e-07
7.557755775577558455e-02 6.807723748723724239e-07
7.568756875687569774e-02 6.827280851493868215e-07
7.579757975797581093e-02 6.846856081190901604e-07
7.590759075907591025e-02 6.866449391421580514e-07
7.601760176017602344e-02 6.886060735845405791e-07
7.612761276127613663e-02 6.905690068174767018e-07
7.623762376237624983e-02 6.925337342174990164e-07
7.634763476347634914e-02 6.945002511664461455e-07
7.645764576457646233e-02 6.964685530514707851e-07
7.656765676567657553e-02 6.984386352650482800e-07
7.667766776677668872e-02 7.004104932049803302e-07
7.678767876787678803e-02 7.023841222744075901e-07
7.689768976897690123e-02 7.043595178818217388e-07
7.700770077007701442e-02 7.063366754410633628e-07
7.711771177117712761e-02 7.083155903713361434e-07
7.722772277227724080e-02 7.102962580972150096e-07
7.733773377337734012e-02 7.122786740486496322e-07
7.744774477447745331e-02 7.142628336609775525e-07
7.755775577557756650e-02 7.162487323749268298e-07
7.766776677667767970e-02 7.182363656366230287e-07
7.777777777777777901e-02 7.202257288975988548e-07
7.788778877887789220e-02 7.222168176148038951e-07
7.799779977997800540e-02 7.242096272506020773e-07
7.810781078107811859e-02 7.262041532727879746e-07
7.821782178217823178e-02 7.282003911545864888e-07
7.832783278327833110e-02 7.301983363746641787e-07
7.843784378437844429e-02 7.321979844171352958e-07
7.854785478547855748e-02 7.341993307715639013e-07
7.865786578657867067e-02 7.362023709329740308e-07
7.876787678767876999e-02 7.382071004018516004e-07
7.887788778877888318e-02 7.402135146841591232e-07
7.898789878987899638e-02 7.422216092913297808e-07
7.909790979097910957e-02 7.442313797402811870e-07
7.920792079207920888e-02 7.462428215534168705e-07
7.931793179317932208e-02 7.482559302586353804e-07
7.942794279427943527e-02 7.502707013893348389e-07
7.953795379537954846e-02 7.522871304844141060e-07
7.964796479647966165e-02 7.543052130882831558e-07
7.975797579757976097e-02 7.563249447508625468e-07
7.986798679867987416e-02 7.583463210275970808e-07
7.997799779977998735e-02 7.603693374794531555e-07
8.008800880088010055e-02 7.623939896729231054e-07
8.019801980198019986e-02 7.644202731800354728e-07
8.030803080308031305e-02 7.664481835783555364e-07
8.041804180418042625e-02 7.684777164509924056e-07
8.052805280528053944e-02 7.705088673865979619e-07
8.063806380638063875e-02 7.725416319793786109e-07
8.074807480748075195e-02 7.745760058290933770e-07
8.085808580858086514e-02 7.766119845410632204e-07
8.096809680968097833e-02 7.786495637261691317e-07
8.107810781078109152e-02 7.806887390008590135e-07
8.118811881188119084e-02 7.827295059871539279e-07
8.129812981298130403e-02 7.847718603126450252e-07
8.140814081408141722e-02 7.868157976105078385e-07
8.151815181518153042e-02 7.888613135194932832e-07
8.162816281628162973e-02 7.909084036839382455e-07
8.173817381738174292e-02 7.929570637537705581e-07
8.184818481848185612e-02 7.950072893845070951e-07
8.195819581958196931e-02 7.970590762372592770e-07
8.206820682068208250e-02 7.991124199787378359e-07
8.217821782178218182e-02 8.011673162812504856e-07
8.228822882288229501e-02 8.032237608227107099e-07
8.239823982398240820e-02 8.052817492866389274e-07
8.250825082508252140e-02 8.073412773621628086e-07
8.261826182618262071e-02 8.094023407440210881e-07
8.272827282728273390e-02 8.114649351325673760e-07
8.283828382838284710e-02 8.135290562337729107e-07
8.294829482948296029e-02 8.155946997592258180e-07
8.305830583058305960e-02 8.176618614261340752e-07
8.316831683168317280e-02 8.197305369573332411e-07
8.327832783278328599e-02 8.218007220812786201e-07
8.338833883388339918e-02 8.238724125320584976e-07
8.349834983498351237e-02 8.259456040493878930e-07
8.360836083608361169e-02 8.280202923786116301e-07
8.371837183718372488e-02 8.300964732707083607e-07
8.382838283828383807e-02 8.321741424822950113e-07
8.393839383938395127e-02 8.342532957756208541e-07
8.404840484048405058e-02 8.363339289185734361e-07
8.415841584158416377e-02 8.384160376846815435e-07
8.426842684268427697e-02 8.404996178531128729e-07
8.437843784378439016e-02 8.425846652086798542e-07
8.448844884488448947e-02 8.446711755418364743e-07
8.459845984598460267e-02 8.467591446486819831e-07
8.470847084708471586e-02 8.488485683309593051e-07
8.481848184818482905e-02 8.509394423960639332e-07
8.492849284928494225e-02 8.530317626570337644e-07
8.503850385038504156e-02 8.551255249325551350e-07
8.514851485148515475e-02 8.572207250469691732e-07
8.525852585258526795e-02 8.593173588302602585e-07
8.536853685368538114e-02 8.614154221180717971e-07
8.547854785478548045e-02 8.635149107516913997e-07
8.558855885588559365e-02 8.656158205780634805e-07
8.569856985698570684e-02 8.677181474497836456e-07
8.580858085808582003e-02 8.698218872251008110e-07
8.591859185918593322e-02 8.719270357679175198e-07
8.602860286028603254e-02 8.740335889477887779e-07
8.613861386138614573e-02 8.761415426399252300e-07
8.624862486248625892e-02 8.782508927251895599e-07
8.635863586358637212e-02 8.803616350901032669e-07
8.646864686468647143e-02 8.824737656268359719e-07
8.657865786578658462e-02 8.845872802332161110e-07
8.668866886688669782e-02 8.867021748127232065e-07
8.679867986798681101e-02 8.888184452744948551e-07
8.690869086908691032e-02 8.909360875333173042e-07
8.701870187018702352e-02 8.930550975096334992e-07
8.712871287128713671e-02 8.951754711295394833e-07
8.723872387238724990e-02 8.972972043247799507e-07
8.734873487348736310e-02 8.994202930327598931e-07
8.745874587458746241e-02 9.015447331965286124e-07
8.756875687568757560e-02 9.036705207647893552e-07
8.767876787678768880e-02 9.057976516918952898e-07
8.778877887788780199e-02 9.079261219378516234e-07
8.789878987898790130e-02 9.100559274683095674e-07
8.800880088008801450e-02 9.121870642545709957e-07
8.811881188118812769e-02 9.143195282735833628e-07
8.822882288228824088e-02 9.164533155079391741e-07
8.833883388338835407e-02 9.185884219458821272e-07
8.844884488448845339e-02 9.207248435812947240e-07
8.855885588558856658e-02 9.228625764137064230e-07
8.866886688668867977e-02 9.250016164482840050e-07
8.877887788778879297e-02 9.271419596958427955e-07
8.888888888888889228e-02 9.292836021728307835e-07
8.899889988998900547e-02 9.314265399013383620e-07
8.910891089108911867e-02 9.335707689090915518e-07
8.921892189218923186e-02 9.357162852294512604e-07
8.932893289328933117e-02 9.378630849014161407e-07
8.943894389438944437e-02 9.400111639696156031e-07
8.954895489548955756e-02 9.421605184843075918e-07
8.965896589658967075e-02 9.443111445013819732e-07
8.976897689768978394e-02 9.464630380823588416e-07
8.987898789878988326e-02 9.486161952943802607e-07
8.998899889988999645e-02 9.507706122102149224e-07
9.009900990099010964e-02 9.529262849082538057e-07
9.020902090209022284e-02 9.550832094725075296e-07
9.031903190319032215e-02 9.572413819926080472e-07
9.042904290429043535e-02 9.594007985638035637e-07
9.053905390539054854e-02 9.615614552869559950e-07
9.064906490649066173e-02 9.637233482685375800e-07
9.075907590759076105e-02 9.658864736206397738e-07
9.086908690869087424e-02 9.680508274609533431e-07
9.097909790979098743e-02 9.702164059127817065e-07
9.108910891089110062e-02 9.723832051050294999e-07
9.119911991199121382e-02 9.745512211722023642e-07
9.130913091309131313e-02 9.767204502544103343e-07
9.141914191419142632e-02 9.788908884973580973e-07
9.152915291529153952e-02 9.810625320523435107e-07
9.163916391639165271e-02 9.832353770762571791e-07
9.174917491749175202e-02 9.854094197315847827e-07
9.185918591859186522e-02 9.875846561863943728e-07
9.196919691969197841e-02 9.897610826143391240e-07
9.207920792079209160e-02 9.919386951946564874e-07
9.218921892189220479e-02 9.941174901121616259e-07
9.229922992299230411e-02 9.962974635572488970e-07
9.240924092409241730e-02 9.984786117258874053e-07
9.251925192519253049e-02 1.000660930819614862e-06
9.262926292629264369e-02 1.002844417045535254e-06
9.273927392739274300e-02 1.005029066616326895e-06
9.284928492849285619e-02 1.007214875750225690e-06
9.295929592959296939e-02 1.009401840671026836e-06
9.306930693069308258e-02 1.011589957608083547e-06
9.317931793179318190e-02 1.013779222796304514e-06
9.328932893289329509e-02 1.015969632476145224e-06
9.339933993399340828e-02 1.018161182893615795e-06
9.350935093509352147e-02 1.020353870300265091e-06
9.361936193619363467e-02 1.022547690953187079e-06
9.372937293729373398e-02 1.024742641115011723e-06
9.383938393839384717e-02 1.026938717053908367e-06
9.394939493949396037e-02 1.029135915043572613e-06
9.405940594059407356e-02 1.031334231363234151e-06
9.416941694169417287e-02 1.033533662297643632e-06
9.427942794279428607e-02 1.035734204137076057e-06
9.438943894389439926e-02 1.037935853177326751e-06
9.449944994499451245e-02 1.040138605719702048e-06
9.460946094609461177e-02 1.042342458071023737e-06
9.471947194719472496e-02 1.044547406543617626e-06
9.482948294829483815e-02 1.046753447455321168e-06
9.493949394939495134e-02 1.048960577129466517e-06
9.504950495049506454e-02 1.051168791894887308e-06
9.515951595159516385e-02 1.053378088085906160e-06
9.526952695269527704e-02 1.055588462042341030e-06
9.537953795379539024e-02 1.057799910109496108e-06
9.548954895489550343e-02 1.060012428638156310e-06
9.559955995599560274e-02 1.062226013984586008e-06
9.570957095709571594e-02 1.064440662510525856e-06
9.581958195819582913e-02 1.066656370583188972e-06
9.592959295929594232e-02 1.068873134575252687e-06
9.603960396039605552e-02 1.071090950864861928e-06
9.614961496149615483e-02 1.073309815835619480e-06
9.625962596259626802e-02 1.075529725876583232e-06
9.636963696369638122e-02 1.077750677382268927e-06
9.647964796479649441e-02 1.079972666752632381e-06
9.658965896589659372e-02 1.082195690393077946e-06
9.669966996699670692e-02 1.084419744714449834e-06
9.680968096809682011e-02 1.086644826133028091e-06
9.691969196919693330e-02 1.088870931070524570e-06
9.702970297029703262e-02 1.091098055954076585e-06
9.713971397139714581e-02 1.093326197216248602e-06
9.724972497249725900e-02 1.095555351295022497e-06
9.735973597359737219e-02 1.097785514633797132e-06
9.746974697469748539e-02 1.100016683681379042e-06
9.757975797579758470e-02 1.102248854891984548e-06
9.768976897689769789e-02 1.104482024725231076e-06
9.779977997799781109e-02 1.106716189646136948e-06
9.790979097909792428e-02 1.108951346125109942e-06
9.801980198019802359e-02 1.111187490637949416e-06
9.812981298129813679e-02 1.113424619665839524e-06
9.823982398239824998e-02 1.115662729695346048e-06
9.834983498349836317e-02 1.117901817218410885e-06
9.845984598459846249e-02 1.120141878732348240e-06
9.856985698569857568e-02 1.122382910739837424e-06
9.867986798679868887e-02 1.124624909748920315e-06
9.878987898789880207e-02 1.126867872273004319e-06
9.889988998899891526e-02 1.129111794830839715e-06
9.900990099009901457e-02 1.131356673946534055e-06
9.911991199119912777e-02 1.133602506149537550e-06
9.922992299229924096e-02 1.135849287974638200e-06
9.933993399339935415e-02 1.138097015961962221e-06
9.944994499449945347e-02 1.140345686656965780e-06
9.955995599559956666e-02 1.142595296610431403e-06
9.966996699669967985e-02 1.144845842378459710e-06
9.977997799779979304e-02 1.147097320522475135e-06
9.988998899889990624e-02 1.149349727609207080e-06
1.000000000000000056e-01 1.151603060210697326e-06
1.001100110011001187e-01 1.153857314904283515e-06
1.002200220022002319e-01 1.156112488272607197e-06
1.003300330033003451e-01 1.158368576903601763e-06
1.004400440044004444e-01 1.160625577390487357e-06
1.005500550055005576e-01 1.162883486331766858e-06
1.006600660066006708e-01 1.165142300331218465e-06
1.007700770077007840e-01 1.167402015997902686e-06
1.008800880088008833e-01 1.169662629946139892e-06
1.009900990099009965e-01 1.171924138795517942e-06
1.011001100110011097e-01 1.174186539170882015e-06
1.012101210121012229e-01 1.176449827702329105e-06
1.013201320132013361e-01 1.178714001025209507e-06
1.014301430143014354e-01 1.180979055780114530e-06
1.015401540154015486e-01 1.183244988612872689e-06
1.016501650165016618e-01 1.185511796174547798e-06
1.017601760176017750e-01 1.187779475121432616e-06
1.018701870187018743e-01 1.190048022115040379e-06
1.019801980198019875e-01 1.192317433822108398e-06
1.020902090209021007e-01 1.194587706914580697e-06
1.022002200220022139e-01 1.196858838069610337e-06
1.023102310231023132e-01 1.199130823969560484e-06
1.024202420242024264e-01 1.201403661301984706e-06
1.025302530253025396e-01 1.203677346759631214e-06
1.026402640264026528e-01 1.205951877040433331e-06
1.027502750275027660e-01 1.208227248847514575e-06
1.028602860286028653e-01 1.210503458889165574e-06
1.029702970297029785e-01 1.212780503878856355e-06
1.030803080308030917e-01 1.215058380535219819e-06
1.031903190319032049e-01 1.217337085582048782e-06
1.033003300330033042e-01 1.219616615748296819e-06
1.034103410341034174e-01 1.221896967768064713e-06
1.035203520352035306e-01 1.224178138380601724e-06
1.036303630363036438e-01 1.226460124330289498e-06
1.037403740374037570e-01 1.228742922366656464e-06
1.038503850385038563e-01 1.231026529244350941e-06
1.039603960396039695e-01 1.233310941723149822e-06
1.040704070407040827e-01 1.235596156567946714e-06
1.041804180418041959e-01 1.237882170548748337e-06
1.042904290429042952e-01 1.240168980440670928e-06
1.044004400440044084e-01 1.242456583023933884e-06
1.045104510451045216e-01 1.244744975083854682e-06
1.046204620462046347e-01 1.247034153410833420e-06
1.047304730473047341e-01 1.249324114800368487e-06
1.048404840484048473e-01 1.251614856053034541e-06
1.049504950495049604e-01 1.253906373974478697e-06
1.050605060506050736e-01 1.256198665375420103e-06
1.051705170517051868e-01 1.258491727071639776e-06
1.052805280528052861e-01 1.260785555883984625e-06
1.053905390539053993e-01 1.263080148638348817e-06
1.055005500550055125e-01 1.265375502165674835e-06
1.056105610561056257e-01 1.267671613301945855e-06
1.057205720572057250e-01 1.269968478888187651e-06
1.058305830583058382e-01 1.272266095770452506e-06
1.059405940594059514e-01 1.274564460799819627e-06
1.060506050605060646e-01 1.276863570832386258e-06
1.061606160616061639e-01 1.279163422729264080e-06
1.062706270627062771e-01 1.281464013356578994e-06
1.063806380638063903e-01 1.283765339585454820e-06
1.064906490649065035e-01 1.286067398292011180e-06
1.066006600660066167e-01 1.288370186357364764e-06
1.067106710671067160e-01 1.290673700667615571e-06
1.068206820682068292e-01 1.292977938113846905e-06
1.069306930693069424e-01 1.295282895592111190e-06
1.070407040704070556e-01 1.297588570003437592e-06
1.071507150715071549e-01 1.299894958253809784e-06
1.072607260726072681e-01 1.302202057254180556e-06
1.073707370737073813e-01 1.304509863920445139e-06
1.074807480748074945e-01 1.306818375173451787e-06
1.075907590759076077e-01 1.309127587938982085e-06
1.077007700770077070e-01 1.311437499147762386e-06
1.078107810781078202e-01 1.313748105735440727e-06
1.079207920792079334e-01 1.316059404642593818e-06
1.080308030803080466e-01 1.318371392814708833e-06
1.081408140814081459e-01 1.320684067202193144e-06
1.082508250825082591e-01 1.322997424760357814e-06
1.083608360836083723e-01 1.325311462449412716e-06
1.084708470847084855e-01 1.327626177234463577e-06
1.085808580858085848e-01 1.329941566085501596e-06
1.086908690869086980e-01 1.332257625977409801e-06
1.088008800880088112e-01 1.334574353889943775e-06
1.089108910891089244e-01 1.336891746807726790e-06
1.090209020902090375e-01 1.339209801720251073e-06
1.091309130913091369e-01 1.341528515621870820e-06
1.092409240924092501e-01 1.343847885511792458e-06
1.093509350935093632e-01 1.346167908394072098e-06
1.094609460946094764e-01 1.348488581277604740e-06
1.095709570957095758e-01 1.350809901176122577e-06
1.096809680968096889e-01 1.353131865108195419e-06
1.097909790979098021e-01 1.355454470097210576e-06
1.099009900990099153e-01 1.357777713171375612e-06
1.100110011001100146e-01 1.360101591363713046e-06
1.101210121012101278e-01 1.362426101712048926e-06
1.102310231023102410e-01 1.364751241259018536e-06
1.103410341034103542e-01 1.367077007052044171e-06
1.104510451045104674e-01 1.369403396143343390e-06
1.105610561056105667e-01 1.371730405589911651e-06
1.106710671067106799e-01 1.374058032453530151e-06
1.107810781078107931e-01 1.376386273800748458e-06
1.108910891089109063e-01 1.378715126702875829e-06
1.110011001100110056e-01 1.381044588235991800e-06
1.111111111111111188e-01 1.383374655480921621e-06
1.112211221122112320e-01 1.385705325523248112e-06
1.113311331133113452e-01 1.388036595453286681e-06
1.114411441144114584e-01 1.390368462366095695e-06
1.115511551155115577e-01 1.392700923361455941e-06
1.116611661166116709e-01 1.395033975543886088e-06
1.117711771177117841e-01 1.397367616022610704e-06
1.118811881188118973e-01 1.399701841911573180e-06
1.119911991199119966e-01 1.402036650329421116e-06
1.121012101210121098e-01 1.404372038399502298e-06
1.122112211221122230e-01 1.406708003249865544e-06
1.123212321232123362e-01 1.409044542013241224e-06
1.124312431243124355e-01 1.411381651827041259e-06
1.125412541254125487e-01 1.413719329833360814e-06
1.126512651265126619e-01 1.416057573178964747e-06
1.127612761276127751e-01 1.418396379015277446e-06
1.128712871287128883e-01 1.420735744498387061e-06
1.129812981298129876e-01 1.423075666789032800e-06
1.130913091309131008e-01 1.425416143052598363e-06
1.132013201320132140e-01 1.427757170459116606e-06
1.133113311331133272e-01 1.430098746183245604e-06
1.134213421342134265e-01 1.432440867404277129e-06
1.135313531353135397e-01 1.434783531306122456e-06
1.136413641364136529e-01 1.437126735077318934e-06
1.137513751375137661e-01 1.439470475911002451e-06
1.138613861386138654e-01 1.441814751004920991e-06
1.139713971397139786e-01 1.444159557561419383e-06
1.140814081408140918e-01 1.446504892787435286e-06
1.141914191419142049e-01 1.448850753894494942e-06
1.143014301430143181e-01 1.451197138098705350e-06
1.144114411441144175e-01 1.453544042620742619e-06
1.145214521452145306e-01 1.455891464685858525e-06
1.146314631463146438e-01 1.458239401523864849e-06
1.147414741474147570e-01 1.460587850369133161e-06
1.148514851485148563e-01 1.462936808460577882e-06
1.149614961496149695e-01 1.465286273041665386e-06
1.150715071507150827e-01 1.467636241360396850e-06
1.151815181518151959e-01 1.469986710669312279e-06
1.152915291529153091e-01 1.472337678225468056e-06
1.154015401540154084e-01 1.474689141290448378e-06
1.155115511551155216e-01 1.477041097130349588e-06
1.156215621562156348e-01 1.479393543015779750e-06
1.157315731573157480e-01 1.481746476221843400e-06
1.158415841584158473e-01 1.484099894028147270e-06
1.159515951595159605e-01 1.486453793718784821e-06
1.160616061606160737e-01 1.488808172582332228e-06
1.161716171617161869e-01 1.491163027911851762e-06
1.162816281628162862e-01 1.493518357004869558e-06
1.163916391639163994e-01 1.495874157163382602e-06
1.165016501650165126e-01 1.498230425693844547e-06
1.166116611661166258e-01 1.500587159907166764e-06
1.167216721672167390e-01 1.502944357118710092e-06
1.168316831683168383e-01 1.505302014648268103e-06
1.169416941694169515e-01 1.507660129820082774e-06
1.170517051705170647e-01 1.510018699962816326e-06
1.171617161716171779e-01 1.512377722409561595e-06
1.172717271727172772e-01 1.514737194497823189e-06
1.173817381738173904e-01 1.517097113569524475e-06
1.174917491749175036e-01 1.519457476970984709e-06
1.176017601760176168e-01 1.521818282052936402e-06
1.177117711771177161e-01 1.524179526170494400e-06
1.178217821782178293e-01 1.526541206683166473e-06
1.179317931793179425e-01 1.528903320954839554e-06
1.180418041804180557e-01 1.531265866353775922e-06
1.181518151815181689e-01 1.533628840252613207e-06
1.182618261826182682e-01 1.535992240028345327e-06
1.183718371837183814e-01 1.538356063062327998e-06
1.184818481848184946e-01 1.540720306740263908e-06
1.185918591859186078e-01 1.543084968452207802e-06
1.187018701870187071e-01 1.545450045592548267e-06
1.188118811881188203e-01 1.547815535560009217e-06
1.189218921892189335e-01 1.550181435757642271e-06
1.190319031903190466e-01 1.552547743592817430e-06
1.191419141914191598e-01 1.554914456477227742e-06
1.192519251925192592e-01 1.557281571826863889e-06
1.193619361936193723e-01 1.559649087062029854e-06
1.194719471947194855e-01 1.562016999607317726e-06
1.195819581958195987e-01 1.564385306891621887e-06
1.196919691969196980e-01 1.566754006348112962e-06
1.198019801980198112e-01 1.569123095414243754e-06
1.199119911991199244e-01 1.571492571531738863e-06
1.200220022002200376e-01 1.573862432146587489e-06
1.201320132013201369e-01 1.576232674709049360e-06
1.202420242024202501e-01 1.578603296673630168e-06
1.203520352035203633e-01 1.580974295499087500e-06
1.204620462046204765e-01 1.583345668648418553e-06
1.205720572057205897e-01 1.585717413588865220e-06
1.206820682068206890e-01 1.588089527791892273e-06
1.207920792079208022e-01 1.590462008733195631e-06
1.209020902090209154e-01 1.592834853892686466e-06
1.210121012101210286e-01 1.595208060754485074e-06
1.211221122112211279e-01 1.597581626806928701e-06
1.212321232123212411e-01 1.599955549542550585e-06
1.213421342134213543e-01 1.602329826458076562e-06
1.214521452145214675e-01 1.604704455054418509e-06
1.215621562156215668e-01 1.607079432836683653e-06
1.216721672167216800e-01 1.609454757314145356e-06
1.217821782178217932e-01 1.611830426000250309e-06
1.218921892189219064e-01 1.614206436412610490e-06
1.220022002200220196e-01 1.616582786072995746e-06
1.221122112211221189e-01 1.618959472507334013e-06
1.222222222222222321e-01 1.621336493245695216e-06
1.223322332233223453e-01 1.623713845822290847e-06
1.224422442244224585e-01 1.626091527775466768e-06
1.225522552255225578e-01 1.628469536647700453e-06
1.226622662266226710e-01 1.630847869985595276e-06
1.227722772277227842e-01 1.633226525339860815e-06
1.228822882288228974e-01 1.635605500265330637e-06
1.229922992299230106e-01 1.637984792320932233e-06
1.231023102310231099e-01 1.640364399069703111e-06
1.232123212321232231e-01 1.642744318078767074e-06
1.233223322332233363e-01 1.645124546919337403e-06
1.234323432343234495e-01 1.647505083166704996e-06
1.235423542354235488e-01 1.649885924400243658e-06
1.236523652365236620e-01 1.652267068203392109e-06
1.237623762376237752e-01 1.654648512163652707e-06
1.238723872387238883e-01 1.657030253872585734e-06
1.239823982398239877e-01 1.659412290925803044e-06
1.240924092409241009e-01 1.661794620922959800e-06
1.242024202420242140e-01 1.664177241467761677e-06
1.243124312431243272e-01 1.666560150167934582e-06
1.244224422442244404e-01 1.668943344635236509e-06
1.245324532453245397e-01 1.671326822485455636e-06
1.246424642464246529e-01 1.673710581338385123e-06
1.247524752475247661e-01 1.676094618817837302e-06
1.248624862486248793e-01 1.678478932551621230e-06
1.249724972497249786e-01 1.680863520171547136e-06
1.250825082508250918e-01 1.683248379313419857e-06
1.251925192519252050e-01 1.685633507617034600e-06
1.253025302530253182e-01 1.688018902726159160e-06
1.254125412541254314e-01 1.690404562288534336e-06
1.255225522552255446e-01 1.692790483955883045e-06
1.256325632563256578e-01 1.695176665383881303e-06
1.257425742574257432e-01 1.697563104232161618e-06
1.258525852585258564e-01 1.699949798164313626e-06
1.259625962596259696e-01 1.702336744847866934e-06
1.260726072607260828e-01 1.704723941954296419e-06
1.261826182618261960e-01 1.707111387159006554e-06
1.262926292629263092e-01 1.709499078141332469e-06
1.264026402640264224e-01 1.711887012584526821e-06
1.265126512651265356e-01 1.714275188175762549e-06
1.266226622662266210e-01 1.716663602606122706e-06
1.267326732673267342e-01 1.719052253570594955e-06
1.268426842684268474e-01 1.721441138768063735e-06
1.269526952695269606e-01 1.723830255901308777e-06
1.270627062706270738e-01 1.726219602676989436e-06
1.271727172717271870e-01 1.728609176805661629e-06
1.272827282728273002e-01 1.730998976001742261e-06
1.273927392739274134e-01 1.733388997983522990e-06
1.275027502750275266e-01 1.735779240473159214e-06
1.276127612761276120e-01 1.738169701196665837e-06
1.277227722772277252e-01 1.740560377883907740e-06
1.278327832783278384e-01 1.742951268268597450e-06
1.279427942794279516e-01 1.745342370088286249e-06
1.280528052805280648e-01 1.747733681084362052e-06
1.281628162816281780e-01 1.750125199002041154e-06
1.282728272827282912e-01 1.752516921590362721e-06
1.283828382838284043e-01 1.754908846602182012e-06
1.284928492849285175e-01 1.757300971794173136e-06
1.286028602860286030e-01 1.759693294926802157e-06
1.287128712871287162e-01 1.762085813764352079e-06
1.288228822882288294e-01 1.764478526074886853e-06
1.289328932893289426e-01 1.766871429630265557e-06
1.290429042904290557e-01 1.769264522206128003e-06
1.291529152915291689e-01 1.771657801581892405e-06
1.292629262926292821e-01 1.774051265540751144e-06
1.293729372937293953e-01 1.776444911869651074e-06
1.294829482948295085e-01 1.778838738359314910e-06
1.295929592959295940e-01 1.781232742804207560e-06
1.297029702970297071e-01 1.783626923002549039e-06
1.298129812981298203e-01 1.786021276756295837e-06
1.299229922992299335e-01 1.788415801871149389e-06
1.300330033003300467e-01 1.790810496156533203e-06
1.301430143014301599e-01 1.793205357425606839e-06
1.302530253025302731e-01 1.795600383495243248e-06
1.303630363036303863e-01 1.797995572186030046e-06
1.304730473047304717e-01 1.800390921322262522e-06
1.305830583058305849e-01 1.802786428731946182e-06
1.306930693069306981e-01 1.805182092246777054e-06
1.308030803080308113e-01 1.807577909702141055e-06
1.309130913091309245e-01 1.809973878937114623e-06
1.310231023102310377e-01 1.812369997794450953e-06
1.311331133113311509e-01 1.814766264120586989e-06
1.312431243124312641e-01 1.817162675765615257e-06
1.313531353135313773e-01 1.819559230583295933e-06
1.314631463146314627e-01 1.821955926431056214e-06
1.315731573157315759e-01 1.824352761169964477e-06
1.316831683168316891e-01 1.826749732664740449e-06
1.317931793179318023e-01 1.829146838783741648e-06
1.319031903190319155e-01 1.831544077398960215e-06
1.320132013201320287e-01 1.833941446386020999e-06
1.321232123212321419e-01 1.836338943624175847e-06
1.322332233223322551e-01 1.838736566996290896e-06
1.323432343234323683e-01 1.841134314388838735e-06
1.324532453245324537e-01 1.843532183691911749e-06
1.325632563256325669e-01 1.845930172799195651e-06
1.326732673267326801e-01 1.848328279607975830e-06
1.327832783278327933e-01 1.850726502019125706e-06
1.328932893289329065e-01 1.853124837937102073e-06
1.330033003300330197e-01 1.855523285269943405e-06
1.331133113311331329e-01 1.857921841929269852e-06
1.332233223322332460e-01 1.860320505830253387e-06
1.333333333333333592e-01 1.862719274891638132e-06
1.334433443344334447e-01 1.865118147035728289e-06
1.335533553355335579e-01 1.867517120188372681e-06
1.336633663366336711e-01 1.869916192278973009e-06
1.337733773377337843e-01 1.872315361240464587e-06
1.338833883388338974e-01 1.874714625009319935e-06
1.339933993399340106e-01 1.877113981525544550e-06
1.341034103410341238e-01 1.879513428732663774e-06
1.342134213421342370e-01 1.881912964577725757e-06
1.343234323432343225e-01 1.884312587011286427e-06
1.344334433443344357e-01 1.886712293987410756e-06
1.345434543454345488e-01 1.889112083463671704e-06
1.346534653465346620e-01 1.891511953401130523e-06
1.347634763476347752e-01 1.893911901764345019e-06
1.348734873487348884e-01 1.896311926521353242e-06
1.349834983498350016e-01 1.898712025643677516e-06
1.350935093509351148e-01 1.901112197106317865e-06
1.352035203520352280e-01 1.903512438887735930e-06
1.353135313531353134e-01 1.905912748969863009e-06
1.354235423542354266e-01 1.908313125338083963e-06
1.355335533553355398e-01 1.910713565981242515e-06
1.356435643564356530e-01 1.913114068891627693e-06
1.357535753575357662e-01 1.915514632064965149e-06
1.358635863586358794e-01 1.917915253500426691e-06
1.359735973597359926e-01 1.920315931200604443e-06
1.360836083608361058e-01 1.922716663171528638e-06
1.361936193619362190e-01 1.925117447422641356e-06
1.363036303630363044e-01 1.927518281966800761e-06
1.364136413641364176e-01 1.929919164820275174e-06
1.365236523652365308e-01 1.932320094002743491e-06
1.366336633663366440e-01 1.934721067537276130e-06
1.367436743674367572e-01 1.937122083450335452e-06
1.368536853685368704e-01 1.939523139771781691e-06
1.369636963696369836e-01 1.941924234534844575e-06
1.370737073707370968e-01 1.944325365776147052e-06
1.371837183718372100e-01 1.946726531535671396e-06
1.372937293729372954e-01 1.949127729856770231e-06
1.374037403740374086e-01 1.951528958786161438e-06
1.375137513751375218e-01 1.953930216373917152e-06
1.376237623762376350e-01 1.956331500673457828e-06
1.377337733773377482e-01 1.958732809741550547e-06
1.378437843784378614e-01 1.961134141638305631e-06
1.379537953795379746e-01 1.963535494427161394e-06
1.380638063806380877e-01 1.965936866174897693e-06
1.381738173817381732e-01 1.968338254951604169e-06
1.382838283828382864e-01 1.970739658830704382e-06
1.383938393839383996e-01 1.973141075888918972e-06
1.385038503850385128e-01 1.975542504206297413e-06
1.386138613861386260e-01 1.977943941866173977e-06
1.387238723872387391e-01 1.980345386955188056e-06
1.388338833883388523e-01 1.982746837563277814e-06
1.389438943894389655e-01 1.985148291783654772e-06
1.390539053905390787e-01 1.987549747712828374e-06
1.391639163916391642e-01 1.989951203450577189e-06
1.392739273927392774e-01 1.992352657099945944e-06
1.393839383938393905e-01 1.994754106767260347e-06
1.394939493949395037e-01 1.997155550562094481e-06
1.396039603960396169e-01 1.999556986597287313e-06
1.397139713971397301e-01 2.001958412988922372e-06
1.398239823982398433e-01 2.004359827856333254e-06
1.399339933993399565e-01 2.006761229322087947e-06
1.400440044004400697e-01 2.009162615511999847e-06
1.401540154015401551e-01 2.011563984555105312e-06
1.402640264026402683e-01 2.013965334583670858e-06
1.403740374037403815e-01 2.016366663733171987e-06
1.404840484048404947e-01 2.018767970142314782e-06
1.405940594059406079e-01 2.021169251953001608e-06
1.407040704070407211e-01 2.023570507310348048e-06
1.408140814081408343e-01 2.025971734362662152e-06
1.409240924092409475e-01 2.028372931261448249e-06
1.410341034103410607e-01 2.030774096161405253e-06
1.411441144114411461e-01 2.033175227220408451e-06
1.412541254125412593e-01 2.035576322599516704e-06
1.413641364136413725e-01 2.037977380462958471e-06
1.414741474147414857e-01 2.040378398978136465e-06
1.415841584158415989e-01 2.042779376315614103e-06
1.416941694169417121e-01 2.045180310649108307e-06
1.418041804180418253e-01 2.047581200155499242e-06
1.419141914191419385e-01 2.049982043014802367e-06
1.420242024202420239e-01 2.052382837410191302e-06
1.421342134213421371e-01 2.054783581527966489e-06
1.422442244224422503e-01 2.057184273557570016e-06
1.423542354235423635e-01 2.059584911691557665e-06
1.424642464246424767e-01 2.061985494125629825e-06
1.425742574257425899e-01 2.064386019058584911e-06
1.426842684268427031e-01 2.066786484692344770e-06
1.427942794279428163e-01 2.069186889231936050e-06
1.429042904290429294e-01 2.071587230885486807e-06
1.430143014301430149e-01 2.073987507864227360e-06
1.431243124312431281e-01 2.076387718382478423e-06
1.432343234323432413e-01 2.078787860657648571e-06
1.433443344334433545e-01 2.081187932910226614e-06
1.434543454345434677e-01 2.083587933363785832e-06
1.435643564356435808e-01 2.085987860244965342e-06
1.436743674367436940e-01 2.088387711783476872e-06
1.437843784378438072e-01 2.090787486212092903e-06
1.438943894389439204e-01 2.093187181766641589e-06
1.440044004400440059e-01 2.095586796686012259e-06
1.441144114411441191e-01 2.097986329212134669e-06
1.442244224422442322e-01 2.100385777589983657e-06
1.443344334433443454e-01 2.102785140067569827e-06
1.444444444444444586e-01 2.105184414895946326e-06
1.445544554455445718e-01 2.107583600329186397e-06
1.446644664466446850e-01 2.109982694624386767e-06
1.447744774477447982e-01 2.112381696041663835e-06
1.448844884488449114e-01 2.114780602844146896e-06
1.449944994499449968e-01 2.117179413297981954e-06
1.451045104510451100e-01 2.119578125672307156e-06
1.452145214521452232e-01 2.121976738239268040e-06
1.453245324532453364e-01 2.124375249273994240e-06
1.454345434543454496e-01 2.126773657054621511e-06
1.455445544554455628e-01 2.129171959862253612e-06
1.456545654565456760e-01 2.131570155980978821e-06
1.457645764576457892e-01 2.133968243697867397e-06
1.458745874587458746e-01 2.136366221302946589e-06
1.459845984598459878e-01 2.138764087089216311e-06
1.460946094609461010e-01 2.141161839352638971e-06
1.462046204620462142e-01 2.143559476392128467e-06
1.463146314631463274e-01 2.145956996509545523e-06
1.464246424642464406e-01 2.148354398009704042e-06
1.465346534653465538e-01 2.150751679200356288e-06
1.466446644664466670e-01 2.153148838392187796e-06
1.467546754675467802e-01 2.155545873898819073e-06
1.468646864686468656e-01 2.157942784036792464e-06
1.469746974697469788e-01 2.160339567125573850e-06
1.470847084708470920e-01 2.162736221487553070e-06
1.471947194719472052e-01 2.165132745448021472e-06
1.473047304730473184e-01 2.167529137335180387e-06
1.474147414741474316e-01 2.169925395480141976e-06
1.475247524752475448e-01 2.172321518216908899e-06
1.476347634763476580e-01 2.174717503882376432e-06
1.477447744774477711e-01 2.177113350816329505e-06
1.478547854785478566e-01 2.179509057361439315e-06
1.479647964796479698e-01 2.181904621863251885e-06
1.480748074807480830e-01 2.184300042670192729e-06
1.481848184818481962e-01 2.186695318133553296e-06
1.482948294829483094e-01 2.189090446607487159e-06
1.484048404840484225e-01 2.191485426449017641e-06
1.485148514851485357e-01 2.193880256018014939e-06
1.486248624862486489e-01 2.196274933677199942e-06
1.487348734873487621e-01 2.198669457792147194e-06
1.488448844884488476e-01 2.201063826731260325e-06
1.489548954895489608e-01 2.203458038865791116e-06
1.490649064906490739e-01 2.205852092569823404e-06
1.491749174917491871e-01 2.208245986220261642e-06
1.492849284928493003e-01 2.210639718196833024e-06
1.493949394939494135e-01 2.213033286882090443e-06
1.495049504950495267e-01 2.215426690661396402e-06
1.496149614961496399e-01 2.217819927922916236e-06
1.497249724972497253e-01 2.220212997057630394e-06
1.498349834983498385e-01 2.222605896459313261e-06
1.499449944994499517e-01 2.224998624524533163e-06
1.500550055005500649e-01 2.227391179652653210e-06
1.501650165016501781e-01 2.229783560245819015e-06
1.502750275027502913e-01 2.232175764708957849e-06
1.503850385038504045e-01 2.234567791449776095e-06
1.504950495049505177e-01 2.236959638878748665e-06
1.506050605060506309e-01 2.239351305409122387e-06
1.507150715071507163e-01 2.241742789456903720e-06
1.508250825082508295e-01 2.244134089440859184e-06
1.509350935093509427e-01 2.246525203782504763e-06
1.510451045104510559e-01 2.248916130906115230e-06
1.511551155115511691e-01 2.251306869238705510e-06
1.512651265126512823e-01 2.253697417210026443e-06
1.513751375137513955e-01 2.256087773252573680e-06
1.514851485148515087e-01 2.258477935801565236e-06
1.515951595159516219e-01 2.260867903294952077e-06
1.517051705170517073e-01 2.263257674173399488e-06
1.518151815181518205e-01 2.265647246880305279e-06
1.519251925192519337e-01 2.268036619861765063e-06
1.520352035203520469e-01 2.270425791566594699e-06
1.521452145214521601e-01 2.272814760446308267e-06
1.522552255225522733e-01 2.275203524955117226e-06
1.523652365236523865e-01 2.277592083549936340e-06
1.524752475247524997e-01 2.279980434690368431e-06
1.525852585258526128e-01 2.282368576838701840e-06
1.526952695269526983e-01 2.284756508459904921e-06
1.528052805280528115e-01 2.287144228021625614e-06
1.529152915291529247e-01 2.289531733994185097e-06
1.530253025302530379e-01 2.291919024850577361e-06
1.531353135313531511e-01 2.294306099066456080e-06
1.532453245324532642e-01 2.296692955120131222e-06
1.533553355335533774e-01 2.299079591492577945e-06
1.534653465346534906e-01 2.301466006667416691e-06
1.535753575357535761e-01 2.303852199130912763e-06
1.536853685368536893e-01 2.306238167371982676e-06
1.537953795379538025e-01 2.308623909882170019e-06
1.539053905390539156e-01 2.311009425155656040e-06
1.540154015401540288e-01 2.313394711689256260e-06
1.541254125412541420e-01 2.315779767982407344e-06
1.542354235423542552e-01 2.318164592537162019e-06
1.543454345434543684e-01 2.320549183858196694e-06
1.544554455445544816e-01 2.322933540452797489e-06
1.545654565456545670e-01 2.325317660830855996e-06
1.546754675467546802e-01 2.327701543504865045e-06
1.547854785478547934e-01 2.330085186989924635e-06
1.548954895489549066e-01 2.332468589803719061e-06
1.550055005500550198e-01 2.334851750466533010e-06
1.551155115511551330e-01 2.337234667501229113e-06
1.552255225522552462e-01 2.339617339433253876e-06
1.553355335533553594e-01 2.341999764790633866e-06
1.554455445544554726e-01 2.344381942103969360e-06
1.555555555555555580e-01 2.346763869906421641e-06
1.556655665566556712e-01 2.349145546733726122e-06
1.557755775577557844e-01 2.351526971124172447e-06
1.558855885588558976e-01 2.353908141618606180e-06
1.559955995599560108e-01 2.356289056760432618e-06
1.561056105610561240e-01 2.358669715095591806e-06
1.562156215621562372e-01 2.361050115172576322e-06
1.563256325632563504e-01 2.363430255542418995e-06
1.564356435643564636e-01 2.365810134758680201e-06
1.565456545654565490e-01 2.368189751377454639e-06
1.566556655665566622e-01 2.370569103957363707e-06
1.567656765676567754e-01 2.372948191059552960e-06
1.568756875687568886e-01 2.375327011247677713e-06
1.569856985698570018e-01 2.377705563087920828e-06
1.570957095709571150e-01 2.380083845148961795e-06
1.572057205720572282e-01 2.382461856001990286e-06
1.573157315731573413e-01 2.384839594220701074e-06
1.574257425742574268e-01 2.387217058381281750e-06
1.575357535753575400e-01 2.389594247062413146e-06
1.576457645764576532e-01 2.391971158845264252e-06
1.577557755775577664e-01 2.394347792313493068e-06
1.578657865786578796e-01 2.396724146053226268e-06
1.579757975797579928e-01 2.399100218653088004e-06
1.580858085808581059e-01 2.401476008704153318e-06
1.581958195819582191e-01 2.403851514799974399e-06
1.583058305830583323e-01 2.406226735536571267e-06
1.584158415841584178e-01 2.408601669512414832e-06
1.585258525852585310e-01 2.410976315328442988e-06
1.586358635863586442e-01 2.413350671588028847e-06
1.587458745874587573e-01 2.415724736897012506e-06
1.588558855885588705e-01 2.418098509863659541e-06
1.589658965896589837e-01 2.420471989098689380e-06
1.590759075907590969e-01 2.422845173215249898e-06
1.591859185918592101e-01 2.425218060828914871e-06
1.592959295929593233e-01 2.427590650557699221e-06
1.594059405940594087e-01 2.429962941022028955e-06
1.595159515951595219e-01 2.432334930844755130e-06
1.596259625962596351e-01 2.434706618651139885e-06
1.597359735973597483e-01 2.437078003068857708e-06
1.598459845984598615e-01 2.439449082727988662e-06
1.599559955995599747e-01 2.441819856261023887e-06
1.600660066006600879e-01 2.444190322302844429e-06
1.601760176017602011e-01 2.446560479490723776e-06
1.602860286028603143e-01 2.448930326464340567e-06
1.603960396039603997e-01 2.451299861865740899e-06
1.605060506050605129e-01 2.453669084339372631e-06
1.606160616061606261e-01 2.456037992532051500e-06
1.607260726072607393e-01 2.458406585092967480e-06
1.608360836083608525e-01 2.460774860673683504e-06
1.609460946094609657e-01 2.463142817928134201e-06
1.610561056105610789e-01 2.465510455512613185e-06
1.611661166116611921e-01 2.467877772085767127e-06
1.612761276127612775e-01 2.470244766308611425e-06
1.613861386138613907e-01 2.472611436844501832e-06
1.614961496149615039e-01 2.474977782359145039e-06
1.616061606160616171e-01 2.477343801520587665e-06
1.617161716171617303e-01 2.479709492999221340e-06
1.618261826182618435e-01 2.482074855467767459e-06
1.619361936193619567e-01 2.484439887601283958e-06
1.620462046204620699e-01 2.486804588077151335e-06
1.621562156215621830e-01 2.489168955575075618e-06
1.622662266226622685e-01 2.491532988777086670e-06
1.623762376237623817e-01 2.493896686367526332e-06
1.624862486248624949e-01 2.496260047033045030e-06
1.625962596259626081e-01 2.498623069462611523e-06
1.627062706270627213e-01 2.500985752347482825e-06
1.628162816281628344e-01 2.503348094381232166e-06
1.629262926292629476e-01 2.505710094259722304e-06
1.630363036303630608e-01 2.508071750681108067e-06
1.631463146314631740e-01 2.510433062345829580e-06
1.632563256325632595e-01 2.512794027956628357e-06
1.633663366336633727e-01 2.515154646218506639e-06
1.634763476347634858e-01 2.517514915838752813e-06
1.635863586358635990e-01 2.519874835526929125e-06
1.636963696369637122e-01 2.522234403994866598e-06
1.638063806380638254e-01 2.524593619956660797e-06
1.639163916391639386e-01 2.526952482128673526e-06
1.640264026402640518e-01 2.529310989229520540e-06
1.641364136413641650e-01 2.531669139980070706e-06
1.642464246424642504e-01 2.534026933103448960e-06
1.643564356435643636e-01 2.536384367325024029e-06
1.644664466446644768e-01 2.538741441372407585e-06
1.645764576457645900e-01 2.541098153975449581e-06
1.646864686468647032e-01 2.543454503866237412e-06
1.647964796479648164e-01 2.545810489779089977e-06
1.649064906490649296e-01 2.548166110450552605e-06
1.650165016501650428e-01 2.550521364619397471e-06
1.651265126512651282e-01 2.552876251026610049e-06
1.652365236523652414e-01 2.555230768415403511e-06
1.653465346534653546e-01 2.557584915531201358e-06
1.654565456545654678e-01 2.559938691121626839e-06
1.655665566556655810e-01 2.562292093936522427e-06
1.656765676567656942e-01 2.564645122727919752e-06
1.657865786578658074e-01 2.566997776250052308e-06
1.658965896589659206e-01 2.569350053259360954e-06
1.660066006600660338e-01 2.571701952514460885e-06
1.661166116611661192e-01 2.574053472776155605e-06
1.662266226622662324e-01 2.576404612807440314e-06
1.663366336633663456e-01 2.578755371373488783e-06
1.664466446644664588e-01 2.581105747241645305e-06
1.665566556655665720e-01 2.583455739181431892e-06
1.666666666666666852e-01 2.585805345964532186e-06
1.667766776677667984e-01 2.588154566364797388e-06
1.668866886688669116e-01 2.590503399158251758e-06
1.669966996699670247e-01 2.592851843123061283e-06
1.671067106710671102e-01 2.595199897039553152e-06
1.672167216721672234e-01 2.597547559690202205e-06
1.673267326732673366e-01 2.599894829859636443e-06
1.674367436743674498e-01 2.602241706334622624e-06
1.675467546754675630e-01 2.604588187904064568e-06
1.676567656765676761e-01 2.606934273359006974e-06
1.677667766776677893e-01 2.609279961492620168e-06
1.678767876787679025e-01 2.611625251100213234e-06
1.679867986798680157e-01 2.613970140979217499e-06
1.680968096809681012e-01 2.616314629929174672e-06
1.682068206820682144e-01 2.618658716751759712e-06
1.683168316831683275e-01 2.621002400250755424e-06
1.684268426842684407e-01 2.623345679232057531e-06
1.685368536853685539e-01 2.625688552503662404e-06
1.686468646864686671e-01 2.628031018875680603e-06
1.687568756875687803e-01 2.630373077160311474e-06
1.688668866886688935e-01 2.632714726171863897e-06
1.689768976897689789e-01 2.635055964726728761e-06
1.690869086908690921e-01 2.637396791643392937e-06
1.691969196919692053e-01 2.639737205742421491e-06
1.693069306930693185e-01 2.642077205846478436e-06
1.694169416941694317e-01 2.644416790780289041e-06
1.695269526952695449e-01 2.646755959370663123e-06
1.696369636963696581e-01 2.649094710446482342e-06
1.697469746974697713e-01 2.651433042838688762e-06
1.698569856985698845e-01 2.653770955380304343e-06
1.699669966996699699e-01 2.656108446906399587e-06
1.700770077007700831e-01 2.658445516254110915e-06
1.701870187018701963e-01 2.660782162262617365e-06
1.702970297029703095e-01 2.663118383773170666e-06
1.704070407040704227e-01 2.665454179629045684e-06
1.705170517051705359e-01 2.667789548675583198e-06
1.706270627062706491e-01 2.670124489760146705e-06
1.707370737073707623e-01 2.672459001732143588e-06
1.708470847084708755e-01 2.674793083443022582e-06
1.709570957095709609e-01 2.677126733746255136e-06
1.710671067106710741e-01 2.679459951497334992e-06
1.711771177117711873e-01 2.681792735553792156e-06
1.712871287128713005e-01 2.684125084775166221e-06
1.713971397139714137e-01 2.686456998023019919e-06
1.715071507150715269e-01 2.688788474160925567e-06
1.716171617161716401e-01 2.691119512054460410e-06
1.717271727172717533e-01 2.693450110571219746e-06
1.718371837183718664e-01 2.695780268580794910e-06
1.719471947194719519e-01 2.698109984954778773e-06
1.720572057205720651e-01 2.700439258566757700e-06
1.721672167216721783e-01 2.702768088292310700e-06
1.722772277227722915e-01 2.705096473009013238e-06
1.723872387238724047e-01 2.707424411596421990e-06
1.724972497249725178e-01 2.709751902936075267e-06
1.726072607260726310e-01 2.712078945911493009e-06
1.727172717271727442e-01 2.714405539408162819e-06
1.728272827282728574e-01 2.716731682313565789e-06
1.729372937293729429e-01 2.719057373517127799e-06
1.730473047304730561e-01 2.721382611910260174e-06
1.731573157315731692e-01 2.723707396386320722e-06
1.732673267326732824e-01 2.726031725840645495e-06
1.733773377337733956e-01 2.728355599170506863e-06
1.734873487348735088e-01 2.730679015275142736e-06
1.735973597359736220e-01 2.733001973055737929e-06
1.737073707370737352e-01 2.735324471415419504e-06
1.738173817381738206e-01 2.737646509259262699e-06
1.739273927392739338e-01 2.739968085494276526e-06
1.740374037403740470e-01 2.742289199029414787e-06
1.741474147414741602e-01 2.744609848775549814e-06
1.742574257425742734e-01 2.746930033645506771e-06
1.743674367436743866e-01 2.749249752554009024e-06
1.744774477447744998e-01 2.751569004417727693e-06
1.745874587458746130e-01 2.753887788155238026e-06
1.746974697469747262e-01 2.756206102687037188e-06
1.748074807480748116e-01 2.758523946935538336e-06
1.749174917491749248e-01 2.760841319825065530e-06
1.750275027502750380e-01 2.763158220281840608e-06
1.751375137513751512e-01 2.765474647233995468e-06
1.752475247524752644e-01 2.767790599611566562e-06
1.753575357535753776e-01 2.770106076346480495e-06
1.754675467546754908e-01 2.772421076372563344e-06
1.755775577557756040e-01 2.774735598625523716e-06
1.756875687568757172e-01 2.777049642042964608e-06
1.757975797579758026e-01 2.779363205564371971e-06
1.759075907590759158e-01 2.781676288131122334e-06
1.760176017601760290e-01 2.783988888686450614e-06
1.761276127612761422e-01 2.786301006175477227e-06
1.762376237623762554e-01 2.788612639545195799e-06
1.763476347634763686e-01 2.790923787744475713e-06
1.764576457645764818e-01 2.793234449724025258e-06
1.765676567656765950e-01 2.795544624436447116e-06
1.766776677667767081e-01 2.797854310836173979e-06
1.767876787678767936e-01 2.800163507879522767e-06
1.768976897689769068e-01 2.802472214524637025e-06
1.770077007700770200e-01 2.804780429731525890e-06
1.771177117711771332e-01 2.807088152462040371e-06
1.772277227722772464e-01 2.809395381679872501e-06
1.773377337733773595e-01 2.811702116350565084e-06
1.774477447744774727e-01 2.814008355441475265e-06
1.775577557755775859e-01 2.816314097921821546e-06
1.776677667766776714e-01 2.818619342762624491e-06
1.777777777777777846e-01 2.820924088936762208e-06
1.778877887788778978e-01 2.823228335418914866e-06
1.779977997799780109e-01 2.825532081185596461e-06
1.781078107810781241e-01 2.827835325215128559e-06
1.782178217821782373e-01 2.830138066487661043e-06
1.783278327832783505e-01 2.832440303985147133e-06
1.784378437843784637e-01 2.834742036691347191e-06
1.785478547854785769e-01 2.837043263591832114e-06
1.786578657865786623e-01 2.839343983673980366e-06
1.787678767876787755e-01 2.841644195926954685e-06
1.788778877887788887e-01 2.843943899341738509e-06
1.789878987898790019e-01 2.846243092911088114e-06
1.790979097909791151e-01 2.848541775629552946e-06
1.792079207920792283e-01 2.850839946493484934e-06
1.793179317931793415e-01 2.853137604501006734e-06
1.794279427942794547e-01 2.855434748652025698e-06
1.795379537953795679e-01 2.857731377948228370e-06
1.796479647964796533e-01 2.860027491393077523e-06
1.797579757975797665e-01 2.862323087991808347e-06
1.798679867986798797e-01 2.864618166751421670e-06
1.799779977997799929e-01 2.866912726680697517e-06
1.800880088008801061e-01 2.869206766790162066e-06
1.801980198019802193e-01 2.871500286092111375e-06
1.803080308030803325e-01 2.873793283600602480e-06
1.804180418041804457e-01 2.876085758331440695e-06
1.805280528052805589e-01 2.878377709302179610e-06
1.806380638063806443e-01 2.880669135532132526e-06
1.807480748074807575e-01 2.882960036042345348e-06
1.808580858085808707e-01 2.885250409855619459e-06
1.809680968096809839e-01 2.887540255996488846e-06
1.810781078107810971e-01 2.889829573491221375e-06
1.811881188118812103e-01 2.892118361367825986e-06
1.812981298129813235e-01 2.894406618656041684e-06
1.814081408140814367e-01 2.896694344387326106e-06
1.815181518151815221e-01 2.898981537594869491e-06
1.816281628162816353e-01 2.901268197313584100e-06
1.817381738173817485e-01 2.903554322580098704e-06
1.818481848184818617e-01 2.905839912432761128e-06
1.819581958195819749e-01 2.908124965911630203e-06
1.820682068206820881e-01 2.910409482058472378e-06
1.821782178217822012e-01 2.912693459916770617e-06
1.822882288228823144e-01 2.914976898531701101e-06
1.823982398239824276e-01 2.917259796950152710e-06
1.825082508250825131e-01 2.919542154220696957e-06
1.826182618261826263e-01 2.921823969393615091e-06
1.827282728272827395e-01 2.924105241520883273e-06
1.828382838283828526e-01 2.926385969656156485e-06
1.829482948294829658e-01 2.928666152854781654e-06
1.830583058305830790e-01 2.930945790173793424e-06
1.831683168316831922e-01 2.933224880671900174e-06
1.832783278327833054e-01 2.935503423409503926e-06
1.833883388338834186e-01 2.937781417448658414e-06
1.834983498349835040e-01 2.940058861853113560e-06
1.836083608360836172e-01 2.942335755688271420e-06
1.837183718371837304e-01 2.944612098021212023e-06
1.838283828382838436e-01 2.946887887920683631e-06
1.839383938393839568e-01 2.949163124457080289e-06
1.840484048404840700e-01 2.951437806702465545e-06
1.841584158415841832e-01 2.953711933730560591e-06
1.842684268426842964e-01 2.955985504616731132e-06
1.843784378437844096e-01 2.958258518438000094e-06
1.844884488448844950e-01 2.960530974273032376e-06
1.845984598459846082e-01 2.962802871202146285e-06
1.847084708470847214e-01 2.965074208307286433e-06
1.848184818481848346e-01 2.967344984672057190e-06
1.849284928492849478e-01 2.969615199381675680e-06
1.850385038503850610e-01 2.971884851523012856e-06
1.851485148514851742e-01 2.974153940184563435e-06
1.852585258525852874e-01 2.976422464456441661e-06
1.853685368536853728e-01 2.978690423430394433e-06
1.854785478547854860e-01 2.980957816199795800e-06
1.855885588558855992e-01 2.983224641859627058e-06
1.856985698569857124e-01 2.985490899506493687e-06
1.858085808580858256e-01 2.987756588238618576e-06
1.859185918591859388e-01 2.990021707155826356e-06
1.860286028602860520e-01 2.992286255359556946e-06
1.861386138613861652e-01 2.994550231952860901e-06
1.862486248624862784e-01 2.996813636040373574e-06
1.863586358635863638e-01 2.999076466728345186e-06
1.864686468646864770e-01 3.001338723124628544e-06
1.865786578657865902e-01 3.003600404338653208e-06
1.866886688668867034e-01 3.005861509481455981e-06
1.867986798679868166e-01 3.008122037665658891e-06
1.869086908690869298e-01 3.010381988005470032e-06
1.870187018701870429e-01 3.012641359616674253e-06
1.871287128712871561e-01 3.014900151616652634e-06
1.872387238723872693e-01 3.017158363124349880e-06
1.873487348734873548e-01 3.019415993260301845e-06
1.874587458745874680e-01 3.021673041146605890e-06
1.875687568756875812e-01 3.023929505906930622e-06
1.876787678767876943e-01 3.026185386666515046e-06
1.877887788778878075e-01 3.028440682552167720e-06
1.878987898789879207e-01 3.030695392692252354e-06
1.880088008800880339e-01 3.032949516216697129e-06
1.881188118811881471e-01 3.035203052256986647e-06
1.882288228822882603e-01 3.037455999946155583e-06
1.883388338833883457e-01 3.039708358418795878e-06
1.884488448844884589e-01 3.041960126811052513e-06
1.885588558855885721e-01 3.044211304260602324e-06
1.886688668866886853e-01 3.046461889906676878e-06
1.887788778877887985e-01 3.048711882890055695e-06
1.888888888888889117e-01 3.050961282353044222e-06
1.889988998899890249e-01 3.053210087439481462e-06
1.891089108910891381e-01 3.055458297294755218e-06
1.892189218921892235e-01 3.057705911065778374e-06
1.893289328932893367e-01 3.059952927900982121e-06
1.894389438943894499e-01 3.062199346950334168e-06
1.895489548954895631e-01 3.064445167365323073e-06
1.896589658965896763e-01 3.066690388298951886e-06
1.897689768976897895e-01 3.068935008905751284e-06
1.898789878987899027e-01 3.071179028341757119e-06
1.899889988998900159e-01 3.073422445764525245e-06
1.900990099009901291e-01 3.075665260333120082e-06
1.902090209020902145e-01 3.077907471208111649e-06
1.903190319031903277e-01 3.080149077551576417e-06
1.904290429042904409e-01 3.082390078527088407e-06
1.905390539053905541e-01 3.084630473299731478e-06
1.906490649064906673e-01 3.086870261036074763e-06
1.907590759075907805e-01 3.089109440904192145e-06
1.908690869086908937e-01 3.091348012073646595e-06
1.909790979097910069e-01 3.093585973715482119e-06
1.910891089108911201e-01 3.095823325002247478e-06
1.911991199119912055e-01 3.098060065107959339e-06
1.913091309130913187e-01 3.100296193208123879e-06
1.914191419141914319e-01 3.102531708479727040e-06
1.915291529152915451e-01 3.104766610101228179e-06
1.916391639163916583e-01 3.107000897252562606e-06
1.917491749174917715e-01 3.109234569115139471e-06
1.918591859185918846e-01 3.111467624871834560e-06
1.919691969196919978e-01 3.113700063706990296e-06
1.920792079207921110e-01 3.115931884806417858e-06
1.921892189218921965e-01 3.118163087357384898e-06
1.922992299229923097e-01 3.120393670548624011e-06
1.924092409240924229e-01 3.122623633570316219e-06
1.925192519251925360e-01 3.124852975614108335e-06
1.926292629262926492e-01 3.127081695873079926e-06
1.927392739273927624e-01 3.129309793541791600e-06
1.928492849284928756e-01 3.131537267816218081e-06
1.929592959295929888e-01 3.133764117893794807e-06
1.930693069306930743e-01 3.135990342973398863e-06
1.931793179317931874e-01 3.138215942255349831e-06
1.932893289328933006e-01 3.140440914941390309e-06
1.933993399339934138e-01 3.142665260234714286e-06
1.935093509350935270e-01 3.144888977339933261e-06
1.936193619361936402e-01 3.147112065463098265e-06
1.937293729372937534e-01 3.149334523811685038e-06
1.938393839383938666e-01 3.151556351594596995e-06
1.939493949394939798e-01 3.153777548022152096e-06
1.940594059405940652e-01 3.155998112306095973e-06
1.941694169416941784e-01 3.158218043659593041e-06
1.942794279427942916e-01 3.160437341297212518e-06
1.943894389438944048e-01 3.162656004434945365e-06
1.944994499449945180e-01 3.164874032290187351e-06
1.946094609460946312e-01 3.167091424081744976e-06
1.947194719471947444e-01 3.169308179029833778e-06
1.948294829482948576e-01 3.171524296356068596e-06
1.949394939493949708e-01 3.173739775283458061e-06
1.950495049504950562e-01 3.175954615036427042e-06
1.951595159515951694e-01 3.178168814840779378e-06
1.952695269526952826e-01 3.180382373923719479e-06
1.953795379537953958e-01 3.182595291513842156e-06
1.954895489548955090e-01 3.184807566841129664e-06
1.955995599559956222e-01 3.187019199136949576e-06
1.957095709570957354e-01 3.189230187634059451e-06
1.958195819581958486e-01 3.191440531566596236e-06
1.959295929592959618e-01 3.193650230170072040e-06
1.960396039603960472e-01 3.195859282681377940e-06
1.961496149614961604e-01 3.198067688338784830e-06
1.962596259625962736e-01 3.200275446381927326e-06
1.963696369636963868e-01 3.202482556051815627e-06
1.964796479647965000e-01 3.204689016590824078e-06
1.965896589658966132e-01 3.206894827242692441e-06
1.966996699669967263e-01 3.209099987252528012e-06
1.968096809680968395e-01 3.211304495866798424e-06
1.969196919691969250e-01 3.213508352333320208e-06
1.970297029702970382e-01 3.215711555901273618e-06
1.971397139713971514e-01 3.217914105821198398e-06
1.972497249724972646e-01 3.220116001344969213e-06
1.973597359735973777e-01 3.222317241725829112e-06
1.974697469746974909e-01 3.224517826218345903e-06
1.975797579757976041e-01 3.226717754078446881e-06
1.976897689768977173e-01 3.228917024563407395e-06
1.977997799779978305e-01 3.231115636931816964e-06
1.979097909790979160e-01 3.233313590443635609e-06
1.980198019801980291e-01 3.235510884360126933e-06
1.981298129812981423e-01 3.237707517943915720e-06
1.982398239823982555e-01 3.239903490458938387e-06
1.983498349834983687e-01 3.242098801170465002e-06
1.984598459845984819e-01 3.244293449345089971e-06
1.985698569856985951e-01 3.246487434250733305e-06
1.986798679867987083e-01 3.248680755156643586e-06
1.987898789878988215e-01 3.250873411333378488e-06
1.988998899889989069e-01 3.253065402052812394e-06
1.990099009900990201e-01 3.255256726588141909e-06
1.991199119911991333e-01 3.257447384213875266e-06
1.992299229922992465e-01 3.259637374205826823e-06
1.993399339933993597e-01 3.261826695841120877e-06
1.994499449944994729e-01 3.264015348398182764e-06
1.995599559955995861e-01 3.266203331156751147e-06
1.996699669966996993e-01 3.268390643397856414e-06
1.997799779977998125e-01 3.270577284403844818e-06
1.998899889988998979e-01 3.272763253458334008e-06
2.000000000000000111e-01 3.274948549846250723e-06
2.001100110011001243e-01 3.277133172853816817e-06
2.002200220022002375e-01 3.279317121768547560e-06
2.003300330033003507e-01 3.281500395879229622e-06
2.004400440044004639e-01 3.283682994475948172e-06
2.005500550055005771e-01 3.285864916850070787e-06
2.006600660066006903e-01 3.288046162294245759e-06
2.007700770077007757e-01 3.290226730102397011e-06
2.008800880088008889e-01 3.292406619569731721e-06
2.009900990099010021e-01 3.294585829992725076e-06
2.011001100110011153e-01 3.296764360669136363e-06
2.012101210121012285e-01 3.298942210897981021e-06
2.013201320132013417e-01 3.301119379979553931e-06
2.014301430143014549e-01 3.303295867215413325e-06
2.015401540154015680e-01 3.305471671908370194e-06
2.016501650165016812e-01 3.307646793362520905e-06
2.017601760176017667e-01 3.309821230883198067e-06
2.018701870187018799e-01 3.311994983777012886e-06
2.019801980198019931e-01 3.314168051351803919e-06
2.020902090209021063e-01 3.316340432916697636e-06
2.022002200220022194e-01 3.318512127782047436e-06
2.023102310231023326e-01 3.320683135259463288e-06
2.024202420242024458e-01 3.322853454661802844e-06
2.025302530253025590e-01 3.325023085303156187e-06
2.026402640264026722e-01 3.327192026498880563e-06
2.027502750275027577e-01 3.329360277565555906e-06
2.028602860286028708e-01 3.331527837821000941e-06
2.029702970297029840e-01 3.333694706584274447e-06
2.030803080308030972e-01 3.335860883175679068e-06
2.031903190319032104e-01 3.338026366916726593e-06
2.033003300330033236e-01 3.340191157130181992e-06
2.034103410341034368e-01 3.342355253140019375e-06
2.035203520352035500e-01 3.344518654271446559e-06
2.036303630363036632e-01 3.346681359850905484e-06
2.037403740374037486e-01 3.348843369206034948e-06
2.038503850385038618e-01 3.351004681665725243e-06
2.039603960396039750e-01 3.353165296560049964e-06
2.040704070407040882e-01 3.355325213220326149e-06
2.041804180418042014e-01 3.357484430979064732e-06
2.042904290429043146e-01 3.359642949170001455e-06
2.044004400440044278e-01 3.361800767128071881e-06
2.045104510451045410e-01 3.363957884189415210e-06
2.046204620462046264e-01 3.366114299691390366e-06
2.047304730473047396e-01 3.368270012972550593e-06
2.048404840484048528e-01 3.370425023372648953e-06
2.049504950495049660e-01 3.372579330232634945e-06
2.050605060506050792e-01 3.374732932894662972e-06
2.051705170517051924e-01 3.376885830702074977e-06
2.052805280528053056e-01 3.379038022999408913e-06
2.053905390539054188e-01 3.381189509132388156e-06
2.055005500550055320e-01 3.383340288447928704e-06
2.056105610561056174e-01 3.385490360294135366e-06
2.057205720572057306e-01 3.387639724020297103e-06
2.058305830583058438e-01 3.389788378976882794e-06
2.059405940594059570e-01 3.391936324515533187e-06
2.060506050605060702e-01 3.394083559989087581e-06
2.061606160616061834e-01 3.396230084751548252e-06
2.062706270627062966e-01 3.398375898158082993e-06
2.063806380638064097e-01 3.400520999565056880e-06
2.064906490649065229e-01 3.402665388329978904e-06
2.066006600660066084e-01 3.404809063811543480e-06
2.067106710671067216e-01 3.406952025369615199e-06
2.068206820682068348e-01 3.409094272365198336e-06
2.069306930693069480e-01 3.411235804160486397e-06
2.070407040704070611e-01 3.413376620118824433e-06
2.071507150715071743e-01 3.415516719604700987e-06
2.072607260726072875e-01 3.417656101983786638e-06
2.073707370737074007e-01 3.419794766622884448e-06
2.074807480748075139e-01 3.421932712889959605e-06
2.075907590759075994e-01 3.424069940154133502e-06
2.077007700770077125e-01 3.426206447785664247e-06
2.078107810781078257e-01 3.428342235155964455e-06
2.079207920792079389e-01 3.430477301637579646e-06
2.080308030803080521e-01 3.432611646604221707e-06
2.081408140814081653e-01 3.434745269430718913e-06
2.082508250825082785e-01 3.436878169493048962e-06
2.083608360836083917e-01 3.439010346168322036e-06
2.084708470847084771e-01 3.441141798834790964e-06
2.085808580858085903e-01 3.443272526871829624e-06
2.086908690869087035e-01 3.445402529659959199e-06
2.088008800880088167e-01 3.447531806580811757e-06
2.089108910891089299e-01 3.449660357017155235e-06
2.090209020902090431e-01 3.451788180352890479e-06
2.091309130913091563e-01 3.453915275973024559e-06
2.092409240924092695e-01 3.456041643263699144e-06
2.093509350935093827e-01 3.458167281612168908e-06
2.094609460946094681e-01 3.460292190406804064e-06
2.095709570957095813e-01 3.462416369037093758e-06
2.096809680968096945e-01 3.464539816893649452e-06
2.097909790979098077e-01 3.466662533368183753e-06
2.099009900990099209e-01 3.468784517853508716e-06
2.100110011001100341e-01 3.470905769743571420e-06
2.101210121012101473e-01 3.473026288433404841e-06
2.102310231023102605e-01 3.475146073319150720e-06
2.103410341034103737e-01 3.477265123798051519e-06
2.104510451045104591e-01 3.479383439268450416e-06
2.105610561056105723e-01 3.481501019129791736e-06
2.106710671067106855e-01 3.483617862782623062e-06
2.107810781078107987e-01 3.485733969628571520e-06
2.108910891089109119e-01 3.487849339070360723e-06
2.110011001100110251e-01 3.489963970511818811e-06
2.111111111111111382e-01 3.492077863357845000e-06
2.112211221122112514e-01 3.494191017014439649e-06
2.113311331133113646e-01 3.496303430888675034e-06
2.114411441144114501e-01 3.498415104388720343e-06
2.115511551155115633e-01 3.500526036923814564e-06
2.116611661166116765e-01 3.502636227904284276e-06
2.117711771177117897e-01 3.504745676741535600e-06
2.118811881188119028e-01 3.506854382848046157e-06
2.119911991199120160e-01 3.508962345637365908e-06
2.121012101210121292e-01 3.511069564524118431e-06
2.122112211221122424e-01 3.513176038924005152e-06
2.123212321232123279e-01 3.515281768253781629e-06
2.124312431243124411e-01 3.517386751931288048e-06
2.125412541254125542e-01 3.519490989375410679e-06
2.126512651265126674e-01 3.521594480006123382e-06
2.127612761276127806e-01 3.523697223244434246e-06
2.128712871287128938e-01 3.525799218512424124e-06
2.129812981298130070e-01 3.527900465233234782e-06
2.130913091309131202e-01 3.530000962831062115e-06
2.132013201320132334e-01 3.532100710731152763e-06
2.133113311331133188e-01 3.534199708359802842e-06
2.134213421342134320e-01 3.536297955144368952e-06
2.135313531353135452e-01 3.538395450513245730e-06
2.136413641364136584e-01 3.540492193895889571e-06
2.137513751375137716e-01 3.542588184722781357e-06
2.138613861386138848e-01 3.544683422425459911e-06
2.139713971397139980e-01 3.546777906436504639e-06
2.140814081408141112e-01 3.548871636189531714e-06
2.141914191419142244e-01 3.550964611119192808e-06
2.143014301430143098e-01 3.553056830661181017e-06
2.144114411441144230e-01 3.555148294252219856e-06
2.145214521452145362e-01 3.557239001330063254e-06
2.146314631463146494e-01 3.559328951333509955e-06
2.147414741474147626e-01 3.561418143702369637e-06
2.148514851485148758e-01 3.563506577877491711e-06
2.149614961496149890e-01 3.565594253300743723e-06
2.150715071507151022e-01 3.567681169415024479e-06
2.151815181518152154e-01 3.569767325664249226e-06
2.152915291529153008e-01 3.571852721493351768e-06
2.154015401540154140e-01 3.573937356348290396e-06
2.155115511551155272e-01 3.576021229676037298e-06
2.156215621562156404e-01 3.578104340924582796e-06
2.157315731573157536e-01 3.580186689542924759e-06
2.158415841584158668e-01 3.582268274981074106e-06
2.159515951595159799e-01 3.584349096690059466e-06
2.160616061606160931e-01 3.586429154121906850e-06
2.161716171617161786e-01 3.588508446729653204e-06
2.162816281628162918e-01 3.590586973967344287e-06
2.163916391639164050e-01 3.592664735290022395e-06
2.165016501650165182e-01 3.594741730153729746e-06
2.166116611661166313e-01 3.596817958015516526e-06
2.167216721672167445e-01 3.598893418333427762e-06
2.168316831683168577e-01 3.600968110566496122e-06
2.169416941694169709e-01 3.603042034174764783e-06
2.170517051705170841e-01 3.605115188619253128e-06
2.171617161716171696e-01 3.607187573361984698e-06
2.172717271727172828e-01 3.609259187865961781e-06
2.173817381738173959e-01 3.611330031595177268e-06
2.174917491749175091e-01 3.613400104014617198e-06
2.176017601760176223e-01 3.615469404590245086e-06
2.177117711771177355e-01 3.617537932789006580e-06
2.178217821782178487e-01 3.619605688078824383e-06
2.179317931793179619e-01 3.621672669928620270e-06
2.180418041804180751e-01 3.623738877808268085e-06
2.181518151815181605e-01 3.625804311188630157e-06
2.182618261826182737e-01 3.627868969541542480e-06
2.183718371837183869e-01 3.629932852339812171e-06
2.184818481848185001e-01 3.631995959057215352e-06
2.185918591859186133e-01 3.634058289168499693e-06
2.187018701870187265e-01 3.636119842149385682e-06
2.188118811881188397e-01 3.638180617476544600e-06
2.189218921892189529e-01 3.640240614627626051e-06
2.190319031903190661e-01 3.642299833081241445e-06
2.191419141914191515e-01 3.644358272316949600e-06
2.192519251925192647e-01 3.646415931815283843e-06
2.193619361936193779e-01 3.648472811057725334e-06
2.194719471947194911e-01 3.650528909526716187e-06
2.195819581958196043e-01 3.652584226705656516e-06
2.196919691969197175e-01 3.654638762078886637e-06
2.198019801980198307e-01 3.656692515131701474e-06
2.199119911991199439e-01 3.658745485350362840e-06
2.200220022002200293e-01 3.660797672222057082e-06
2.201320132013201425e-01 3.662849075234927697e-06
2.202420242024202557e-01 3.664899693878061352e-06
2.203520352035203689e-01 3.666949527641488307e-06
2.204620462046204821e-01 3.668998576016170561e-06
2.205720572057205953e-01 3.671046838494032342e-06
2.206820682068207085e-01 3.673094314567913518e-06
2.207920792079208216e-01 3.675141003731595861e-06
2.209020902090209348e-01 3.677186905479807699e-06
2.210121012101210203e-01 3.679232019308196395e-06
2.211221122112211335e-01 3.681276344713343162e-06
2.212321232123212467e-01 3.683319881192770268e-06
2.213421342134213599e-01 3.685362628244913083e-06
2.214521452145214730e-01 3.687404585369143794e-06
2.215621562156215862e-01 3.689445752065756586e-06
2.216721672167216994e-01 3.691486127835971024e-06
2.217821782178218126e-01 3.693525712181921471e-06
2.218921892189219258e-01 3.695564504606681226e-06
2.220022002200220113e-01 3.697602504614215937e-06
2.221122112211221244e-01 3.699639711709435691e-06
2.222222222222222376e-01 3.701676125398144200e-06
2.223322332233223508e-01 3.703711745187069708e-06
2.224422442244224640e-01 3.705746570583853986e-06
2.225522552255225772e-01 3.707780601097045976e-06
2.226622662266226904e-01 3.709813836236109418e-06
2.227722772277228036e-01 3.711846275511401669e-06
2.228822882288229168e-01 3.713877918434211825e-06
2.229922992299230022e-01 3.715908764516706929e-06
2.231023102310231154e-01 3.717938813271982373e-06
2.232123212321232286e-01 3.719968064214007687e-06
2.233223322332233418e-01 3.721996516857677363e-06
2.234323432343234550e-01 3.724024170718762145e-06
2.235423542354235682e-01 3.726051025313957740e-06
2.236523652365236814e-01 3.728077080160828909e-06
2.237623762376237946e-01 3.730102334777844622e-06
2.238723872387238800e-01 3.732126788684372125e-06
2.239823982398239932e-01 3.734150441400667629e-06
2.240924092409241064e-01 3.736173292447860631e-06
2.242024202420242196e-01 3.738195341347992041e-06
2.243124312431243328e-01 3.740216587623970550e-06
2.244224422442244460e-01 3.742237030799599318e-06
2.245324532453245592e-01 3.744256670399564959e-06
2.246424642464246724e-01 3.746275505949431613e-06
2.247524752475247856e-01 3.748293536975642219e-06
2.248624862486248710e-01 3.750310763005528675e-06
2.249724972497249842e-01 3.752327183567293205e-06
2.250825082508250974e-01 3.754342798190007515e-06
2.251925192519252106e-01 3.756357606403629304e-06
2.253025302530253238e-01 3.758371607738981940e-06
2.254125412541254370e-01 3.760384801727756155e-06
2.255225522552255502e-01 3.762397187902526133e-06
2.256325632563256633e-01 3.764408765796721563e-06
2.257425742574257765e-01 3.766419534944640766e-06
2.258525852585258620e-01 3.768429494881455354e-06
2.259625962596259752e-01 3.770438645143194983e-06
2.260726072607260884e-01 3.772446985266749895e-06
2.261826182618262016e-01 3.774454514789873036e-06
2.262926292629263147e-01 3.776461233251175393e-06
2.264026402640264279e-01 3.778467140190125154e-06
2.265126512651265411e-01 3.780472235147053209e-06
2.266226622662266543e-01 3.782476517663142138e-06
2.267326732673267675e-01 3.784479987280416051e-06
2.268426842684268530e-01 3.786482643541771922e-06
2.269526952695269661e-01 3.788484485990947832e-06
2.270627062706270793e-01 3.790485514172523388e-06
2.271727172717271925e-01 3.792485727631939206e-06
2.272827282728273057e-01 3.794485125915469381e-06
2.273927392739274189e-01 3.796483708570236738e-06
2.275027502750275321e-01 3.798481475144217908e-06
2.276127612761276453e-01 3.800478425186214535e-06
2.277227722772277307e-01 3.802474558245877834e-06
2.278327832783278439e-01 3.804469873873697163e-06
2.279427942794279571e-01 3.806464371620999591e-06
2.280528052805280703e-01 3.808458051039949907e-06
2.281628162816281835e-01 3.810450911683541295e-06
2.282728272827282967e-01 3.812442953105602962e-06
2.283828382838284099e-01 3.814434174860792512e-06
2.284928492849285231e-01 3.816424576504609503e-06
2.286028602860286363e-01 3.818414157593373839e-06
2.287128712871287217e-01 3.820402917684229169e-06
2.288228822882288349e-01 3.822390856335144572e-06
2.289328932893289481e-01 3.824377973104931927e-06
2.290429042904290613e-01 3.826364267553205251e-06
2.291529152915291745e-01 3.828349739240408655e-06
2.292629262926292877e-01 3.830334387727805331e-06
2.293729372937294009e-01 3.832318212577471621e-06
2.294829482948295141e-01 3.834301213352321583e-06
2.295929592959296273e-01 3.836283389616060406e-06
2.297029702970297127e-01 3.838264740933220828e-06
2.298129812981298259e-01 3.840245266869147892e-06
2.299229922992299391e-01 3.842224966990000639e-06
2.300330033003300523e-01 3.844203840862739405e-06
2.301430143014301655e-01 3.846181888055146147e-06
2.302530253025302787e-01 3.848159108135799878e-06
2.303630363036303919e-01 3.850135500674085144e-06
2.304730473047305050e-01 3.852111065240207261e-06
2.305830583058306182e-01 3.854085801405159289e-06
2.306930693069307037e-01 3.856059708740738968e-06
2.308030803080308169e-01 3.858032786819544484e-06
2.309130913091309301e-01 3.860005035214987174e-06
2.310231023102310433e-01 3.861976453501256801e-06
2.311331133113311564e-01 3.863947041253355429e-06
2.312431243124312696e-01 3.865916798047063549e-06
2.313531353135313828e-01 3.867885723458965482e-06
2.314631463146314960e-01 3.869853817066448540e-06
2.315731573157315815e-01 3.871821078447671680e-06
2.316831683168316947e-01 3.873787507181596000e-06
2.317931793179318078e-01 3.875753102847962714e-06
2.319031903190319210e-01 3.877717865027315180e-06
2.320132013201320342e-01 3.879681793300964162e-06
2.321232123212321474e-01 3.881644887251013252e-06
2.322332233223322606e-01 3.883607146460354627e-06
2.323432343234323738e-01 3.885568570512645336e-06
2.324532453245324870e-01 3.887529158992344566e-06
2.325632563256325724e-01 3.889488911484675531e-06
2.326732673267326856e-01 3.891447827575644948e-06
2.327832783278327988e-01 3.893405906852029488e-06
2.328932893289329120e-01 3.895363148901393562e-06
2.330033003300330252e-01 3.897319553312061371e-06
2.331133113311331384e-01 3.899275119673136384e-06
2.332233223322332516e-01 3.901229847574492025e-06
2.333333333333333648e-01 3.903183736606765740e-06
2.334433443344334780e-01 3.905136786361385259e-06
2.335533553355335634e-01 3.907088996430506758e-06
2.336633663366336766e-01 3.909040366407097871e-06
2.337733773377337898e-01 3.910990895884844519e-06
2.338833883388339030e-01 3.912940584458235605e-06
2.339933993399340162e-01 3.914889431722492719e-06
2.341034103410341294e-01 3.916837437273615875e-06
2.342134213421342426e-01 3.918784600708362331e-06
2.343234323432343558e-01 3.920730921624225419e-06
2.344334433443344690e-01 3.922676399619487907e-06
2.345434543454345544e-01 3.924621034293171172e-06
2.346534653465346676e-01 3.926564825245045370e-06
2.347634763476347808e-01 3.928507772075640448e-06
2.348734873487348940e-01 3.930449874386238514e-06
2.349834983498350072e-01 3.932391131778869608e-06
2.350935093509351204e-01 3.934331543856313396e-06
2.352035203520352336e-01 3.936271110222095776e-06
2.353135313531353467e-01 3.938209830480483804e-06
2.354235423542354322e-01 3.940147704236502627e-06
2.355335533553355454e-01 3.942084731095908384e-06
2.356435643564356586e-01 3.944020910665209378e-06
2.357535753575357718e-01 3.945956242551642361e-06
2.358635863586358850e-01 3.947890726363198790e-06
2.359735973597359981e-01 3.949824361708596031e-06
2.360836083608361113e-01 3.951757148197295991e-06
2.361936193619362245e-01 3.953689085439490719e-06
2.363036303630363377e-01 3.955620173046110031e-06
2.364136413641364232e-01 3.957550410628823201e-06
2.365236523652365364e-01 3.959479797800027106e-06
2.366336633663366495e-01 3.961408334172845377e-06
2.367436743674367627e-01 3.963336019361123316e-06
2.368536853685368759e-01 3.965262852979460932e-06
2.369636963696369891e-01 3.967188834643168048e-06
2.370737073707371023e-01 3.969113963968271923e-06
2.371837183718372155e-01 3.971038240571542664e-06
2.372937293729373287e-01 3.972961664070461041e-06
2.374037403740374141e-01 3.974884234083237115e-06
2.375137513751375273e-01 3.976805950228798388e-06
2.376237623762376405e-01 3.978726812126796573e-06
2.377337733773377537e-01 3.980646819397588962e-06
2.378437843784378669e-01 3.982565971662269765e-06
2.379537953795379801e-01 3.984484268542628608e-06
2.380638063806380933e-01 3.986401709661181869e-06
2.381738173817382065e-01 3.988318294641160822e-06
2.382838283828383197e-01 3.990234023106498087e-06
2.383938393839384051e-01 3.992148894681850493e-06
2.385038503850385183e-01 3.994062908992574522e-06
2.386138613861386315e-01 3.995976065664739008e-06
2.387238723872387447e-01 3.997888364325115824e-06
2.388338833883388579e-01 3.999799804601195974e-06
2.389438943894389711e-01 4.001710386121158251e-06
2.390539053905390843e-01 4.003620108513901428e-06
2.391639163916391975e-01 4.005528971409007833e-06
2.392739273927392829e-01 4.007436974436772994e-06
2.393839383938393961e-01 4.009344117228199715e-06
2.394939493949395093e-01 4.011250399414972658e-06
2.396039603960396225e-01 4.013155820629481219e-06
2.397139713971397357e-01 4.015060380504816135e-06
2.398239823982398489e-01 4.016964078674760172e-06
2.399339933993399621e-01 4.018866914773783036e-06
2.400440044004400753e-01 4.020768888437058321e-06
2.401540154015401884e-01 4.022669999300446561e-06
2.402640264026402739e-01 4.024570247000491002e-06
2.403740374037403871e-01 4.026469631174437926e-06
2.404840484048405003e-01 4.028368151460214628e-06
2.405940594059406135e-01 4.030265807496434503e-06
2.407040704070407267e-01 4.032162598922392804e-06
2.408140814081408398e-01 4.034058525378082741e-06
2.409240924092409530e-01 4.035953586504164985e-06
2.410341034103410662e-01 4.037847781941992236e-06
2.411441144114411794e-01 4.039741111333597357e-06
2.412541254125412649e-01 4.041633574321679828e-06
2.413641364136413781e-01 4.043525170549637085e-06
2.414741474147414912e-01 4.045415899661539107e-06
2.415841584158416044e-01 4.047305761302124183e-06
2.416941694169417176e-01 4.049194755116803144e-06
2.418041804180418308e-01 4.051082880751678849e-06
2.419141914191419440e-01 4.052970137853508913e-06
2.420242024202420572e-01 4.054856526069731119e-06
2.421342134213421704e-01 4.056742045048449016e-06
2.422442244224422558e-01 4.058626694438436157e-06
2.423542354235423690e-01 4.060510473889136100e-06
2.424642464246424822e-01 4.062393383050666638e-06
2.425742574257425954e-01 4.064275421573799475e-06
2.426842684268427086e-01 4.066156589109967849e-06
2.427942794279428218e-01 4.068036885311286858e-06
2.429042904290429350e-01 4.069916309830517038e-06
2.430143014301430482e-01 4.071794862321081307e-06
2.431243124312431336e-01 4.073672542437075973e-06
2.432343234323432468e-01 4.075549349833244479e-06
2.433443344334433600e-01 4.077425284164985020e-06
2.434543454345434732e-01 4.079300345088365799e-06
2.435643564356435864e-01 4.081174532260101304e-06
2.436743674367436996e-01 4.083047845337552306e-06
2.437843784378438128e-01 4.084920283978760594e-06
2.438943894389439260e-01 4.086791847842386289e-06
2.440044004400440392e-01 4.088662536587763752e-06
2.441144114411441246e-01 4.090532349874866006e-06
2.442244224422442378e-01 4.092401287364322524e-06
2.443344334433443510e-01 4.094269348717392971e-06
2.444444444444444642e-01 4.096136533596018876e-06
2.445544554455445774e-01 4.098002841662744006e-06
2.446644664466446906e-01 4.099868272580784674e-06
2.447744774477448038e-01 4.101732826013996700e-06
2.448844884488449170e-01 4.103596501626869489e-06
2.449944994499450301e-01 4.105459299084539574e-06
2.451045104510451156e-01 4.107321218052778768e-06
2.452145214521452288e-01 4.109182258198002625e-06
2.453245324532453420e-01 4.111042419187255200e-06
2.454345434543454552e-01 4.112901700688233608e-06
2.455445544554455684e-01 4.114760102369256688e-06
2.456545654565456815e-01 4.116617623899274319e-06
2.457645764576457947e-01 4.118474264947890287e-06
2.458745874587459079e-01 4.120330025185313162e-06
2.459845984598460211e-01 4.122184904282402034e-06
2.460946094609461066e-01 4.124038901910640257e-06
2.462046204620462198e-01 4.125892017742135447e-06
2.463146314631463329e-01 4.127744251449623720e-06
2.464246424642464461e-01 4.129595602706481549e-06
2.465346534653465593e-01 4.131446071186698656e-06
2.466446644664466725e-01 4.133295656564872937e-06
2.467546754675467857e-01 4.135144358516268052e-06
2.468646864686468989e-01 4.136992176716729575e-06
2.469746974697469843e-01 4.138839110842749366e-06
2.470847084708470975e-01 4.140685160571421523e-06
2.471947194719472107e-01 4.142530325580475423e-06
2.473047304730473239e-01 4.144374605548239291e-06
2.474147414741474371e-01 4.146218000153682558e-06
2.475247524752475503e-01 4.148060509076370120e-06
2.476347634763476635e-01 4.149902131996491981e-06
2.477447744774477767e-01 4.151742868594847164e-06
2.478547854785478899e-01 4.153582718552853872e-06
2.479647964796479753e-01 4.155421681552530853e-06
2.480748074807480885e-01 4.157259757276512651e-06
2.481848184818482017e-01 4.159096945408053836e-06
2.482948294829483149e-01 4.160933245630995125e-06
2.484048404840484281e-01 4.162768657629804040e-06
2.485148514851485413e-01 4.164603181089550342e-06
2.486248624862486545e-01 4.166436815695900953e-06
2.487348734873487677e-01 4.168269561135136044e-06
2.488448844884488809e-01 4.170101417094133793e-06
2.489548954895489663e-01 4.171932383260372923e-06
2.490649064906490795e-01 4.173762459321941175e-06
2.491749174917491927e-01 4.175591644967520060e-06
2.492849284928493059e-01 4.177419939886383164e-06
2.493949394939494191e-01 4.179247343768424949e-06
2.495049504950495323e-01 4.181073856304108236e-06
2.496149614961496455e-01 4.182899477184512485e-06
2.497249724972497587e-01 4.184724206101307540e-06
2.498349834983498718e-01 4.186548042746742614e-06
2.499449944994499573e-01 4.188370986813681865e-06
2.500550055005500982e-01 4.190193037995572212e-06
2.501650165016501837e-01 4.192014195986438250e-06
2.502750275027503246e-01 4.193834460480918671e-06
2.503850385038504101e-01 4.195653831174217988e-06
2.504950495049504955e-01 4.197472307762143798e-06
2.506050605060506364e-01 4.199289889941076294e-06
2.507150715071507219e-01 4.201106577408003840e-06
2.508250825082508628e-01 4.202922369860478922e-06
2.509350935093509483e-01 4.204737266996640173e-06
2.510451045104510892e-01 4.206551268515219998e-06
2.511551155115511746e-01 4.208364374115516616e-06
2.512651265126513156e-01 4.210176583497416939e-06
2.513751375137514010e-01 4.211987896361394869e-06
2.514851485148514865e-01 4.213798312408489280e-06
2.515951595159516274e-01 4.215607831340327734e-06
2.517051705170517129e-01 4.217416452859106153e-06
2.518151815181518538e-01 4.219224176667601523e-06
2.519251925192519392e-01 4.221031002469158342e-06
2.520352035203520802e-01 4.222836929967705559e-06
2.521452145214521656e-01 4.224641958867732862e-06
2.522552255225523066e-01 4.226446088874304226e-06
2.523652365236523920e-01 4.228249319693060454e-06
2.524752475247524774e-01 4.230051651030212404e-06
2.525852585258526184e-01 4.231853082592529129e-06
2.526952695269527038e-01 4.233653614087352274e-06
2.528052805280528448e-01 4.235453245222604550e-06
2.529152915291529302e-01 4.237251975706738065e-06
2.530253025302530712e-01 4.239049805248812247e-06
2.531353135313531566e-01 4.240846733558422698e-06
2.532453245324532420e-01 4.242642760345731683e-06
2.533553355335533830e-01 4.244437885321466439e-06
2.534653465346534684e-01 4.246232108196922564e-06
2.535753575357536094e-01 4.248025428683936059e-06
2.536853685368536948e-01 4.249817846494923994e-06
2.537953795379538358e-01 4.251609361342854006e-06
2.539053905390539212e-01 4.253399972941231602e-06
2.540154015401540621e-01 4.255189681004144197e-06
2.541254125412541476e-01 4.256978485246223852e-06
2.542354235423542330e-01 4.258766385382645573e-06
2.543454345434543740e-01 4.260553381129159502e-06
2.544554455445544594e-01 4.262339472202046025e-06
2.545654565456546004e-01 4.264124658318155579e-06
2.546754675467546858e-01 4.265908939194874776e-06
2.547854785478548267e-01 4.267692314550150961e-06
2.548954895489549122e-01 4.269474784102459181e-06
2.550055005500550531e-01 4.271256347570847925e-06
2.551155115511551386e-01 4.273037004674892536e-06
2.552255225522552240e-01 4.274816755134719777e-06
2.553355335533553649e-01 4.276595598671004439e-06
2.554455445544554504e-01 4.278373535004958332e-06
2.555555555555555913e-01 4.280150563858333676e-06
2.556655665566556768e-01 4.281926684953446812e-06
2.557755775577558177e-01 4.283701898013122300e-06
2.558855885588559032e-01 4.285476202760741205e-06
2.559955995599560441e-01 4.287249598920227536e-06
2.561056105610561295e-01 4.289022086216024534e-06
2.562156215621562150e-01 4.290793664373136178e-06
2.563256325632563559e-01 4.292564333117077205e-06
2.564356435643564414e-01 4.294334092173924783e-06
2.565456545654565823e-01 4.296102941270264301e-06
2.566556655665566677e-01 4.297870880133235106e-06
2.567656765676568087e-01 4.299637908490498318e-06
2.568756875687568941e-01 4.301404026070235134e-06
2.569856985698570351e-01 4.303169232601184948e-06
2.570957095709571205e-01 4.304933527812585208e-06
2.572057205720572060e-01 4.306696911434229014e-06
2.573157315731573469e-01 4.308459383196410913e-06
2.574257425742574323e-01 4.310220942829981950e-06
2.575357535753575733e-01 4.311981590066294615e-06
2.576457645764576587e-01 4.313741324637235028e-06
2.577557755775577997e-01 4.315500146275215315e-06
2.578657865786578851e-01 4.317258054713165143e-06
2.579757975797580261e-01 4.319015049684540183e-06
2.580858085808581115e-01 4.320771130923313644e-06
2.581958195819581969e-01 4.322526298163983050e-06
2.583058305830583379e-01 4.324280551141555836e-06
2.584158415841584233e-01 4.326033889591576458e-06
2.585258525852585643e-01 4.327786313250089968e-06
2.586358635863586497e-01 4.329537821853664037e-06
2.587458745874587906e-01 4.331288415139379638e-06
2.588558855885588761e-01 4.333038092844843752e-06
2.589658965896590170e-01 4.334786854708148710e-06
2.590759075907591025e-01 4.336534700467938260e-06
2.591859185918591879e-01 4.338281629863334725e-06
2.592959295929593289e-01 4.340027642633994058e-06
2.594059405940594143e-01 4.341772738520069421e-06
2.595159515951595552e-01 4.343516917262227278e-06
2.596259625962596407e-01 4.345260178601649088e-06
2.597359735973597816e-01 4.347002522280018602e-06
2.598459845984598671e-01 4.348743948039512542e-06
2.599559955995600080e-01 4.350484455622847193e-06
2.600660066006600935e-01 4.352224044773203858e-06
2.601760176017601789e-01 4.353962715234299167e-06
2.602860286028603198e-01 4.355700466750328323e-06
2.603960396039604053e-01 4.357437299066021854e-06
2.605060506050605462e-01 4.359173211926572767e-06
2.606160616061606317e-01 4.360908205077705160e-06
2.607260726072607726e-01 4.362642278265626785e-06
2.608360836083608580e-01 4.364375431237044299e-06
2.609460946094609435e-01 4.366107663739170036e-06
2.610561056105610844e-01 4.367838975519713538e-06
2.611661166116611699e-01 4.369569366326870544e-06
2.612761276127613108e-01 4.371298835909338239e-06
2.613861386138613963e-01 4.373027384016309318e-06
2.614961496149615372e-01 4.374755010397471994e-06
2.616061606160616226e-01 4.376481714803000676e-06
2.617161716171617636e-01 4.378207496983566979e-06
2.618261826182618490e-01 4.379932356690332106e-06
2.619361936193619345e-01 4.381656293674946843e-06
2.620462046204620754e-01 4.383379307689550717e-06
2.621562156215621608e-01 4.385101398486769447e-06
2.622662266226623018e-01 4.386822565819722577e-06
2.623762376237623872e-01 4.388542809442003140e-06
2.624862486248625282e-01 4.390262129107716624e-06
2.625962596259626136e-01 4.391980524571428457e-06
2.627062706270627546e-01 4.393697995588196191e-06
2.628162816281628400e-01 4.395414541913562731e-06
2.629262926292629254e-01 4.397130163303549553e-06
2.630363036303630664e-01 4.398844859514665178e-06
2.631463146314631518e-01 4.400558630303889077e-06
2.632563256325632928e-01 4.402271475428695388e-06
2.633663366336633782e-01 4.403983394647020731e-06
2.634763476347635192e-01 4.405694387717294696e-06
2.635863586358636046e-01 4.407404454398418672e-06
2.636963696369637455e-01 4.409113594449767540e-06
2.638063806380638310e-01 4.410821807631193060e-06
2.639163916391639164e-01 4.412529093703022178e-06
2.640264026402640574e-01 4.414235452426066340e-06
2.641364136413641428e-01 4.415940883561590158e-06
2.642464246424642837e-01 4.417645386871339359e-06
2.643564356435643692e-01 4.419348962117543322e-06
2.644664466446645101e-01 4.421051609062887980e-06
2.645764576457645956e-01 4.422753327470531064e-06
2.646864686468647365e-01 4.424454117104109722e-06
2.647964796479648220e-01 4.426153977727704950e-06
2.649064906490649074e-01 4.427852909105899187e-06
2.650165016501650483e-01 4.429550911003714483e-06
2.651265126512651338e-01 4.431247983186652306e-06
2.652365236523652747e-01 4.432944125420664749e-06
2.653465346534653602e-01 4.434639337472195180e-06
2.654565456545655011e-01 4.436333619108119805e-06
2.655665566556655866e-01 4.438026970095792554e-06
2.656765676567657275e-01 4.439719390203038308e-06
2.657865786578658129e-01 4.441410879198117324e-06
2.658965896589658984e-01 4.443101436849776900e-06
2.660066006600660393e-01 4.444791062927206488e-06
2.661166116611661248e-01 4.446479757200061408e-06
2.662266226622662657e-01 4.448167519438444212e-06
2.663366336633663511e-01 4.449854349412931790e-06
2.664466446644664921e-01 4.451540246894543186e-06
2.665566556655665775e-01 4.453225211654758227e-06
2.666666666666667185e-01 4.454909243465516681e-06
2.667766776677668039e-01 4.456592342099200466e-06
2.668866886688668894e-01 4.458274507328644663e-06
2.669966996699670303e-01 4.459955738927151067e-06
2.671067106710671157e-01 4.461636036668457697e-06
2.672167216721672567e-01 4.463315400326754887e-06
2.673267326732673421e-01 4.464993829676692908e-06
2.674367436743674831e-01 4.466671324493366727e-06
2.675467546754675685e-01 4.468347884552308376e-06
2.676567656765677095e-01 4.470023509629519145e-06
2.677667766776677949e-01 4.471698199501419607e-06
2.678767876787678803e-01 4.473371953944897894e-06
2.679867986798680213e-01 4.475044772737282598e-06
2.680968096809681067e-01 4.476716655656334295e-06
2.682068206820682477e-01 4.478387602480270115e-06
2.683168316831683331e-01 4.480057612987748489e-06
2.684268426842684740e-01 4.481726686957864072e-06
2.685368536853685595e-01 4.483394824170161292e-06
2.686468646864686449e-01 4.485062024404612331e-06
2.687568756875687859e-01 4.486728287441640837e-06
2.688668866886688713e-01 4.488393613062101599e-06
2.689768976897690123e-01 4.490058001047291558e-06
2.690869086908690977e-01 4.491721451178940487e-06
2.691969196919692386e-01 4.493383963239217770e-06
2.693069306930693241e-01 4.495045537010733248e-06
2.694169416941694650e-01 4.496706172276520279e-06
2.695269526952695505e-01 4.498365868820056912e-06
2.696369636963696359e-01 4.500024626425251492e-06
2.697469746974697768e-01 4.501682444876442651e-06
2.698569856985698623e-01 4.503339323958401014e-06
2.699669966996700032e-01 4.504995263456330883e-06
2.700770077007700887e-01 4.506650263155866853e-06
2.701870187018702296e-01 4.508304322843055179e-06
2.702970297029703151e-01 4.509957442304413064e-06
2.704070407040704560e-01 4.511609621326845655e-06
2.705170517051705414e-01 4.513260859697701940e-06
2.706270627062706269e-01 4.514911157204757816e-06
2.707370737073707678e-01 4.516560513636215235e-06
2.708470847084708533e-01 4.518208928780688654e-06
2.709570957095709942e-01 4.519856402427232142e-06
2.710671067106710797e-01 4.521502934365319895e-06
2.711771177117712206e-01 4.523148524384842848e-06
2.712871287128713060e-01 4.524793172276117149e-06
2.713971397139714470e-01 4.526436877829888391e-06
2.715071507150715324e-01 4.528079640837310435e-06
2.716171617161716179e-01 4.529721461089964896e-06
2.717271727172717588e-01 4.531362338379843352e-06
2.718371837183718442e-01 4.533002272499370215e-06
2.719471947194719852e-01 4.534641263241374779e-06
2.720572057205720706e-01 4.536279310399104770e-06
2.721672167216722116e-01 4.537916413766228894e-06
2.722772277227722970e-01 4.539552573136836827e-06
2.723872387238724380e-01 4.541187788305411273e-06
2.724972497249725234e-01 4.542822059066875390e-06
2.726072607260726088e-01 4.544455385216543667e-06
2.727172717271727498e-01 4.546087766550164273e-06
2.728272827282728352e-01 4.547719202863874164e-06
2.729372937293729762e-01 4.549349693954239745e-06
2.730473047304730616e-01 4.550979239618222982e-06
2.731573157315732026e-01 4.552607839653208512e-06
2.732673267326732880e-01 4.554235493856980772e-06
2.733773377337734289e-01 4.555862202027736703e-06
2.734873487348735144e-01 4.557487963964079822e-06
2.735973597359735998e-01 4.559112779465023611e-06
2.737073707370737408e-01 4.560736648329979656e-06
2.738173817381738262e-01 4.562359570358767813e-06
2.739273927392739671e-01 4.563981545351620445e-06
2.740374037403740526e-01 4.565602573109157006e-06
2.741474147414741935e-01 4.567222653432415388e-06
2.742574257425742790e-01 4.568841786122826502e-06
2.743674367436744199e-01 4.570459970982232074e-06
2.744774477447745054e-01 4.572077207812869391e-06
2.745874587458745908e-01 4.573693496417373001e-06
2.746974697469747317e-01 4.575308836598783180e-06
2.748074807480748172e-01 4.576923228160532379e-06
2.749174917491749581e-01 4.578536670906454545e-06
2.750275027502750436e-01 4.580149164640780034e-06
2.751375137513751845e-01 4.581760709168145779e-06
2.752475247524752699e-01 4.583371304293559714e-06
2.753575357535754109e-01 4.584980949822450748e-06
2.754675467546754963e-01 4.586589645560636577e-06
2.755775577557755818e-01 4.588197391314316909e-06
2.756875687568757227e-01 4.589804186890103960e-06
2.757975797579758082e-01 4.591410032094982636e-06
2.759075907590759491e-01 4.593014926736337646e-06
2.760176017601760345e-01 4.594618870621945874e-06
2.761276127612761755e-01 4.596221863559968757e-06
2.762376237623762609e-01 4.597823905358971766e-06
2.763476347634763464e-01 4.599424995827898998e-06
2.764576457645764873e-01 4.601025134776080793e-06
2.765676567656765727e-01 4.602624322013240519e-06
2.766776677667767137e-01 4.604222557349487788e-06
2.767876787678767991e-01 4.605819840595313378e-06
2.768976897689769401e-01 4.607416171561607018e-06
2.770077007700770255e-01 4.609011550059615887e-06
2.771177117711771665e-01 4.610605975901000515e-06
2.772277227722772519e-01 4.612199448897794126e-06
2.773377337733773373e-01 4.613791968862407722e-06
2.774477447744774783e-01 4.615383535607644481e-06
2.775577557755775637e-01 4.616974148946679427e-06
2.776677667766777047e-01 4.618563808693078067e-06
2.777777777777777901e-01 4.620152514660770134e-06
2.778877887788779311e-01 4.621740266664091933e-06
2.779977997799780165e-01 4.623327064517720280e-06
2.781078107810781574e-01 4.624912908036743648e-06
2.782178217821782429e-01 4.626497797036615579e-06
2.783278327832783283e-01 4.628081731333164005e-06
2.784378437843784693e-01 4.629664710742594637e-06
2.785478547854785547e-01 4.631246735081499429e-06
2.786578657865786957e-01 4.632827804166825245e-06
2.787678767876787811e-01 4.634407917815903500e-06
2.788778877887789220e-01 4.635987075846443387e-06
2.789878987898790075e-01 4.637565278076515780e-06
2.790979097909791484e-01 4.639142524324572721e-06
2.792079207920792339e-01 4.640718814409435556e-06
2.793179317931793193e-01 4.642294148150289856e-06
2.794279427942794602e-01 4.643868525366704897e-06
2.795379537953795457e-01 4.645441945878609945e-06
2.796479647964796866e-01 4.647014409506299338e-06
2.797579757975797721e-01 4.648585916070447729e-06
2.798679867986799130e-01 4.650156465392084681e-06
2.799779977997799985e-01 4.651726057292614144e-06
2.800880088008801394e-01 4.653294691593804291e-06
2.801980198019802248e-01 4.654862368117787522e-06
2.803080308030803103e-01 4.656429086687060458e-06
2.804180418041804512e-01 4.657994847124493265e-06
2.805280528052805367e-01 4.659559649253301695e-06
2.806380638063806776e-01 4.661123492897087750e-06
2.807480748074807630e-01 4.662686377879782925e-06
2.808580858085809040e-01 4.664248304025726987e-06
2.809680968096809894e-01 4.665809271159568869e-06
2.810781078107811304e-01 4.667369279106352222e-06
2.811881188118812158e-01 4.668928327691474756e-06
2.812981298129813013e-01 4.670486416740681466e-06
2.814081408140814422e-01 4.672043546080092581e-06
2.815181518151815276e-01 4.673599715536168837e-06
2.816281628162816686e-01 4.675154924935747055e-06
2.817381738173817540e-01 4.676709174105996937e-06
2.818481848184818950e-01 4.678262462874460034e-06
2.819581958195819804e-01 4.679814791069034499e-06
2.820682068206821214e-01 4.681366158517964072e-06
2.821782178217822068e-01 4.682916565049855871e-06
2.822882288228822922e-01 4.684466010493657522e-06
2.823982398239824332e-01 4.686014494678682569e-06
2.825082508250825186e-01 4.687562017434586757e-06
2.826182618261826596e-01 4.689108578591394290e-06
2.827282728272827450e-01 4.690654177979450398e-06
2.828382838283828860e-01 4.692198815429475547e-06
2.829482948294829714e-01 4.693742490772531556e-06
2.830583058305831123e-01 4.695285203840019906e-06
2.831683168316831978e-01 4.696826954463719853e-06
2.832783278327832832e-01 4.698367742475713892e-06
2.833883388338834242e-01 4.699907567708470763e-06
2.834983498349835096e-01 4.701446429994787858e-06
2.836083608360836505e-01 4.702984329167812391e-06
2.837183718371837360e-01 4.704521265061029543e-06
2.838283828382838769e-01 4.706057237508279403e-06
2.839383938393839624e-01 4.707592246343735788e-06
2.840484048404840478e-01 4.709126291401929119e-06
2.841584158415841888e-01 4.710659372517714228e-06
2.842684268426842742e-01 4.712191489526308480e-06
2.843784378437844151e-01 4.713722642263258734e-06
2.844884488448845006e-01 4.715252830564445579e-06
2.845984598459846415e-01 4.716782054266116372e-06
2.847084708470847270e-01 4.718310313204825093e-06
2.848184818481848679e-01 4.719837607217487407e-06
2.849284928492849533e-01 4.721363936141350169e-06
2.850385038503850388e-01 4.722889299813990575e-06
2.851485148514851797e-01 4.724413698073337342e-06
2.852585258525852652e-01 4.725937130757651222e-06
2.853685368536854061e-01 4.727459597705515687e-06
2.854785478547854916e-01 4.728981098755874200e-06
2.855885588558856325e-01 4.730501633747988705e-06
2.856985698569857179e-01 4.732021202521451492e-06
2.858085808580858589e-01 4.733539804916197049e-06
2.859185918591859443e-01 4.735057440772493599e-06
2.860286028602860298e-01 4.736574109930932081e-06
2.861386138613861707e-01 4.738089812232448179e-06
2.862486248624862561e-01 4.739604547518299447e-06
2.863586358635863971e-01 4.741118315630079713e-06
2.864686468646864825e-01 4.742631116409708913e-06
2.865786578657866235e-01 4.744142949699444947e-06
2.866886688668867089e-01 4.745653815341851495e-06
2.867986798679868499e-01 4.747163713179848840e-06
2.869086908690869353e-01 4.748672643056666428e-06
2.870187018701870207e-01 4.750180604815867438e-06
2.871287128712871617e-01 4.751687598301334382e-06
2.872387238723872471e-01 4.753193623357297054e-06
2.873487348734873881e-01 4.754698679828283401e-06
2.874587458745874735e-01 4.756202767559159342e-06
2.875687568756876145e-01 4.757705886395120286e-06
2.876787678767876999e-01 4.759208036181668272e-06
2.877887788778878408e-01 4.760709216764648385e-06
2.878987898789879263e-01 4.762209427990209796e-06
2.880088008800880117e-01 4.763708669704830324e-06
2.881188118811881527e-01 4.765206941755318132e-06
2.882288228822882381e-01 4.766704243988787160e-06
2.883388338833883791e-01 4.768200576252685081e-06
2.884488448844884645e-01 4.769695938394763652e-06
2.885588558855886054e-01 4.771190330263109208e-06
2.886688668866886909e-01 4.772683751706119792e-06
2.887788778877888318e-01 4.774176202572507696e-06
2.888888888888889173e-01 4.775667682711302849e-06
2.889988998899890027e-01 4.777158191971854514e-06
2.891089108910891436e-01 4.778647730203830435e-06
2.892189218921892291e-01 4.780136297257210913e-06
2.893289328932893700e-01 4.781623892982287957e-06
2.894389438943894555e-01 4.783110517229677142e-06
2.895489548954895964e-01 4.784596169850297282e-06
2.896589658965896819e-01 4.786080850695383979e-06
2.897689768976898228e-01 4.787564559616494711e-06
2.898789878987899082e-01 4.789047296465476637e-06
2.899889988998899937e-01 4.790529061094508957e-06
2.900990099009901346e-01 4.792009853356069870e-06
2.902090209020902201e-01 4.793489673102965381e-06
2.903190319031903610e-01 4.794968520188288635e-06
2.904290429042904464e-01 4.796446394465458886e-06
2.905390539053905874e-01 4.797923295788196087e-06
2.906490649064906728e-01 4.799399224010525966e-06
2.907590759075908138e-01 4.800874178986789350e-06
2.908690869086908992e-01 4.802348160571620987e-06
2.909790979097909847e-01 4.803821168619982576e-06
2.910891089108911256e-01 4.805293202987119576e-06
2.911991199119912110e-01 4.806764263528606941e-06
2.913091309130913520e-01 4.808234350100302531e-06
2.914191419141914374e-01 4.809703462558380153e-06
2.915291529152915784e-01 4.811171600759311769e-06
2.916391639163916638e-01 4.812638764559872576e-06
2.917491749174917492e-01 4.814104953817147788e-06
2.918591859185918902e-01 4.815570168388514844e-06
2.919691969196919756e-01 4.817034408131657810e-06
2.920792079207921166e-01 4.818497672904561447e-06
2.921892189218922020e-01 4.819959962565509520e-06
2.922992299229923430e-01 4.821421276973086491e-06
2.924092409240924284e-01 4.822881615986184294e-06
2.925192519251925694e-01 4.824340979463976078e-06
2.926292629262926548e-01 4.825799367265939924e-06
2.927392739273927402e-01 4.827256779251863080e-06
2.928492849284928812e-01 4.828713215281816551e-06
2.929592959295929666e-01 4.830168675216168649e-06
2.930693069306931076e-01 4.831623158915591771e-06
2.931793179317931930e-01 4.833076666241052236e-06
2.932893289328933339e-01 4.834529197053796729e-06
2.933993399339934194e-01 4.835980751215393809e-06
2.935093509350935603e-01 4.837431328587683085e-06
2.936193619361936458e-01 4.838880929032799780e-06
2.937293729372937312e-01 4.840329552413186591e-06
2.938393839383938722e-01 4.841777198591555570e-06
2.939493949394939576e-01 4.843223867430940644e-06
2.940594059405940985e-01 4.844669558794630693e-06
2.941694169416941840e-01 4.846114272546242403e-06
2.942794279427943249e-01 4.847558008549652496e-06
2.943894389438944104e-01 4.849000766669046016e-06
2.944994499449945513e-01 4.850442546768890914e-06
2.946094609460946367e-01 4.851883348713940594e-06
2.947194719471947222e-01 4.853323172369243225e-06
2.948294829482948631e-01 4.854762017600124803e-06
2.949394939493949486e-01 4.856199884272206092e-06
2.950495049504950895e-01 4.857636772251393307e-06
2.951595159515951750e-01 4.859072681403880653e-06
2.952695269526953159e-01 4.860507611596137620e-06
2.953795379537954013e-01 4.861941562694934398e-06
2.954895489548955423e-01 4.863374534567321540e-06
2.955995599559956277e-01 4.864806527080612184e-06
2.957095709570957132e-01 4.866237540102429478e-06
2.958195819581958541e-01 4.867667573500677789e-06
2.959295929592959395e-01 4.869096627143513895e-06
2.960396039603960805e-01 4.870524700899414758e-06
2.961496149614961659e-01 4.871951794637119915e-06
2.962596259625963069e-01 4.873377908225645887e-06
2.963696369636963923e-01 4.874803041534303112e-06
2.964796479647965333e-01 4.876227194432676468e-06
2.965896589658966187e-01 4.877650366790618497e-06
2.966996699669967041e-01 4.879072558478266343e-06
2.968096809680968451e-01 4.880493769366052762e-06
2.969196919691969305e-01 4.881913999324663777e-06
2.970297029702970715e-01 4.883333248225070011e-06
2.971397139713971569e-01 4.884751515938532622e-06
2.972497249724972979e-01 4.886168802336574497e-06
2.973597359735973833e-01 4.887585107290994660e-06
2.974697469746975242e-01 4.889000430673876737e-06
2.975797579757976097e-01 4.890414772357561003e-06
2.976897689768976951e-01 4.891828132214685044e-06
2.977997799779978361e-01 4.893240510118143942e-06
2.979097909790979215e-01 4.894651905941112301e-06
2.980198019801980625e-01 4.896062319557034082e-06
2.981298129812981479e-01 4.897471750839622602e-06
2.982398239823982888e-01 4.898880199662883403e-06
2.983498349834983743e-01 4.900287665901058351e-06
2.984598459845985152e-01 4.901694149428695090e-06
2.985698569856986007e-01 4.903099650120583517e-06
2.986798679867986861e-01 4.904504167851799822e-06
2.987898789878988270e-01 4.905907702497685322e-06
2.988998899889989125e-01 4.907310253933846451e-06
2.990099009900990534e-01 4.908711822036159001e-06
2.991199119911991389e-01 4.910112406680777438e-06
2.992299229922992798e-01 4.911512007744102714e-06
2.993399339933993653e-01 4.912910625102820385e-06
2.994499449944994507e-01 4.914308258633873504e-06
2.995599559955995916e-01 4.915704908214479563e-06
2.996699669966996771e-01 4.917100573722106776e-06
2.997799779977998180e-01 4.918495255034500337e-06
2.998899889988999035e-01 4.919888952029663784e-06
3.000000000000000444e-01 4.921281664585865777e-06
3.001100110011001298e-01 4.922673392581642639e-06
3.002200220022002708e-01 4.924064135895786496e-06
3.003300330033003562e-01 4.925453894407354595e-06
3.004400440044004417e-01 4.926842667995670154e-06
3.005500550055005826e-01 4.928230456540318120e-06
3.006600660066006681e-01 4.929617259921129083e-06
3.007700770077008090e-01 4.931003078018211458e-06
3.008800880088008944e-01 4.932387910711927771e-06
3.009900990099010354e-01 4.933771757882895503e-06
3.011001100110011208e-01 4.935154619412000648e-06
3.012101210121012618e-01 4.936536495180381611e-06
3.013201320132013472e-01 4.937917385069430912e-06
3.014301430143014326e-01 4.939297288960813811e-06
3.015401540154015736e-01 4.940676206736437823e-06
3.016501650165016590e-01 4.942054138278465418e-06
3.017601760176018000e-01 4.943431083469330964e-06
3.018701870187018854e-01 4.944807042191700916e-06
3.019801980198020264e-01 4.946182014328524638e-06
3.020902090209021118e-01 4.947555999762986969e-06
3.022002200220022528e-01 4.948928998378531940e-06
3.023102310231023382e-01 4.950301010058859388e-06
3.024202420242024236e-01 4.951672034687918174e-06
3.025302530253025646e-01 4.953042072149923130e-06
3.026402640264026500e-01 4.954411122329315245e-06
3.027502750275027910e-01 4.955779185110816724e-06
3.028602860286028764e-01 4.957146260379380162e-06
3.029702970297030173e-01 4.958512348020215655e-06
3.030803080308031028e-01 4.959877447918793338e-06
3.031903190319032437e-01 4.961241559960813737e-06
3.033003300330033292e-01 4.962604684032251817e-06
3.034103410341034146e-01 4.963966820019306162e-06
3.035203520352035556e-01 4.965327967808446405e-06
3.036303630363036410e-01 4.966688127286370029e-06
3.037403740374037819e-01 4.968047298340037948e-06
3.038503850385038674e-01 4.969405480856651631e-06
3.039603960396040083e-01 4.970762674723657339e-06
3.040704070407040938e-01 4.972118879828752904e-06
3.041804180418042347e-01 4.973474096059880949e-06
3.042904290429043201e-01 4.974828323305229736e-06
3.044004400440044056e-01 4.976181561453228086e-06
3.045104510451045465e-01 4.977533810392558928e-06
3.046204620462046320e-01 4.978885070012137281e-06
3.047304730473047729e-01 4.980235340201126341e-06
3.048404840484048584e-01 4.981584620848934947e-06
3.049504950495049993e-01 4.982932911845216727e-06
3.050605060506050847e-01 4.984280213079864175e-06
3.051705170517052257e-01 4.985626524443003565e-06
3.052805280528053111e-01 4.986971845825020364e-06
3.053905390539053966e-01 4.988316177116526195e-06
3.055005500550055375e-01 4.989659518208385946e-06
3.056105610561056229e-01 4.991001868991689814e-06
3.057205720572057639e-01 4.992343229357777024e-06
3.058305830583058493e-01 4.993683599198217196e-06
3.059405940594059903e-01 4.995022978404831515e-06
3.060506050605060757e-01 4.996361366869676645e-06
3.061606160616062167e-01 4.997698764485034559e-06
3.062706270627063021e-01 4.999035171143444726e-06
3.063806380638063875e-01 5.000370586737662613e-06
3.064906490649065285e-01 5.001705011160698641e-06
3.066006600660066139e-01 5.003038444305783458e-06
3.067106710671067549e-01 5.004370886066394203e-06
3.068206820682068403e-01 5.005702336336235863e-06
3.069306930693069813e-01 5.007032795009256525e-06
3.070407040704070667e-01 5.008362261979626199e-06
3.071507150715071521e-01 5.009690737141767310e-06
3.072607260726072931e-01 5.011018220390314889e-06
3.073707370737073785e-01 5.012344711620157229e-06
3.074807480748075195e-01 5.013670210726403698e-06
3.075907590759076049e-01 5.014994717604388978e-06
3.077007700770077459e-01 5.016318232149694234e-06
3.078107810781078313e-01 5.017640754258122556e-06
3.079207920792079722e-01 5.018962283825706578e-06
3.080308030803080577e-01 5.020282820748718645e-06
3.081408140814081431e-01 5.021602364923657261e-06
3.082508250825082841e-01 5.022920916247242851e-06
3.083608360836083695e-01 5.024238474616436399e-06
3.084708470847085104e-01 5.025555039928425045e-06
3.085808580858085959e-01 5.026870612080617006e-06
3.086908690869087368e-01 5.028185190970653432e-06
3.088008800880088223e-01 5.029498776496399091e-06
3.089108910891089632e-01 5.030811368555947448e-06
3.090209020902090487e-01 5.032122967047628293e-06
3.091309130913091341e-01 5.033433571869983170e-06
3.092409240924092750e-01 5.034743182921786562e-06
3.093509350935093605e-01 5.036051800102036565e-06
3.094609460946095014e-01 5.037359423309962517e-06
3.095709570957095869e-01 5.038666052445005513e-06
3.096809680968097278e-01 5.039971687406842971e-06
3.097909790979098132e-01 5.041276328095361526e-06
3.099009900990099542e-01 5.042579974410684982e-06
3.100110011001100396e-01 5.043882626253157371e-06
3.101210121012101251e-01 5.045184283523340414e-06
3.102310231023102660e-01 5.046484946122016059e-06
3.103410341034103515e-01 5.047784613950194955e-06
3.104510451045104924e-01 5.049083286909115599e-06
3.105610561056105778e-01 5.050380964900212157e-06
3.106710671067107188e-01 5.051677647825161044e-06
3.107810781078108042e-01 5.052973335585846199e-06
3.108910891089109452e-01 5.054268028084379412e-06
3.110011001100110306e-01 5.055561725223089313e-06
3.111111111111111160e-01 5.056854426904524762e-06
3.112211221122112570e-01 5.058146133031443836e-06
3.113311331133113424e-01 5.059436843506835005e-06
3.114411441144114834e-01 5.060726558233897648e-06
3.115511551155115688e-01 5.062015277116044600e-06
3.116611661166117098e-01 5.063303000056914003e-06
3.117711771177117952e-01 5.064589726960349831e-06
3.118811881188119361e-01 5.065875457730420520e-06
3.119911991199120216e-01 5.067160192271402877e-06
3.121012101210121070e-01 5.068443930487799866e-06
3.122112211221122480e-01 5.069726672284315198e-06
3.123212321232123334e-01 5.071008417565880437e-06
3.124312431243124744e-01 5.072289166237628739e-06
3.125412541254125598e-01 5.073568918204907561e-06
3.126512651265127007e-01 5.074847673373291364e-06
3.127612761276127862e-01 5.076125431648546038e-06
3.128712871287129271e-01 5.077402192936663632e-06
3.129812981298130126e-01 5.078677957143855576e-06
3.130913091309130980e-01 5.079952724176516258e-06
3.132013201320132390e-01 5.081226493941281472e-06
3.133113311331133244e-01 5.082499266344981829e-06
3.134213421342134653e-01 5.083771041294660546e-06
3.135313531353135508e-01 5.085041818697568361e-06
3.136413641364136917e-01 5.086311598461174548e-06
3.137513751375137772e-01 5.087580380493142352e-06
3.138613861386139181e-01 5.088848164701356939e-06
3.139713971397140035e-01 5.090114950993903377e-06
3.140814081408140890e-01 5.091380739279086114e-06
3.141914191419142299e-01 5.092645529465398486e-06
3.143014301430143154e-01 5.093909321461559988e-06
3.144114411441144563e-01 5.095172115176485779e-06
3.145214521452145418e-01 5.096433910519292611e-06
3.146314631463146827e-01 5.097694707399318314e-06
3.147414741474147681e-01 5.098954505726089604e-06
3.148514851485148536e-01 5.100213305409347497e-06
3.149614961496149945e-01 5.101471106359040533e-06
3.150715071507150800e-01 5.102727908485316303e-06
3.151815181518152209e-01 5.103983711698526534e-06
3.152915291529153063e-01 5.105238515909227936e-06
3.154015401540154473e-01 5.106492321028175423e-06
3.155115511551155327e-01 5.107745126966336514e-06
3.156215621562156737e-01 5.108996933634878630e-06
3.157315731573157591e-01 5.110247740945152150e-06
3.158415841584158446e-01 5.111497548808738691e-06
3.159515951595159855e-01 5.112746357137397750e-06
3.160616061606160709e-01 5.113994165843107356e-06
3.161716171617162119e-01 5.115240974838026806e-06
3.162816281628162973e-01 5.116486784034540705e-06
3.163916391639164383e-01 5.117731593345210689e-06
3.165016501650165237e-01 5.118975402682801682e-06
3.166116611661166647e-01 5.120218211960292060e-06
3.167216721672167501e-01 5.121460021090832993e-06
3.168316831683168355e-01 5.122700829987805199e-06
3.169416941694169765e-01 5.123940638564757954e-06
3.170517051705170619e-01 5.125179446735456527e-06
3.171617161716172029e-01 5.126417254413856771e-06
3.172717271727172883e-01 5.127654061514113590e-06
3.173817381738174292e-01 5.128889867950573319e-06
3.174917491749175147e-01 5.130124673637790662e-06
3.176017601760176556e-01 5.131358478490495660e-06
3.177117711771177411e-01 5.132591282423624181e-06
3.178217821782178265e-01 5.133823085352311148e-06
3.179317931793179675e-01 5.135053887191881218e-06
3.180418041804180529e-01 5.136283687857855560e-06
3.181518151815181938e-01 5.137512487265944231e-06
3.182618261826182793e-01 5.138740285332052106e-06
3.183718371837184202e-01 5.139967081972284808e-06
3.184818481848185057e-01 5.141192877102930069e-06
3.185918591859186466e-01 5.142417670640471289e-06
3.187018701870187321e-01 5.143641462501579059e-06
3.188118811881188175e-01 5.144864252603131497e-06
3.189218921892189584e-01 5.146086040862176123e-06
3.190319031903190439e-01 5.147306827195969678e-06
3.191419141914191848e-01 5.148526611521946779e-06
3.192519251925192703e-01 5.149745393757739399e-06
3.193619361936194112e-01 5.150963173821163321e-06
3.194719471947194966e-01 5.152179951630233379e-06
3.195819581958196376e-01 5.153395727103142282e-06
3.196919691969197230e-01 5.154610500158269091e-06
3.198019801980198085e-01 5.155824270714197844e-06
3.199119911991199494e-01 5.157037038689687918e-06
3.200220022002200349e-01 5.158248804003679953e-06
3.201320132013201758e-01 5.159459566575316185e-06
3.202420242024202612e-01 5.160669326323926043e-06
3.203520352035204022e-01 5.161878083169010056e-06
3.204620462046204876e-01 5.163085837030269502e-06
3.205720572057206286e-01 5.164292587827581838e-06
3.206820682068207140e-01 5.165498335481006638e-06
3.207920792079207994e-01 5.166703079910810149e-06
3.209020902090209404e-01 5.167906821037410236e-06
3.210121012101210258e-01 5.169109558781440761e-06
3.211221122112211668e-01 5.170311293063702448e-06
3.212321232123212522e-01 5.171512023805180676e-06
3.213421342134213932e-01 5.172711750927053947e-06
3.214521452145214786e-01 5.173910474350659157e-06
3.215621562156216195e-01 5.175108193997552587e-06
3.216721672167217050e-01 5.176304909789439593e-06
3.217821782178217904e-01 5.177500621648216960e-06
3.218921892189219314e-01 5.178695329495972904e-06
3.220022002200220168e-01 5.179889033254967587e-06
3.221122112211221578e-01 5.181081732847644981e-06
3.222222222222222432e-01 5.182273428196631165e-06
3.223322332233223841e-01 5.183464119224730945e-06
3.224422442244224696e-01 5.184653805854920227e-06
3.225522552255225550e-01 5.185842488010357029e-06
3.226622662266226960e-01 5.187030165614406892e-06
3.227722772277227814e-01 5.188216838590567495e-06
3.228822882288229223e-01 5.189402506862539803e-06
3.229922992299230078e-01 5.190587170354206896e-06
3.231023102310231487e-01 5.191770828989626339e-06
3.232123212321232342e-01 5.192953482693015789e-06
3.233223322332233751e-01 5.194135131388802120e-06
3.234323432343234606e-01 5.195315775001551966e-06
3.235423542354235460e-01 5.196495413456036942e-06
3.236523652365236869e-01 5.197674046677195530e-06
3.237623762376237724e-01 5.198851674590130535e-06
3.238723872387239133e-01 5.200028297120140427e-06
3.239823982398239988e-01 5.201203914192679532e-06
3.240924092409241397e-01 5.202378525733389367e-06
3.242024202420242251e-01 5.203552131668088482e-06
3.243124312431243661e-01 5.204724731922752972e-06
3.244224422442244515e-01 5.205896326423542741e-06
3.245324532453245370e-01 5.207066915096793028e-06
3.246424642464246779e-01 5.208236497869007630e-06
3.247524752475247634e-01 5.209405074666864835e-06
3.248624862486249043e-01 5.210572645417205559e-06
3.249724972497249897e-01 5.211739210047066385e-06
3.250825082508251307e-01 5.212904768483633820e-06
3.251925192519252161e-01 5.214069320654269706e-06
3.253025302530253571e-01 5.215232866486516304e-06
3.254125412541254425e-01 5.216395405908076810e-06
3.255225522552255280e-01 5.217556938846821288e-06
3.256325632563256689e-01 5.218717465230806992e-06
3.257425742574257543e-01 5.219876984988231789e-06
3.258525852585258953e-01 5.221035498047495982e-06
3.259625962596259807e-01 5.222193004337149801e-06
3.260726072607261217e-01 5.223349503785906954e-06
3.261826182618262071e-01 5.224504996322670036e-06
3.262926292629263481e-01 5.225659481876494109e-06
3.264026402640264335e-01 5.226812960376600252e-06
3.265126512651265189e-01 5.227965431752385728e-06
3.266226622662266599e-01 5.229116895933409583e-06
3.267326732673267453e-01 5.230267352849397729e-06
3.268426842684268863e-01 5.231416802430242096e-06
3.269526952695269717e-01 5.232565244606002326e-06
3.270627062706271126e-01 5.233712679306906621e-06
3.271727172717271981e-01 5.234859106463337344e-06
3.272827282728273390e-01 5.236004526005858968e-06
3.273927392739274245e-01 5.237148937865186739e-06
3.275027502750275099e-01 5.238292341972198535e-06
3.276127612761276509e-01 5.239434738257952649e-06
3.277227722772277363e-01 5.240576126653648829e-06
3.278327832783278772e-01 5.241716507090669785e-06
3.279427942794279627e-01 5.242855879500555772e-06
3.280528052805281036e-01 5.243994243815001206e-06
3.281628162816281891e-01 5.245131599965870757e-06
3.282728272827283300e-01 5.246267947885192573e-06
3.283828382838284154e-01 5.247403287505151500e-06
3.284928492849285009e-01 5.248537618758097559e-06
3.286028602860286418e-01 5.249670941576540012e-06
3.287128712871287273e-01 5.250803255893144822e-06
3.288228822882288682e-01 5.251934561640748204e-06
3.289328932893289537e-01 5.253064858752343078e-06
3.290429042904290946e-01 5.254194147161071437e-06
3.291529152915291800e-01 5.255322426800255695e-06
3.292629262926293210e-01 5.256449697603358027e-06
3.293729372937294064e-01 5.257575959504014248e-06
3.294829482948294919e-01 5.258701212436005017e-06
3.295929592959296328e-01 5.259825456333278703e-06
3.297029702970297182e-01 5.260948691129942920e-06
3.298129812981298592e-01 5.262070916760250123e-06
3.299229922992299446e-01 5.263192133158629799e-06
3.300330033003300856e-01 5.264312340259649499e-06
3.301430143014301710e-01 5.265431537998052957e-06
3.302530253025302565e-01 5.266549726308720281e-06
3.303630363036303974e-01 5.267666905126698443e-06
3.304730473047304828e-01 5.268783074387195351e-06
3.305830583058306238e-01 5.269898234025564605e-06
3.306930693069307092e-01 5.271012383977315657e-06
3.308030803080308502e-01 5.272125524178114661e-06
3.309130913091309356e-01 5.273237654563788705e-06
3.310231023102310766e-01 5.274348775070308877e-06
3.311331133113311620e-01 5.275458885633811432e-06
3.312431243124312474e-01 5.276567986190580858e-06
3.313531353135313884e-01 5.277676076677053261e-06
3.314631463146314738e-01 5.278783157029817216e-06
3.315731573157316148e-01 5.279889227185612064e-06
3.316831683168317002e-01 5.280994287081344017e-06
3.317931793179318412e-01 5.282098336654053116e-06
3.319031903190319266e-01 5.283201375840941184e-06
3.320132013201320675e-01 5.284303404579360818e-06
3.321232123212321530e-01 5.285404422806817080e-06
3.322332233223322384e-01 5.286504430460963263e-06
3.323432343234323794e-01 5.287603427479605973e-06
3.324532453245324648e-01 5.288701413800694118e-06
3.325632563256326057e-01 5.289798389362340928e-06
3.326732673267326912e-01 5.290894354102792619e-06
3.327832783278328321e-01 5.291989307960460581e-06
3.328932893289329176e-01 5.293083250873902735e-06
3.330033003300330585e-01 5.294176182781807450e-06
3.331133113311331440e-01 5.295268103623040970e-06
3.332233223322332294e-01 5.296359013336597440e-06
3.333333333333333703e-01 5.297448911861634484e-06
3.334433443344334558e-01 5.298537799137431698e-06
3.335533553355335967e-01 5.299625675103441473e-06
3.336633663366336822e-01 5.300712539699252573e-06
3.337733773377338231e-01 5.301798392864599449e-06
3.338833883388339085e-01 5.302883234539371563e-06
3.339933993399340495e-01 5.303967064663597286e-06
3.341034103410341349e-01 5.305049883177453223e-06
3.342134213421342204e-01 5.306131690021258281e-06
3.343234323432343613e-01 5.307212485135489759e-06
3.344334433443344468e-01 5.308292268460752012e-06
3.345434543454345877e-01 5.309371039937800170e-06
3.346534653465346731e-01 5.310448799507542672e-06
3.347634763476348141e-01 5.311525547111020095e-06
3.348734873487348995e-01 5.312601282689432260e-06
3.349834983498350405e-01 5.313676006184099266e-06
3.350935093509351259e-01 5.314749717536513158e-06
3.352035203520352113e-01 5.315822416688283719e-06
3.353135313531353523e-01 5.316894103581187601e-06
3.354235423542354377e-01 5.317964778157122576e-06
3.355335533553355787e-01 5.319034440358130417e-06
3.356435643564356641e-01 5.320103090126414677e-06
3.357535753575358051e-01 5.321170727404293258e-06
3.358635863586358905e-01 5.322237352134252625e-06
3.359735973597360315e-01 5.323302964258902060e-06
3.360836083608361169e-01 5.324367563720993993e-06
3.361936193619362023e-01 5.325431150463437558e-06
3.363036303630363433e-01 5.326493724429255388e-06
3.364136413641364287e-01 5.327555285561630209e-06
3.365236523652365697e-01 5.328615833803881963e-06
3.366336633663366551e-01 5.329675369099458496e-06
3.367436743674367960e-01 5.330733891391958424e-06
3.368536853685368815e-01 5.331791400625116737e-06
3.369636963696370224e-01 5.332847896742802257e-06
3.370737073707371079e-01 5.333903379689033727e-06
3.371837183718371933e-01 5.334957849407951867e-06
3.372937293729373343e-01 5.336011305843852402e-06
3.374037403740374197e-01 5.337063748941158111e-06
3.375137513751375606e-01 5.338115178644422219e-06
3.376237623762376461e-01 5.339165594898350415e-06
3.377337733773377870e-01 5.340214997647769512e-06
3.378437843784378725e-01 5.341263386837668111e-06
3.379537953795379579e-01 5.342310762413141534e-06
3.380638063806380988e-01 5.343357124319431643e-06
3.381738173817381843e-01 5.344402472501929377e-06
3.382838283828383252e-01 5.345446806906145953e-06
3.383938393839384107e-01 5.346490127477720491e-06
3.385038503850385516e-01 5.347532434162455588e-06
3.386138613861386371e-01 5.348573726906259720e-06
3.387238723872387780e-01 5.349614005655182817e-06
3.388338833883388634e-01 5.350653270355420499e-06
3.389438943894389489e-01 5.351691520953292054e-06
3.390539053905390898e-01 5.352728757395244670e-06
3.391639163916391753e-01 5.353764979627881390e-06
3.392739273927393162e-01 5.354800187597917066e-06
3.393839383938394016e-01 5.355834381252197839e-06
3.394939493949395426e-01 5.356867560537718082e-06
3.396039603960396280e-01 5.357899725401592444e-06
3.397139713971397690e-01 5.358930875791065174e-06
3.398239823982398544e-01 5.359961011653527902e-06
3.399339933993399399e-01 5.360990132936490843e-06
3.400440044004400808e-01 5.362018239587592114e-06
3.401540154015401662e-01 5.363045331554612982e-06
3.402640264026403072e-01 5.364071408785460072e-06
3.403740374037403926e-01 5.365096471228159444e-06
3.404840484048405336e-01 5.366120518830886233e-06
3.405940594059406190e-01 5.367143551541930773e-06
3.407040704070407600e-01 5.368165569309713838e-06
3.408140814081408454e-01 5.369186572082795965e-06
3.409240924092409308e-01 5.370206559809857970e-06
3.410341034103410718e-01 5.371225532439713649e-06
3.411441144114411572e-01 5.372243489921302165e-06
3.412541254125412982e-01 5.373260432203687190e-06
3.413641364136413836e-01 5.374276359236073006e-06
3.414741474147415246e-01 5.375291270967774007e-06
3.415841584158416100e-01 5.376305167348244351e-06
3.416941694169417509e-01 5.377318048327061012e-06
3.418041804180418364e-01 5.378329913853936492e-06
3.419141914191419218e-01 5.379340763878692558e-06
3.420242024202420628e-01 5.380350598351296670e-06
3.421342134213421482e-01 5.381359417221828939e-06
3.422442244224422891e-01 5.382367220440501616e-06
3.423542354235423746e-01 5.383374007957643843e-06
3.424642464246425155e-01 5.384379779723725368e-06
3.425742574257426010e-01 5.385384535689324358e-06
3.426842684268427419e-01 5.386388275805151968e-06
3.427942794279428274e-01 5.387391000022054028e-06
3.429042904290429128e-01 5.388392708290979707e-06
3.430143014301430537e-01 5.389393400563017088e-06
3.431243124312431392e-01 5.390393076789376225e-06
3.432343234323432801e-01 5.391391736921387454e-06
3.433443344334433656e-01 5.392389380910501385e-06
3.434543454345435065e-01 5.393386008708299923e-06
3.435643564356435919e-01 5.394381620266484401e-06
3.436743674367437329e-01 5.395376215536867962e-06
3.437843784378438183e-01 5.396369794471409438e-06
3.438943894389439038e-01 5.397362357022169306e-06
3.440044004400440447e-01 5.398353903141334249e-06
3.441144114411441302e-01 5.399344432781227325e-06
3.442244224422442711e-01 5.400333945894273233e-06
3.443344334433443565e-01 5.401322442433022035e-06
3.444444444444444975e-01 5.402309922350151695e-06
3.445544554455445829e-01 5.403296385598453678e-06
3.446644664466447239e-01 5.404281832130846505e-06
3.447744774477448093e-01 5.405266261900367280e-06
3.448844884488448947e-01 5.406249674860160683e-06
3.449944994499450357e-01 5.407232070963513693e-06
3.451045104510451211e-01 5.408213450163817476e-06
3.452145214521452621e-01 5.409193812414582628e-06
3.453245324532453475e-01 5.410173157669441719e-06
3.454345434543454885e-01 5.411151485882150984e-06
3.455445544554455739e-01 5.412128797006567458e-06
3.456545654565457149e-01 5.413105090996681156e-06
3.457645764576458003e-01 5.414080367806604918e-06
3.458745874587458857e-01 5.415054627390556611e-06
3.459845984598460267e-01 5.416027869702876924e-06
3.460946094609461121e-01 5.417000094698025132e-06
3.462046204620462531e-01 5.417971302330572316e-06
3.463146314631463385e-01 5.418941492555212378e-06
3.464246424642464794e-01 5.419910665326749334e-06
3.465346534653465649e-01 5.420878820600110019e-06
3.466446644664466503e-01 5.421845958330329690e-06
3.467546754675467913e-01 5.422812078472568964e-06
3.468646864686468767e-01 5.423777180982096877e-06
3.469746974697470177e-01 5.424741265814292581e-06
3.470847084708471031e-01 5.425704332924665671e-06
3.471947194719472440e-01 5.426666382268835855e-06
3.473047304730473295e-01 5.427627413802523639e-06
3.474147414741474704e-01 5.428587427481585053e-06
3.475247524752475559e-01 5.429546423261964221e-06
3.476347634763476413e-01 5.430504401099740789e-06
3.477447744774477822e-01 5.431461360951102825e-06
3.478547854785478677e-01 5.432417302772346819e-06
3.479647964796480086e-01 5.433372226519888689e-06
3.480748074807480941e-01 5.434326132150254468e-06
3.481848184818482350e-01 5.435279019620087083e-06
3.482948294829483205e-01 5.436230888886121784e-06
3.484048404840484614e-01 5.437181739905244593e-06
3.485148514851485468e-01 5.438131572634411839e-06
3.486248624862486323e-01 5.439080387030708595e-06
3.487348734873487732e-01 5.440028183051351229e-06
3.488448844884488587e-01 5.440974960653630645e-06
3.489548954895489996e-01 5.441920719794977507e-06
3.490649064906490850e-01 5.442865460432930903e-06
3.491749174917492260e-01 5.443809182525123089e-06
3.492849284928493114e-01 5.444751886029302370e-06
3.493949394939494524e-01 5.445693570903344102e-06
3.495049504950495378e-01 5.446634237105210888e-06
3.496149614961496233e-01 5.447573884592988149e-06
3.497249724972497642e-01 5.448512513324862103e-06
3.498349834983498496e-01 5.449450123259145177e-06
3.499449944994499906e-01 5.450386714354236195e-06
3.500550055005500760e-01 5.451322286568664424e-06
3.501650165016502170e-01 5.452256839861053151e-06
3.502750275027503024e-01 5.453190374190133237e-06
3.503850385038504434e-01 5.454122889514759209e-06
3.504950495049505288e-01 5.455054385793871993e-06
3.506050605060506142e-01 5.455984862986535334e-06
3.507150715071507552e-01 5.456914321051912925e-06
3.508250825082508406e-01 5.457842759949284505e-06
3.509350935093509816e-01 5.458770179638025527e-06
3.510451045104510670e-01 5.459696580077631722e-06
3.511551155115512080e-01 5.460621961227692842e-06
3.512651265126512934e-01 5.461546323047906213e-06
3.513751375137514343e-01 5.462469665498083509e-06
3.514851485148515198e-01 5.463391988538138050e-06
3.515951595159516052e-01 5.464313292128083951e-06
3.517051705170517462e-01 5.465233576228045441e-06
3.518151815181518316e-01 5.466152840798250936e-06
3.519251925192519725e-01 5.467071085799038965e-06
3.520352035203520580e-01 5.467988311190844620e-06
3.521452145214521989e-01 5.468904516934218186e-06
3.522552255225522844e-01 5.469819702989797198e-06
3.523652365236524253e-01 5.470733869318345394e-06
3.524752475247525108e-01 5.471647015880699359e-06
3.525852585258525962e-01 5.472559142637837979e-06
3.526952695269527371e-01 5.473470249550810444e-06
3.528052805280528226e-01 5.474380336580798081e-06
3.529152915291529635e-01 5.475289403689056756e-06
3.530253025302530490e-01 5.476197450836960920e-06
3.531353135313531899e-01 5.477104477985995985e-06
3.532453245324532753e-01 5.478010485097723595e-06
3.533553355335534163e-01 5.478915472133834145e-06
3.534653465346535017e-01 5.479819439056105272e-06
3.535753575357535872e-01 5.480722385826418800e-06
3.536853685368537281e-01 5.481624312406763278e-06
3.537953795379538136e-01 5.482525218759213653e-06
3.539053905390539545e-01 5.483425104845971080e-06
3.540154015401540399e-01 5.484323970629318029e-06
3.541254125412541809e-01 5.485221816071642849e-06
3.542354235423542663e-01 5.486118641135438074e-06
3.543454345434543518e-01 5.487014445783285176e-06
3.544554455445544927e-01 5.487909229977884212e-06
3.545654565456545781e-01 5.488802993682019097e-06
3.546754675467547191e-01 5.489695736858570304e-06
3.547854785478548045e-01 5.490587459470540282e-06
3.548954895489549455e-01 5.491478161481011101e-06
3.550055005500550309e-01 5.492367842853169013e-06
3.551155115511551719e-01 5.493256503550305305e-06
3.552255225522552573e-01 5.494144143535795967e-06
3.553355335533553427e-01 5.495030762773127949e-06
3.554455445544554837e-01 5.495916361225884764e-06
3.555555555555555691e-01 5.496800938857738016e-06
3.556655665566557101e-01 5.497684495632463493e-06
3.557755775577557955e-01 5.498567031513942864e-06
3.558855885588559365e-01 5.499448546466143348e-06
3.559955995599560219e-01 5.500329040453132112e-06
3.561056105610561628e-01 5.501208513439089827e-06
3.562156215621562483e-01 5.502086965388261538e-06
3.563256325632563337e-01 5.502964396265006641e-06
3.564356435643564747e-01 5.503840806033787868e-06
3.565456545654565601e-01 5.504716194659156889e-06
3.566556655665567011e-01 5.505590562105750927e-06
3.567656765676567865e-01 5.506463908338323247e-06
3.568756875687569274e-01 5.507336233321709275e-06
3.569856985698570129e-01 5.508207537020844389e-06
3.570957095709571538e-01 5.509077819400757140e-06
3.572057205720572393e-01 5.509947080426573486e-06
3.573157315731573247e-01 5.510815320063503245e-06
3.574257425742574656e-01 5.511682538276879897e-06
3.575357535753575511e-01 5.512548735032080972e-06
3.576457645764576920e-01 5.513413910294633076e-06
3.577557755775577775e-01 5.514278064030117871e-06
3.578657865786579184e-01 5.515141196204236454e-06
3.579757975797580039e-01 5.516003306782767845e-06
3.580858085808581448e-01 5.516864395731582546e-06
3.581958195819582302e-01 5.517724463016661173e-06
3.583058305830583157e-01 5.518583508604053798e-06
3.584158415841584566e-01 5.519441532459923149e-06
3.585258525852585421e-01 5.520298534550513270e-06
3.586358635863586830e-01 5.521154514842164764e-06
3.587458745874587684e-01 5.522009473301310563e-06
3.588558855885589094e-01 5.522863409894473385e-06
3.589658965896589948e-01 5.523716324588272507e-06
3.590759075907591358e-01 5.524568217349419535e-06
3.591859185918592212e-01 5.525419088144706541e-06
3.592959295929593067e-01 5.526268936941017080e-06
3.594059405940594476e-01 5.527117763705351594e-06
3.595159515951595330e-01 5.527965568404760502e-06
3.596259625962596740e-01 5.528812351006421276e-06
3.597359735973597594e-01 5.529658111477582542e-06
3.598459845984599004e-01 5.530502849785578473e-06
3.599559955995599858e-01 5.531346565897863522e-06
3.600660066006601268e-01 5.532189259781941271e-06
3.601760176017602122e-01 5.533030931405431344e-06
3.602860286028602976e-01 5.533871580736032140e-06
3.603960396039604386e-01 5.534711207741545394e-06
3.605060506050605240e-01 5.535549812389836372e-06
3.606160616061606650e-01 5.536387394648888074e-06
3.607260726072607504e-01 5.537223954486744490e-06
3.608360836083608914e-01 5.538059491871565649e-06
3.609460946094609768e-01 5.538894006771582735e-06
3.610561056105611177e-01 5.539727499155112480e-06
3.611661166116612032e-01 5.540559968990569026e-06
3.612761276127612886e-01 5.541391416246459687e-06
3.613861386138614296e-01 5.542221840891360389e-06
3.614961496149615150e-01 5.543051242893944464e-06
3.616061606160616559e-01 5.543879622222974185e-06
3.617161716171617414e-01 5.544706978847297374e-06
3.618261826182618823e-01 5.545533312735850791e-06
3.619361936193619678e-01 5.546358623857656749e-06
3.620462046204620532e-01 5.547182912181819719e-06
3.621562156215621942e-01 5.548006177677535655e-06
3.622662266226622796e-01 5.548828420314087754e-06
3.623762376237624205e-01 5.549649640060831211e-06
3.624862486248625060e-01 5.550469836887226253e-06
3.625962596259626469e-01 5.551289010762803411e-06
3.627062706270627324e-01 5.552107161657189778e-06
3.628162816281628733e-01 5.552924289540091219e-06
3.629262926292629587e-01 5.553740394381304235e-06
3.630363036303630442e-01 5.554555476150702405e-06
3.631463146314631851e-01 5.555369534818252480e-06
3.632563256325632706e-01 5.556182570353990671e-06
3.633663366336634115e-01 5.556994582728058220e-06
3.634763476347634970e-01 5.557805571910665824e-06
3.635863586358636379e-01 5.558615537872105497e-06
3.636963696369637233e-01 5.559424480582767509e-06
3.638063806380638643e-01 5.560232400013116667e-06
3.639163916391639497e-01 5.561039296133701635e-06
3.640264026402640352e-01 5.561845168915149853e-06
3.641364136413641761e-01 5.562650018328189556e-06
3.642464246424642615e-01 5.563453844343603189e-06
3.643564356435644025e-01 5.564256646932284160e-06
3.644664466446644879e-01 5.565058426065186860e-06
3.645764576457646289e-01 5.565859181713358011e-06
3.646864686468647143e-01 5.566658913847922259e-06
3.647964796479648553e-01 5.567457622440104200e-06
3.649064906490649407e-01 5.568255307461174171e-06
3.650165016501650261e-01 5.569051968882526176e-06
3.651265126512651671e-01 5.569847606675597417e-06
3.652365236523652525e-01 5.570642220811929280e-06
3.653465346534653935e-01 5.571435811263147008e-06
3.654565456545654789e-01 5.572228378000930903e-06
3.655665566556656199e-01 5.573019920997062909e-06
3.656765676567657053e-01 5.573810440223408825e-06
3.657865786578658462e-01 5.574599935651904758e-06
3.658965896589659317e-01 5.575388407254572361e-06
3.660066006600660171e-01 5.576175855003505286e-06
3.661166116611661581e-01 5.576962278870888667e-06
3.662266226622662435e-01 5.577747678828978786e-06
3.663366336633663845e-01 5.578532054850107311e-06
3.664466446644664699e-01 5.579315406906699932e-06
3.665566556655666108e-01 5.580097734971242478e-06
3.666666666666666963e-01 5.580879039016324116e-06
3.667766776677668372e-01 5.581659319014585681e-06
3.668866886688669227e-01 5.582438574938771347e-06
3.669966996699670081e-01 5.583216806761686275e-06
3.671067106710671490e-01 5.583994014456222869e-06
3.672167216721672345e-01 5.584770197995346378e-06
3.673267326732673754e-01 5.585545357352104214e-06
3.674367436743674609e-01 5.586319492499618328e-06
3.675467546754676018e-01 5.587092603411086903e-06
3.676567656765676873e-01 5.587864690059791132e-06
3.677667766776678282e-01 5.588635752419088440e-06
3.678767876787679136e-01 5.589405790462406557e-06
3.679867986798679991e-01 5.590174804163265539e-06
3.680968096809681400e-01 5.590942793495248969e-06
3.682068206820682255e-01 5.591709758432009888e-06
3.683168316831683664e-01 5.592475698947299592e-06
3.684268426842684518e-01 5.593240615014922738e-06
3.685368536853685928e-01 5.594004506608775468e-06
3.686468646864686782e-01 5.594767373702830998e-06
3.687568756875688192e-01 5.595529216271122686e-06
3.688668866886689046e-01 5.596290034287781301e-06
3.689768976897689901e-01 5.597049827726998594e-06
3.690869086908691310e-01 5.597808596563044246e-06
3.691969196919692164e-01 5.598566340770260782e-06
3.693069306930693574e-01 5.599323060323063571e-06
3.694169416941694428e-01 5.600078755195956923e-06
3.695269526952695838e-01 5.600833425363504437e-06
3.696369636963696692e-01 5.601587070800349335e-06
3.697469746974697546e-01 5.602339691481215308e-06
3.698569856985698956e-01 5.603091287380888725e-06
3.699669966996699810e-01 5.603841858474240659e-06
3.700770077007701220e-01 5.604591404736214183e-06
3.701870187018702074e-01 5.605339926141815048e-06
3.702970297029703484e-01 5.606087422666137097e-06
3.704070407040704338e-01 5.606833894284336008e-06
3.705170517051705747e-01 5.607579340971641994e-06
3.706270627062706602e-01 5.608323762703373364e-06
3.707370737073707456e-01 5.609067159454902634e-06
3.708470847084708866e-01 5.609809531201684484e-06
3.709570957095709720e-01 5.610550877919240509e-06
3.710671067106711130e-01 5.611291199583171077e-06
3.711771177117711984e-01 5.612030496169143473e-06
3.712871287128713393e-01 5.612768767652912226e-06
3.713971397139714248e-01 5.613506014010265746e-06
3.715071507150715657e-01 5.614242235217110181e-06
3.716171617161716512e-01 5.614977431249390642e-06
3.717271727172717366e-01 5.615711602083144568e-06
3.718371837183718775e-01 5.616444747694463605e-06
3.719471947194719630e-01 5.617176868059519872e-06
3.720572057205721039e-01 5.617907963154565950e-06
3.721672167216721894e-01 5.618638032955901013e-06
3.722772277227723303e-01 5.619367077439919945e-06
3.723872387238724158e-01 5.620095096583059984e-06
3.724972497249725567e-01 5.620822090361857471e-06
3.726072607260726421e-01 5.621548058752900414e-06
3.727172717271727276e-01 5.622273001732860680e-06
3.728272827282728685e-01 5.622996919278464344e-06
3.729372937293729540e-01 5.623719811366520491e-06
3.730473047304730949e-01 5.624441677973904274e-06
3.731573157315731804e-01 5.625162519077556069e-06
3.732673267326733213e-01 5.625882334654490789e-06
3.733773377337734067e-01 5.626601124681777559e-06
3.734873487348735477e-01 5.627318889136580371e-06
3.735973597359736331e-01 5.628035627996108955e-06
3.737073707370737186e-01 5.628751341237659440e-06
3.738173817381738595e-01 5.629466028838583014e-06
3.739273927392739449e-01 5.630179690776309635e-06
3.740374037403740859e-01 5.630892327028326015e-06
3.741474147414741713e-01 5.631603937572196793e-06
3.742574257425743123e-01 5.632314522385550134e-06
3.743674367436743977e-01 5.633024081446083661e-06
3.744774477447745387e-01 5.633732614731555982e-06
3.745874587458746241e-01 5.634440122219807022e-06
3.746974697469747095e-01 5.635146603888726679e-06
3.748074807480748505e-01 5.635852059716287862e-06
3.749174917491749359e-01 5.636556489680523619e-06
3.750275027502750769e-01 5.637259893759537300e-06
3.751375137513751623e-01 5.637962271931489009e-06
3.752475247524753033e-01 5.638663624174620162e-06
3.753575357535753887e-01 5.639363950467222152e-06
3.754675467546755296e-01 5.640063250787663453e-06
3.755775577557756151e-01 5.640761525114376063e-06
3.756875687568757005e-01 5.641458773425864829e-06
3.757975797579758415e-01 5.642154995700683722e-06
3.759075907590759269e-01 5.642850191917473960e-06
3.760176017601760678e-01 5.643544362054923347e-06
3.761276127612761533e-01 5.644237506091804390e-06
3.762376237623762942e-01 5.644929624006925173e-06
3.763476347634763797e-01 5.645620715779189491e-06
3.764576457645765206e-01 5.646310781387546883e-06
3.765676567656766061e-01 5.646999820811028201e-06
3.766776677667766915e-01 5.647687834028710037e-06
3.767876787678768324e-01 5.648374821019746064e-06
3.768976897689769179e-01 5.649060781763351786e-06
3.770077007700770588e-01 5.649745716238812166e-06
3.771177117711771443e-01 5.650429624425466376e-06
3.772277227722772852e-01 5.651112506302722199e-06
3.773377337733773706e-01 5.651794361850041626e-06
3.774477447744774561e-01 5.652475191046971353e-06
3.775577557755775970e-01 5.653154993873100427e-06
3.776677667766776825e-01 5.653833770308101751e-06
3.777777777777778234e-01 5.654511520331697357e-06
3.778877887788779089e-01 5.655188243923669415e-06
3.779977997799780498e-01 5.655863941063882258e-06
3.781078107810781352e-01 5.656538611732238335e-06
3.782178217821782762e-01 5.657212255908722257e-06
3.783278327832783616e-01 5.657884873573365224e-06
3.784378437843784471e-01 5.658556464706277206e-06
3.785478547854785880e-01 5.659227029287613917e-06
3.786578657865786735e-01 5.659896567297614078e-06
3.787678767876788144e-01 5.660565078716557067e-06
3.788778877887788998e-01 5.661232563524800191e-06
3.789878987898790408e-01 5.661899021702757506e-06
3.790979097909791262e-01 5.662564453230897281e-06
3.792079207920792672e-01 5.663228858089752156e-06
3.793179317931793526e-01 5.663892236259921689e-06
3.794279427942794380e-01 5.664554587722072354e-06
3.795379537953795790e-01 5.665215912456910433e-06
3.796479647964796644e-01 5.665876210445227760e-06
3.797579757975798054e-01 5.666535481667860216e-06
3.798679867986798908e-01 5.667193726105708054e-06
3.799779977997800318e-01 5.667850943739739290e-06
3.800880088008801172e-01 5.668507134550971070e-06
3.801980198019802581e-01 5.669162298520493383e-06
3.803080308030803436e-01 5.669816435629437723e-06
3.804180418041804290e-01 5.670469545859016052e-06
3.805280528052805700e-01 5.671121629190492001e-06
3.806380638063806554e-01 5.671772685605184259e-06
3.807480748074807964e-01 5.672422715084477583e-06
3.808580858085808818e-01 5.673071717609813480e-06
3.809680968096810227e-01 5.673719693162700375e-06
3.810781078107811082e-01 5.674366641724688196e-06
3.811881188118812491e-01 5.675012563277403951e-06
3.812981298129813346e-01 5.675657457802522082e-06
3.814081408140814200e-01 5.676301325281782254e-06
3.815181518151815609e-01 5.676944165696977492e-06
3.816281628162816464e-01 5.677585979029963505e-06
3.817381738173817873e-01 5.678226765262659526e-06
3.818481848184818728e-01 5.678866524377037307e-06
3.819581958195820137e-01 5.679505256355118573e-06
3.820682068206820992e-01 5.680142961178997895e-06
3.821782178217822401e-01 5.680779638830818124e-06
3.822882288228823255e-01 5.681415289292784792e-06
3.823982398239824110e-01 5.682049912547150865e-06
3.825082508250825519e-01 5.682683508576249777e-06
3.826182618261826374e-01 5.683316077362450536e-06
3.827282728272827783e-01 5.683947618888183138e-06
3.828382838283828637e-01 5.684578133135946189e-06
3.829482948294830047e-01 5.685207620088281493e-06
3.830583058305830901e-01 5.685836079727798616e-06
3.831683168316832311e-01 5.686463512037155405e-06
3.832783278327833165e-01 5.687089916999072389e-06
3.833883388338834020e-01 5.687715294596317528e-06
3.834983498349835429e-01 5.688339644811732478e-06
3.836083608360836283e-01 5.688962967628200395e-06
3.837183718371837693e-01 5.689585263028658649e-06
3.838283828382838547e-01 5.690206530996113216e-06
3.839383938393839957e-01 5.690826771513631063e-06
3.840484048404840811e-01 5.691445984564302869e-06
3.841584158415842221e-01 5.692064170131308254e-06
3.842684268426843075e-01 5.692681328197864956e-06
3.843784378437843929e-01 5.693297458747250848e-06
3.844884488448845339e-01 5.693912561762800559e-06
3.845984598459846193e-01 5.694526637227905466e-06
3.847084708470847603e-01 5.695139685126000145e-06
3.848184818481848457e-01 5.695751705440593713e-06
3.849284928492849867e-01 5.696362698155242718e-06
3.850385038503850721e-01 5.696972663253540133e-06
3.851485148514851575e-01 5.697581600719157703e-06
3.852585258525852985e-01 5.698189510535815455e-06
3.853685368536853839e-01 5.698796392687276615e-06
3.854785478547855249e-01 5.699402247157367088e-06
3.855885588558856103e-01 5.700007073929973767e-06
3.856985698569857512e-01 5.700610872989025895e-06
3.858085808580858367e-01 5.701213644318512856e-06
3.859185918591859776e-01 5.701815387902478243e-06
3.860286028602860631e-01 5.702416103725012236e-06
3.861386138613861485e-01 5.703015791770264308e-06
3.862486248624862895e-01 5.703614452022439836e-06
3.863586358635863749e-01 5.704212084465783158e-06
3.864686468646865158e-01 5.704808689084611462e-06
3.865786578657866013e-01 5.705404265863287670e-06
3.866886688668867422e-01 5.705998814786217060e-06
3.867986798679868277e-01 5.706592335837872671e-06
3.869086908690869686e-01 5.707184829002781752e-06
3.870187018701870540e-01 5.707776294265505433e-06
3.871287128712871395e-01 5.708366731610667525e-06
3.872387238723872804e-01 5.708956141022949438e-06
3.873487348734873659e-01 5.709544522487076625e-06
3.874587458745875068e-01 5.710131875987831294e-06
3.875687568756875923e-01 5.710718201510049014e-06
3.876787678767877332e-01 5.711303499038611093e-06
3.877887788778878186e-01 5.711887768558458132e-06
3.878987898789879596e-01 5.712471010054582402e-06
3.880088008800880450e-01 5.713053223512013443e-06
3.881188118811881305e-01 5.713634408915850251e-06
3.882288228822882714e-01 5.714214566251235021e-06
3.883388338833883568e-01 5.714793695503352299e-06
3.884488448844884978e-01 5.715371796657457784e-06
3.885588558855885832e-01 5.715948869698843594e-06
3.886688668866887242e-01 5.716524914612846744e-06
3.887788778877888096e-01 5.717099931384880477e-06
3.888888888888889506e-01 5.717673920000389381e-06
3.889988998899890360e-01 5.718246880444872252e-06
3.891089108910891214e-01 5.718818812703864306e-06
3.892189218921892624e-01 5.719389716762985467e-06
3.893289328932893478e-01 5.719959592607865820e-06
3.894389438943894888e-01 5.720528440224211684e-06
3.895489548954895742e-01 5.721096259597779354e-06
3.896589658965897152e-01 5.721663050714356462e-06
3.897689768976898006e-01 5.722228813559800948e-06
3.898789878987899415e-01 5.722793548120011407e-06
3.899889988998900270e-01 5.723357254380931327e-06
3.900990099009901124e-01 5.723919932328557559e-06
3.902090209020902534e-01 5.724481581948940318e-06
3.903190319031903388e-01 5.725042203228172169e-06
3.904290429042904798e-01 5.725601796152398196e-06
3.905390539053905652e-01 5.726160360707817689e-06
3.906490649064907061e-01 5.726717896880664670e-06
3.907590759075907916e-01 5.727274404657246004e-06
3.908690869086909325e-01 5.727829884023883803e-06
3.909790979097910180e-01 5.728384334966973870e-06
3.910891089108911034e-01 5.728937757472956056e-06
3.911991199119912443e-01 5.729490151528317643e-06
3.913091309130913298e-01 5.730041517119584032e-06
3.914191419141914707e-01 5.730591854233341609e-06
3.915291529152915562e-01 5.731141162856218265e-06
3.916391639163916971e-01 5.731689442974893559e-06
3.917491749174917826e-01 5.732236694576092791e-06
3.918591859185919235e-01 5.732782917646596318e-06
3.919691969196920089e-01 5.733328112173213296e-06
3.920792079207920944e-01 5.733872278142815562e-06
3.921892189218922353e-01 5.734415415542324078e-06
3.922992299229923208e-01 5.734957524358696233e-06
3.924092409240924617e-01 5.735498604578936000e-06
3.925192519251925471e-01 5.736038656190115962e-06
3.926292629262926881e-01 5.736577679179324795e-06
3.927392739273927735e-01 5.737115673533721480e-06
3.928492849284928590e-01 5.737652639240511585e-06
3.929592959295929999e-01 5.738188576286932017e-06
3.930693069306930854e-01 5.738723484660263729e-06
3.931793179317932263e-01 5.739257364347857978e-06
3.932893289328933117e-01 5.739790215337094821e-06
3.933993399339934527e-01 5.740322037615394970e-06
3.935093509350935381e-01 5.740852831170246904e-06
3.936193619361936791e-01 5.741382595989171284e-06
3.937293729372937645e-01 5.741911332059731973e-06
3.938393839383938499e-01 5.742439039369541962e-06
3.939493949394939909e-01 5.742965717906270145e-06
3.940594059405940763e-01 5.743491367657609133e-06
3.941694169416942173e-01 5.744015988611319300e-06
3.942794279427943027e-01 5.744539580755194054e-06
3.943894389438944437e-01 5.745062144077068308e-06
3.944994499449945291e-01 5.745583678564839656e-06
3.946094609460946701e-01 5.746104184206428560e-06
3.947194719471947555e-01 5.746623660989830869e-06
3.948294829482948409e-01 5.747142108903049209e-06
3.949394939493949819e-01 5.747659527934168368e-06
3.950495049504950673e-01 5.748175918071282449e-06
3.951595159515952083e-01 5.748691279302562639e-06
3.952695269526952937e-01 5.749205611616196216e-06
3.953795379537954346e-01 5.749718915000433138e-06
3.954895489548955201e-01 5.750231189443569104e-06
3.955995599559956610e-01 5.750742434933931154e-06
3.957095709570957465e-01 5.751252651459900536e-06
3.958195819581958319e-01 5.751761839009903392e-06
3.959295929592959729e-01 5.752269997572403981e-06
3.960396039603960583e-01 5.752777127135905524e-06
3.961496149614961992e-01 5.753283227688972230e-06
3.962596259625962847e-01 5.753788299220192023e-06
3.963696369636964256e-01 5.754292341718207885e-06
3.964796479647965111e-01 5.754795355171717857e-06
3.965896589658966520e-01 5.755297339569429295e-06
3.966996699669967374e-01 5.755798294900129177e-06
3.968096809680968229e-01 5.756298221152624809e-06
3.969196919691969638e-01 5.756797118315781096e-06
3.970297029702970493e-01 5.757294986378490896e-06
3.971397139713971902e-01 5.757791825329706357e-06
3.972497249724972757e-01 5.758287635158405887e-06
3.973597359735974166e-01 5.758782415853619561e-06
3.974697469746975020e-01 5.759276167404420656e-06
3.975797579757976430e-01 5.759768889799929880e-06
3.976897689768977284e-01 5.760260583029296741e-06
3.977997799779978139e-01 5.760751247081735968e-06
3.979097909790979548e-01 5.761240881946472456e-06
3.980198019801980402e-01 5.761729487612793777e-06
3.981298129812981812e-01 5.762217064070029013e-06
3.982398239823982666e-01 5.762703611307541122e-06
3.983498349834984076e-01 5.763189129314752357e-06
3.984598459845984930e-01 5.763673618081100217e-06
3.985698569856986340e-01 5.764157077596089118e-06
3.986798679867987194e-01 5.764639507849251426e-06
3.987898789878988048e-01 5.765120908830162706e-06
3.988998899889989458e-01 5.765601280528450194e-06
3.990099009900990312e-01 5.766080622933760604e-06
3.991199119911991722e-01 5.766558936035804182e-06
3.992299229922992576e-01 5.767036219824317429e-06
3.993399339933993986e-01 5.767512474289091056e-06
3.994499449944994840e-01 5.767987699419942881e-06
3.995599559955996249e-01 5.768461895206735614e-06
3.996699669966997104e-01 5.768935061639391255e-06
3.997799779977997958e-01 5.769407198707845361e-06
3.998899889988999368e-01 5.769878306402092778e-06
4.000000000000000222e-01 5.770348384712154609e-06
4.001100110011001632e-01 5.770817433628103631e-06
4.002200220022002486e-01 5.771285453140049038e-06
4.003300330033003895e-01 5.771752443238144073e-06
4.004400440044004750e-01 5.772218403912580094e-06
4.005500550055005604e-01 5.772683335153576411e-06
4.006600660066007014e-01 5.773147236951417558e-06
4.007700770077007868e-01 5.773610109296403312e-06
4.008800880088009277e-01 5.774071952178891897e-06
4.009900990099010132e-01 5.774532765589273725e-06
4.011001100110011541e-01 5.774992549517972242e-06
4.012101210121012396e-01 5.775451303955460866e-06
4.013201320132013805e-01 5.775909028892251137e-06
4.014301430143014660e-01 5.776365724318889318e-06
4.015401540154015514e-01 5.776821390225965721e-06
4.016501650165016923e-01 5.777276026604108773e-06
4.017601760176017778e-01 5.777729633443984172e-06
4.018701870187019187e-01 5.778182210736296577e-06
4.019801980198020042e-01 5.778633758471798083e-06
4.020902090209021451e-01 5.779084276641263654e-06
4.022002200220022305e-01 5.779533765235518230e-06
4.023102310231023715e-01 5.779982224245437570e-06
4.024202420242024569e-01 5.780429653661898284e-06
4.025302530253025424e-01 5.780876053475862530e-06
4.026402640264026833e-01 5.781321423678294161e-06
4.027502750275027688e-01 5.781765764260224790e-06
4.028602860286029097e-01 5.782209075212690270e-06
4.029702970297029951e-01 5.782651356526799295e-06
4.030803080308031361e-01 5.783092608193670724e-06
4.031903190319032215e-01 5.783532830204493721e-06
4.033003300330033625e-01 5.783972022550462532e-06
4.034103410341034479e-01 5.784410185222827305e-06
4.035203520352035333e-01 5.784847318212866144e-06
4.036303630363036743e-01 5.785283421511910511e-06
4.037403740374037597e-01 5.785718495111314743e-06
4.038503850385039007e-01 5.786152539002485690e-06
4.039603960396039861e-01 5.786585553176842062e-06
4.040704070407041271e-01 5.787017537625870329e-06
4.041804180418042125e-01 5.787448492341073905e-06
4.042904290429043535e-01 5.787878417314005329e-06
4.044004400440044389e-01 5.788307312536245943e-06
4.045104510451045243e-01 5.788735177999427906e-06
4.046204620462046653e-01 5.789162013695197781e-06
4.047304730473047507e-01 5.789587819615258878e-06
4.048404840484048917e-01 5.790012595751343311e-06
4.049504950495049771e-01 5.790436342095221306e-06
4.050605060506051180e-01 5.790859058638707985e-06
4.051705170517052035e-01 5.791280745373640490e-06
4.052805280528053444e-01 5.791701402291900859e-06
4.053905390539054299e-01 5.792121029385407549e-06
4.055005500550055153e-01 5.792539626646117136e-06
4.056105610561056563e-01 5.792957194066021770e-06
4.057205720572057417e-01 5.793373731637143249e-06
4.058305830583058826e-01 5.793789239351549107e-06
4.059405940594059681e-01 5.794203717201344999e-06
4.060506050605061090e-01 5.794617165178656907e-06
4.061606160616061945e-01 5.795029583275663327e-06
4.062706270627063354e-01 5.795440971484574944e-06
4.063806380638064208e-01 5.795851329797627856e-06
4.064906490649065063e-01 5.796260658207113215e-06
4.066006600660066472e-01 5.796668956705339115e-06
4.067106710671067327e-01 5.797076225284665318e-06
4.068206820682068736e-01 5.797482463937470223e-06
4.069306930693069591e-01 5.797887672656189824e-06
4.070407040704071000e-01 5.798291851433271977e-06
4.071507150715071854e-01 5.798695000261220439e-06
4.072607260726073264e-01 5.799097119132560146e-06
4.073707370737074118e-01 5.799498208039854146e-06
4.074807480748074973e-01 5.799898266975706150e-06
4.075907590759076382e-01 5.800297295932753747e-06
4.077007700770077236e-01 5.800695294903670100e-06
4.078107810781078646e-01 5.801092263881161411e-06
4.079207920792079500e-01 5.801488202857957595e-06
4.080308030803080910e-01 5.801883111826843625e-06
4.081408140814081764e-01 5.802276990780632427e-06
4.082508250825082619e-01 5.802669839712165725e-06
4.083608360836084028e-01 5.803061658614330137e-06
4.084708470847084882e-01 5.803452447480034303e-06
4.085808580858086292e-01 5.803842206302226673e-06
4.086908690869087146e-01 5.804230935073898051e-06
4.088008800880088556e-01 5.804618633788067190e-06
4.089108910891089410e-01 5.805005302437782490e-06
4.090209020902090820e-01 5.805390941016130470e-06
4.091309130913091674e-01 5.805775549516234916e-06
4.092409240924092528e-01 5.806159127931259424e-06
4.093509350935093938e-01 5.806541676254381145e-06
4.094609460946094792e-01 5.806923194478833131e-06
4.095709570957096202e-01 5.807303682597872155e-06
4.096809680968097056e-01 5.807683140604789714e-06
4.097909790979098466e-01 5.808061568492913731e-06
4.099009900990099320e-01 5.808438966255596690e-06
4.100110011001100729e-01 5.808815333886236817e-06
4.101210121012101584e-01 5.809190671378262831e-06
4.102310231023102438e-01 5.809564978725133096e-06
4.103410341034103848e-01 5.809938255920344092e-06
4.104510451045104702e-01 5.810310502957420254e-06
4.105610561056106111e-01 5.810681719829930060e-06
4.106710671067106966e-01 5.811051906531458929e-06
4.107810781078108375e-01 5.811421063055631244e-06
4.108910891089109230e-01 5.811789189396123905e-06
4.110011001100110639e-01 5.812156285546621433e-06
4.111111111111111494e-01 5.812522351500850704e-06
4.112211221122112348e-01 5.812887387252569930e-06
4.113311331133113757e-01 5.813251392795575443e-06
4.114411441144114612e-01 5.813614368123696608e-06
4.115511551155116021e-01 5.813976313230789047e-06
4.116611661166116876e-01 5.814337228110740571e-06
4.117711771177118285e-01 5.814697112757481343e-06
4.118811881188119139e-01 5.815055967164971169e-06
4.119911991199120549e-01 5.815413791327186798e-06
4.121012101210121403e-01 5.815770585238166813e-06
4.122112211221122258e-01 5.816126348891953185e-06
4.123212321232123667e-01 5.816481082282637010e-06
4.124312431243124522e-01 5.816834785404340728e-06
4.125412541254125931e-01 5.817187458251212187e-06
4.126512651265126785e-01 5.817539100817437355e-06
4.127612761276128195e-01 5.817889713097230148e-06
4.128712871287129049e-01 5.818239295084843448e-06
4.129812981298130459e-01 5.818587846774551312e-06
4.130913091309131313e-01 5.818935368160670150e-06
4.132013201320132167e-01 5.819281859237540934e-06
4.133113311331133577e-01 5.819627319999546989e-06
4.134213421342134431e-01 5.819971750441086038e-06
4.135313531353135841e-01 5.820315150556611711e-06
4.136413641364136695e-01 5.820657520340580176e-06
4.137513751375138105e-01 5.820998859787500966e-06
4.138613861386138959e-01 5.821339168891905636e-06
4.139713971397140369e-01 5.821678447648364704e-06
4.140814081408141223e-01 5.822016696051478337e-06
4.141914191419142077e-01 5.822353914095865334e-06
4.143014301430143487e-01 5.822690101776196162e-06
4.144114411441144341e-01 5.823025259087158233e-06
4.145214521452145751e-01 5.823359386023469447e-06
4.146314631463146605e-01 5.823692482579894295e-06
4.147414741474148014e-01 5.824024548751208278e-06
4.148514851485148869e-01 5.824355584532237717e-06
4.149614961496150278e-01 5.824685589917814865e-06
4.150715071507151133e-01 5.825014564902835503e-06
4.151815181518151987e-01 5.825342509482200490e-06
4.152915291529153397e-01 5.825669423650842029e-06
4.154015401540154251e-01 5.825995307403743991e-06
4.155115511551155660e-01 5.826320160735905494e-06
4.156215621562156515e-01 5.826643983642351066e-06
4.157315731573157924e-01 5.826966776118148433e-06
4.158415841584158779e-01 5.827288538158397511e-06
4.159515951595159633e-01 5.827609269758212614e-06
4.160616061606161042e-01 5.827928970912753794e-06
4.161716171617161897e-01 5.828247641617198895e-06
4.162816281628163306e-01 5.828565281866770648e-06
4.163916391639164161e-01 5.828881891656712119e-06
4.165016501650165570e-01 5.829197470982299404e-06
4.166116611661166425e-01 5.829512019838838246e-06
4.167216721672167834e-01 5.829825538221666576e-06
4.168316831683168688e-01 5.830138026126148583e-06
4.169416941694169543e-01 5.830449483547681489e-06
4.170517051705170952e-01 5.830759910481692164e-06
4.171617161716171807e-01 5.831069306923643053e-06
4.172717271727173216e-01 5.831377672869007611e-06
4.173817381738174070e-01 5.831685008313311810e-06
4.174917491749175480e-01 5.831991313252099410e-06
4.176017601760176334e-01 5.832296587680939581e-06
4.177117711771177744e-01 5.832600831595454011e-06
4.178217821782178598e-01 5.832904044991260150e-06
4.179317931793179453e-01 5.833206227864033896e-06
4.180418041804180862e-01 5.833507380209468933e-06
4.181518151815181716e-01 5.833807502023281815e-06
4.182618261826183126e-01 5.834106593301230602e-06
4.183718371837183980e-01 5.834404654039097069e-06
4.184818481848185390e-01 5.834701684232703650e-06
4.185918591859186244e-01 5.834997683877872779e-06
4.187018701870187654e-01 5.835292652970489569e-06
4.188118811881188508e-01 5.835586591506444216e-06
4.189218921892189362e-01 5.835879499481674350e-06
4.190319031903190772e-01 5.836171376892136237e-06
4.191419141914191626e-01 5.836462223733813246e-06
4.192519251925193036e-01 5.836752040002726863e-06
4.193619361936193890e-01 5.837040825694918903e-06
4.194719471947195299e-01 5.837328580806463368e-06
4.195819581958196154e-01 5.837615305333465602e-06
4.196919691969197563e-01 5.837900999272056357e-06
4.198019801980198418e-01 5.838185662618401115e-06
4.199119911991199272e-01 5.838469295368679758e-06
4.200220022002200682e-01 5.838751897519122989e-06
4.201320132013201536e-01 5.839033469065969135e-06
4.202420242024202945e-01 5.839314010005495486e-06
4.203520352035203800e-01 5.839593520334005590e-06
4.204620462046205209e-01 5.839872000047838571e-06
4.205720572057206064e-01 5.840149449143343717e-06
4.206820682068207473e-01 5.840425867616924526e-06
4.207920792079208328e-01 5.840701255464994660e-06
4.209020902090209182e-01 5.840975612683992347e-06
4.210121012101210591e-01 5.841248939270395622e-06
4.211221122112211446e-01 5.841521235220716404e-06
4.212321232123212855e-01 5.841792500531485246e-06
4.213421342134213710e-01 5.842062735199251337e-06
4.214521452145215119e-01 5.842331939220605368e-06
4.215621562156215973e-01 5.842600112592166831e-06
4.216721672167217383e-01 5.842867255310580628e-06
4.217821782178218237e-01 5.843133367372517920e-06
4.218921892189219092e-01 5.843398448774676126e-06
4.220022002200220501e-01 5.843662499513786545e-06
4.221122112211221356e-01 5.843925519586601653e-06
4.222222222222222765e-01 5.844187508989903572e-06
4.223322332233223619e-01 5.844448467720509999e-06
4.224422442244225029e-01 5.844708395775251337e-06
4.225522552255225883e-01 5.844967293151007963e-06
4.226622662266227293e-01 5.845225159844653479e-06
4.227722772277228147e-01 5.845481995853136025e-06
4.228822882288229001e-01 5.845737801173387648e-06
4.229922992299230411e-01 5.845992575802384440e-06
4.231023102310231265e-01 5.846246319737146540e-06
4.232123212321232675e-01 5.846499032974695779e-06
4.233223322332233529e-01 5.846750715512092953e-06
4.234323432343234939e-01 5.847001367346429350e-06
4.235423542354235793e-01 5.847250988474817437e-06
4.236523652365236647e-01 5.847499578894395088e-06
4.237623762376238057e-01 5.847747138602338295e-06
4.238723872387238911e-01 5.847993667595839991e-06
4.239823982398240321e-01 5.848239165872126991e-06
4.240924092409241175e-01 5.848483633428447284e-06
4.242024202420242585e-01 5.848727070262082742e-06
4.243124312431243439e-01 5.848969476370338953e-06
4.244224422442244848e-01 5.849210851750542680e-06
4.245324532453245703e-01 5.849451196400063887e-06
4.246424642464246557e-01 5.849690510316281007e-06
4.247524752475247967e-01 5.849928793496606353e-06
4.248624862486248821e-01 5.850166045938487817e-06
4.249724972497250230e-01 5.850402267639391074e-06
4.250825082508251085e-01 5.850637458596806366e-06
4.251925192519252494e-01 5.850871618808252735e-06
4.253025302530253349e-01 5.851104748271289878e-06
4.254125412541254758e-01 5.851336846983485963e-06
4.255225522552255613e-01 5.851567914942434569e-06
4.256325632563256467e-01 5.851797952145778405e-06
4.257425742574257876e-01 5.852026958591160178e-06
4.258525852585258731e-01 5.852254934276267487e-06
4.259625962596260140e-01 5.852481879198815037e-06
4.260726072607260995e-01 5.852707793356520075e-06
4.261826182618262404e-01 5.852932676747159140e-06
4.262926292629263259e-01 5.853156529368513852e-06
4.264026402640264668e-01 5.853379351218400559e-06
4.265126512651265522e-01 5.853601142294658482e-06
4.266226622662266377e-01 5.853821902595156485e-06
4.267326732673267786e-01 5.854041632117786303e-06
4.268426842684268641e-01 5.854260330860468470e-06
4.269526952695270050e-01 5.854477998821147238e-06
4.270627062706270904e-01 5.854694635997798197e-06
4.271727172717272314e-01 5.854910242388418962e-06
4.272827282728273168e-01 5.855124817991029169e-06
4.273927392739274578e-01 5.855338362803686573e-06
4.275027502750275432e-01 5.855550876824466714e-06
4.276127612761276287e-01 5.855762360051478167e-06
4.277227722772277696e-01 5.855972812482837132e-06
4.278327832783278550e-01 5.856182234116708935e-06
4.279427942794279960e-01 5.856390624951274149e-06
4.280528052805280814e-01 5.856597984984736217e-06
4.281628162816282224e-01 5.856804314215331617e-06
4.282728272827283078e-01 5.857009612641323085e-06
4.283828382838284488e-01 5.857213880260990295e-06
4.284928492849285342e-01 5.857417117072645960e-06
4.286028602860286196e-01 5.857619323074627352e-06
4.287128712871287606e-01 5.857820498265296311e-06
4.288228822882288460e-01 5.858020642643052790e-06
4.289328932893289870e-01 5.858219756206295051e-06
4.290429042904290724e-01 5.858417838953470483e-06
4.291529152915292133e-01 5.858614890883045108e-06
4.292629262926292988e-01 5.858810911993510361e-06
4.293729372937294397e-01 5.859005902283383088e-06
4.294829482948295252e-01 5.859199861751203850e-06
4.295929592959296106e-01 5.859392790395550479e-06
4.297029702970297516e-01 5.859584688215009278e-06
4.298129812981298370e-01 5.859775555208205511e-06
4.299229922992299779e-01 5.859965391373770373e-06
4.300330033003300634e-01 5.860154196710396047e-06
4.301430143014302043e-01 5.860341971216762006e-06
4.302530253025302898e-01 5.860528714891599396e-06
4.303630363036304307e-01 5.860714427733645292e-06
4.304730473047305161e-01 5.860899109741681658e-06
4.305830583058306016e-01 5.861082760914509098e-06
4.306930693069307425e-01 5.861265381250945152e-06
4.308030803080308280e-01 5.861446970749838703e-06
4.309130913091309689e-01 5.861627529410063197e-06
4.310231023102310544e-01 5.861807057230516644e-06
4.311331133113311953e-01 5.861985554210131784e-06
4.312431243124312807e-01 5.862163020347850671e-06
4.313531353135313662e-01 5.862339455642656019e-06
4.314631463146315071e-01 5.862514860093533082e-06
4.315731573157315926e-01 5.862689233699523020e-06
4.316831683168317335e-01 5.862862576459667838e-06
4.317931793179318190e-01 5.863034888373050199e-06
4.319031903190319599e-01 5.863206169438760390e-06
4.320132013201320453e-01 5.863376419655937826e-06
4.321232123212321863e-01 5.863545639023722767e-06
4.322332233223322717e-01 5.863713827541297828e-06
4.323432343234323572e-01 5.863880985207858327e-06
4.324532453245324981e-01 5.864047112022636852e-06
4.325632563256325835e-01 5.864212207984875309e-06
4.326732673267327245e-01 5.864376273093862189e-06
4.327832783278328099e-01 5.864539307348889374e-06
4.328932893289329509e-01 5.864701310749286013e-06
4.330033003300330363e-01 5.864862283294397350e-06
4.331133113311331773e-01 5.865022224983607592e-06
4.332233223322332627e-01 5.865181135816313652e-06
4.333333333333333481e-01 5.865339015791941240e-06
4.334433443344334891e-01 5.865495864909938939e-06
4.335533553355335745e-01 5.865651683169782435e-06
4.336633663366337155e-01 5.865806470570971980e-06
4.337733773377338009e-01 5.865960227113033233e-06
4.338833883388339419e-01 5.866112952795517268e-06
4.339933993399340273e-01 5.866264647617992099e-06
4.341034103410341682e-01 5.866415311580057925e-06
4.342134213421342537e-01 5.866564944681344593e-06
4.343234323432343391e-01 5.866713546921494655e-06
4.344334433443344801e-01 5.866861118300184545e-06
4.345434543454345655e-01 5.867007658817103401e-06
4.346534653465347064e-01 5.867153168471983562e-06
4.347634763476347919e-01 5.867297647264571764e-06
4.348734873487349328e-01 5.867441095194629144e-06
4.349834983498350183e-01 5.867583512261962578e-06
4.350935093509351592e-01 5.867724898466379791e-06
4.352035203520352447e-01 5.867865253807742715e-06
4.353135313531353301e-01 5.868004578285903119e-06
4.354235423542354710e-01 5.868142871900770373e-06
4.355335533553355565e-01 5.868280134652253842e-06
4.356435643564356974e-01 5.868416366540301011e-06
4.357535753575357829e-01 5.868551567564874610e-06
4.358635863586359238e-01 5.868685737725974639e-06
4.359735973597360092e-01 5.868818877023607028e-06
4.360836083608361502e-01 5.868950985457818364e-06
4.361936193619362356e-01 5.869082063028680643e-06
4.363036303630363211e-01 5.869212109736270100e-06
4.364136413641364620e-01 5.869341125580714636e-06
4.365236523652365475e-01 5.869469110562139612e-06
4.366336633663366884e-01 5.869596064680718669e-06
4.367436743674367738e-01 5.869721987936632227e-06
4.368536853685369148e-01 5.869846880330094583e-06
4.369636963696370002e-01 5.869970741861336979e-06
4.370737073707371412e-01 5.870093572530630464e-06
4.371837183718372266e-01 5.870215372338247783e-06
4.372937293729373120e-01 5.870336141284504880e-06
4.374037403740374530e-01 5.870455879369732944e-06
4.375137513751375384e-01 5.870574586594287730e-06
4.376237623762376794e-01 5.870692262958552096e-06
4.377337733773377648e-01 5.870808908462931770e-06
4.378437843784379058e-01 5.870924523107863823e-06
4.379537953795379912e-01 5.871039106893790405e-06
4.380638063806381322e-01 5.871152659821196865e-06
4.381738173817382176e-01 5.871265181890583802e-06
4.382838283828383030e-01 5.871376673102478915e-06
4.383938393839384440e-01 5.871487133457436165e-06
4.385038503850385294e-01 5.871596562956023910e-06
4.386138613861386704e-01 5.871704961598848627e-06
4.387238723872387558e-01 5.871812329386534578e-06
4.388338833883388967e-01 5.871918666319720426e-06
4.389438943894389822e-01 5.872023972399092269e-06
4.390539053905390676e-01 5.872128247625330273e-06
4.391639163916392086e-01 5.872231491999165428e-06
4.392739273927392940e-01 5.872333705521341429e-06
4.393839383938394350e-01 5.872434888192627382e-06
4.394939493949395204e-01 5.872535040013802557e-06
4.396039603960396613e-01 5.872634160985698740e-06
4.397139713971397468e-01 5.872732251109162117e-06
4.398239823982398877e-01 5.872829310385039722e-06
4.399339933993399732e-01 5.872925338814226869e-06
4.400440044004400586e-01 5.873020336397637504e-06
4.401540154015401995e-01 5.873114303136214378e-06
4.402640264026402850e-01 5.873207239030916329e-06
4.403740374037404259e-01 5.873299144082716601e-06
4.404840484048405114e-01 5.873390018292638407e-06
4.405940594059406523e-01 5.873479861661713436e-06
4.407040704070407378e-01 5.873568674190994547e-06
4.408140814081408787e-01 5.873656455881565944e-06
4.409240924092409641e-01 5.873743206734530464e-06
4.410341034103410496e-01 5.873828926751018895e-06
4.411441144114411905e-01 5.873913615932186590e-06
4.412541254125412760e-01 5.873997274279206691e-06
4.413641364136414169e-01 5.874079901793285371e-06
4.414741474147415023e-01 5.874161498475648288e-06
4.415841584158416433e-01 5.874242064327542274e-06
4.416941694169417287e-01 5.874321599350238726e-06
4.418041804180418697e-01 5.874400103545042074e-06
4.419141914191419551e-01 5.874477576913267760e-06
4.420242024202420406e-01 5.874554019456264262e-06
4.421342134213421815e-01 5.874629431175400383e-06
4.422442244224422669e-01 5.874703812072066106e-06
4.423542354235424079e-01 5.874777162147690375e-06
4.424642464246424933e-01 5.874849481403702134e-06
4.425742574257426343e-01 5.874920769841573526e-06
4.426842684268427197e-01 5.874991027462792790e-06
4.427942794279428607e-01 5.875060254268870183e-06
4.429042904290429461e-01 5.875128450261349848e-06
4.430143014301430315e-01 5.875195615441789478e-06
4.431243124312431725e-01 5.875261749811768789e-06
4.432343234323432579e-01 5.875326853372917473e-06
4.433443344334433989e-01 5.875390926126835576e-06
4.434543454345434843e-01 5.875453968075215467e-06
4.435643564356436253e-01 5.875515979219714793e-06
4.436743674367437107e-01 5.875576959562047099e-06
4.437843784378438516e-01 5.875636909103946263e-06
4.438943894389439371e-01 5.875695827847155478e-06
4.440044004400440225e-01 5.875753715793464524e-06
4.441144114411441635e-01 5.875810572944658948e-06
4.442244224422442489e-01 5.875866399302582740e-06
4.443344334433443898e-01 5.875921194869071421e-06
4.444444444444444753e-01 5.875974959646002015e-06
4.445544554455446162e-01 5.876027693635275264e-06
4.446644664466447017e-01 5.876079396838809699e-06
4.447744774477448426e-01 5.876130069258553494e-06
4.448844884488449281e-01 5.876179710896469225e-06
4.449944994499450135e-01 5.876228321754555890e-06
4.451045104510451544e-01 5.876275901834831121e-06
4.452145214521452399e-01 5.876322451139330339e-06
4.453245324532453808e-01 5.876367969670133010e-06
4.454345434543454663e-01 5.876412457429314363e-06
4.455445544554456072e-01 5.876455914418999605e-06
4.456545654565456926e-01 5.876498340641311401e-06
4.457645764576458336e-01 5.876539736098425778e-06
4.458745874587459190e-01 5.876580100792522151e-06
4.459845984598460045e-01 5.876619434725806195e-06
4.460946094609461454e-01 5.876657737900525935e-06
4.462046204620462309e-01 5.876695010318922620e-06
4.463146314631463718e-01 5.876731251983288322e-06
4.464246424642464572e-01 5.876766462895925275e-06
4.465346534653465982e-01 5.876800643059165362e-06
4.466446644664466836e-01 5.876833792475362487e-06
4.467546754675467691e-01 5.876865911146899354e-06
4.468646864686469100e-01 5.876896999076165443e-06
4.469746974697469954e-01 5.876927056265604444e-06
4.470847084708471364e-01 5.876956082717653270e-06
4.471947194719472218e-01 5.876984078434792881e-06
4.473047304730473628e-01 5.877011043419523719e-06
4.474147414741474482e-01 5.877036977674363165e-06
4.475247524752475892e-01 5.877061881201868412e-06
4.476347634763476746e-01 5.877085754004597499e-06
4.477447744774477600e-01 5.877108596085155053e-06
4.478547854785479010e-01 5.877130407446163487e-06
4.479647964796479864e-01 5.877151188090257921e-06
4.480748074807481274e-01 5.877170938020111592e-06
4.481848184818482128e-01 5.877189657238416369e-06
4.482948294829483538e-01 5.877207345747887841e-06
4.484048404840484392e-01 5.877224003551273782e-06
4.485148514851485801e-01 5.877239630651324508e-06
4.486248624862486656e-01 5.877254227050845393e-06
4.487348734873487510e-01 5.877267792752638421e-06
4.488448844884488920e-01 5.877280327759547929e-06
4.489548954895489774e-01 5.877291832074432653e-06
4.490649064906491184e-01 5.877302305700184364e-06
4.491749174917492038e-01 5.877311748639707537e-06
4.492849284928493447e-01 5.877320160895937990e-06
4.493949394939494302e-01 5.877327542471841183e-06
4.495049504950495711e-01 5.877333893370391898e-06
4.496149614961496566e-01 5.877339213594607265e-06
4.497249724972497420e-01 5.877343503147515427e-06
4.498349834983498829e-01 5.877346762032169938e-06
4.499449944994499684e-01 5.877348990251660773e-06
4.500550055005501093e-01 5.877350187809085534e-06
4.501650165016501948e-01 5.877350354707575700e-06
4.502750275027503357e-01 5.877349490950289856e-06
4.503850385038504212e-01 5.877347596540405225e-06
4.504950495049505621e-01 5.877344671481122743e-06
4.506050605060506475e-01 5.877340715775673841e-06
4.507150715071507330e-01 5.877335729427308584e-06
4.508250825082508739e-01 5.877329712439307532e-06
4.509350935093509594e-01 5.877322664814963100e-06
4.510451045104511003e-01 5.877314586557615140e-06
4.511551155115511857e-01 5.877305477670603504e-06
4.512651265126513267e-01 5.877295338157304463e-06
4.513751375137514121e-01 5.877284168021123938e-06
4.514851485148515531e-01 5.877271967265479707e-06
4.515951595159516385e-01 5.877258735893825123e-06
4.517051705170517240e-01 5.877244473909630480e-06
4.518151815181518649e-01 5.877229181316400800e-06
4.519251925192519503e-01 5.877212858117644493e-06
4.520352035203520913e-01 5.877195504316925028e-06
4.521452145214521767e-01 5.877177119917806720e-06
4.522552255225523177e-01 5.877157704923891151e-06
4.523652365236524031e-01 5.877137259338792612e-06
4.524752475247525441e-01 5.877115783166159273e-06
4.525852585258526295e-01 5.877093276409669799e-06
4.526952695269527149e-01 5.877069739073019795e-06
4.528052805280528559e-01 5.877045171159919264e-06
4.529152915291529413e-01 5.877019572674123952e-06
4.530253025302530823e-01 5.876992943619404000e-06
4.531353135313531677e-01 5.876965283999549036e-06
4.532453245324533087e-01 5.876936593818382565e-06
4.533553355335533941e-01 5.876906873079750964e-06
4.534653465346535350e-01 5.876876121787524327e-06
4.535753575357536205e-01 5.876844339945599006e-06
4.536853685368537059e-01 5.876811527557895068e-06
4.537953795379538469e-01 5.876777684628351217e-06
4.539053905390539323e-01 5.876742811160947661e-06
4.540154015401540732e-01 5.876706907159667996e-06
4.541254125412541587e-01 5.876669972628543251e-06
4.542354235423542996e-01 5.876632007571615468e-06
4.543454345434543851e-01 5.876593011992952946e-06
4.544554455445545260e-01 5.876552985896653631e-06
4.545654565456546115e-01 5.876511929286838337e-06
4.546754675467546969e-01 5.876469842167648209e-06
4.547854785478548378e-01 5.876426724543262508e-06
4.548954895489549233e-01 5.876382576417874893e-06
4.550055005500550642e-01 5.876337397795707823e-06
4.551155115511551497e-01 5.876291188680998158e-06
4.552255225522552906e-01 5.876243949078032732e-06
4.553355335533553760e-01 5.876195678991100071e-06
4.554455445544554615e-01 5.876146378424522586e-06
4.555555555555556024e-01 5.876096047382652331e-06
4.556655665566556879e-01 5.876044685869862538e-06
4.557755775577558288e-01 5.875992293890551849e-06
4.558855885588559143e-01 5.875938871449138387e-06
4.559955995599560552e-01 5.875884418550085169e-06
4.561056105610561406e-01 5.875828935197859447e-06
4.562156215621562816e-01 5.875772421396960660e-06
4.563256325632563670e-01 5.875714877151916199e-06
4.564356435643564525e-01 5.875656302467282254e-06
4.565456545654565934e-01 5.875596697347635345e-06
4.566556655665566788e-01 5.875536061797570624e-06
4.567656765676568198e-01 5.875474395821732375e-06
4.568756875687569052e-01 5.875411699424756407e-06
4.569856985698570462e-01 5.875347972611335284e-06
4.570957095709571316e-01 5.875283215386172579e-06
4.572057205720572726e-01 5.875217427754002360e-06
4.573157315731573580e-01 5.875150609719579869e-06
4.574257425742574434e-01 5.875082761287687455e-06
4.575357535753575844e-01 5.875013882463132877e-06
4.576457645764576698e-01 5.874943973250755233e-06
4.577557755775578108e-01 5.874873033655410564e-06
4.578657865786578962e-01 5.874801063681992179e-06
4.579757975797580372e-01 5.874728063335408634e-06
4.580858085808581226e-01 5.874654032620600672e-06
4.581958195819582635e-01 5.874578971542534448e-06
4.583058305830583490e-01 5.874502880106193903e-06
4.584158415841584344e-01 5.874425758316606177e-06
4.585258525852585754e-01 5.874347606178804341e-06
4.586358635863586608e-01 5.874268423697863816e-06
4.587458745874588018e-01 5.874188210878876964e-06
4.588558855885588872e-01 5.874106967726970029e-06
4.589658965896590281e-01 5.874024694247281111e-06
4.590759075907591136e-01 5.873941390445003371e-06
4.591859185918592545e-01 5.873857056325318109e-06
4.592959295929593400e-01 5.873771691893456600e-06
4.594059405940594254e-01 5.873685297154676377e-06
4.595159515951595663e-01 5.873597872114256998e-06
4.596259625962596518e-01 5.873509416777502583e-06
4.597359735973597927e-01 5.873419931149740968e-06
4.598459845984598782e-01 5.873329415236342342e-06
4.599559955995600191e-01 5.873237869042680284e-06
4.600660066006601046e-01 5.873145292574176649e-06
4.601760176017602455e-01 5.873051685836264309e-06
4.602860286028603309e-01 5.872957048834407472e-06
4.603960396039604164e-01 5.872861381574095758e-06
4.605060506050605573e-01 5.872764684060857753e-06
4.606160616061606428e-01 5.872666956300238133e-06
4.607260726072607837e-01 5.872568198297795977e-06
4.608360836083608691e-01 5.872468410059141182e-06
4.609460946094610101e-01 5.872367591589894660e-06
4.610561056105610955e-01 5.872265742895717979e-06
4.611661166116612365e-01 5.872162863982276942e-06
4.612761276127613219e-01 5.872058954855290716e-06
4.613861386138614074e-01 5.871954015520481855e-06
4.614961496149615483e-01 5.871848045983621195e-06
4.616061606160616337e-01 5.871741046250489736e-06
4.617161716171617747e-01 5.871633016326909134e-06
4.618261826182618601e-01 5.871523956218707825e-06
4.619361936193620011e-01 5.871413865931770145e-06
4.620462046204620865e-01 5.871302745471980433e-06
4.621562156215622275e-01 5.871190594845269614e-06
4.622662266226623129e-01 5.871077414057585552e-06
4.623762376237623983e-01 5.870963203114911688e-06
4.624862486248625393e-01 5.870847962023244169e-06
4.625962596259626247e-01 5.870731690788621493e-06
4.627062706270627657e-01 5.870614389417106721e-06
4.628162816281628511e-01 5.870496057914781549e-06
4.629262926292629921e-01 5.870376696287762404e-06
4.630363036303630775e-01 5.870256304542194508e-06
4.631463146314631629e-01 5.870134882684252733e-06
4.632563256325633039e-01 5.870012430720125500e-06
4.633663366336633893e-01 5.869888948656040197e-06
4.634763476347635303e-01 5.869764436498263171e-06
4.635863586358636157e-01 5.869638894253061622e-06
4.636963696369637566e-01 5.869512321926748485e-06
4.638063806380638421e-01 5.869384719525665495e-06
4.639163916391639830e-01 5.869256087056173023e-06
4.640264026402640685e-01 5.869126424524665321e-06
4.641364136413641539e-01 5.868995731937565440e-06
4.642464246424642949e-01 5.868864009301315066e-06
4.643564356435643803e-01 5.868731256622401622e-06
4.644664466446645212e-01 5.868597473907322701e-06
4.645764576457646067e-01 5.868462661162614006e-06
4.646864686468647476e-01 5.868326818394835810e-06
4.647964796479648331e-01 5.868189945610583957e-06
4.649064906490649740e-01 5.868052042816461915e-06
4.650165016501650594e-01 5.867913110019131601e-06
4.651265126512651449e-01 5.867773147225262550e-06
4.652365236523652858e-01 5.867632154441557334e-06
4.653465346534653713e-01 5.867490131674742242e-06
4.654565456545655122e-01 5.867347078931583374e-06
4.655665566556655977e-01 5.867202996218874780e-06
4.656765676567657386e-01 5.867057883543422370e-06
4.657865786578658240e-01 5.866911740912078641e-06
4.658965896589659650e-01 5.866764568331718113e-06
4.660066006600660504e-01 5.866616365809239868e-06
4.661166116611661359e-01 5.866467133351579412e-06
4.662266226622662768e-01 5.866316870965701897e-06
4.663366336633663622e-01 5.866165578658584334e-06
4.664466446644665032e-01 5.866013256437262179e-06
4.665566556655665886e-01 5.865859904308774274e-06
4.666666666666667296e-01 5.865705522280191652e-06
4.667766776677668150e-01 5.865550110358631082e-06
4.668866886688669560e-01 5.865393668551225430e-06
4.669966996699670414e-01 5.865236196865136359e-06
4.671067106710671268e-01 5.865077695307555178e-06
4.672167216721672678e-01 5.864918163885707926e-06
4.673267326732673532e-01 5.864757602606846052e-06
4.674367436743674942e-01 5.864596011478248110e-06
4.675467546754675796e-01 5.864433390507233312e-06
4.676567656765677206e-01 5.864269739701135268e-06
4.677667766776678060e-01 5.864105059067324013e-06
4.678767876787679469e-01 5.863939348613200921e-06
4.679867986798680324e-01 5.863772608346191082e-06
4.680968096809681178e-01 5.863604838273756856e-06
4.682068206820682588e-01 5.863436038403388556e-06
4.683168316831683442e-01 5.863266208742602753e-06
4.684268426842684852e-01 5.863095349298940580e-06
4.685368536853685706e-01 5.862923460079992300e-06
4.686468646864687115e-01 5.862750541093357492e-06
4.687568756875687970e-01 5.862576592346675547e-06
4.688668866886689379e-01 5.862401613847612112e-06
4.689768976897690234e-01 5.862225605603869259e-06
4.690869086908691088e-01 5.862048567623174469e-06
4.691969196919692497e-01 5.861870499913289105e-06
4.693069306930693352e-01 5.861691402481994011e-06
4.694169416941694761e-01 5.861511275337112384e-06
4.695269526952695616e-01 5.861330118486491984e-06
4.696369636963697025e-01 5.861147931938016994e-06
4.697469746974697880e-01 5.860964715699597854e-06
4.698569856985699289e-01 5.860780469779166181e-06
4.699669966996700143e-01 5.860595194184701025e-06
4.700770077007700998e-01 5.860408888924198378e-06
4.701870187018702407e-01 5.860221554005700817e-06
4.702970297029703262e-01 5.860033189437262778e-06
4.704070407040704671e-01 5.859843795226982744e-06
4.705170517051705525e-01 5.859653371382980372e-06
4.706270627062706935e-01 5.859461917913421906e-06
4.707370737073707789e-01 5.859269434826484604e-06
4.708470847084708644e-01 5.859075922130390614e-06
4.709570957095710053e-01 5.858881379833393424e-06
4.710671067106710908e-01 5.858685807943758383e-06
4.711771177117712317e-01 5.858489206469813518e-06
4.712871287128713171e-01 5.858291575419896175e-06
4.713971397139714581e-01 5.858092914802374191e-06
4.715071507150715435e-01 5.857893224625664535e-06
4.716171617161716845e-01 5.857692504898193488e-06
4.717271727172717699e-01 5.857490755628435616e-06
4.718371837183718553e-01 5.857287976824889201e-06
4.719471947194719963e-01 5.857084168496081323e-06
4.720572057205720817e-01 5.856879330650583108e-06
4.721672167216722227e-01 5.856673463296988553e-06
4.722772277227723081e-01 5.856466566443920453e-06
4.723872387238724491e-01 5.856258640100042262e-06
4.724972497249725345e-01 5.856049684274035219e-06
4.726072607260726754e-01 5.855839698974630541e-06
4.727172717271727609e-01 5.855628684210582312e-06
4.728272827282728463e-01 5.855416639990680195e-06
4.729372937293729873e-01 5.855203566323731637e-06
4.730473047304730727e-01 5.854989463218597450e-06
4.731573157315732137e-01 5.854774330684160469e-06
4.732673267326732991e-01 5.854558168729339103e-06
4.733773377337734400e-01 5.854340977363069550e-06
4.734873487348735255e-01 5.854122756594347301e-06
4.735973597359736664e-01 5.853903506432177162e-06
4.737073707370737519e-01 5.853683226885607139e-06
4.738173817381738373e-01 5.853461917963716578e-06
4.739273927392739783e-01 5.853239579675617013e-06
4.740374037403740637e-01 5.853016212030453012e-06
4.741474147414742046e-01 5.852791815037399635e-06
4.742574257425742901e-01 5.852566388705675142e-06
4.743674367436744310e-01 5.852339933044507957e-06
4.744774477447745165e-01 5.852112448063181560e-06
4.745874587458746574e-01 5.851883933771013316e-06
4.746974697469747428e-01 5.851654390177333291e-06
4.748074807480748283e-01 5.851423817291524069e-06
4.749174917491749692e-01 5.851192215122995339e-06
4.750275027502750547e-01 5.850959583681185590e-06
4.751375137513751956e-01 5.850725922975572273e-06
4.752475247524752811e-01 5.850491233015670956e-06
4.753575357535754220e-01 5.850255513811015842e-06
4.754675467546755074e-01 5.850018765371188568e-06
4.755775577557756484e-01 5.849780987705795334e-06
4.756875687568757338e-01 5.849542180824493164e-06
4.757975797579758193e-01 5.849302344736945855e-06
4.759075907590759602e-01 5.849061479452873111e-06
4.760176017601760456e-01 5.848819584982020894e-06
4.761276127612761866e-01 5.848576661334167351e-06
4.762376237623762720e-01 5.848332708519133829e-06
4.763476347634764130e-01 5.848087726546760311e-06
4.764576457645764984e-01 5.847841715426933365e-06
4.765676567656766394e-01 5.847594675169570052e-06
4.766776677667767248e-01 5.847346605784623010e-06
4.767876787678768102e-01 5.847097507282082992e-06
4.768976897689769512e-01 5.846847379671961927e-06
4.770077007700770366e-01 5.846596222964324262e-06
4.771177117711771776e-01 5.846344037169261547e-06
4.772277227722772630e-01 5.846090822296892437e-06
4.773377337733774040e-01 5.845836578357377093e-06
4.774477447744774894e-01 5.845581305360912096e-06
4.775577557755776303e-01 5.845325003317732994e-06
4.776677667766777158e-01 5.845067672238098203e-06
4.777777777777778012e-01 5.844809312132314418e-06
4.778877887788779422e-01 5.844549923010717137e-06
4.779977997799780276e-01 5.844289504883672348e-06
4.781078107810781685e-01 5.844028057761586698e-06
4.782178217821782540e-01 5.843765581654904951e-06
4.783278327832783949e-01 5.843502076574108292e-06
4.784378437843784804e-01 5.843237542529701624e-06
4.785478547854785658e-01 5.842971979532238130e-06
4.786578657865787068e-01 5.842705387592307416e-06
4.787678767876787922e-01 5.842437766720523653e-06
4.788778877887789331e-01 5.842169116927540820e-06
4.789878987898790186e-01 5.841899438224059484e-06
4.790979097909791595e-01 5.841628730620805625e-06
4.792079207920792450e-01 5.841356994128539101e-06
4.793179317931793859e-01 5.841084228758061276e-06
4.794279427942794714e-01 5.840810434520216714e-06
4.795379537953795568e-01 5.840535611425880470e-06
4.796479647964796977e-01 5.840259759485953859e-06
4.797579757975797832e-01 5.839982878711383087e-06
4.798679867986799241e-01 5.839704969113156712e-06
4.799779977997800096e-01 5.839426030702296328e-06
4.800880088008801505e-01 5.839146063489852327e-06
4.801980198019802359e-01 5.838865067486926768e-06
4.803080308030803769e-01 5.838583042704643735e-06
4.804180418041804623e-01 5.838299989154174748e-06
4.805280528052805478e-01 5.838015906846722662e-06
4.806380638063806887e-01 5.837730795793528452e-06
4.807480748074807742e-01 5.837444656005875445e-06
4.808580858085809151e-01 5.837157487495070682e-06
4.809680968096810005e-01 5.836869290272488123e-06
4.810781078107811415e-01 5.836580064349496643e-06
4.811881188118812269e-01 5.836289809737539659e-06
4.812981298129813679e-01 5.835998526448080912e-06
4.814081408140814533e-01 5.835706214492626500e-06
4.815181518151815387e-01 5.835412873882711317e-06
4.816281628162816797e-01 5.835118504629922774e-06
4.817381738173817651e-01 5.834823106745879621e-06
4.818481848184819061e-01 5.834526680242235337e-06
4.819581958195819915e-01 5.834229225130692531e-06
4.820682068206821325e-01 5.833930741422974138e-06
4.821782178217822179e-01 5.833631229130853069e-06
4.822882288228823588e-01 5.833330688266148821e-06
4.823982398239824443e-01 5.833029118840698680e-06
4.825082508250825297e-01 5.832726520866396684e-06
4.826182618261826707e-01 5.832422894355166513e-06
4.827282728272827561e-01 5.832118239318969122e-06
4.828382838283828971e-01 5.831812555769814589e-06
4.829482948294829825e-01 5.831505843719738407e-06
4.830583058305831234e-01 5.831198103180830276e-06
4.831683168316832089e-01 5.830889334165207849e-06
4.832783278327833498e-01 5.830579536685022663e-06
4.833883388338834353e-01 5.830268710752485542e-06
4.834983498349835207e-01 5.829956856379828490e-06
4.836083608360836616e-01 5.829643973579330098e-06
4.837183718371837471e-01 5.829330062363307070e-06
4.838283828382838880e-01 5.829015122744121852e-06
4.839383938393839735e-01 5.828699154734170773e-06
4.840484048404841144e-01 5.828382158345884040e-06
4.841584158415841999e-01 5.828064133591743531e-06
4.842684268426843408e-01 5.827745080484261616e-06
4.843784378437844262e-01 5.827424999036004030e-06
4.844884488448845117e-01 5.827103889259561070e-06
4.845984598459846526e-01 5.826781751167573855e-06
4.847084708470847381e-01 5.826458584772718235e-06
4.848184818481848790e-01 5.826134390087712408e-06
4.849284928492849644e-01 5.825809167125315231e-06
4.850385038503851054e-01 5.825482915898328762e-06
4.851485148514851908e-01 5.825155636419588936e-06
4.852585258525853318e-01 5.824827328701980820e-06
4.853685368536854172e-01 5.824497992758426748e-06
4.854785478547855027e-01 5.824167628601886324e-06
4.855885588558856436e-01 5.823836236245366586e-06
4.856985698569857290e-01 5.823503815701911841e-06
4.858085808580858700e-01 5.823170366984615524e-06
4.859185918591859554e-01 5.822835890106599024e-06
4.860286028602860964e-01 5.822500385081031161e-06
4.861386138613861818e-01 5.822163851921120567e-06
4.862486248624862673e-01 5.821826290640137707e-06
4.863586358635864082e-01 5.821487701251363211e-06
4.864686468646864936e-01 5.821148083768127683e-06
4.865786578657866346e-01 5.820807438203821868e-06
4.866886688668867200e-01 5.820465764571867848e-06
4.867986798679868610e-01 5.820123062885721590e-06
4.869086908690869464e-01 5.819779333158894964e-06
4.870187018701870874e-01 5.819434575404930332e-06
4.871287128712871728e-01 5.819088789637423419e-06
4.872387238723872582e-01 5.818741975869997904e-06
4.873487348734873992e-01 5.818394134116343533e-06
4.874587458745874846e-01 5.818045264390161065e-06
4.875687568756876256e-01 5.817695366705225795e-06
4.876787678767877110e-01 5.817344441075335891e-06
4.877887788778878519e-01 5.816992487514344577e-06
4.878987898789879374e-01 5.816639506036133875e-06
4.880088008800880783e-01 5.816285496654642560e-06
4.881188118811881638e-01 5.815930459383847523e-06
4.882288228822882492e-01 5.815574394237768852e-06
4.883388338833883902e-01 5.815217301230471529e-06
4.884488448844884756e-01 5.814859180376062043e-06
4.885588558855886165e-01 5.814500031688690077e-06
4.886688668866887020e-01 5.814139855182558680e-06
4.887788778877888429e-01 5.813778650871898854e-06
4.888888888888889284e-01 5.813416418771000890e-06
4.889988998899890693e-01 5.813053158894189810e-06
4.891089108910891547e-01 5.812688871255828752e-06
4.892189218921892402e-01 5.812323555870355392e-06
4.893289328932893811e-01 5.811957212752215877e-06
4.894389438943894666e-01 5.811589841915911411e-06
4.895489548954896075e-01 5.811221443376010114e-06
4.896589658965896930e-01 5.810852017147090270e-06
4.897689768976898339e-01 5.810481563243799620e-06
4.898789878987899193e-01 5.810110081680823173e-06
4.899889988998900603e-01 5.809737572472889987e-06
4.900990099009901457e-01 5.809364035634779091e-06
4.902090209020902312e-01 5.808989471181306786e-06
4.903190319031903721e-01 5.808613879127335112e-06
4.904290429042904575e-01 5.808237259487786248e-06
4.905390539053905985e-01 5.807859612277622185e-06
4.906490649064906839e-01 5.807480937511826936e-06
4.907590759075908249e-01 5.807101235205467521e-06
4.908690869086909103e-01 5.806720505373628752e-06
4.909790979097910513e-01 5.806338748031456424e-06
4.910891089108911367e-01 5.805955963194143767e-06
4.911991199119912221e-01 5.805572150876915352e-06
4.913091309130913631e-01 5.805187311095049112e-06
4.914191419141914485e-01 5.804801443863883965e-06
4.915291529152915895e-01 5.804414549198788479e-06
4.916391639163916749e-01 5.804026627115180347e-06
4.917491749174918159e-01 5.803637677628528931e-06
4.918591859185919013e-01 5.803247700754347640e-06
4.919691969196920422e-01 5.802856696508200705e-06
4.920792079207921277e-01 5.802464664905698942e-06
4.921892189218922131e-01 5.802071605962487051e-06
4.922992299229923541e-01 5.801677519694274103e-06
4.924092409240924395e-01 5.801282406116819148e-06
4.925192519251925805e-01 5.800886265245916809e-06
4.926292629262926659e-01 5.800489097097404059e-06
4.927392739273928068e-01 5.800090901687183097e-06
4.928492849284928923e-01 5.799691679031199318e-06
4.929592959295930332e-01 5.799291429145434538e-06
4.930693069306931187e-01 5.798890152045934950e-06
4.931793179317932041e-01 5.798487847748781476e-06
4.932893289328933450e-01 5.798084516270117714e-06
4.933993399339934305e-01 5.797680157626120302e-06
4.935093509350935714e-01 5.797274771833025165e-06
4.936193619361936569e-01 5.796868358907114820e-06
4.937293729372937978e-01 5.796460918864718366e-06
4.938393839383938833e-01 5.796052451722217422e-06
4.939493949394939687e-01 5.795642957496035108e-06
4.940594059405941096e-01 5.795232436202658921e-06
4.941694169416941951e-01 5.794820887858606004e-06
4.942794279427943360e-01 5.794408312480459568e-06
4.943894389438944215e-01 5.793994710084851952e-06
4.944994499449945624e-01 5.793580080688445987e-06
4.946094609460946478e-01 5.793164424307977351e-06
4.947194719471947888e-01 5.792747740960220684e-06
4.948294829482948742e-01 5.792330030662003143e-06
4.949394939493949597e-01 5.791911293430203553e-06
4.950495049504951006e-01 5.791491529281738010e-06
4.951595159515951861e-01 5.791070738233596299e-06
4.952695269526953270e-01 5.790648920302801243e-06
4.953795379537954124e-01 5.790226075506435802e-06
4.954895489548955534e-01 5.789802203861622747e-06
4.955995599559956388e-01 5.789377305385555152e-06
4.957095709570957798e-01 5.788951380095449809e-06
4.958195819581958652e-01 5.788524428008599744e-06
4.959295929592959506e-01 5.788096449142336943e-06
4.960396039603960916e-01 5.787667443514047606e-06
4.961496149614961770e-01 5.787237411141167905e-06
4.962596259625963180e-01 5.786806352041188224e-06
4.963696369636964034e-01 5.786374266231654851e-06
4.964796479647965444e-01 5.785941153730149648e-06
4.965896589658966298e-01 5.785507014554329864e-06
4.966996699669967708e-01 5.785071848721885782e-06
4.968096809680968562e-01 5.784635656250561895e-06
4.969196919691969416e-01 5.784198437158173848e-06
4.970297029702970826e-01 5.783760191462570319e-06
4.971397139713971680e-01 5.783320919181658431e-06
4.972497249724973090e-01 5.782880620333402906e-06
4.973597359735973944e-01 5.782439294935805735e-06
4.974697469746975353e-01 5.781996943006945989e-06
4.975797579757976208e-01 5.781553564564933234e-06
4.976897689768977617e-01 5.781109159627954112e-06
4.977997799779978472e-01 5.780663728214221527e-06
4.979097909790979326e-01 5.780217270342026309e-06
4.980198019801980736e-01 5.779769786029694014e-06
4.981298129812981590e-01 5.779321275295618811e-06
4.982398239823982999e-01 5.778871738158246536e-06
4.983498349834983854e-01 5.778421174636062835e-06
4.984598459845985263e-01 5.777969584747621967e-06
4.985698569856986118e-01 5.777516968511532397e-06
4.986798679867987527e-01 5.777063325946452567e-06
4.987898789878988381e-01 5.776608657071097670e-06
4.988998899889989236e-01 5.776152961904232028e-06
4.990099009900990645e-01 5.775696240464683488e-06
4.991199119911991500e-01 5.775238492771329874e-06
4.992299229922992909e-01 5.774779718843106607e-06
4.993399339933993764e-01 5.774319918699003319e-06
4.994499449944995173e-01 5.773859092358064699e-06
4.995599559955996027e-01 5.773397239839387951e-06
4.996699669966997437e-01 5.772934361162142279e-06
4.997799779977998291e-01 5.772470456345522295e-06
4.998899889988999146e-01 5.772005525408809858e-06
5.000000000000000000e-01 5.771539568371325790e-06
5.001100110011001965e-01 5.771072585252447662e-06
5.002200220022002819e-01 5.770604576071622505e-06
5.003300330033003673e-01 5.770135540848332077e-06
5.004400440044004528e-01 5.769665479602136061e-06
5.005500550055006492e-01 5.769194392352645813e-06
5.006600660066007347e-01 5.768722279119511648e-06
5.007700770077008201e-01 5.768249139922465201e-06
5.008800880088009055e-01 5.767774974781283843e-06
5.009900990099009910e-01 5.767299783715805085e-06
5.011001100110011874e-01 5.766823566745918956e-06
5.012101210121012729e-01 5.766346323891586633e-06
5.013201320132013583e-01 5.765868055172804871e-06
5.014301430143014437e-01 5.765388760609653433e-06
5.015401540154016402e-01 5.764908440222249351e-06
5.016501650165017256e-01 5.764427094030784197e-06
5.017601760176018111e-01 5.763944722055491046e-06
5.018701870187018965e-01 5.763461324316681749e-06
5.019801980198019820e-01 5.762976900834713048e-06
5.020902090209021784e-01 5.762491451629996744e-06
5.022002200220022639e-01 5.762004976723014940e-06
5.023102310231023493e-01 5.761517476134303950e-06
5.024202420242024347e-01 5.761028949884461921e-06
5.025302530253026312e-01 5.760539397994139516e-06
5.026402640264027166e-01 5.760048820484057703e-06
5.027502750275028021e-01 5.759557217374992505e-06
5.028602860286028875e-01 5.759064588687768228e-06
5.029702970297029729e-01 5.758570934443288798e-06
5.030803080308031694e-01 5.758076254662507268e-06
5.031903190319032548e-01 5.757580549366437679e-06
5.033003300330033403e-01 5.757083818576150823e-06
5.034103410341034257e-01 5.756586062312787795e-06
5.035203520352036222e-01 5.756087280597550677e-06
5.036303630363037076e-01 5.755587473451688983e-06
5.037403740374037930e-01 5.755086640896522535e-06
5.038503850385038785e-01 5.754584782953438065e-06
5.039603960396039639e-01 5.754081899643867203e-06
5.040704070407041604e-01 5.753577990989321197e-06
5.041804180418042458e-01 5.753073057011357034e-06
5.042904290429043312e-01 5.752567097731608785e-06
5.044004400440044167e-01 5.752060113171761338e-06
5.045104510451046131e-01 5.751552103353563113e-06
5.046204620462046986e-01 5.751043068298831984e-06
5.047304730473047840e-01 5.750533008029434953e-06
5.048404840484048695e-01 5.750021922567319492e-06
5.049504950495049549e-01 5.749509811934478810e-06
5.050605060506051514e-01 5.748996676152978963e-06
5.051705170517052368e-01 5.748482515244946992e-06
5.052805280528053222e-01 5.747967329232576008e-06
5.053905390539054077e-01 5.747451118138104014e-06
5.055005500550054931e-01 5.746933881983862187e-06
5.056105610561056896e-01 5.746415620792225748e-06
5.057205720572057750e-01 5.745896334585642766e-06
5.058305830583058604e-01 5.745376023386608740e-06
5.059405940594059459e-01 5.744854687217709805e-06
5.060506050605061423e-01 5.744332326101572751e-06
5.061606160616062278e-01 5.743808940060903991e-06
5.062706270627063132e-01 5.743284529118468383e-06
5.063806380638063986e-01 5.742759093297090923e-06
5.064906490649064841e-01 5.742232632619667758e-06
5.066006600660066805e-01 5.741705147109156870e-06
5.067106710671067660e-01 5.741176636788599250e-06
5.068206820682068514e-01 5.740647101681066379e-06
5.069306930693069368e-01 5.740116541809722070e-06
5.070407040704071333e-01 5.739584957197788575e-06
5.071507150715072187e-01 5.739052347868550833e-06
5.072607260726073042e-01 5.738518713845369163e-06
5.073707370737073896e-01 5.737984055151653016e-06
5.074807480748074751e-01 5.737448371810901627e-06
5.075907590759076715e-01 5.736911663846654888e-06
5.077007700770077570e-01 5.736373931282544171e-06
5.078107810781078424e-01 5.735835174142249978e-06
5.079207920792079278e-01 5.735295392449523110e-06
5.080308030803081243e-01 5.734754586228189759e-06
5.081408140814082097e-01 5.734212755502141336e-06
5.082508250825082952e-01 5.733669900295317532e-06
5.083608360836083806e-01 5.733126020631763919e-06
5.084708470847084660e-01 5.732581116535554021e-06
5.085808580858086625e-01 5.732035188030852840e-06
5.086908690869087479e-01 5.731488235141889754e-06
5.088008800880088334e-01 5.730940257892959362e-06
5.089108910891089188e-01 5.730391256308425719e-06
5.090209020902091153e-01 5.729841230412721492e-06
5.091309130913092007e-01 5.729290180230351342e-06
5.092409240924092861e-01 5.728738105785880920e-06
5.093509350935093716e-01 5.728185007103951261e-06
5.094609460946094570e-01 5.727630884209277940e-06
5.095709570957096535e-01 5.727075737126632434e-06
5.096809680968097389e-01 5.726519565880871774e-06
5.097909790979098243e-01 5.725962370496906350e-06
5.099009900990099098e-01 5.725404150999732952e-06
5.100110011001101062e-01 5.724844907414397498e-06
5.101210121012101917e-01 5.724284639766046701e-06
5.102310231023102771e-01 5.723723348079867933e-06
5.103410341034103626e-01 5.723161032381138352e-06
5.104510451045104480e-01 5.722597692695197794e-06
5.105610561056106445e-01 5.722033329047457250e-06
5.106710671067107299e-01 5.721467941463401398e-06
5.107810781078108153e-01 5.720901529968587763e-06
5.108910891089109008e-01 5.720334094588637400e-06
5.110011001100110972e-01 5.719765635349257756e-06
5.111111111111111827e-01 5.719196152276224893e-06
5.112211221122112681e-01 5.718625645395359762e-06
5.113311331133113535e-01 5.718054114732598512e-06
5.114411441144114390e-01 5.717481560313924727e-06
5.115511551155116354e-01 5.716907982165388903e-06
5.116611661166117209e-01 5.716333380313140643e-06
5.117711771177118063e-01 5.715757754783372746e-06
5.118811881188118917e-01 5.715181105602377962e-06
5.119911991199120882e-01 5.714603432796497321e-06
5.121012101210121736e-01 5.714024736392167569e-06
5.122112211221122591e-01 5.713445016415882203e-06
5.123212321232123445e-01 5.712864272894226198e-06
5.124312431243124299e-01 5.712282505853835352e-06
5.125412541254126264e-01 5.711699715321440332e-06
5.126512651265127118e-01 5.711115901323835330e-06
5.127612761276127973e-01 5.710531063887900090e-06
5.128712871287128827e-01 5.709945203040574496e-06
5.129812981298130792e-01 5.709358318808881438e-06
5.130913091309131646e-01 5.708770411219924277e-06
5.132013201320132501e-01 5.708181480300872442e-06
5.133113311331133355e-01 5.707591526078974137e-06
5.134213421342134209e-01 5.707000548581558878e-06
5.135313531353136174e-01 5.706408547836018865e-06
5.136413641364137028e-01 5.705815523869837775e-06
5.137513751375137883e-01 5.705221476710567049e-06
5.138613861386138737e-01 5.704626406385835209e-06
5.139713971397140702e-01 5.704030312923350395e-06
5.140814081408141556e-01 5.703433196350893594e-06
5.141914191419142410e-01 5.702835056696334732e-06
5.143014301430143265e-01 5.702235893987592860e-06
5.144114411441144119e-01 5.701635708252700536e-06
5.145214521452146084e-01 5.701034499519746217e-06
5.146314631463146938e-01 5.700432267816899680e-06
5.147414741474147792e-01 5.699829013172414555e-06
5.148514851485148647e-01 5.699224735614608000e-06
5.149614961496150611e-01 5.698619435171892041e-06
5.150715071507151466e-01 5.698013111872759173e-06
5.151815181518152320e-01 5.697405765745755254e-06
5.152915291529153174e-01 5.696797396819541337e-06
5.154015401540154029e-01 5.696188005122829297e-06
5.155115511551155993e-01 5.695577590684419949e-06
5.156215621562156848e-01 5.694966153533196271e-06
5.157315731573157702e-01 5.694353693698117470e-06
5.158415841584158557e-01 5.693740211208230848e-06
5.159515951595160521e-01 5.693125706092652315e-06
5.160616061606161376e-01 5.692510178380579944e-06
5.161716171617162230e-01 5.691893628101301594e-06
5.162816281628163084e-01 5.691276055284180509e-06
5.163916391639163939e-01 5.690657459958657859e-06
5.165016501650165903e-01 5.690037842154257825e-06
5.166116611661166758e-01 5.689417201900587596e-06
5.167216721672167612e-01 5.688795539227340761e-06
5.168316831683168466e-01 5.688172854164282056e-06
5.169416941694170431e-01 5.687549146741266852e-06
5.170517051705171285e-01 5.686924416988227599e-06
5.171617161716172140e-01 5.686298664935180603e-06
5.172717271727172994e-01 5.685671890612225181e-06
5.173817381738173848e-01 5.685044094049549586e-06
5.174917491749175813e-01 5.684415275277409836e-06
5.176017601760176667e-01 5.683785434326157663e-06
5.177117711771177522e-01 5.683154571226236276e-06
5.178217821782178376e-01 5.682522686008146486e-06
5.179317931793180341e-01 5.681889778702493287e-06
5.180418041804181195e-01 5.681255849339969765e-06
5.181518151815182049e-01 5.680620897951327452e-06
5.182618261826182904e-01 5.679984924567425451e-06
5.183718371837183758e-01 5.679347929219208416e-06
5.184818481848185723e-01 5.678709911937691308e-06
5.185918591859186577e-01 5.678070872753984798e-06
5.187018701870187432e-01 5.677430811699276640e-06
5.188118811881188286e-01 5.676789728804854537e-06
5.189218921892190250e-01 5.676147624102071413e-06
5.190319031903191105e-01 5.675504497622381837e-06
5.191419141914191959e-01 5.674860349397330162e-06
5.192519251925192814e-01 5.674215179458524271e-06
5.193619361936193668e-01 5.673568987837684700e-06
5.194719471947195633e-01 5.672921774566602290e-06
5.195819581958196487e-01 5.672273539677155972e-06
5.196919691969197341e-01 5.671624283201328865e-06
5.198019801980198196e-01 5.670974005171170152e-06
5.199119911991200160e-01 5.670322705618826430e-06
5.200220022002201015e-01 5.669670384576533230e-06
5.201320132013201869e-01 5.669017042076601471e-06
5.202420242024202723e-01 5.668362678151458116e-06
5.203520352035203578e-01 5.667707292833591961e-06
5.204620462046205542e-01 5.667050886155588363e-06
5.205720572057206397e-01 5.666393458150126700e-06
5.206820682068207251e-01 5.665735008849970206e-06
5.207920792079208105e-01 5.665075538287981219e-06
5.209020902090208960e-01 5.664415046497098309e-06
5.210121012101210924e-01 5.663753533510346444e-06
5.211221122112211779e-01 5.663090999360865788e-06
5.212321232123212633e-01 5.662427444081858337e-06
5.213421342134213488e-01 5.661762867706642981e-06
5.214521452145215452e-01 5.661097270268605522e-06
5.215621562156216307e-01 5.660430651801238491e-06
5.216721672167217161e-01 5.659763012338110650e-06
5.217821782178218015e-01 5.659094351912903418e-06
5.218921892189218870e-01 5.658424670559369362e-06
5.220022002200220834e-01 5.657753968311367779e-06
5.221122112211221689e-01 5.657082245202835891e-06
5.222222222222222543e-01 5.656409501267819339e-06
5.223322332233223397e-01 5.655735736540439999e-06
5.224422442244225362e-01 5.655060951054928166e-06
5.225522552255226216e-01 5.654385144845605615e-06
5.226622662266227071e-01 5.653708317946865273e-06
5.227722772277227925e-01 5.653030470393216955e-06
5.228822882288228779e-01 5.652351602219263652e-06
5.229922992299230744e-01 5.651671713459683738e-06
5.231023102310231598e-01 5.650990804149267400e-06
5.232123212321232453e-01 5.650308874322892912e-06
5.233223322332233307e-01 5.649625924015539346e-06
5.234323432343235272e-01 5.648941953262267091e-06
5.235423542354236126e-01 5.648256962098239873e-06
5.236523652365236980e-01 5.647570950558722214e-06
5.237623762376237835e-01 5.646883918679064186e-06
5.238723872387238689e-01 5.646195866494720049e-06
5.239823982398240654e-01 5.645506794041228763e-06
5.240924092409241508e-01 5.644816701354233475e-06
5.242024202420242363e-01 5.644125588469481517e-06
5.243124312431243217e-01 5.643433455422800688e-06
5.244224422442245181e-01 5.642740302250129748e-06
5.245324532453246036e-01 5.642046128987490469e-06
5.246424642464246890e-01 5.641350935671013040e-06
5.247524752475247745e-01 5.640654722336929296e-06
5.248624862486248599e-01 5.639957489021549845e-06
5.249724972497250564e-01 5.639259235761308115e-06
5.250825082508251418e-01 5.638559962592717156e-06
5.251925192519252272e-01 5.637859669552399284e-06
5.253025302530253127e-01 5.637158356677064907e-06
5.254125412541255091e-01 5.636456024003532006e-06
5.255225522552255946e-01 5.635752671568719360e-06
5.256325632563256800e-01 5.635048299409647389e-06
5.257425742574257654e-01 5.634342907563417832e-06
5.258525852585258509e-01 5.633636496067258633e-06
5.259625962596260473e-01 5.632929064958476511e-06
5.260726072607261328e-01 5.632220614274494230e-06
5.261826182618262182e-01 5.631511144052821796e-06
5.262926292629263036e-01 5.630800654331083566e-06
5.264026402640265001e-01 5.630089145146997069e-06
5.265126512651265855e-01 5.629376616538384021e-06
5.266226622662266710e-01 5.628663068543166935e-06
5.267326732673267564e-01 5.627948501199374200e-06
5.268426842684268419e-01 5.627232914545126536e-06
5.269526952695270383e-01 5.626516308618658162e-06
5.270627062706271238e-01 5.625798683458301554e-06
5.271727172717272092e-01 5.625080039102502690e-06
5.272827282728272946e-01 5.624360375589780395e-06
5.273927392739274911e-01 5.623639692958794098e-06
5.275027502750275765e-01 5.622917991248288782e-06
5.276127612761276620e-01 5.622195270497108528e-06
5.277227722772277474e-01 5.621471530744215161e-06
5.278327832783278328e-01 5.620746772028667908e-06
5.279427942794280293e-01 5.620020994389631034e-06
5.280528052805281147e-01 5.619294197866373831e-06
5.281628162816282002e-01 5.618566382498279099e-06
5.282728272827282856e-01 5.617837548324818570e-06
5.283828382838284821e-01 5.617107695385580025e-06
5.284928492849285675e-01 5.616376823720264745e-06
5.286028602860286529e-01 5.615644933368669726e-06
5.287128712871287384e-01 5.614912024370703771e-06
5.288228822882288238e-01 5.614178096766369707e-06
5.289328932893290203e-01 5.613443150595799954e-06
5.290429042904291057e-01 5.612707185899224341e-06
5.291529152915291911e-01 5.611970202716967568e-06
5.292629262926292766e-01 5.611232201089479691e-06
5.293729372937294730e-01 5.610493181057320036e-06
5.294829482948295585e-01 5.609753142661141103e-06
5.295929592959296439e-01 5.609012085941713976e-06
5.297029702970297294e-01 5.608270010939921547e-06
5.298129812981298148e-01 5.607526917696750893e-06
5.299229922992300112e-01 5.606782806253299205e-06
5.300330033003300967e-01 5.606037676650770402e-06
5.301430143014301821e-01 5.605291528930495456e-06
5.302530253025302676e-01 5.604544363133890043e-06
5.303630363036304640e-01 5.603796179302499436e-06
5.304730473047305495e-01 5.603046977477974784e-06
5.305830583058306349e-01 5.602296757702071425e-06
5.306930693069307203e-01 5.601545520016669208e-06
5.308030803080308058e-01 5.600793264463753863e-06
5.309130913091310022e-01 5.600039991085411915e-06
5.310231023102310877e-01 5.599285699923864569e-06
5.311331133113311731e-01 5.598530391021428743e-06
5.312431243124312585e-01 5.597774064420537402e-06
5.313531353135314550e-01 5.597016720163747172e-06
5.314631463146315404e-01 5.596258358293712941e-06
5.315731573157316259e-01 5.595498978853206483e-06
5.316831683168317113e-01 5.594738581885128324e-06
5.317931793179317967e-01 5.593977167432469620e-06
5.319031903190319932e-01 5.593214735538357054e-06
5.320132013201320786e-01 5.592451286246014717e-06
5.321232123212321641e-01 5.591686819598804767e-06
5.322332233223322495e-01 5.590921335640182536e-06
5.323432343234324460e-01 5.590154834413723633e-06
5.324532453245325314e-01 5.589387315963131570e-06
5.325632563256326168e-01 5.588618780332212350e-06
5.326732673267327023e-01 5.587849227564897337e-06
5.327832783278327877e-01 5.587078657705230550e-06
5.328932893289329842e-01 5.586307070797372052e-06
5.330033003300330696e-01 5.585534466885603879e-06
5.331133113311331551e-01 5.584760846014325802e-06
5.332233223322332405e-01 5.583986208228046864e-06
5.333333333333334370e-01 5.583210553571401464e-06
5.334433443344335224e-01 5.582433882089147670e-06
5.335533553355336078e-01 5.581656193826150278e-06
5.336633663366336933e-01 5.580877488827406217e-06
5.337733773377337787e-01 5.580097767138019993e-06
5.338833883388339752e-01 5.579317028803216389e-06
5.339933993399340606e-01 5.578535273868350631e-06
5.341034103410341460e-01 5.577752502378896529e-06
5.342134213421342315e-01 5.576968714380436315e-06
5.343234323432344279e-01 5.576183909918687745e-06
5.344334433443345134e-01 5.575398089039478689e-06
5.345434543454345988e-01 5.574611251788765768e-06
5.346534653465346842e-01 5.573823398212625032e-06
5.347634763476347697e-01 5.573034528357245188e-06
5.348734873487349661e-01 5.572244642268957244e-06
5.349834983498350516e-01 5.571453739994205711e-06
5.350935093509351370e-01 5.570661821579546907e-06
5.352035203520352225e-01 5.569868887071677759e-06
5.353135313531354189e-01 5.569074936517405308e-06
5.354235423542355043e-01 5.568279969963667037e-06
5.355335533553355898e-01 5.567483987457530027e-06
5.356435643564356752e-01 5.566686989046179094e-06
5.357535753575357607e-01 5.565888974776916794e-06
5.358635863586359571e-01 5.565089944697185441e-06
5.359735973597360426e-01 5.564289898854543395e-06
5.360836083608361280e-01 5.563488837296675223e-06
5.361936193619362134e-01 5.562686760071397628e-06
5.363036303630362989e-01 5.561883667226648440e-06
5.364136413641364953e-01 5.561079558810492544e-06
5.365236523652365808e-01 5.560274434871125267e-06
5.366336633663366662e-01 5.559468295456857981e-06
5.367436743674367516e-01 5.558661140616147746e-06
5.368536853685369481e-01 5.557852970397565126e-06
5.369636963696370335e-01 5.557043784849818750e-06
5.370737073707371190e-01 5.556233584021737527e-06
5.371837183718372044e-01 5.555422367962279961e-06
5.372937293729372898e-01 5.554610136720536693e-06
5.374037403740374863e-01 5.553796890345731349e-06
5.375137513751375717e-01 5.552982628887214611e-06
5.376237623762376572e-01 5.552167352394457436e-06
5.377337733773377426e-01 5.551351060917080709e-06
5.378437843784379391e-01 5.550533754504813734e-06
5.379537953795380245e-01 5.549715433207539130e-06
5.380638063806381099e-01 5.548896097075253015e-06
5.381738173817381954e-01 5.548075746158093810e-06
5.382838283828382808e-01 5.547254380506325299e-06
5.383938393839384773e-01 5.546432000170355257e-06
5.385038503850385627e-01 5.545608605200701579e-06
5.386138613861386482e-01 5.544784195648043091e-06
5.387238723872387336e-01 5.543958771563171278e-06
5.388338833883389301e-01 5.543132332997013148e-06
5.389438943894390155e-01 5.542304880000648177e-06
5.390539053905391009e-01 5.541476412625273576e-06
5.391639163916391864e-01 5.540646930922211072e-06
5.392739273927392718e-01 5.539816434942942481e-06
5.393839383938394683e-01 5.538984924739074131e-06
5.394939493949395537e-01 5.538152400362336866e-06
5.396039603960396391e-01 5.537318861864619925e-06
5.397139713971397246e-01 5.536484309297925201e-06
5.398239823982399210e-01 5.535648742714409594e-06
5.399339933993400065e-01 5.534812162166357908e-06
5.400440044004400919e-01 5.533974567706194706e-06
5.401540154015401773e-01 5.533135959386479229e-06
5.402640264026402628e-01 5.532296337259920644e-06
5.403740374037404592e-01 5.531455701379339924e-06
5.404840484048405447e-01 5.530614051797724910e-06
5.405940594059406301e-01 5.529771388568194733e-06
5.407040704070407156e-01 5.528927711743992189e-06
5.408140814081409120e-01 5.528083021378521859e-06
5.409240924092409974e-01 5.527237317525317071e-06
5.410341034103410829e-01 5.526390600238049222e-06
5.411441144114411683e-01 5.525542869570536243e-06
5.412541254125412538e-01 5.524694125576734982e-06
5.413641364136414502e-01 5.523844368310740349e-06
5.414741474147415357e-01 5.522993597826793794e-06
5.415841584158416211e-01 5.522141814179279913e-06
5.416941694169417065e-01 5.521289017422720525e-06
5.418041804180419030e-01 5.520435207611780594e-06
5.419141914191419884e-01 5.519580384801273316e-06
5.420242024202420739e-01 5.518724549046156729e-06
5.421342134213421593e-01 5.517867700401518470e-06
5.422442244224422447e-01 5.517009838922604567e-06
5.423542354235424412e-01 5.516150964664806740e-06
5.424642464246425266e-01 5.515291077683644611e-06
5.425742574257426121e-01 5.514430178034809749e-06
5.426842684268426975e-01 5.513568265774102991e-06
5.427942794279428940e-01 5.512705340957513214e-06
5.429042904290429794e-01 5.511841403641144492e-06
5.430143014301430648e-01 5.510976453881255907e-06
5.431243124312431503e-01 5.510110491734257313e-06
5.432343234323432357e-01 5.509243517256705945e-06
5.433443344334434322e-01 5.508375530505302190e-06
5.434543454345435176e-01 5.507506531536902287e-06
5.435643564356436030e-01 5.506636520408495460e-06
5.436743674367436885e-01 5.505765497177240338e-06
5.437843784378438849e-01 5.504893461900428538e-06
5.438943894389439704e-01 5.504020414635509221e-06
5.440044004400440558e-01 5.503146355440074698e-06
5.441144114411441413e-01 5.502271284371878217e-06
5.442244224422442267e-01 5.501395201488818714e-06
5.443344334433444232e-01 5.500518106848937430e-06
5.444444444444445086e-01 5.499640000510443314e-06
5.445544554455445940e-01 5.498760882531677455e-06
5.446644664466446795e-01 5.497880752971156278e-06
5.447744774477448759e-01 5.496999611887526648e-06
5.448844884488449614e-01 5.496117459339610771e-06
5.449944994499450468e-01 5.495234295386350279e-06
5.451045104510451322e-01 5.494350120086879931e-06
5.452145214521452177e-01 5.493464933500464929e-06
5.453245324532454141e-01 5.492578735686529716e-06
5.454345434543454996e-01 5.491691526704652896e-06
5.455445544554455850e-01 5.490803306614567231e-06
5.456545654565456704e-01 5.489914075476166422e-06
5.457645764576458669e-01 5.489023833349494093e-06
5.458745874587459523e-01 5.488132580294759040e-06
5.459845984598460378e-01 5.487240316372309819e-06
5.460946094609461232e-01 5.486347041642669476e-06
5.462046204620462087e-01 5.485452756166510981e-06
5.463146314631464051e-01 5.484557460004663157e-06
5.464246424642464905e-01 5.483661153218114918e-06
5.465346534653465760e-01 5.482763835868017808e-06
5.466446644664466614e-01 5.481865508015676683e-06
5.467546754675468579e-01 5.480966169722559030e-06
5.468646864686469433e-01 5.480065821050289038e-06
5.469746974697470288e-01 5.479164462060654371e-06
5.470847084708471142e-01 5.478262092815602784e-06
5.471947194719471996e-01 5.477358713377238732e-06
5.473047304730473961e-01 5.476454323807832691e-06
5.474147414741474815e-01 5.475548924169813529e-06
5.475247524752475670e-01 5.474642514525779522e-06
5.476347634763476524e-01 5.473735094938484800e-06
5.477447744774478489e-01 5.472826665470834266e-06
5.478547854785479343e-01 5.471917226185933567e-06
5.479647964796480197e-01 5.471006777147008630e-06
5.480748074807481052e-01 5.470095318417481049e-06
5.481848184818481906e-01 5.469182850060913022e-06
5.482948294829483871e-01 5.468269372141050554e-06
5.484048404840484725e-01 5.467354884721795506e-06
5.485148514851485579e-01 5.466439387867219991e-06
5.486248624862486434e-01 5.465522881641556210e-06
5.487348734873488398e-01 5.464605366109210009e-06
5.488448844884489253e-01 5.463686841334750709e-06
5.489548954895490107e-01 5.462767307382914496e-06
5.490649064906490961e-01 5.461846764318597648e-06
5.491749174917491816e-01 5.460925212206886176e-06
5.492849284928493780e-01 5.460002651113015169e-06
5.493949394939494635e-01 5.459079081102389123e-06
5.495049504950495489e-01 5.458154502240598035e-06
5.496149614961496344e-01 5.457228914593382673e-06
5.497249724972498308e-01 5.456302318226667611e-06
5.498349834983499163e-01 5.455374713206540901e-06
5.499449944994500017e-01 5.454446099599271011e-06
5.500550055005500871e-01 5.453516477471277185e-06
5.501650165016501726e-01 5.452585846889176022e-06
5.502750275027503690e-01 5.451654207919734894e-06
5.503850385038504545e-01 5.450721560629913450e-06
5.504950495049505399e-01 5.449787905086825498e-06
5.506050605060506253e-01 5.448853241357772041e-06
5.507150715071508218e-01 5.447917569510226030e-06
5.508250825082509072e-01 5.446980889611824739e-06
5.509350935093509927e-01 5.446043201730401956e-06
5.510451045104510781e-01 5.445104505933938849e-06
5.511551155115511635e-01 5.444164802290610561e-06
5.512651265126513600e-01 5.443224090868769262e-06
5.513751375137514454e-01 5.442282371736929752e-06
5.514851485148515309e-01 5.441339644963805887e-06
5.515951595159516163e-01 5.440395910618262290e-06
5.517051705170517018e-01 5.439451168769354171e-06
5.518151815181518982e-01 5.438505419486326473e-06
5.519251925192519836e-01 5.437558662838594392e-06
5.520352035203520691e-01 5.436610898895738298e-06
5.521452145214521545e-01 5.435662127727537612e-06
5.522552255225523510e-01 5.434712349403939467e-06
5.523652365236524364e-01 5.433761563995084121e-06
5.524752475247525219e-01 5.432809771571281237e-06
5.525852585258526073e-01 5.431856972203021744e-06
5.526952695269526927e-01 5.430903165960987154e-06
5.528052805280528892e-01 5.429948352916040243e-06
5.529152915291529746e-01 5.428992533139217429e-06
5.530253025302530601e-01 5.428035706701742325e-06
5.531353135313531455e-01 5.427077873675029973e-06
5.532453245324533420e-01 5.426119034130663973e-06
5.533553355335534274e-01 5.425159188140432909e-06
5.534653465346535128e-01 5.424198335776294772e-06
5.535753575357535983e-01 5.423236477110396439e-06
5.536853685368536837e-01 5.422273612215076218e-06
5.537953795379538802e-01 5.421309741162846906e-06
5.539053905390539656e-01 5.420344864026421199e-06
5.540154015401540510e-01 5.419378980878690518e-06
5.541254125412541365e-01 5.418412091792738558e-06
5.542354235423543329e-01 5.417444196841837906e-06
5.543454345434544184e-01 5.416475296099445800e-06
5.544554455445545038e-01 5.415505389639205824e-06
5.545654565456545892e-01 5.414534477534962312e-06
5.546754675467546747e-01 5.413562559860740861e-06
5.547854785478548711e-01 5.412589636690761039e-06
5.548954895489549566e-01 5.411615708099428760e-06
5.550055005500550420e-01 5.410640774161352382e-06
5.551155115511551275e-01 5.409664834951315595e-06
5.552255225522553239e-01 5.408687890544309615e-06
5.553355335533554094e-01 5.407709941015510311e-06
5.554455445544554948e-01 5.406730986440291755e-06
5.555555555555555802e-01 5.405751026894216909e-06
5.556655665566556657e-01 5.404770062453049484e-06
5.557755775577558621e-01 5.403788093192736148e-06
5.558855885588559476e-01 5.402805119189431090e-06
5.559955995599560330e-01 5.401821140519481626e-06
5.561056105610561184e-01 5.400836157259428195e-06
5.562156215621563149e-01 5.399850169486007746e-06
5.563256325632564003e-01 5.398863177276159669e-06
5.564356435643564858e-01 5.397875180707013938e-06
5.565456545654565712e-01 5.396886179855899580e-06
5.566556655665566566e-01 5.395896174800355683e-06
5.567656765676568531e-01 5.394905165618102603e-06
5.568756875687569385e-01 5.393913152387075842e-06
5.569856985698570240e-01 5.392920135185400635e-06
5.570957095709571094e-01 5.391926114091408898e-06
5.572057205720573059e-01 5.390931089183629900e-06
5.573157315731573913e-01 5.389935060540795354e-06
5.574257425742574767e-01 5.388938028241849578e-06
5.575357535753575622e-01 5.387939992365916461e-06
5.576457645764576476e-01 5.386940952992340967e-06
5.577557755775578441e-01 5.385940910200670501e-06
5.578657865786579295e-01 5.384939864070647286e-06
5.579757975797580150e-01 5.383937814682229537e-06
5.580858085808581004e-01 5.382934762115571984e-06
5.581958195819582969e-01 5.381930706451041959e-06
5.583058305830583823e-01 5.380925647769200765e-06
5.584158415841584677e-01 5.379919586150838405e-06
5.585258525852585532e-01 5.378912521676922759e-06
5.586358635863586386e-01 5.377904454428659722e-06
5.587458745874588351e-01 5.376895384487431373e-06
5.588558855885589205e-01 5.375885311934862888e-06
5.589658965896590059e-01 5.374874236852759863e-06
5.590759075907590914e-01 5.373862159323152356e-06
5.591859185918592878e-01 5.372849079428279644e-06
5.592959295929593733e-01 5.371834997250586831e-06
5.594059405940594587e-01 5.370819912872740945e-06
5.595159515951595441e-01 5.369803826377601289e-06
5.596259625962596296e-01 5.368786737848257561e-06
5.597359735973598260e-01 5.367768647368001899e-06
5.598459845984599115e-01 5.366749555020350057e-06
5.599559955995599969e-01 5.365729460889018536e-06
5.600660066006600823e-01 5.364708365057953384e-06
5.601760176017602788e-01 5.363686267611293771e-06
5.602860286028603642e-01 5.362663168633424508e-06
5.603960396039604497e-01 5.361639068208919294e-06
5.605060506050605351e-01 5.360613966422579678e-06
5.606160616061606206e-01 5.359587863359429135e-06
5.607260726072608170e-01 5.358560759104695272e-06
5.608360836083609025e-01 5.357532653743837785e-06
5.609460946094609879e-01 5.356503547362531515e-06
5.610561056105610733e-01 5.355473440046661367e-06
5.611661166116612698e-01 5.354442331882338406e-06
5.612761276127613552e-01 5.353410222955897310e-06
5.613861386138614407e-01 5.352377113353894684e-06
5.614961496149615261e-01 5.351343003163097194e-06
5.616061606160616115e-01 5.350307892470506136e-06
5.617161716171618080e-01 5.349271781363343032e-06
5.618261826182618934e-01 5.348234669929041165e-06
5.619361936193619789e-01 5.347196558255266751e-06
5.620462046204620643e-01 5.346157446429922328e-06
5.621562156215622608e-01 5.345117334541101017e-06
5.622662266226623462e-01 5.344076222677155977e-06
5.623762376237624316e-01 5.343034110926653820e-06
5.624862486248625171e-01 5.341990999378380540e-06
5.625962596259626025e-01 5.340946888121359299e-06
5.627062706270627990e-01 5.339901777244826713e-06
5.628162816281628844e-01 5.338855666838270119e-06
5.629262926292629698e-01 5.337808556991388610e-06
5.630363036303630553e-01 5.336760447794109136e-06
5.631463146314632517e-01 5.335711339336600046e-06
5.632563256325633372e-01 5.334661231709247379e-06
5.633663366336634226e-01 5.333610125002683661e-06
5.634763476347635081e-01 5.332558019307757411e-06
5.635863586358635935e-01 5.331504914715551776e-06
5.636963696369637900e-01 5.330450811317398082e-06
5.638063806380638754e-01 5.329395709204841110e-06
5.639163916391639608e-01 5.328339608469666197e-06
5.640264026402640463e-01 5.327282509203903473e-06
5.641364136413642427e-01 5.326224411499797367e-06
5.642464246424643282e-01 5.325165315449848111e-06
5.643564356435644136e-01 5.324105221146781250e-06
5.644664466446644990e-01 5.323044128683557803e-06
5.645764576457645845e-01 5.321982038153391203e-06
5.646864686468647809e-01 5.320918949649706645e-06
5.647964796479648664e-01 5.319854863266190208e-06
5.649064906490649518e-01 5.318789779096763445e-06
5.650165016501650372e-01 5.317723697235570680e-06
5.651265126512652337e-01 5.316656617777031524e-06
5.652365236523653191e-01 5.315588540815756168e-06
5.653465346534654046e-01 5.314519466446643643e-06
5.654565456545654900e-01 5.313449394764812361e-06
5.655665566556655754e-01 5.312378325865631454e-06
5.656765676567657719e-01 5.311306259844695368e-06
5.657865786578658573e-01 5.310233196797868751e-06
5.658965896589659428e-01 5.309159136821246642e-06
5.660066006600660282e-01 5.308084080011166335e-06
5.661166116611662247e-01 5.307008026464213302e-06
5.662266226622663101e-01 5.305930976277228821e-06
5.663366336633663956e-01 5.304852929547290489e-06
5.664466446644664810e-01 5.303773886371723241e-06
5.665566556655665664e-01 5.302693846848112894e-06
5.666666666666667629e-01 5.301612811074271426e-06
5.667766776677668483e-01 5.300530779148286945e-06
5.668866886688669338e-01 5.299447751168475414e-06
5.669966996699670192e-01 5.298363727233413678e-06
5.671067106710672157e-01 5.297278707441936931e-06
5.672167216721673011e-01 5.296192691893111606e-06
5.673267326732673865e-01 5.295105680686280267e-06
5.674367436743674720e-01 5.294017673921022648e-06
5.675467546754675574e-01 5.292928671697178524e-06
5.676567656765677539e-01 5.291838674114835001e-06
5.677667766776678393e-01 5.290747681274346848e-06
5.678767876787679247e-01 5.289655693276322946e-06
5.679867986798680102e-01 5.288562710221615272e-06
5.680968096809680956e-01 5.287468732211334996e-06
5.682068206820682921e-01 5.286373759346868573e-06
5.683168316831683775e-01 5.285277791729849794e-06
5.684268426842684629e-01 5.284180829462162321e-06
5.685368536853685484e-01 5.283082872645971882e-06
5.686468646864687448e-01 5.281983921383676288e-06
5.687568756875688303e-01 5.280883975777952027e-06
5.688668866886689157e-01 5.279783035931740707e-06
5.689768976897690012e-01 5.278681101948238893e-06
5.690869086908690866e-01 5.277578173930898106e-06
5.691969196919692831e-01 5.276474251983446003e-06
5.693069306930693685e-01 5.275369336209871970e-06
5.694169416941694539e-01 5.274263426714424587e-06
5.695269526952695394e-01 5.273156523601627721e-06
5.696369636963697358e-01 5.272048626976261887e-06
5.697469746974698213e-01 5.270939736943383736e-06
5.698569856985699067e-01 5.269829853608298097e-06
5.699669966996699921e-01 5.268718977076607956e-06
5.700770077007700776e-01 5.267607107454162786e-06
5.701870187018702740e-01 5.266494244847088191e-06
5.702970297029703595e-01 5.265380389361777438e-06
5.704070407040704449e-01 5.264265541104896540e-06
5.705170517051705303e-01 5.263149700183391877e-06
5.706270627062707268e-01 5.262032866704465633e-06
5.707370737073708122e-01 5.260915040775606287e-06
5.708470847084708977e-01 5.259796222504570832e-06
5.709570957095709831e-01 5.258676411999385614e-06
5.710671067106710685e-01 5.257555609368362430e-06
5.711771177117712650e-01 5.256433814720079044e-06
5.712871287128713504e-01 5.255311028163396980e-06
5.713971397139714359e-01 5.254187249807458126e-06
5.715071507150715213e-01 5.253062479761666951e-06
5.716171617161717178e-01 5.251936718135715069e-06
5.717271727172718032e-01 5.250809965039584627e-06
5.718371837183718887e-01 5.249682220583516115e-06
5.719471947194719741e-01 5.248553484878052415e-06
5.720572057205720595e-01 5.247423758033992213e-06
5.721672167216722560e-01 5.246293040162441668e-06
5.722772277227723414e-01 5.245161331374777141e-06
5.723872387238724269e-01 5.244028631782663834e-06
5.724972497249725123e-01 5.242894941498041386e-06
5.726072607260727088e-01 5.241760260633143355e-06
5.727172717271727942e-01 5.240624589300486211e-06
5.728272827282728796e-01 5.239487927612874413e-06
5.729372937293729651e-01 5.238350275683395331e-06
5.730473047304730505e-01 5.237211633625428559e-06
5.731573157315732470e-01 5.236072001552645072e-06
5.732673267326733324e-01 5.234931379578987741e-06
5.733773377337734178e-01 5.233789767818713689e-06
5.734873487348735033e-01 5.232647166386355322e-06
5.735973597359736997e-01 5.231503575396738968e-06
5.737073707370737852e-01 5.230358994964992498e-06
5.738173817381738706e-01 5.229213425206519068e-06
5.739273927392739560e-01 5.228066866237031849e-06
5.740374037403740415e-01 5.226919318172535393e-06
5.741474147414742379e-01 5.225770781129311228e-06
5.742574257425743234e-01 5.224621255223965299e-06
5.743674367436744088e-01 5.223470740573387305e-06
5.744774477447744943e-01 5.222319237294752396e-06
5.745874587458746907e-01 5.221166745505554207e-06
5.746974697469747762e-01 5.220013265323572667e-06
5.748074807480748616e-01 5.218858796866899418e-06
5.749174917491749470e-01 5.217703340253909854e-06
5.750275027502750325e-01 5.216546895603290232e-06
5.751375137513752289e-01 5.215389463034034281e-06
5.752475247524753144e-01 5.214231042665424570e-06
5.753575357535753998e-01 5.213071634617057068e-06
5.754675467546754852e-01 5.211911239008830983e-06
5.755775577557756817e-01 5.210749855960946220e-06
5.756875687568757671e-01 5.209587485593911849e-06
5.757975797579758526e-01 5.208424128028546956e-06
5.759075907590759380e-01 5.207259783385978101e-06
5.760176017601760234e-01 5.206094451787626608e-06
5.761276127612762199e-01 5.204928133355240759e-06
5.762376237623763053e-01 5.203760828210861908e-06
5.763476347634763908e-01 5.202592536476862598e-06
5.764576457645764762e-01 5.201423258275906753e-06
5.765676567656766727e-01 5.200252993730981016e-06
5.766776677667767581e-01 5.199081742965379502e-06
5.767876787678768435e-01 5.197909506102716506e-06
5.768976897689769290e-01 5.196736283266921418e-06
5.770077007700770144e-01 5.195562074582224326e-06
5.771177117711772109e-01 5.194386880173191588e-06
5.772277227722772963e-01 5.193210700164696191e-06
5.773377337733773818e-01 5.192033534681928756e-06
5.774477447744774672e-01 5.190855383850394155e-06
5.775577557755776636e-01 5.189676247795938615e-06
5.776677667766777491e-01 5.188496126644695505e-06
5.777777777777778345e-01 5.187315020523145480e-06
5.778877887788779200e-01 5.186132929558079207e-06
5.779977997799780054e-01 5.184949853876609227e-06
5.781078107810782019e-01 5.183765793606180116e-06
5.782178217821782873e-01 5.182580748874555784e-06
5.783278327832783727e-01 5.181394719809826247e-06
5.784378437843784582e-01 5.180207706540395770e-06
5.785478547854786546e-01 5.179019709195022679e-06
5.786578657865787401e-01 5.177830727902766842e-06
5.787678767876788255e-01 5.176640762793027790e-06
5.788778877887789109e-01 5.175449813995538782e-06
5.789878987898789964e-01 5.174257881640354104e-06
5.790979097909791928e-01 5.173064965857861773e-06
5.792079207920792783e-01 5.171871066778790313e-06
5.793179317931793637e-01 5.170676184534179955e-06
5.794279427942794491e-01 5.169480319255431769e-06
5.795379537953796456e-01 5.168283471074261071e-06
5.796479647964797310e-01 5.167085640122724534e-06
5.797579757975798165e-01 5.165886826533227805e-06
5.798679867986799019e-01 5.164687030438484855e-06
5.799779977997799874e-01 5.163486251971579807e-06
5.800880088008801838e-01 5.162284491265910184e-06
5.801980198019802692e-01 5.161081748455229265e-06
5.803080308030803547e-01 5.159878023673620673e-06
5.804180418041804401e-01 5.158673317055524629e-06
5.805280528052806366e-01 5.157467628735698993e-06
5.806380638063807220e-01 5.156260958849270084e-06
5.807480748074808075e-01 5.155053307531694565e-06
5.808580858085808929e-01 5.153844674918778920e-06
5.809680968096809783e-01 5.152635061146670146e-06
5.810781078107811748e-01 5.151424466351866752e-06
5.811881188118812602e-01 5.150212890671217078e-06
5.812981298129813457e-01 5.149000334241910813e-06
5.814081408140814311e-01 5.147786797201496792e-06
5.815181518151816276e-01 5.146572279687860966e-06
5.816281628162817130e-01 5.145356781839258595e-06
5.817381738173817984e-01 5.144140303794282056e-06
5.818481848184818839e-01 5.142922845691882870e-06
5.819581958195819693e-01 5.141704407671363226e-06
5.820682068206821658e-01 5.140484989872384460e-06
5.821782178217822512e-01 5.139264592434965352e-06
5.822882288228823366e-01 5.138043215499477897e-06
5.823982398239824221e-01 5.136820859206649842e-06
5.825082508250826185e-01 5.135597523697574854e-06
5.826182618261827040e-01 5.134373209113695576e-06
5.827282728272827894e-01 5.133147915596829040e-06
5.828382838283828749e-01 5.131921643289137869e-06
5.829482948294829603e-01 5.130694392333165001e-06
5.830583058305831567e-01 5.129466162871795578e-06
5.831683168316832422e-01 5.128236955048306917e-06
5.832783278327833276e-01 5.127006769006310913e-06
5.833883388338834131e-01 5.125775604889812484e-06
5.834983498349834985e-01 5.124543462843158750e-06
5.836083608360836950e-01 5.123310343011087313e-06
5.837183718371837804e-01 5.122076245538697458e-06
5.838283828382838658e-01 5.120841170571445917e-06
5.839383938393839513e-01 5.119605118255184142e-06
5.840484048404841477e-01 5.118368088736113406e-06
5.841584158415842332e-01 5.117130082160823772e-06
5.842684268426843186e-01 5.115891098676268682e-06
5.843784378437844040e-01 5.114651138429781892e-06
5.844884488448844895e-01 5.113410201569074090e-06
5.845984598459846859e-01 5.112168288242226965e-06
5.847084708470847714e-01 5.110925398597714380e-06
5.848184818481848568e-01 5.109681532784369341e-06
5.849284928492849422e-01 5.108436690951416185e-06
5.850385038503851387e-01 5.107190873248459564e-06
5.851485148514852241e-01 5.105944079825478519e-06
5.852585258525853096e-01 5.104696310832854435e-06
5.853685368536853950e-01 5.103447566421327833e-06
5.854785478547854805e-01 5.102197846742040734e-06
5.855885588558856769e-01 5.100947151946512931e-06
5.856985698569857623e-01 5.099695482186658937e-06
5.858085808580858478e-01 5.098442837614773581e-06
5.859185918591859332e-01 5.097189218383545564e-06
5.860286028602861297e-01 5.095934624646049833e-06
5.861386138613862151e-01 5.094679056555755205e-06
5.862486248624863006e-01 5.093422514266527756e-06
5.863586358635863860e-01 5.092164997932610492e-06
5.864686468646864714e-01 5.090906507708660618e-06
5.865786578657866679e-01 5.089647043749710573e-06
5.866886688668867533e-01 5.088386606211208693e-06
5.867986798679868388e-01 5.087125195248982779e-06
5.869086908690869242e-01 5.085862811019275685e-06
5.870187018701871207e-01 5.084599453678716505e-06
5.871287128712872061e-01 5.083335123384339221e-06
5.872387238723872915e-01 5.082069820293580151e-06
5.873487348734873770e-01 5.080803544564280497e-06
5.874587458745874624e-01 5.079536296354678720e-06
5.875687568756876589e-01 5.078268075823421549e-06
5.876787678767877443e-01 5.076998883129567372e-06
5.877887788778878297e-01 5.075728718432566754e-06
5.878987898789879152e-01 5.074457581892295468e-06
5.880088008800881116e-01 5.073185473669021466e-06
5.881188118811881971e-01 5.071912393923439604e-06
5.882288228822882825e-01 5.070638342816641996e-06
5.883388338833883680e-01 5.069363320510136649e-06
5.884488448844884534e-01 5.068087327165853392e-06
5.885588558855886498e-01 5.066810362946126937e-06
5.886688668866887353e-01 5.065532428013703653e-06
5.887788778877888207e-01 5.064253522531765285e-06
5.888888888888889062e-01 5.062973646663892530e-06
5.889988998899891026e-01 5.061692800574093835e-06
5.891089108910891881e-01 5.060410984426797778e-06
5.892189218921892735e-01 5.059128198386847981e-06
5.893289328932893589e-01 5.057844442619516667e-06
5.894389438943894444e-01 5.056559717290498727e-06
5.895489548954896408e-01 5.055274022565906638e-06
5.896589658965897263e-01 5.053987358612290795e-06
5.897689768976898117e-01 5.052699725596619180e-06
5.898789878987898971e-01 5.051411123686292608e-06
5.899889988998900936e-01 5.050121553049133717e-06
5.900990099009901790e-01 5.048831013853403060e-06
5.902090209020902645e-01 5.047539506267787250e-06
5.903190319031903499e-01 5.046247030461409120e-06
5.904290429042904353e-01 5.044953586603825184e-06
5.905390539053906318e-01 5.043659174865029024e-06
5.906490649064907172e-01 5.042363795415440283e-06
5.907590759075908027e-01 5.041067448425923294e-06
5.908690869086908881e-01 5.039770134067781998e-06
5.909790979097910846e-01 5.038471852512758257e-06
5.910891089108911700e-01 5.037172603933030150e-06
5.911991199119912554e-01 5.035872388501228076e-06
5.913091309130913409e-01 5.034571206390413570e-06
5.914191419141914263e-01 5.033269057774098790e-06
5.915291529152916228e-01 5.031965942826238894e-06
5.916391639163917082e-01 5.030661861721247282e-06
5.917491749174917937e-01 5.029356814633960024e-06
5.918591859185918791e-01 5.028050801739687531e-06
5.919691969196920756e-01 5.026743823214179821e-06
5.920792079207921610e-01 5.025435879233638382e-06
5.921892189218922464e-01 5.024126969974711935e-06
5.922992299229923319e-01 5.022817095614516763e-06
5.924092409240924173e-01 5.021506256330618924e-06
5.925192519251926138e-01 5.020194452301035098e-06
5.926292629262926992e-01 5.018881683704236821e-06
5.927392739273927846e-01 5.017567950719175049e-06
5.928492849284928701e-01 5.016253253525237808e-06
5.929592959295930665e-01 5.014937592302284075e-06
5.930693069306931520e-01 5.013620967230638692e-06
5.931793179317932374e-01 5.012303378491090679e-06
5.932893289328933228e-01 5.010984826264881369e-06
5.933993399339934083e-01 5.009665310733728975e-06
5.935093509350936047e-01 5.008344832079821815e-06
5.936193619361936902e-01 5.007023390485809838e-06
5.937293729372937756e-01 5.005700986134818178e-06
5.938393839383938611e-01 5.004377619210442921e-06
5.939493949394940575e-01 5.003053289896752798e-06
5.940594059405941429e-01 5.001727998378284099e-06
5.941694169416942284e-01 5.000401744840060161e-06
5.942794279427943138e-01 4.999074529467571882e-06
5.943894389438943993e-01 4.997746352446795510e-06
5.944994499449945957e-01 4.996417213964174008e-06
5.946094609460946812e-01 4.995087114206642465e-06
5.947194719471947666e-01 4.993756053361623015e-06
5.948294829482948520e-01 4.992424031617000270e-06
5.949394939493950485e-01 4.991091049161159440e-06
5.950495049504951339e-01 4.989757106182970239e-06
5.951595159515952194e-01 4.988422202871779257e-06
5.952695269526953048e-01 4.987086339417443848e-06
5.953795379537953902e-01 4.985749516010288927e-06
5.954895489548955867e-01 4.984411732841130688e-06
5.955995599559956721e-01 4.983072990101293546e-06
5.957095709570957576e-01 4.981733287982595733e-06
5.958195819581958430e-01 4.980392626677324742e-06
5.959295929592960395e-01 4.979051006378290681e-06
5.960396039603961249e-01 4.977708427278800869e-06
5.961496149614962103e-01 4.976364889572644585e-06
5.962596259625962958e-01 4.975020393454126953e-06
5.963696369636963812e-01 4.973674939118050304e-06
5.964796479647965777e-01 4.972328526759715024e-06
5.965896589658966631e-01 4.970981156574933108e-06
5.966996699669967485e-01 4.969632828760028158e-06
5.968096809680968340e-01 4.968283543511818445e-06
5.969196919691970304e-01 4.966933301027638928e-06
5.970297029702971159e-01 4.965582101505331092e-06
5.971397139713972013e-01 4.964229945143256501e-06
5.972497249724972868e-01 4.962876832140277315e-06
5.973597359735973722e-01 4.961522762695781703e-06
5.974697469746975687e-01 4.960167737009666898e-06
5.975797579757976541e-01 4.958811755282352754e-06
5.976897689768977395e-01 4.957454817714769886e-06
5.977997799779978250e-01 4.956096924508385080e-06
5.979097909790980214e-01 4.954738075865160638e-06
5.980198019801981069e-01 4.953378271987615360e-06
5.981298129812981923e-01 4.952017513078766950e-06
5.982398239823982777e-01 4.950655799342175214e-06
5.983498349834983632e-01 4.949293130981908176e-06
5.984598459845985596e-01 4.947929508202581890e-06
5.985698569856986451e-01 4.946564931209340115e-06
5.986798679867987305e-01 4.945199400207851766e-06
5.987898789878988159e-01 4.943832915404321932e-06
5.988998899889989014e-01 4.942465477005496109e-06
5.990099009900990978e-01 4.941097085218642412e-06
5.991199119911991833e-01 4.939727740251586305e-06
5.992299229922992687e-01 4.938357442312675022e-06
5.993399339933993542e-01 4.936986191610812299e-06
5.994499449944995506e-01 4.935613988355422797e-06
5.995599559955996360e-01 4.934240832756507159e-06
5.996699669966997215e-01 4.932866725024581026e-06
5.997799779977998069e-01 4.931491665370726701e-06
5.998899889988998924e-01 4.930115654006563508e-06
6.000000000000000888e-01 4.928738691144265577e-06
6.001100110011001743e-01 4.927360776996563539e-06
6.002200220022002597e-01 4.925981911776732666e-06
6.003300330033003451e-01 4.924602095698608967e-06
6.004400440044005416e-01 4.923221328976580716e-06
6.005500550055006270e-01 4.921839611825599464e-06
6.006600660066007125e-01 4.920456944461169028e-06
6.007700770077007979e-01 4.919073327099364125e-06
6.008800880088008833e-01 4.917688759956811736e-06
6.009900990099010798e-01 4.916303243250706355e-06
6.011001100110011652e-01 4.914916777198815073e-06
6.012101210121012507e-01 4.913529362019464865e-06
6.013201320132013361e-01 4.912140997931553609e-06
6.014301430143015326e-01 4.910751685154549236e-06
6.015401540154016180e-01 4.909361423908492271e-06
6.016501650165017034e-01 4.907970214414003456e-06
6.017601760176017889e-01 4.906578056892271047e-06
6.018701870187018743e-01 4.905184951565052503e-06
6.019801980198020708e-01 4.903790898654711762e-06
6.020902090209021562e-01 4.902395898384167566e-06
6.022002200220022416e-01 4.900999950976925651e-06
6.023102310231023271e-01 4.899603056657081290e-06
6.024202420242025235e-01 4.898205215649314207e-06
6.025302530253026090e-01 4.896806428178886038e-06
6.026402640264026944e-01 4.895406694471653037e-06
6.027502750275027799e-01 4.894006014754058449e-06
6.028602860286028653e-01 4.892604389253138446e-06
6.029702970297030618e-01 4.891201818196522967e-06
6.030803080308031472e-01 4.889798301812439112e-06
6.031903190319032326e-01 4.888393840329703512e-06
6.033003300330033181e-01 4.886988433977745207e-06
6.034103410341035145e-01 4.885582082986581075e-06
6.035203520352036000e-01 4.884174787586831083e-06
6.036303630363036854e-01 4.882766548009733532e-06
6.037403740374037708e-01 4.881357364487112022e-06
6.038503850385038563e-01 4.879947237251413568e-06
6.039603960396040527e-01 4.878536166535684041e-06
6.040704070407041382e-01 4.877124152573589337e-06
6.041804180418042236e-01 4.875711195599400135e-06
6.042904290429043090e-01 4.874297295848002058e-06
6.044004400440045055e-01 4.872882453554904995e-06
6.045104510451045909e-01 4.871466668956228698e-06
6.046204620462046764e-01 4.870049942288711251e-06
6.047304730473047618e-01 4.868632273789719238e-06
6.048404840484048473e-01 4.867213663697240966e-06
6.049504950495050437e-01 4.865794112249884769e-06
6.050605060506051291e-01 4.864373619686889173e-06
6.051705170517052146e-01 4.862952186248124592e-06
6.052805280528053000e-01 4.861529812174089090e-06
6.053905390539054965e-01 4.860106497705903302e-06
6.055005500550055819e-01 4.858682243085341770e-06
6.056105610561056674e-01 4.857257048554805844e-06
6.057205720572057528e-01 4.855830914357321979e-06
6.058305830583058382e-01 4.854403840736577322e-06
6.059405940594060347e-01 4.852975827936884124e-06
6.060506050605061201e-01 4.851546876203212786e-06
6.061606160616062056e-01 4.850116985781159663e-06
6.062706270627062910e-01 4.848686156916997043e-06
6.063806380638064875e-01 4.847254389857605384e-06
6.064906490649065729e-01 4.845821684850557171e-06
6.066006600660066583e-01 4.844388042144053386e-06
6.067106710671067438e-01 4.842953461986954002e-06
6.068206820682068292e-01 4.841517944628781374e-06
6.069306930693070257e-01 4.840081490319701600e-06
6.070407040704071111e-01 4.838644099310569416e-06
6.071507150715071965e-01 4.837205771852872293e-06
6.072607260726072820e-01 4.835766508198773634e-06
6.073707370737074784e-01 4.834326308601106843e-06
6.074807480748075639e-01 4.832885173313368554e-06
6.075907590759076493e-01 4.831443102589725401e-06
6.077007700770077347e-01 4.830000096685019952e-06
6.078107810781078202e-01 4.828556155854763931e-06
6.079207920792080166e-01 4.827111280355150924e-06
6.080308030803081021e-01 4.825665470443038589e-06
6.081408140814081875e-01 4.824218726375986775e-06
6.082508250825082730e-01 4.822771048412218559e-06
6.083608360836084694e-01 4.821322436810647348e-06
6.084708470847085549e-01 4.819872891830873496e-06
6.085808580858086403e-01 4.818422413733182602e-06
6.086908690869087257e-01 4.816971002778557376e-06
6.088008800880088112e-01 4.815518659228658155e-06
6.089108910891090076e-01 4.814065383345855088e-06
6.090209020902090931e-01 4.812611175393206962e-06
6.091309130913091785e-01 4.811156035634467978e-06
6.092409240924092639e-01 4.809699964334099610e-06
6.093509350935094604e-01 4.808242961757251970e-06
6.094609460946095458e-01 4.806785028169801923e-06
6.095709570957096313e-01 4.805326163838315821e-06
6.096809680968097167e-01 4.803866369030068981e-06
6.097909790979098021e-01 4.802405644013054156e-06
6.099009900990099986e-01 4.800943989055972221e-06
6.100110011001100840e-01 4.799481404428242333e-06
6.101210121012101695e-01 4.798017890399996005e-06
6.102310231023102549e-01 4.796553447242087268e-06
6.103410341034104514e-01 4.795088075226083355e-06
6.104510451045105368e-01 4.793621774624296041e-06
6.105610561056106222e-01 4.792154545709742681e-06
6.106710671067107077e-01 4.790686388756166534e-06
6.107810781078107931e-01 4.789217304038057945e-06
6.108910891089109896e-01 4.787747291830621307e-06
6.110011001100110750e-01 4.786276352409808943e-06
6.111111111111111605e-01 4.784804486052303316e-06
6.112211221122112459e-01 4.783331693035522118e-06
6.113311331133114424e-01 4.781857973637628428e-06
6.114411441144115278e-01 4.780383328137532406e-06
6.115511551155116132e-01 4.778907756814879439e-06
6.116611661166116987e-01 4.777431259950068774e-06
6.117711771177117841e-01 4.775953837824245891e-06
6.118811881188119806e-01 4.774475490719315215e-06
6.119911991199120660e-01 4.772996218917924016e-06
6.121012101210121514e-01 4.771516022703489519e-06
6.122112211221122369e-01 4.770034902360174336e-06
6.123212321232124333e-01 4.768552858172906800e-06
6.124312431243125188e-01 4.767069890427387733e-06
6.125412541254126042e-01 4.765585999410075210e-06
6.126512651265126896e-01 4.764101185408186244e-06
6.127612761276127751e-01 4.762615448709728977e-06
6.128712871287129715e-01 4.761128789603462872e-06
6.129812981298130570e-01 4.759641208378936822e-06
6.130913091309131424e-01 4.758152705326469678e-06
6.132013201320132278e-01 4.756663280737164639e-06
6.133113311331134243e-01 4.755172934902901637e-06
6.134213421342135097e-01 4.753681668116350884e-06
6.135313531353135952e-01 4.752189480670963555e-06
6.136413641364136806e-01 4.750696372860986192e-06
6.137513751375137661e-01 4.749202344981448840e-06
6.138613861386139625e-01 4.747707397328181143e-06
6.139713971397140480e-01 4.746211530197803877e-06
6.140814081408141334e-01 4.744714743887744190e-06
6.141914191419142188e-01 4.743217038696223747e-06
6.143014301430143043e-01 4.741718414922272285e-06
6.144114411441145007e-01 4.740218872865720832e-06
6.145214521452145862e-01 4.738718412827208486e-06
6.146314631463146716e-01 4.737217035108194273e-06
6.147414741474147570e-01 4.735714740010943594e-06
6.148514851485149535e-01 4.734211527838531614e-06
6.149614961496150389e-01 4.732707398894861897e-06
6.150715071507151244e-01 4.731202353484663014e-06
6.151815181518152098e-01 4.729696391913470762e-06
6.152915291529152952e-01 4.728189514487661193e-06
6.154015401540154917e-01 4.726681721514430286e-06
6.155115511551155771e-01 4.725173013301804115e-06
6.156215621562156626e-01 4.723663390158658326e-06
6.157315731573157480e-01 4.722152852394680023e-06
6.158415841584159445e-01 4.720641400320410965e-06
6.159515951595160299e-01 4.719129034247238252e-06
6.160616061606161153e-01 4.717615754487370605e-06
6.161716171617162008e-01 4.716101561353894272e-06
6.162816281628162862e-01 4.714586455160718815e-06
6.163916391639164827e-01 4.713070436222612689e-06
6.165016501650165681e-01 4.711553504855206628e-06
6.166116611661166536e-01 4.710035661374981788e-06
6.167216721672167390e-01 4.708516906099276521e-06
6.168316831683169355e-01 4.706997239346299083e-06
6.169416941694170209e-01 4.705476661435110691e-06
6.170517051705171063e-01 4.703955172685656864e-06
6.171617161716171918e-01 4.702432773418735240e-06
6.172717271727172772e-01 4.700909463956037071e-06
6.173817381738174737e-01 4.699385244620102340e-06
6.174917491749175591e-01 4.697860115734379049e-06
6.176017601760176445e-01 4.696334077623175784e-06
6.177117711771177300e-01 4.694807130611691363e-06
6.178217821782179264e-01 4.693279275026009754e-06
6.179317931793180119e-01 4.691750511193110239e-06
6.180418041804180973e-01 4.690220839440862332e-06
6.181518151815181827e-01 4.688690260098017305e-06
6.182618261826182682e-01 4.687158773494253089e-06
6.183718371837184646e-01 4.685626379960109891e-06
6.184818481848185501e-01 4.684093079827067279e-06
6.185918591859186355e-01 4.682558873427489969e-06
6.187018701870187209e-01 4.681023761094658322e-06
6.188118811881189174e-01 4.679487743162765799e-06
6.189218921892190028e-01 4.677950819966914728e-06
6.190319031903190883e-01 4.676412991843134936e-06
6.191419141914191737e-01 4.674874259128370202e-06
6.192519251925192592e-01 4.673334622160482485e-06
6.193619361936194556e-01 4.671794081278276496e-06
6.194719471947195411e-01 4.670252636821471737e-06
6.195819581958196265e-01 4.668710289130721143e-06
6.196919691969197119e-01 4.667167038547619550e-06
6.198019801980199084e-01 4.665622885414696917e-06
6.199119911991199938e-01 4.664077830075427644e-06
6.200220022002200793e-01 4.662531872874222106e-06
6.201320132013201647e-01 4.660985014156443585e-06
6.202420242024202501e-01 4.659437254268409974e-06
6.203520352035204466e-01 4.657888593557375134e-06
6.204620462046205320e-01 4.656339032371572945e-06
6.205720572057206175e-01 4.654788571060176646e-06
6.206820682068207029e-01 4.653237209973329328e-06
6.207920792079208994e-01 4.651684949462144782e-06
6.209020902090209848e-01 4.650131789878693101e-06
6.210121012101210702e-01 4.648577731576031169e-06
6.211221122112211557e-01 4.647022774908174712e-06
6.212321232123212411e-01 4.645466920230127097e-06
6.213421342134214376e-01 4.643910167897869166e-06
6.214521452145215230e-01 4.642352518268364321e-06
6.215621562156216084e-01 4.640793971699571227e-06
6.216721672167216939e-01 4.639234528550425176e-06
6.217821782178218903e-01 4.637674189180865196e-06
6.218921892189219758e-01 4.636112953951825580e-06
6.220022002200220612e-01 4.634550823225238422e-06
6.221122112211221467e-01 4.632987797364040400e-06
6.222222222222222321e-01 4.631423876732165996e-06
6.223322332233224286e-01 4.629859061694573756e-06
6.224422442244225140e-01 4.628293352617231040e-06
6.225522552255225994e-01 4.626726749867108096e-06
6.226622662266226849e-01 4.625159253812211094e-06
6.227722772277228813e-01 4.623590864821559254e-06
6.228822882288229668e-01 4.622021583265203485e-06
6.229922992299230522e-01 4.620451409514218754e-06
6.231023102310231376e-01 4.618880343940717648e-06
6.232123212321232231e-01 4.617308386917836815e-06
6.233223322332234195e-01 4.615735538819769152e-06
6.234323432343235050e-01 4.614161800021741785e-06
6.235423542354235904e-01 4.612587170900026231e-06
6.236523652365236758e-01 4.611011651831946868e-06
6.237623762376238723e-01 4.609435243195875856e-06
6.238723872387239577e-01 4.607857945371244991e-06
6.239823982398240432e-01 4.606279758738555873e-06
6.240924092409241286e-01 4.604700683679348563e-06
6.242024202420242140e-01 4.603120720576250714e-06
6.243124312431244105e-01 4.601539869812953851e-06
6.244224422442244959e-01 4.599958131774220997e-06
6.245324532453245814e-01 4.598375506845896834e-06
6.246424642464246668e-01 4.596791995414904320e-06
6.247524752475248633e-01 4.595207597869250612e-06
6.248624862486249487e-01 4.593622314598021988e-06
6.249724972497250342e-01 4.592036145991413494e-06
6.250825082508251196e-01 4.590449092440704376e-06
6.251925192519252050e-01 4.588861154338272482e-06
6.253025302530254015e-01 4.587272332077593416e-06
6.254125412541254869e-01 4.585682626053263405e-06
6.255225522552255724e-01 4.584092036660973044e-06
6.256325632563256578e-01 4.582500564297535245e-06
6.257425742574258543e-01 4.580908209360865759e-06
6.258525852585259397e-01 4.579314972250024676e-06
6.259625962596260251e-01 4.577720853365176619e-06
6.260726072607261106e-01 4.576125853107611917e-06
6.261826182618261960e-01 4.574529971879774558e-06
6.262926292629263925e-01 4.572933210085218990e-06
6.264026402640264779e-01 4.571335568128655861e-06
6.265126512651265633e-01 4.569737046415924915e-06
6.266226622662266488e-01 4.568137645354022941e-06
6.267326732673268452e-01 4.566537365351090224e-06
6.268426842684269307e-01 4.564936206816435107e-06
6.269526952695270161e-01 4.563334170160504345e-06
6.270627062706271015e-01 4.561731255794919528e-06
6.271727172717271870e-01 4.560127464132460988e-06
6.272827282728273834e-01 4.558522795587086430e-06
6.273927392739274689e-01 4.556917250573927550e-06
6.275027502750275543e-01 4.555310829509281559e-06
6.276127612761276398e-01 4.553703532810630668e-06
6.277227722772278362e-01 4.552095360896658180e-06
6.278327832783279216e-01 4.550486314187220541e-06
6.279427942794280071e-01 4.548876393103375287e-06
6.280528052805280925e-01 4.547265598067368342e-06
6.281628162816281780e-01 4.545653929502658582e-06
6.282728272827283744e-01 4.544041387833903433e-06
6.283828382838284599e-01 4.542427973486972427e-06
6.284928492849285453e-01 4.540813686888946352e-06
6.286028602860286307e-01 4.539198528468127418e-06
6.287128712871288272e-01 4.537582498654035868e-06
6.288228822882289126e-01 4.535965597877424378e-06
6.289328932893289981e-01 4.534347826570267046e-06
6.290429042904290835e-01 4.532729185165775484e-06
6.291529152915291689e-01 4.531109674098405597e-06
6.292629262926293654e-01 4.529489293803840639e-06
6.293729372937294508e-01 4.527868044719032720e-06
6.294829482948295363e-01 4.526245927282172314e-06
6.295929592959296217e-01 4.524622941932696725e-06
6.297029702970297071e-01 4.522999089111321431e-06
6.298129812981299036e-01 4.521374369260013823e-06
6.299229922992299890e-01 4.519748782822022855e-06
6.300330033003300745e-01 4.518122330241838384e-06
6.301430143014301599e-01 4.516495011965265709e-06
6.302530253025303564e-01 4.514866828439370511e-06
6.303630363036304418e-01 4.513237780112509355e-06
6.304730473047305273e-01 4.511607867434327138e-06
6.305830583058306127e-01 4.509977090855759638e-06
6.306930693069306981e-01 4.508345450829052144e-06
6.308030803080308946e-01 4.506712947807739132e-06
6.309130913091309800e-01 4.505079582246678987e-06
6.310231023102310655e-01 4.503445354602030292e-06
6.311331133113311509e-01 4.501810265331272155e-06
6.312431243124313474e-01 4.500174314893201664e-06
6.313531353135314328e-01 4.498537503747955915e-06
6.314631463146315182e-01 4.496899832356978978e-06
6.315731573157316037e-01 4.495261301183076948e-06
6.316831683168316891e-01 4.493621910690372212e-06
6.317931793179318856e-01 4.491981661344346643e-06
6.319031903190319710e-01 4.490340553611818734e-06
6.320132013201320564e-01 4.488698587960976629e-06
6.321232123212321419e-01 4.487055764861351019e-06
6.322332233223323383e-01 4.485412084783843942e-06
6.323432343234324238e-01 4.483767548200727936e-06
6.324532453245325092e-01 4.482122155585641801e-06
6.325632563256325946e-01 4.480475907413607543e-06
6.326732673267326801e-01 4.478828804161015127e-06
6.327832783278328765e-01 4.477180846305668215e-06
6.328932893289329620e-01 4.475532034326733346e-06
6.330033003300330474e-01 4.473882368704793296e-06
6.331133113311331329e-01 4.472231849921825059e-06
6.332233223322333293e-01 4.470580478461210009e-06
6.333333333333334147e-01 4.468928254807749149e-06
6.334433443344335002e-01 4.467275179447652094e-06
6.335533553355335856e-01 4.465621252868556560e-06
6.336633663366336711e-01 4.463966475559514807e-06
6.337733773377338675e-01 4.462310848011020744e-06
6.338833883388339530e-01 4.460654370715009932e-06
6.339933993399340384e-01 4.458997044164838404e-06
6.341034103410341238e-01 4.457338868855331797e-06
6.342134213421343203e-01 4.455679845282755704e-06
6.343234323432344057e-01 4.454019973944829225e-06
6.344334433443344912e-01 4.452359255340744451e-06
6.345434543454345766e-01 4.450697689971154606e-06
6.346534653465346620e-01 4.449035278338181667e-06
6.347634763476348585e-01 4.447372020945420603e-06
6.348734873487349439e-01 4.445707918297972408e-06
6.349834983498350294e-01 4.444042970902401746e-06
6.350935093509351148e-01 4.442377179266778463e-06
6.352035203520353113e-01 4.440710543900662331e-06
6.353135313531353967e-01 4.439043065315132703e-06
6.354235423542354821e-01 4.437374744022753779e-06
6.355335533553355676e-01 4.435705580537631360e-06
6.356435643564356530e-01 4.434035575375373881e-06
6.357535753575358495e-01 4.432364729053120369e-06
6.358635863586359349e-01 4.430693042089539590e-06
6.359735973597360204e-01 4.429020515004836829e-06
6.360836083608361058e-01 4.427347148320760664e-06
6.361936193619363022e-01 4.425672942560608050e-06
6.363036303630363877e-01 4.423997898249227706e-06
6.364136413641364731e-01 4.422322015913024352e-06
6.365236523652365586e-01 4.420645296079968022e-06
6.366336633663366440e-01 4.418967739279604233e-06
6.367436743674368405e-01 4.417289346043044667e-06
6.368536853685369259e-01 4.415610116902990037e-06
6.369636963696370113e-01 4.413930052393725010e-06
6.370737073707370968e-01 4.412249153051124981e-06
6.371837183718372932e-01 4.410567419412664541e-06
6.372937293729373787e-01 4.408884852017426798e-06
6.374037403740374641e-01 4.407201451406094058e-06
6.375137513751375495e-01 4.405517218120980861e-06
6.376237623762376350e-01 4.403832152706006871e-06
6.377337733773378314e-01 4.402146255706729916e-06
6.378437843784379169e-01 4.400459527670338364e-06
6.379537953795380023e-01 4.398771969145656199e-06
6.380638063806380877e-01 4.397083580683159124e-06
6.381738173817382842e-01 4.395394362834967778e-06
6.382838283828383696e-01 4.393704316154863830e-06
6.383938393839384551e-01 4.392013441198294218e-06
6.385038503850385405e-01 4.390321738522373688e-06
6.386138613861386260e-01 4.388629208685889028e-06
6.387238723872388224e-01 4.386935852249315163e-06
6.388338833883389078e-01 4.385241669774809225e-06
6.389438943894389933e-01 4.383546661826224106e-06
6.390539053905390787e-01 4.381850828969116929e-06
6.391639163916392752e-01 4.380154171770744812e-06
6.392739273927393606e-01 4.378456690800087738e-06
6.393839383938394461e-01 4.376758386627827378e-06
6.394939493949395315e-01 4.375059259826390292e-06
6.396039603960396169e-01 4.373359310969923365e-06
6.397139713971398134e-01 4.371658540634316673e-06
6.398239823982398988e-01 4.369956949397200100e-06
6.399339933993399843e-01 4.368254537837960275e-06
6.400440044004400697e-01 4.366551306537738880e-06
6.401540154015402662e-01 4.364847256079437732e-06
6.402640264026403516e-01 4.363142387047737416e-06
6.403740374037404370e-01 4.361436700029097286e-06
6.404840484048405225e-01 4.359730195611743609e-06
6.405940594059406079e-01 4.358022874385711064e-06
6.407040704070408044e-01 4.356314736942823266e-06
6.408140814081408898e-01 4.354605783876711397e-06
6.409240924092409752e-01 4.352896015782814209e-06
6.410341034103410607e-01 4.351185433258388186e-06
6.411441144114412571e-01 4.349474036902520248e-06
6.412541254125413426e-01 4.347761827316114204e-06
6.413641364136414280e-01 4.346048805101926322e-06
6.414741474147415135e-01 4.344334970864555168e-06
6.415841584158415989e-01 4.342620325210435673e-06
6.416941694169417953e-01 4.340904868747887419e-06
6.418041804180418808e-01 4.339188602087069743e-06
6.419141914191419662e-01 4.337471525840035100e-06
6.420242024202420517e-01 4.335753640620700263e-06
6.421342134213422481e-01 4.334034947044880210e-06
6.422442244224423336e-01 4.332315445730282186e-06
6.423542354235424190e-01 4.330595137296503170e-06
6.424642464246425044e-01 4.328874022365059516e-06
6.425742574257425899e-01 4.327152101559384413e-06
6.426842684268427863e-01 4.325429375504825347e-06
6.427942794279428718e-01 4.323705844828666965e-06
6.429042904290429572e-01 4.321981510160123457e-06
6.430143014301430426e-01 4.320256372130364812e-06
6.431243124312432391e-01 4.318530431372503266e-06
6.432343234323433245e-01 4.316803688521618711e-06
6.433443344334434100e-01 4.315076144214750228e-06
6.434543454345434954e-01 4.313347799090912176e-06
6.435643564356435808e-01 4.311618653791111139e-06
6.436743674367437773e-01 4.309888708958329828e-06
6.437843784378438627e-01 4.308157965237556725e-06
6.438943894389439482e-01 4.306426423275783549e-06
6.440044004400440336e-01 4.304694083722012872e-06
6.441144114411442301e-01 4.302960947227264054e-06
6.442244224422443155e-01 4.301227014444597804e-06
6.443344334433444009e-01 4.299492286029099237e-06
6.444444444444444864e-01 4.297756762637895667e-06
6.445544554455445718e-01 4.296020444930174393e-06
6.446644664466447683e-01 4.294283333567171683e-06
6.447744774477448537e-01 4.292545429212207511e-06
6.448844884488449392e-01 4.290806732530658442e-06
6.449944994499450246e-01 4.289067244189999145e-06
6.451045104510451100e-01 4.287326964859786294e-06
6.452145214521453065e-01 4.285585895211683136e-06
6.453245324532453919e-01 4.283844035919455253e-06
6.454345434543454774e-01 4.282101387658985808e-06
6.455445544554455628e-01 4.280357951108280629e-06
6.456545654565457593e-01 4.278613726947485151e-06
6.457645764576458447e-01 4.276868715858875942e-06
6.458745874587459301e-01 4.275122918526890352e-06
6.459845984598460156e-01 4.273376335638099407e-06
6.460946094609461010e-01 4.271628967881274724e-06
6.462046204620462975e-01 4.269880815947335996e-06
6.463146314631463829e-01 4.268131880529388261e-06
6.464246424642464683e-01 4.266382162322739689e-06
6.465346534653465538e-01 4.264631662024897348e-06
6.466446644664467502e-01 4.262880380335559582e-06
6.467546754675468357e-01 4.261128317956659204e-06
6.468646864686469211e-01 4.259375475592352492e-06
6.469746974697470066e-01 4.257621853949025114e-06
6.470847084708470920e-01 4.255867453735308220e-06
6.471947194719472884e-01 4.254112275662089459e-06
6.473047304730473739e-01 4.252356320442514669e-06
6.474147414741474593e-01 4.250599588791994652e-06
6.475247524752475448e-01 4.248842081428228047e-06
6.476347634763477412e-01 4.247083799071197097e-06
6.477447744774478267e-01 4.245324742443184582e-06
6.478547854785479121e-01 4.243564912268775519e-06
6.479647964796479975e-01 4.241804309274872408e-06
6.480748074807480830e-01 4.240042934190702855e-06
6.481848184818482794e-01 4.238280787747826345e-06
6.482948294829483649e-01 4.236517870680157117e-06
6.484048404840484503e-01 4.234754183723942138e-06
6.485148514851485357e-01 4.232989727617800914e-06
6.486248624862487322e-01 4.231224503102728032e-06
6.487348734873488176e-01 4.229458510922098242e-06
6.488448844884489031e-01 4.227691751821673230e-06
6.489548954895489885e-01 4.225924226549610095e-06
6.490649064906490739e-01 4.224155935856485907e-06
6.491749174917492704e-01 4.222386880495286697e-06
6.492849284928493558e-01 4.220617061221441342e-06
6.493949394939494413e-01 4.218846478792801230e-06
6.495049504950495267e-01 4.217075133969684311e-06
6.496149614961497232e-01 4.215303027514843753e-06
6.497249724972498086e-01 4.213530160193526391e-06
6.498349834983498940e-01 4.211756532773441384e-06
6.499449944994499795e-01 4.209982146024793248e-06
6.500550055005500649e-01 4.208207000720276780e-06
6.501650165016502614e-01 4.206431097635110931e-06
6.502750275027503468e-01 4.204654437547016791e-06
6.503850385038504323e-01 4.202877021236251464e-06
6.504950495049505177e-01 4.201098849485611459e-06
6.506050605060507142e-01 4.199319923080447090e-06
6.507150715071507996e-01 4.197540242808662477e-06
6.508250825082508850e-01 4.195759809460735869e-06
6.509350935093509705e-01 4.193978623829718806e-06
6.510451045104510559e-01 4.192196686711268297e-06
6.511551155115512524e-01 4.190413998903627345e-06
6.512651265126513378e-01 4.188630561207668143e-06
6.513751375137514232e-01 4.186846374426874286e-06
6.514851485148515087e-01 4.185061439367365337e-06
6.515951595159517051e-01 4.183275756837907834e-06
6.517051705170517906e-01 4.181489327649928001e-06
6.518151815181518760e-01 4.179702152617518521e-06
6.519251925192519614e-01 4.177914232557433454e-06
6.520352035203520469e-01 4.176125568289141602e-06
6.521452145214522433e-01 4.174336160634785002e-06
6.522552255225523288e-01 4.172546010419241607e-06
6.523652365236524142e-01 4.170755118470099876e-06
6.524752475247524997e-01 4.168963485617673173e-06
6.525852585258526961e-01 4.167171112695034495e-06
6.526952695269527815e-01 4.165378000538013932e-06
6.528052805280528670e-01 4.163584149985192736e-06
6.529152915291529524e-01 4.161789561877938051e-06
6.530253025302530379e-01 4.159994237060422394e-06
6.531353135313532343e-01 4.158198176379596550e-06
6.532453245324533198e-01 4.156401380685253947e-06
6.533553355335534052e-01 4.154603850829979833e-06
6.534653465346534906e-01 4.152805587669229204e-06
6.535753575357536871e-01 4.151006592061274287e-06
6.536853685368537725e-01 4.149206864867284163e-06
6.537953795379538580e-01 4.147406406951274789e-06
6.539053905390539434e-01 4.145605219180158975e-06
6.540154015401540288e-01 4.143803302423734527e-06
6.541254125412542253e-01 4.142000657554729983e-06
6.542354235423543107e-01 4.140197285448780899e-06
6.543454345434543962e-01 4.138393186984454412e-06
6.544554455445544816e-01 4.136588363043276345e-06
6.545654565456546781e-01 4.134782814509720196e-06
6.546754675467547635e-01 4.132976542271237629e-06
6.547854785478548489e-01 4.131169547218266949e-06
6.548954895489549344e-01 4.129361830244228861e-06
6.550055005500550198e-01 4.127553392245569675e-06
6.551155115511552163e-01 4.125744234121746054e-06
6.552255225522553017e-01 4.123934356775261439e-06
6.553355335533553871e-01 4.122123761111654189e-06
6.554455445544554726e-01 4.120312448039532312e-06
6.555555555555556690e-01 4.118500418470576851e-06
6.556655665566557545e-01 4.116687673319546966e-06
6.557755775577558399e-01 4.114874213504316359e-06
6.558855885588559254e-01 4.113060039945857176e-06
6.559955995599560108e-01 4.111245153568279822e-06
6.561056105610562073e-01 4.109429555298830417e-06
6.562156215621562927e-01 4.107613246067905198e-06
6.563256325632563781e-01 4.105796226809073384e-06
6.564356435643564636e-01 4.103978498459083113e-06
6.565456545654566600e-01 4.102160061957865670e-06
6.566556655665567455e-01 4.100340918248583771e-06
6.567656765676568309e-01 4.098521068277601071e-06
6.568756875687569163e-01 4.096700512994522818e-06
6.569856985698570018e-01 4.094879253352205174e-06
6.570957095709571982e-01 4.093057290306776389e-06
6.572057205720572837e-01 4.091234624817624095e-06
6.573157315731573691e-01 4.089411257847446130e-06
6.574257425742574545e-01 4.087587190362232747e-06
6.575357535753576510e-01 4.085762423331297959e-06
6.576457645764577364e-01 4.083936957727299863e-06
6.577557755775578219e-01 4.082110794526238950e-06
6.578657865786579073e-01 4.080283934707475887e-06
6.579757975797579928e-01 4.078456379253757784e-06
6.580858085808581892e-01 4.076628129151221572e-06
6.581958195819582746e-01 4.074799185389410951e-06
6.583058305830583601e-01 4.072969548961298410e-06
6.584158415841584455e-01 4.071139220863290310e-06
6.585258525852586420e-01 4.069308202095240434e-06
6.586358635863587274e-01 4.067476493660484721e-06
6.587458745874588129e-01 4.065644096565831942e-06
6.588558855885588983e-01 4.063811011821598433e-06
6.589658965896589837e-01 4.061977240441597928e-06
6.590759075907591802e-01 4.060142783443193230e-06
6.591859185918592656e-01 4.058307641847283504e-06
6.592959295929593511e-01 4.056471816678328842e-06
6.594059405940594365e-01 4.054635308964373132e-06
6.595159515951596330e-01 4.052798119737033894e-06
6.596259625962597184e-01 4.050960250031557336e-06
6.597359735973598038e-01 4.049121700886803959e-06
6.598459845984598893e-01 4.047282473345281585e-06
6.599559955995599747e-01 4.045442568453145359e-06
6.600660066006601712e-01 4.043601987260226553e-06
6.601760176017602566e-01 4.041760730820050346e-06
6.602860286028603420e-01 4.039918800189840910e-06
6.603960396039604275e-01 4.038076196430547671e-06
6.605060506050605129e-01 4.036232920606862244e-06
6.606160616061607094e-01 4.034388973787220976e-06
6.607260726072607948e-01 4.032544357043840525e-06
6.608360836083608802e-01 4.030699071452733101e-06
6.609460946094609657e-01 4.028853118093703929e-06
6.610561056105611621e-01 4.027006498050380045e-06
6.611661166116612476e-01 4.025159212410245029e-06
6.612761276127613330e-01 4.023311262264623751e-06
6.613861386138614185e-01 4.021462648708728967e-06
6.614961496149615039e-01 4.019613372841654535e-06
6.616061606160617004e-01 4.017763435766404217e-06
6.617161716171617858e-01 4.015912838589922175e-06
6.618261826182618712e-01 4.014061582423084494e-06
6.619361936193619567e-01 4.012209668380738999e-06
6.620462046204621531e-01 4.010357097581707794e-06
6.621562156215622386e-01 4.008503871148820295e-06
6.622662266226623240e-01 4.006649990208909841e-06
6.623762376237624094e-01 4.004795455892864522e-06
6.624862486248624949e-01 4.002940269335606841e-06
6.625962596259626913e-01 4.001084431676141156e-06
6.627062706270627768e-01 3.999227944057568076e-06
6.628162816281628622e-01 3.997370807627086154e-06
6.629262926292629476e-01 3.995513023536030007e-06
6.630363036303631441e-01 3.993654592939877934e-06
6.631463146314632295e-01 3.991795516998270558e-06
6.632563256325633150e-01 3.989935796875051476e-06
6.633663366336634004e-01 3.988075433738245241e-06
6.634763476347634858e-01 3.986214428760115806e-06
6.635863586358636823e-01 3.984352783117161442e-06
6.636963696369637677e-01 3.982490497990154547e-06
6.638063806380638532e-01 3.980627574564135720e-06
6.639163916391639386e-01 3.978764014028456108e-06
6.640264026402641351e-01 3.976899817576786729e-06
6.641364136413642205e-01 3.975034986407142183e-06
6.642464246424643060e-01 3.973169521721901833e-06
6.643564356435643914e-01 3.971303424727814885e-06
6.644664466446644768e-01 3.969436696636045278e-06
6.645764576457646733e-01 3.967569338662175926e-06
6.646864686468647587e-01 3.965701352026234969e-06
6.647964796479648442e-01 3.963832737952711869e-06
6.649064906490649296e-01 3.961963497670580283e-06
6.650165016501651261e-01 3.960093632413326011e-06
6.651265126512652115e-01 3.958223143418951233e-06
6.652365236523652969e-01 3.956352031930015166e-06
6.653465346534653824e-01 3.954480299193645076e-06
6.654565456545654678e-01 3.952607946461557453e-06
6.655665566556656643e-01 3.950734974990074105e-06
6.656765676567657497e-01 3.948861386040165359e-06
6.657865786578658351e-01 3.946987180877447514e-06
6.658965896589659206e-01 3.945112360772207412e-06
6.660066006600661170e-01 3.943236926999447325e-06
6.661166116611662025e-01 3.941360880838888348e-06
6.662266226622662879e-01 3.939484223574978017e-06
6.663366336633663733e-01 3.937606956496952148e-06
6.664466446644664588e-01 3.935729080898817891e-06
6.665566556655666552e-01 3.933850598079412181e-06
6.666666666666667407e-01 3.931971509342386485e-06
6.667766776677668261e-01 3.930091815996263558e-06
6.668866886688669116e-01 3.928211519354440830e-06
6.669966996699671080e-01 3.926330620735218357e-06
6.671067106710671935e-01 3.924449121461822540e-06
6.672167216721672789e-01 3.922567022862435767e-06
6.673267326732673643e-01 3.920684326270208277e-06
6.674367436743674498e-01 3.918801033023291189e-06
6.675467546754676462e-01 3.916917144464850908e-06
6.676567656765677317e-01 3.915032661943111467e-06
6.677667766776678171e-01 3.913147586811351151e-06
6.678767876787679025e-01 3.911261920427952460e-06
6.679867986798680990e-01 3.909375664156413976e-06
6.680968096809681844e-01 3.907488819365375771e-06
6.682068206820682699e-01 3.905601387428650745e-06
6.683168316831683553e-01 3.903713369725233102e-06
6.684268426842684407e-01 3.901824767639343237e-06
6.685368536853686372e-01 3.899935582560440443e-06
6.686468646864687226e-01 3.898045815883260183e-06
6.687568756875688081e-01 3.896155469007822558e-06
6.688668866886688935e-01 3.894264543339464495e-06
6.689768976897690900e-01 3.892373040288875321e-06
6.690869086908691754e-01 3.890480961272114554e-06
6.691969196919692608e-01 3.888588307710633922e-06
6.693069306930693463e-01 3.886695081031311247e-06
6.694169416941694317e-01 3.884801282666470772e-06
6.695269526952696282e-01 3.882906914053916196e-06
6.696369636963697136e-01 3.881011976636956088e-06
6.697469746974697991e-01 3.879116471864419126e-06
6.698569856985698845e-01 3.877220401190700692e-06
6.699669966996700810e-01 3.875323766075776419e-06
6.700770077007701664e-01 3.873426567985227607e-06
6.701870187018702518e-01 3.871528808390288651e-06
6.702970297029703373e-01 3.869630488767838575e-06
6.704070407040704227e-01 3.867731610600473027e-06
6.705170517051706192e-01 3.865832175376490729e-06
6.706270627062707046e-01 3.863932184589958698e-06
6.707370737073707900e-01 3.862031639740709702e-06
6.708470847084708755e-01 3.860130542334387158e-06
6.709570957095710719e-01 3.858228893882467148e-06
6.710671067106711574e-01 3.856326695902297391e-06
6.711771177117712428e-01 3.854423949917120105e-06
6.712871287128713282e-01 3.852520657456093186e-06
6.713971397139714137e-01 3.850616820054327480e-06
6.715071507150716101e-01 3.848712439252919814e-06
6.716171617161716956e-01 3.846807516598984334e-06
6.717271727172717810e-01 3.844902053645666065e-06
6.718371837183718664e-01 3.842996051952182409e-06
6.719471947194720629e-01 3.841089513083856182e-06
6.720572057205721483e-01 3.839182438612149494e-06
6.721672167216722338e-01 3.837274830114678150e-06
6.722772277227723192e-01 3.835366689175257389e-06
6.723872387238724047e-01 3.833458017383921366e-06
6.724972497249726011e-01 3.831548816336964656e-06
6.726072607260726866e-01 3.829639087636971903e-06
6.727172717271727720e-01 3.827728832892844072e-06
6.728272827282728574e-01 3.825818053719831489e-06
6.729372937293730539e-01 3.823906751739577038e-06
6.730473047304731393e-01 3.821994928580124630e-06
6.731573157315732248e-01 3.820082585875980191e-06
6.732673267326733102e-01 3.818169725268120132e-06
6.733773377337733956e-01 3.816256348404037934e-06
6.734873487348735921e-01 3.814342456937765327e-06
6.735973597359736775e-01 3.812428052529933273e-06
6.737073707370737630e-01 3.810513136847767735e-06
6.738173817381738484e-01 3.808597711565147694e-06
6.739273927392740449e-01 3.806681778362630986e-06
6.740374037403741303e-01 3.804765338927487762e-06
6.741474147414742157e-01 3.802848394953742833e-06
6.742574257425743012e-01 3.800930948142197701e-06
6.743674367436743866e-01 3.799013000200477564e-06
6.744774477447745831e-01 3.797094552843053339e-06
6.745874587458746685e-01 3.795175607791288677e-06
6.746974697469747539e-01 3.793256166773469177e-06
6.748074807480748394e-01 3.791336231524834161e-06
6.749174917491750358e-01 3.789415803787627909e-06
6.750275027502751213e-01 3.787494885311114065e-06
6.751375137513752067e-01 3.785573477851634926e-06
6.752475247524752922e-01 3.783651583172620339e-06
6.753575357535753776e-01 3.781729203044651650e-06
6.754675467546755740e-01 3.779806339245478218e-06
6.755775577557756595e-01 3.777882993560077563e-06
6.756875687568757449e-01 3.775959167780660862e-06
6.757975797579758304e-01 3.774034863706739024e-06
6.759075907590759158e-01 3.772110083145142169e-06
6.760176017601761123e-01 3.770184827910073416e-06
6.761276127612761977e-01 3.768259099823131328e-06
6.762376237623762831e-01 3.766332900713364546e-06
6.763476347634763686e-01 3.764406232417288307e-06
6.764576457645765650e-01 3.762479096778949242e-06
6.765676567656766505e-01 3.760551495649951208e-06
6.766776677667767359e-01 3.758623430889493410e-06
6.767876787678768213e-01 3.756694904364408509e-06
6.768976897689769068e-01 3.754765917949216418e-06
6.770077007700771032e-01 3.752836473526143777e-06
6.771177117711771887e-01 3.750906572985194683e-06
6.772277227722772741e-01 3.748976218224155347e-06
6.773377337733773595e-01 3.747045411148660591e-06
6.774477447744775560e-01 3.745114153672220944e-06
6.775577557755776414e-01 3.743182447716282792e-06
6.776677667766777269e-01 3.741250295210244038e-06
6.777777777777778123e-01 3.739317698091526108e-06
6.778877887788778978e-01 3.737384658305584111e-06
6.779977997799780942e-01 3.735451177805972908e-06
6.781078107810781797e-01 3.733517258554390736e-06
6.782178217821782651e-01 3.731582902520705039e-06
6.783278327832783505e-01 3.729648111683010495e-06
6.784378437843785470e-01 3.727712888027661621e-06
6.785478547854786324e-01 3.725777233549336729e-06
6.786578657865787179e-01 3.723841150251050204e-06
6.787678767876788033e-01 3.721904640144236786e-06
6.788778877887788887e-01 3.719967705248757076e-06
6.789878987898790852e-01 3.718030347592976733e-06
6.790979097909791706e-01 3.716092569213785954e-06
6.792079207920792561e-01 3.714154372156654535e-06
6.793179317931793415e-01 3.712215758475693275e-06
6.794279427942795380e-01 3.710276730233672618e-06
6.795379537953796234e-01 3.708337289502088293e-06
6.796479647964797088e-01 3.706397438361202820e-06
6.797579757975797943e-01 3.704457178900094214e-06
6.798679867986798797e-01 3.702516513216702997e-06
6.799779977997800762e-01 3.700575443417874970e-06
6.800880088008801616e-01 3.698633971619425591e-06
6.801980198019802470e-01 3.696692099946165383e-06
6.803080308030803325e-01 3.694749830531967276e-06
6.804180418041805289e-01 3.692807165519802604e-06
6.805280528052806144e-01 3.690864107061808443e-06
6.806380638063806998e-01 3.688920657319321497e-06
6.807480748074807853e-01 3.686976818462931454e-06
6.808580858085808707e-01 3.685032592672527156e-06
6.809680968096810671e-01 3.683087982137363935e-06
6.810781078107811526e-01 3.681142989056105540e-06
6.811881188118812380e-01 3.679197615636866492e-06
6.812981298129813235e-01 3.677251864097273914e-06
6.814081408140815199e-01 3.675305736664518355e-06
6.815181518151816054e-01 3.673359235575417317e-06
6.816281628162816908e-01 3.671412363076432620e-06
6.817381738173817762e-01 3.669465121423771197e-06
6.818481848184818617e-01 3.667517512883401189e-06
6.819581958195820581e-01 3.665569539731120977e-06
6.820682068206821436e-01 3.663621204252627794e-06
6.821782178217822290e-01 3.661672508743534663e-06
6.822882288228823144e-01 3.659723455509465268e-06
6.823982398239825109e-01 3.657774046866078088e-06
6.825082508250825963e-01 3.655824285139147722e-06
6.826182618261826818e-01 3.653874172664609348e-06
6.827282728272827672e-01 3.651923711788611671e-06
6.828382838283828526e-01 3.649972904867569432e-06
6.829482948294830491e-01 3.648021754268241764e-06
6.830583058305831345e-01 3.646070262367770305e-06
6.831683168316832200e-01 3.644118431553753741e-06
6.832783278327833054e-01 3.642166264224280410e-06
6.833883388338835019e-01 3.640213762788010048e-06
6.834983498349835873e-01 3.638260929664242818e-06
6.836083608360836728e-01 3.636307767282930744e-06
6.837183718371837582e-01 3.634354278084794182e-06
6.838283828382838436e-01 3.632400464521347651e-06
6.839383938393840401e-01 3.630446329054974799e-06
6.840484048404841255e-01 3.628491874158984302e-06
6.841584158415842110e-01 3.626537102317670009e-06
6.842684268426842964e-01 3.624582016026377429e-06
6.843784378437844929e-01 3.622626617791566839e-06
6.844884488448845783e-01 3.620670910130877232e-06
6.845984598459846637e-01 3.618714895573174177e-06
6.847084708470847492e-01 3.616758576658642567e-06
6.848184818481848346e-01 3.614801955938822196e-06
6.849284928492850311e-01 3.612845035976686954e-06
6.850385038503851165e-01 3.610887819346713017e-06
6.851485148514852019e-01 3.608930308634934748e-06
6.852585258525852874e-01 3.606972506439016696e-06
6.853685368536854838e-01 3.605014415368320088e-06
6.854785478547855693e-01 3.603056038043962544e-06
6.855885588558856547e-01 3.601097377098904054e-06
6.856985698569857401e-01 3.599138435177987206e-06
6.858085808580858256e-01 3.597179214938024861e-06
6.859185918591860220e-01 3.595219719047871723e-06
6.860286028602861075e-01 3.593259950188484055e-06
6.861386138613861929e-01 3.591299911052982783e-06
6.862486248624862784e-01 3.589339604346744979e-06
6.863586358635864748e-01 3.587379032787450441e-06
6.864686468646865602e-01 3.585418199105182499e-06
6.865786578657866457e-01 3.583457106042463157e-06
6.866886688668867311e-01 3.581495756354357709e-06
6.867986798679868166e-01 3.579534152808529369e-06
6.869086908690870130e-01 3.577572298185312542e-06
6.870187018701870985e-01 3.575610195277803454e-06
6.871287128712871839e-01 3.573647846891910973e-06
6.872387238723872693e-01 3.571685255846450634e-06
6.873487348734874658e-01 3.569722424973199693e-06
6.874587458745875512e-01 3.567759357117010630e-06
6.875687568756876367e-01 3.565796055135837830e-06
6.876787678767877221e-01 3.563832521900844312e-06
6.877887788778878075e-01 3.561868760296485156e-06
6.878987898789880040e-01 3.559904773220557907e-06
6.880088008800880894e-01 3.557940563584309723e-06
6.881188118811881749e-01 3.555976134312505137e-06
6.882288228822882603e-01 3.554011488343485773e-06
6.883388338833884568e-01 3.552046628629298672e-06
6.884488448844885422e-01 3.550081558135724241e-06
6.885588558855886276e-01 3.548116279842391034e-06
6.886688668866887131e-01 3.546150796742843927e-06
6.887788778877887985e-01 3.544185111844640689e-06
6.888888888888889950e-01 3.542219228169406188e-06
6.889988998899890804e-01 3.540253148752953095e-06
6.891089108910891659e-01 3.538286876645343290e-06
6.892189218921892513e-01 3.536320414910969605e-06
6.893289328932894477e-01 3.534353766628653655e-06
6.894389438943895332e-01 3.532386934891733083e-06
6.895489548954896186e-01 3.530419922808132707e-06
6.896589658965897041e-01 3.528452733500470828e-06
6.897689768976897895e-01 3.526485370106128260e-06
6.898789878987899860e-01 3.524517835777352939e-06
6.899889988998900714e-01 3.522550133681345898e-06
6.900990099009901568e-01 3.520582267000339615e-06
6.902090209020902423e-01 3.518614238931704320e-06
6.903190319031904387e-01 3.516646052688024223e-06
6.904290429042905242e-01 3.514677711497205089e-06
6.905390539053906096e-01 3.512709218602554286e-06
6.906490649064906950e-01 3.510740577262876071e-06
6.907590759075907805e-01 3.508771790752571542e-06
6.908690869086909769e-01 3.506802862361723343e-06
6.909790979097910624e-01 3.504833795396206199e-06
6.910891089108911478e-01 3.502864593177761033e-06
6.911991199119912332e-01 3.500895259044116939e-06
6.913091309130914297e-01 3.498925796349060214e-06
6.914191419141915151e-01 3.496956208462557178e-06
6.915291529152916006e-01 3.494986498770840573e-06
6.916391639163916860e-01 3.493016670676506968e-06
6.917491749174917715e-01 3.491046727598632808e-06
6.918591859185919679e-01 3.489076672972843019e-06
6.919691969196920533e-01 3.487106510251457971e-06
6.920792079207921388e-01 3.485136242903548109e-06
6.921892189218922242e-01 3.483165874415076680e-06
6.922992299229923097e-01 3.481195408288973002e-06
6.924092409240925061e-01 3.479224848045262905e-06
6.925192519251925916e-01 3.477254197221150049e-06
6.926292629262926770e-01 3.475283459371145090e-06
6.927392739273927624e-01 3.473312638067159288e-06
6.928492849284929589e-01 3.471341736898599788e-06
6.929592959295930443e-01 3.469370759472517433e-06
6.930693069306931298e-01 3.467399709413667746e-06
6.931793179317932152e-01 3.465428590364653662e-06
6.932893289328933006e-01 3.463457405986039870e-06
6.933993399339934971e-01 3.461486159956422698e-06
6.935093509350935825e-01 3.459514855972605869e-06
6.936193619361936680e-01 3.457543497749653443e-06
6.937293729372937534e-01 3.455572089021039742e-06
6.938393839383939499e-01 3.453600633538758193e-06
6.939493949394940353e-01 3.451629135073430170e-06
6.940594059405941207e-01 3.449657597414429934e-06
6.941694169416942062e-01 3.447686024369993898e-06
6.942794279427942916e-01 3.445714419767341756e-06
6.943894389438944881e-01 3.443742787452802264e-06
6.944994499449945735e-01 3.441771131291936908e-06
6.946094609460946590e-01 3.439799455169633924e-06
6.947194719471947444e-01 3.437827762990262461e-06
6.948294829482949408e-01 3.435856058677777610e-06
6.949394939493950263e-01 3.433884346175860587e-06
6.950495049504951117e-01 3.431912629448016146e-06
6.951595159515951972e-01 3.429940912477726734e-06
6.952695269526952826e-01 3.427969199268563459e-06
6.953795379537954791e-01 3.425997493844317794e-06
6.954895489548955645e-01 3.424025800249140077e-06
6.955995599559956499e-01 3.422054122547640726e-06
6.957095709570957354e-01 3.420082464825053714e-06
6.958195819581959318e-01 3.418110831187349232e-06
6.959295929592960173e-01 3.416139225761374289e-06
6.960396039603961027e-01 3.414167652694986124e-06
6.961496149614961881e-01 3.412196116157176719e-06
6.962596259625962736e-01 3.410224620338216792e-06
6.963696369636964700e-01 3.408253169449803609e-06
6.964796479647965555e-01 3.406281767725169824e-06
6.965896589658966409e-01 3.404310419419256275e-06
6.966996699669967263e-01 3.402339128808822945e-06
6.968096809680969228e-01 3.400367900192604393e-06
6.969196919691970082e-01 3.398396737891458409e-06
6.970297029702970937e-01 3.396425646248487559e-06
6.971397139713971791e-01 3.394454629629208599e-06
6.972497249724972646e-01 3.392483692421676983e-06
6.973597359735974610e-01 3.390512839036640176e-06
6.974697469746975464e-01 3.388542073907698594e-06
6.975797579757976319e-01 3.386571401491434775e-06
6.976897689768977173e-01 3.384600826267563723e-06
6.977997799779979138e-01 3.382630352739106135e-06
6.979097909790979992e-01 3.380659985432519683e-06
6.980198019801980847e-01 3.378689728897862919e-06
6.981298129812981701e-01 3.376719587708933339e-06
6.982398239823982555e-01 3.374749566463443570e-06
6.983498349834984520e-01 3.372779669783173830e-06
6.984598459845985374e-01 3.370809902314123977e-06
6.985698569856986229e-01 3.368840268726668509e-06
6.986798679867987083e-01 3.366870773715735294e-06
6.987898789878989048e-01 3.364901422000952527e-06
6.988998899889989902e-01 3.362932218326815172e-06
6.990099009900990756e-01 3.360963167462842937e-06
6.991199119911991611e-01 3.358994274203772122e-06
6.992299229922992465e-01 3.357025543369685217e-06
6.993399339933994430e-01 3.355056979806205298e-06
6.994499449944995284e-01 3.353088588384665008e-06
6.995599559955996138e-01 3.351120374002254789e-06
6.996699669966996993e-01 3.349152341582234637e-06
6.997799779977998957e-01 3.347184496074060739e-06
6.998899889988999812e-01 3.345216842453603580e-06
7.000000000000000666e-01 3.343249385723295326e-06
7.001100110011001521e-01 3.341282130912322952e-06
7.002200220022002375e-01 3.339315083076793831e-06
7.003300330033004339e-01 3.337348247299936911e-06
7.004400440044005194e-01 3.335381628692272116e-06
7.005500550055006048e-01 3.333415232391785682e-06
7.006600660066006903e-01 3.331449063564133875e-06
7.007700770077008867e-01 3.329483127402813659e-06
7.008800880088009722e-01 3.327517429129365567e-06
7.009900990099010576e-01 3.325551973993542258e-06
7.011001100110011430e-01 3.323586767273529593e-06
7.012101210121012285e-01 3.321621814276110536e-06
7.013201320132014249e-01 3.319657120336870558e-06
7.014301430143015104e-01 3.317692690820396694e-06
7.015401540154015958e-01 3.315728531120478708e-06
7.016501650165016812e-01 3.313764646660288242e-06
7.017601760176018777e-01 3.311801042892596508e-06
7.018701870187019631e-01 3.309837725299974604e-06
7.019801980198020486e-01 3.307874699394998078e-06
7.020902090209021340e-01 3.305911970720435813e-06
7.022002200220022194e-01 3.303949544849482119e-06
7.023102310231024159e-01 3.301987427385953236e-06
7.024202420242025013e-01 3.300025623964482584e-06
7.025302530253025868e-01 3.298064140250767244e-06
7.026402640264026722e-01 3.296102981941753037e-06
7.027502750275028687e-01 3.294142154765851788e-06
7.028602860286029541e-01 3.292181664483182306e-06
7.029702970297030395e-01 3.290221516885767742e-06
7.030803080308031250e-01 3.288261717797753702e-06
7.031903190319032104e-01 3.286302273075649650e-06
7.033003300330034069e-01 3.284343188608535162e-06
7.034103410341034923e-01 3.282384470318300903e-06
7.035203520352035778e-01 3.280426124159863356e-06
7.036303630363036632e-01 3.278468156121409609e-06
7.037403740374038597e-01 3.276510572224608692e-06
7.038503850385039451e-01 3.274553378524876276e-06
7.039603960396040305e-01 3.272596581111569910e-06
7.040704070407041160e-01 3.270640186108268125e-06
7.041804180418042014e-01 3.268684199672973715e-06
7.042904290429043979e-01 3.266728627998389873e-06
7.044004400440044833e-01 3.264773477312132373e-06
7.045104510451045687e-01 3.262818753876995116e-06
7.046204620462046542e-01 3.260864463991188566e-06
7.047304730473048506e-01 3.258910613988596826e-06
7.048404840484049361e-01 3.256957210239020316e-06
7.049504950495050215e-01 3.255004259148443855e-06
7.050605060506051069e-01 3.253051767159273409e-06
7.051705170517051924e-01 3.251099740750612644e-06
7.052805280528053888e-01 3.249148186438502219e-06
7.053905390539054743e-01 3.247197110776212428e-06
7.055005500550055597e-01 3.245246520354478261e-06
7.056105610561056452e-01 3.243296421801782302e-06
7.057205720572058416e-01 3.241346821784614354e-06
7.058305830583059270e-01 3.239397727007763239e-06
7.059405940594060125e-01 3.237449144214560738e-06
7.060506050605060979e-01 3.235501080187180181e-06
7.061606160616061834e-01 3.233553541746901980e-06
7.062706270627063798e-01 3.231606535754407136e-06
7.063806380638064653e-01 3.229660069110049977e-06
7.064906490649065507e-01 3.227714148754138951e-06
7.066006600660066361e-01 3.225768781667241983e-06
7.067106710671068326e-01 3.223823974870452443e-06
7.068206820682069180e-01 3.221879735425721605e-06
7.069306930693070035e-01 3.219936070436099628e-06
7.070407040704070889e-01 3.217992987046076489e-06
7.071507150715071743e-01 3.216050492441867429e-06
7.072607260726073708e-01 3.214108593851710267e-06
7.073707370737074562e-01 3.212167298546183880e-06
7.074807480748075417e-01 3.210226613838505088e-06
7.075907590759076271e-01 3.208286547084839944e-06
7.077007700770077125e-01 3.206347105684624751e-06
7.078107810781079090e-01 3.204408297080874390e-06
7.079207920792079944e-01 3.202470128760505882e-06
7.080308030803080799e-01 3.200532608254661531e-06
7.081408140814081653e-01 3.198595743139021060e-06
7.082508250825083618e-01 3.196659541034140419e-06
7.083608360836084472e-01 3.194724009605787634e-06
7.084708470847085326e-01 3.192789156565254944e-06
7.085808580858086181e-01 3.190854989669708618e-06
7.086908690869087035e-01 3.188921516722526082e-06
7.088008800880089000e-01 3.186988745573635996e-06
7.089108910891089854e-01 3.185056684119860035e-06
7.090209020902090709e-01 3.183125340305267371e-06
7.091309130913091563e-01 3.181194722121515608e-06
7.092409240924093528e-01 3.179264837608206527e-06
7.093509350935094382e-01 3.177335694853255826e-06
7.094609460946095236e-01 3.175407301993228538e-06
7.095709570957096091e-01 3.173479667213727822e-06
7.096809680968096945e-01 3.171552798749741399e-06
7.097909790979098910e-01 3.169626704886010435e-06
7.099009900990099764e-01 3.167701393957423833e-06
7.100110011001100618e-01 3.165776874349373144e-06
7.101210121012101473e-01 3.163853154498131610e-06
7.102310231023103437e-01 3.161930242891249730e-06
7.103410341034104292e-01 3.160008148067936003e-06
7.104510451045105146e-01 3.158086878619427924e-06
7.105610561056106000e-01 3.156166443189420587e-06
7.106710671067106855e-01 3.154246850474428792e-06
7.107810781078108819e-01 3.152328109224204626e-06
7.108910891089109674e-01 3.150410228242133035e-06
7.110011001100110528e-01 3.148493216385647713e-06
7.111111111111111382e-01 3.146577082566625819e-06
7.112211221122113347e-01 3.144661835751817850e-06
7.113311331133114201e-01 3.142747484963257600e-06
7.114411441144115056e-01 3.140834039278683139e-06
7.115511551155115910e-01 3.138921507831963715e-06
7.116611661166116765e-01 3.137009899813520309e-06
7.117711771177118729e-01 3.135099224470781335e-06
7.118811881188119584e-01 3.133189491108590491e-06
7.119911991199120438e-01 3.131280709089667115e-06
7.121012101210121292e-01 3.129372887835041568e-06
7.122112211221123257e-01 3.127466036824509236e-06
7.123212321232124111e-01 3.125560165597079037e-06
7.124312431243124966e-01 3.123655283751426163e-06
7.125412541254125820e-01 3.121751400946366838e-06
7.126512651265126674e-01 3.119848526901308940e-06
7.127612761276128639e-01 3.117946671396726765e-06
7.128712871287129493e-01 3.116045844274637482e-06
7.129812981298130348e-01 3.114146055439066575e-06
7.130913091309131202e-01 3.112247314856549293e-06
7.132013201320133167e-01 3.110349632556597781e-06
7.133113311331134021e-01 3.108453018632214388e-06
7.134213421342134875e-01 3.106557483240351178e-06
7.135313531353135730e-01 3.104663036602456694e-06
7.136413641364136584e-01 3.102769689004935045e-06
7.137513751375138549e-01 3.100877450799689283e-06
7.138613861386139403e-01 3.098986332404613101e-06
7.139713971397140257e-01 3.097096344304120230e-06
7.140814081408141112e-01 3.095207497049665366e-06
7.141914191419143076e-01 3.093319801260271871e-06
7.143014301430143931e-01 3.091433267623066247e-06
7.144114411441144785e-01 3.089547906893811350e-06
7.145214521452145640e-01 3.087663729897453142e-06
7.146314631463146494e-01 3.085780747528664918e-06
7.147414741474148459e-01 3.083898970752408458e-06
7.148514851485149313e-01 3.082018410604483754e-06
7.149614961496150167e-01 3.080139078192091021e-06
7.150715071507151022e-01 3.078260984694410057e-06
7.151815181518152986e-01 3.076384141363163533e-06
7.152915291529153841e-01 3.074508559523198468e-06
7.154015401540154695e-01 3.072634250573071116e-06
7.155115511551155549e-01 3.070761225985639036e-06
7.156215621562156404e-01 3.068889497308658675e-06
7.157315731573158368e-01 3.067019076165373634e-06
7.158415841584159223e-01 3.065149974255146129e-06
7.159515951595160077e-01 3.063282203354032974e-06
7.160616061606160931e-01 3.061415775315447960e-06
7.161716171617162896e-01 3.059550702070739959e-06
7.162816281628163750e-01 3.057686995629866310e-06
7.163916391639164605e-01 3.055824668081992943e-06
7.165016501650165459e-01 3.053963731596160575e-06
7.166116611661166313e-01 3.052104198421914471e-06
7.167216721672168278e-01 3.050246080889977419e-06
7.168316831683169132e-01 3.048389391412892625e-06
7.169416941694169987e-01 3.046534142485704727e-06
7.170517051705170841e-01 3.044680346686614974e-06
7.171617161716172806e-01 3.042828016677685114e-06
7.172717271727173660e-01 3.040977165205500195e-06
7.173817381738174515e-01 3.039127805101872449e-06
7.174917491749175369e-01 3.037279949284543908e-06
7.176017601760176223e-01 3.035433610757875036e-06
7.177117711771178188e-01 3.033588802613573187e-06
7.178217821782179042e-01 3.031745538031418080e-06
7.179317931793179897e-01 3.029903830279967381e-06
7.180418041804180751e-01 3.028063692717298704e-06
7.181518151815182716e-01 3.026225138791757542e-06
7.182618261826183570e-01 3.024388182042693334e-06
7.183718371837184424e-01 3.022552836101228154e-06
7.184818481848185279e-01 3.020719114691000824e-06
7.185918591859186133e-01 3.018887031628950000e-06
7.187018701870188098e-01 3.017056600826083275e-06
7.188118811881188952e-01 3.015227836288277201e-06
7.189218921892189806e-01 3.013400752117041318e-06
7.190319031903190661e-01 3.011575362510346968e-06
7.191419141914192625e-01 3.009751681763414620e-06
7.192519251925193480e-01 3.007929724269543109e-06
7.193619361936194334e-01 3.006109504520921944e-06
7.194719471947195188e-01 3.004291037109469870e-06
7.195819581958196043e-01 3.002474336727678088e-06
7.196919691969198007e-01 3.000659418169439502e-06
7.198019801980198862e-01 2.998846296330943184e-06
7.199119911991199716e-01 2.997034986211495152e-06
7.200220022002200571e-01 2.995225502914408174e-06
7.201320132013202535e-01 2.993417861647905133e-06
7.202420242024203390e-01 2.991612077725982571e-06
7.203520352035204244e-01 2.989808166569316176e-06
7.204620462046205098e-01 2.988006143706178956e-06
7.205720572057205953e-01 2.986206024773352655e-06
7.206820682068207917e-01 2.984407825517047624e-06
7.207920792079208772e-01 2.982611561793854044e-06
7.209020902090209626e-01 2.980817249571674930e-06
7.210121012101210480e-01 2.979024904930687514e-06
7.211221122112212445e-01 2.977234544064295311e-06
7.212321232123213299e-01 2.975446183280121686e-06
7.213421342134214154e-01 2.973659839000985641e-06
7.214521452145215008e-01 2.971875527765878013e-06
7.215621562156215862e-01 2.970093266230999521e-06
7.216721672167217827e-01 2.968313071170734848e-06
7.217821782178218681e-01 2.966534959478717787e-06
7.218921892189219536e-01 2.964758948168830318e-06
7.220022002200220390e-01 2.962985054376267324e-06
7.221122112211222355e-01 2.961213295358583106e-06
7.222222222222223209e-01 2.959443688496765415e-06
7.223322332233224063e-01 2.957676251296303565e-06
7.224422442244224918e-01 2.955911001388289149e-06
7.225522552255225772e-01 2.954147956530486269e-06
7.226622662266227737e-01 2.952387134608486462e-06
7.227722772277228591e-01 2.950628553636784431e-06
7.228822882288229446e-01 2.948872231759952462e-06
7.229922992299230300e-01 2.947118187253742408e-06
7.231023102310231154e-01 2.945366438526285935e-06
7.232123212321233119e-01 2.943617004119221504e-06
7.233223322332233973e-01 2.941869902708908588e-06
7.234323432343234828e-01 2.940125153107599545e-06
7.235423542354235682e-01 2.938382774264648756e-06
7.236523652365237647e-01 2.936642785267739976e-06
7.237623762376238501e-01 2.934905205344096743e-06
7.238723872387239355e-01 2.933170053861749119e-06
7.239823982398240210e-01 2.931437350330756803e-06
7.240924092409241064e-01 2.929707114404514408e-06
7.242024202420243029e-01 2.927979365881001685e-06
7.243124312431243883e-01 2.926254124704112938e-06
7.244224422442244737e-01 2.924531410964921222e-06
7.245324532453245592e-01 2.922811244903032748e-06
7.246424642464247556e-01 2.921093646907915880e-06
7.247524752475248411e-01 2.919378637520255960e-06
7.248624862486249265e-01 2.917666237433302518e-06
7.249724972497250119e-01 2.915956467494263486e-06
7.250825082508250974e-01 2.914249348705693910e-06
7.251925192519252938e-01 2.912544902226899904e-06
7.253025302530253793e-01 2.910843149375370987e-06
7.254125412541254647e-01 2.909144111628207755e-06
7.255225522552255502e-01 2.907447810623577505e-06
7.256325632563257466e-01 2.905754268162184688e-06
7.257425742574258321e-01 2.904063506208760837e-06
7.258525852585259175e-01 2.902375546893541372e-06
7.259625962596260029e-01 2.900690412513815243e-06
7.260726072607260884e-01 2.899008125535424605e-06
7.261826182618262848e-01 2.897328708594337756e-06
7.262926292629263703e-01 2.895652184498198363e-06
7.264026402640264557e-01 2.893978576227909832e-06
7.265126512651265411e-01 2.892307906939244677e-06
7.266226622662267376e-01 2.890640199964443290e-06
7.267326732673268230e-01 2.888975478813861000e-06
7.268426842684269085e-01 2.887313767177608771e-06
7.269526952695269939e-01 2.885655088927234145e-06
7.270627062706270793e-01 2.883999468117387351e-06
7.271727172717272758e-01 2.882346928987550100e-06
7.272827282728273612e-01 2.880697495963745325e-06
7.273927392739274467e-01 2.879051193660282910e-06
7.275027502750275321e-01 2.877408046881507970e-06
7.276127612761277286e-01 2.875768080623602066e-06
7.277227722772278140e-01 2.874131320076380606e-06
7.278327832783278994e-01 2.872497790625088560e-06
7.279427942794279849e-01 2.870867517852264776e-06
7.280528052805280703e-01 2.869240527539588934e-06
7.281628162816282668e-01 2.867616845669761963e-06
7.282728272827283522e-01 2.865996498428421605e-06
7.283828382838284377e-01 2.864379512206032566e-06
7.284928492849285231e-01 2.862765913599865612e-06
7.286028602860287195e-01 2.861155729415920756e-06
7.287128712871288050e-01 2.859548986670956325e-06
7.288228822882288904e-01 2.857945712594470170e-06
7.289328932893289759e-01 2.856345934630722807e-06
7.290429042904290613e-01 2.854749680440821112e-06
7.291529152915292578e-01 2.853156977904751207e-06
7.292629262926293432e-01 2.851567855123523567e-06
7.293729372937294286e-01 2.849982340421257144e-06
7.294829482948295141e-01 2.848400462347338457e-06
7.295929592959297105e-01 2.846822249678595499e-06
7.297029702970297960e-01 2.845247731421486048e-06
7.298129812981298814e-01 2.843676936814319860e-06
7.299229922992299668e-01 2.842109895329495254e-06
7.300330033003300523e-01 2.840546636675772131e-06
7.301430143014302487e-01 2.838987190800570395e-06
7.302530253025303342e-01 2.837431587892282351e-06
7.303630363036304196e-01 2.835879858382626614e-06
7.304730473047305050e-01 2.834332032949013023e-06
7.305830583058307015e-01 2.832788142516943976e-06
7.306930693069307869e-01 2.831248218262453045e-06
7.308030803080308724e-01 2.829712291614540612e-06
7.309130913091309578e-01 2.828180394257678127e-06
7.310231023102310433e-01 2.826652558134298805e-06
7.311331133113312397e-01 2.825128815447347622e-06
7.312431243124313252e-01 2.823609198662853328e-06
7.313531353135314106e-01 2.822093740512524603e-06
7.314631463146314960e-01 2.820582473996374166e-06
7.315731573157316925e-01 2.819075432385375495e-06
7.316831683168317779e-01 2.817572649224167399e-06
7.317931793179318634e-01 2.816074158333753095e-06
7.319031903190319488e-01 2.814579993814262800e-06
7.320132013201320342e-01 2.813090190047748518e-06
7.321232123212322307e-01 2.811604781700971627e-06
7.322332233223323161e-01 2.810123803728277285e-06
7.323432343234324016e-01 2.808647291374472221e-06
7.324532453245324870e-01 2.807175280177722016e-06
7.325632563256326835e-01 2.805707805972522070e-06
7.326732673267327689e-01 2.804244904892671106e-06
7.327832783278328543e-01 2.802786613374290428e-06
7.328932893289329398e-01 2.801332968158880853e-06
7.330033003300330252e-01 2.799884006296409308e-06
7.331133113311332217e-01 2.798439765148436494e-06
7.332233223322333071e-01 2.797000282391289870e-06
7.333333333333333925e-01 2.795565596019245962e-06
7.334433443344334780e-01 2.794135744347780424e-06
7.335533553355336744e-01 2.792710766016839700e-06
7.336633663366337599e-01 2.791290699994177073e-06
7.337733773377338453e-01 2.789875585578671327e-06
7.338833883388339308e-01 2.788465462403756820e-06
7.339933993399340162e-01 2.787060370440835322e-06
7.341034103410342126e-01 2.785660350002756904e-06
7.342134213421342981e-01 2.784265441747358414e-06
7.343234323432343835e-01 2.782875686680999418e-06
7.344334433443344690e-01 2.781491126162171832e-06
7.345434543454346654e-01 2.780111801905153171e-06
7.346534653465347509e-01 2.778737755983695806e-06
7.347634763476348363e-01 2.777369030834751786e-06
7.348734873487349217e-01 2.776005669262264164e-06
7.349834983498350072e-01 2.774647714440990498e-06
7.350935093509352036e-01 2.773295209920369983e-06
7.352035203520352891e-01 2.771948199628443940e-06
7.353135313531353745e-01 2.770606727875830100e-06
7.354235423542354599e-01 2.769270839359734569e-06
7.355335533553356564e-01 2.767940579168005310e-06
7.356435643564357418e-01 2.766615992783261425e-06
7.357535753575358273e-01 2.765297126087047428e-06
7.358635863586359127e-01 2.763984025364049778e-06
7.359735973597359981e-01 2.762676737306373969e-06
7.360836083608361946e-01 2.761375309017847459e-06
7.361936193619362800e-01 2.760079788018410686e-06
7.363036303630363655e-01 2.758790222248523762e-06
7.364136413641364509e-01 2.757506660073670142e-06
7.365236523652366474e-01 2.756229150288873432e-06
7.366336633663367328e-01 2.754957742123305242e-06
7.367436743674368183e-01 2.753692485244929474e-06
7.368536853685369037e-01 2.752433429765212670e-06
7.369636963696369891e-01 2.751180626243893651e-06
7.370737073707371856e-01 2.749934125693798483e-06
7.371837183718372710e-01 2.748693979585746060e-06
7.372937293729373565e-01 2.747460239853483771e-06
7.374037403740374419e-01 2.746232958898706594e-06
7.375137513751376384e-01 2.745012189596109218e-06
7.376237623762377238e-01 2.743797985298564809e-06
7.377337733773378092e-01 2.742590399842285130e-06
7.378437843784378947e-01 2.741389487552117467e-06
7.379537953795379801e-01 2.740195303246861024e-06
7.380638063806381766e-01 2.739007902244687092e-06
7.381738173817382620e-01 2.737827340368599448e-06
7.382838283828383474e-01 2.736653673951969709e-06
7.383938393839384329e-01 2.735486959844172648e-06
7.385038503850385183e-01 2.734327255416242680e-06
7.386138613861387148e-01 2.733174618566642998e-06
7.387238723872388002e-01 2.732029107727107987e-06
7.388338833883388856e-01 2.730890781868518671e-06
7.389438943894389711e-01 2.729759700506918756e-06
7.390539053905391675e-01 2.728635923709538736e-06
7.391639163916392530e-01 2.727519512100961018e-06
7.392739273927393384e-01 2.726410526869320206e-06
7.393839383938394239e-01 2.725309029772604177e-06
7.394939493949395093e-01 2.724215083145031392e-06
7.396039603960397057e-01 2.723128749903518419e-06
7.397139713971397912e-01 2.722050093554211823e-06
7.398239823982398766e-01 2.720979178199132297e-06
7.399339933993399621e-01 2.719916068542892476e-06
7.400440044004401585e-01 2.718860829899486757e-06
7.401540154015402440e-01 2.717813528199209439e-06
7.402640264026403294e-01 2.716774229995623684e-06
7.403740374037404148e-01 2.715743002472646954e-06
7.404840484048405003e-01 2.714719913451718172e-06
7.405940594059406967e-01 2.713705031399069507e-06
7.407040704070407822e-01 2.712698425433079465e-06
7.408140814081408676e-01 2.711700165331750491e-06
7.409240924092409530e-01 2.710710321540246300e-06
7.410341034103411495e-01 2.709728965178567260e-06
7.411441144114412349e-01 2.708756168049309639e-06
7.412541254125413204e-01 2.707792002645523106e-06
7.413641364136414058e-01 2.706836542158698253e-06
7.414741474147414912e-01 2.705889860486835006e-06
7.415841584158416877e-01 2.704952032242616068e-06
7.416941694169417731e-01 2.704023132761743845e-06
7.418041804180418586e-01 2.703103238111303621e-06
7.419141914191419440e-01 2.702192425098313937e-06
7.420242024202421405e-01 2.701290771278363357e-06
7.421342134213422259e-01 2.700398354964351429e-06
7.422442244224423114e-01 2.699515255235382953e-06
7.423542354235423968e-01 2.698641551945743564e-06
7.424642464246424822e-01 2.697777325734038797e-06
7.425742574257426787e-01 2.696922658032415308e-06
7.426842684268427641e-01 2.696077631075943460e-06
7.427942794279428496e-01 2.695242327912115951e-06
7.429042904290429350e-01 2.694416832410474342e-06
7.430143014301431315e-01 2.693601229272363488e-06
7.431243124312432169e-01 2.692795604040836742e-06
7.432343234323433023e-01 2.692000043110681016e-06
7.433443344334433878e-01 2.691214633738603194e-06
7.434543454345434732e-01 2.690439464053522434e-06
7.435643564356436697e-01 2.689674623067033140e-06
7.436743674367437551e-01 2.688920200684029719e-06
7.437843784378438405e-01 2.688176287713415199e-06
7.438943894389439260e-01 2.687442975879037691e-06
7.440044004400441224e-01 2.686720357830728924e-06
7.441144114411442079e-01 2.686008527155504137e-06
7.442244224422442933e-01 2.685307578388952134e-06
7.443344334433443787e-01 2.684617607026737563e-06
7.444444444444444642e-01 2.683938709536300988e-06
7.445544554455446606e-01 2.683270983368713956e-06
7.446644664466447461e-01 2.682614526970697129e-06
7.447744774477448315e-01 2.681969439796822637e-06
7.448844884488449170e-01 2.681335822321867635e-06
7.449944994499451134e-01 2.680713776053364783e-06
7.451045104510451988e-01 2.680103403544331887e-06
7.452145214521452843e-01 2.679504808406161618e-06
7.453245324532453697e-01 2.678918095321722153e-06
7.454345434543454552e-01 2.678343370058634832e-06
7.455445544554456516e-01 2.677780739482733097e-06
7.456545654565457371e-01 2.677230311571744184e-06
7.457645764576458225e-01 2.676692195429133881e-06
7.458745874587459079e-01 2.676166501298177436e-06
7.459845984598461044e-01 2.675653340576216820e-06
7.460946094609461898e-01 2.675152825829152611e-06
7.462046204620462753e-01 2.674665070806108250e-06
7.463146314631463607e-01 2.674190190454341214e-06
7.464246424642464461e-01 2.673728300934354502e-06
7.465346534653466426e-01 2.673279519635248263e-06
7.466446644664467280e-01 2.672843965190261580e-06
7.467546754675468135e-01 2.672421757492586999e-06
7.468646864686468989e-01 2.672013017711391309e-06
7.469746974697470954e-01 2.671617868308070951e-06
7.470847084708471808e-01 2.671236433052770855e-06
7.471947194719472662e-01 2.670868837041120118e-06
7.473047304730473517e-01 2.670515206711240848e-06
7.474147414741474371e-01 2.670175669860995449e-06
7.475247524752476336e-01 2.669850355665499029e-06
7.476347634763477190e-01 2.669539394694886334e-06
7.477447744774478045e-01 2.669242918932361606e-06
7.478547854785478899e-01 2.668961061792497024e-06
7.479647964796480863e-01 2.668693958139820007e-06
7.480748074807481718e-01 2.668441744307685100e-06
7.481848184818482572e-01 2.668204558117421154e-06
7.482948294829483427e-01 2.667982538897775820e-06
7.484048404840484281e-01 2.667775827504649717e-06
7.485148514851486246e-01 2.667584566341126222e-06
7.486248624862487100e-01 2.667408899377837109e-06
7.487348734873487954e-01 2.667248972173589914e-06
7.488448844884488809e-01 2.667104931896355722e-06
7.489548954895490773e-01 2.666976927344559761e-06
7.490649064906491628e-01 2.666865108968690483e-06
7.491749174917492482e-01 2.666769628893263553e-06
7.492849284928493336e-01 2.666690640939103897e-06
7.493949394939494191e-01 2.666628300645993671e-06
7.495049504950496155e-01 2.666582765295657767e-06
7.496149614961497010e-01 2.666554193935102538e-06
7.497249724972497864e-01 2.666542747400331447e-06
7.498349834983498718e-01 2.666548588340419019e-06
7.499449944994500683e-01 2.666571881241980771e-06
7.500550055005501537e-01 2.666612792453996786e-06
7.501650165016502392e-01 2.666671490213046515e-06
7.502750275027503246e-01 2.666748144668948046e-06
7.503850385038504101e-01 2.666842927910773870e-06
7.504950495049506065e-01 2.666956013993306263e-06
7.506050605060506919e-01 2.667087578963896698e-06
7.507150715071507774e-01 2.667237800889752591e-06
7.508250825082508628e-01 2.667406859885667466e-06
7.509350935093510593e-01 2.667594938142185219e-06
7.510451045104511447e-01 2.667802219954227298e-06
7.511551155115512302e-01 2.668028891750144656e-06
7.512651265126513156e-01 2.668275142121288522e-06
7.513751375137514010e-01 2.668541161852008916e-06
7.514851485148515975e-01 2.668827143950177912e-06
7.515951595159516829e-01 2.669133283678167741e-06
7.517051705170517684e-01 2.669459778584359154e-06
7.518151815181518538e-01 2.669806828535152488e-06
7.519251925192520503e-01 2.670174635747499236e-06
7.520352035203521357e-01 2.670563404821960897e-06
7.521452145214522211e-01 2.670973342776322631e-06
7.522552255225523066e-01 2.671404659079733771e-06
7.523652365236523920e-01 2.671857565687441675e-06
7.524752475247525885e-01 2.672332277076061761e-06
7.525852585258526739e-01 2.672829010279457393e-06
7.526952695269527593e-01 2.673347984925203380e-06
7.528052805280528448e-01 2.673889423271649602e-06
7.529152915291530412e-01 2.674453550245607192e-06
7.530253025302531267e-01 2.675040593480661959e-06
7.531353135313532121e-01 2.675650783356125198e-06
7.532453245324532976e-01 2.676284353036630358e-06
7.533553355335533830e-01 2.676941538512416666e-06
7.534653465346535794e-01 2.677622578640259869e-06
7.535753575357536649e-01 2.678327715185103061e-06
7.536853685368537503e-01 2.679057192862409600e-06
7.537953795379538358e-01 2.679811259381211016e-06
7.539053905390539212e-01 2.680590165487887603e-06
7.540154015401541177e-01 2.681394165010707104e-06
7.541254125412542031e-01 2.682223514905104554e-06
7.542354235423542885e-01 2.683078475299754520e-06
7.543454345434543740e-01 2.683959309543417523e-06
7.544554455445545704e-01 2.684866284252613600e-06
7.545654565456546559e-01 2.685799669360060305e-06
7.546754675467547413e-01 2.686759738164040750e-06
7.547854785478548267e-01 2.687746767378522548e-06
7.548954895489549122e-01 2.688761037184226701e-06
7.550055005500551086e-01 2.689802831280538858e-06
7.551155115511551941e-01 2.690872436938333679e-06
7.552255225522552795e-01 2.691970145053736862e-06
7.553355335533553649e-01 2.693096250202807901e-06
7.554455445544555614e-01 2.694251050697197344e-06
7.555555555555556468e-01 2.695434848640773066e-06
7.556655665566557323e-01 2.696647949987253238e-06
7.557755775577558177e-01 2.697890664598862934e-06
7.558855885588559032e-01 2.699163306305996594e-06
7.559955995599560996e-01 2.700466192967996019e-06
7.561056105610561850e-01 2.701799646534952869e-06
7.562156215621562705e-01 2.703163993110668189e-06
7.563256325632563559e-01 2.704559563016693189e-06
7.564356435643565524e-01 2.705986690857549506e-06
7.565456545654566378e-01 2.707445715587100170e-06
7.566556655665567233e-01 2.708936980576137318e-06
7.567656765676568087e-01 2.710460833681187116e-06
7.568756875687568941e-01 2.712017627314550902e-06
7.569856985698570906e-01 2.713607718515622828e-06
7.570957095709571760e-01 2.715231469023506412e-06
7.572057205720572615e-01 2.716889245350985504e-06
7.573157315731573469e-01 2.718581418859785707e-06
7.574257425742575434e-01 2.720308365837284216e-06
7.575357535753576288e-01 2.722070467574590168e-06
7.576457645764577142e-01 2.723868110446070021e-06
7.577557755775577997e-01 2.725701685990378960e-06
7.578657865786578851e-01 2.727571590992927181e-06
7.579757975797580816e-01 2.729478227569961463e-06
7.580858085808581670e-01 2.731422003254123115e-06
7.581958195819582524e-01 2.733403331081700422e-06
7.583058305830583379e-01 2.735422629681439621e-06
7.584158415841585343e-01 2.737480323365063080e-06
7.585258525852586198e-01 2.739576842219477305e-06
7.586358635863587052e-01 2.741712622200725408e-06
7.587458745874587906e-01 2.743888105229731055e-06
7.588558855885588761e-01 2.746103739289838121e-06
7.589658965896590725e-01 2.748359978526218902e-06
7.590759075907591580e-01 2.750657283347180520e-06
7.591859185918592434e-01 2.752996120527403849e-06
7.592959295929593289e-01 2.755376963313169563e-06
7.594059405940595253e-01 2.757800291529603521e-06
7.595159515951596108e-01 2.760266591689992723e-06
7.596259625962596962e-01 2.762776357107209530e-06
7.597359735973597816e-01 2.765330088007313602e-06
7.598459845984598671e-01 2.767928291645337917e-06
7.599559955995600635e-01 2.770571482423364738e-06
7.600660066006601490e-01 2.773260182010861892e-06
7.601760176017602344e-01 2.775994919467428429e-06
7.602860286028603198e-01 2.778776231367931039e-06
7.603960396039605163e-01 2.781604661930107020e-06
7.605060506050606017e-01 2.784480763144671505e-06
7.606160616061606872e-01 2.787405094908049218e-06
7.607260726072607726e-01 2.790378225157700696e-06
7.608360836083608580e-01 2.793400730010174256e-06
7.609460946094610545e-01 2.796473193901875672e-06
7.610561056105611399e-01 2.799596209732729201e-06
7.611661166116612254e-01 2.802770379012649479e-06
7.612761276127613108e-01 2.805996312011021244e-06
7.613861386138615073e-01 2.809274627909182624e-06
7.614961496149615927e-01 2.812605954955954791e-06
7.616061606160616781e-01 2.815990930626433954e-06
7.617161716171617636e-01 2.819430201783914411e-06
7.618261826182618490e-01 2.822924424845181104e-06
7.619361936193620455e-01 2.826474265949184793e-06
7.620462046204621309e-01 2.830080401129150257e-06
7.621562156215622164e-01 2.833743516488277183e-06
7.622662266226623018e-01 2.837464308379060011e-06
7.623762376237624983e-01 2.841243483586310149e-06
7.624862486248625837e-01 2.845081759513981377e-06
7.625962596259626691e-01 2.848979864375930131e-06
7.627062706270627546e-01 2.852938537390628476e-06
7.628162816281628400e-01 2.856958528979981798e-06
7.629262926292630365e-01 2.861040600972309657e-06
7.630363036303631219e-01 2.865185526809616450e-06
7.631463146314632073e-01 2.869394091759284421e-06
7.632563256325632928e-01 2.873667093130200895e-06
7.633663366336634892e-01 2.878005340493537839e-06
7.634763476347635747e-01 2.882409655908185874e-06
7.635863586358636601e-01 2.886880874151100640e-06
7.636963696369637455e-01 2.891419842952527244e-06
7.638063806380638310e-01 2.896027423236307735e-06
7.639163916391640274e-01 2.900704489365412243e-06
7.640264026402641129e-01 2.905451929392738654e-06
7.641364136413641983e-01 2.910270645317432410e-06
7.642464246424642837e-01 2.915161553346726407e-06
7.643564356435644802e-01 2.920125584163569955e-06
7.644664466446645656e-01 2.925163683200065412e-06
7.645764576457646511e-01 2.930276810916995408e-06
7.646864686468647365e-01 2.935465943089462681e-06
7.647964796479648220e-01 2.940732071098879282e-06
7.649064906490650184e-01 2.946076202231449544e-06
7.650165016501651039e-01 2.951499359983255257e-06
7.651265126512651893e-01 2.957002584372254753e-06
7.652365236523652747e-01 2.962586932257178522e-06
7.653465346534654712e-01 2.968253477663651724e-06
7.654565456545655566e-01 2.974003312117652849e-06
7.655665566556656421e-01 2.979837544986546544e-06
7.656765676567657275e-01 2.985757303827830796e-06
7.657865786578658129e-01 2.991763734745837752e-06
7.658965896589660094e-01 2.997858002756597394e-06
7.660066006600660948e-01 3.004041292161031789e-06
7.661166116611661803e-01 3.010314806926778060e-06
7.662266226622662657e-01 3.016679771078799317e-06
7.663366336633664622e-01 3.023137429099011423e-06
7.664466446644665476e-01 3.029689046335216518e-06
7.665566556655666330e-01 3.036335909419590237e-06
7.666666666666667185e-01 3.043079326696878887e-06
7.667766776677668039e-01 3.049920628662708504e-06
7.668866886688670004e-01 3.056861168412157834e-06
7.669966996699670858e-01 3.063902322098926843e-06
7.671067106710671712e-01 3.071045489405425606e-06
7.672167216721672567e-01 3.078292094023962712e-06
7.673267326732674531e-01 3.085643584149458823e-06
7.674367436743675386e-01 3.093101432983896726e-06
7.675467546754676240e-01 3.100667139252956366e-06
7.676567656765677095e-01 3.108342227734990319e-06
7.677667766776677949e-01 3.116128249802875418e-06
7.678767876787679914e-01 3.124026783978929033e-06
7.679867986798680768e-01 3.132039436503343557e-06
7.680968096809681622e-01 3.140167841916549090e-06
7.682068206820682477e-01 3.148413663655763074e-06
7.683168316831684441e-01 3.156778594666238910e-06
7.684268426842685296e-01 3.165264358027577369e-06
7.685368536853686150e-01 3.173872707595578939e-06
7.686468646864687004e-01 3.182605428659961512e-06
7.687568756875687859e-01 3.191464338618541447e-06
7.688668866886689823e-01 3.200451287668225250e-06
7.689768976897690678e-01 3.209568159513341305e-06
7.690869086908691532e-01 3.218816872091865596e-06
7.691969196919692386e-01 3.228199378319940791e-06
7.693069306930693241e-01 3.237717666855293068e-06
7.694169416941695205e-01 3.247373762880106125e-06
7.695269526952696060e-01 3.257169728903835197e-06
7.696369636963696914e-01 3.267107665586692908e-06
7.697469746974697768e-01 3.277189712584217781e-06
7.698569856985699733e-01 3.287418049413751668e-06
7.699669966996700587e-01 3.297794896343238202e-06
7.700770077007701442e-01 3.308322515303312954e-06
7.701870187018702296e-01 3.319003210823045297e-06
7.702970297029703151e-01 3.329839330990292499e-06
7.704070407040705115e-01 3.340833268437258135e-06
7.705170517051705970e-01 3.351987461352061610e-06
7.706270627062706824e-01 3.363304394517169629e-06
7.707370737073707678e-01 3.374786600375360064e-06
7.708470847084709643e-01 3.386436660124179995e-06
7.709570957095710497e-01 3.398257204839687808e-06
7.710671067106711352e-01 3.410250916630466973e-06
7.711771177117712206e-01 3.422420529822764477e-06
7.712871287128713060e-01 3.434768832177701732e-06
7.713971397139715025e-01 3.447298666141657833e-06
7.715071507150715879e-01 3.460012930130709478e-06
7.716171617161716734e-01 3.472914579850391302e-06
7.717271727172717588e-01 3.486006629651638930e-06
7.718371837183719553e-01 3.499292153924283958e-06
7.719471947194720407e-01 3.512774288529065638e-06
7.720572057205721261e-01 3.526456232269666151e-06
7.721672167216722116e-01 3.540341248405752847e-06
7.722772277227722970e-01 3.554432666208490306e-06
7.723872387238724935e-01 3.568733882559906256e-06
7.724972497249725789e-01 3.583248363597405190e-06
7.726072607260726643e-01 3.597979646405064888e-06
7.727172717271727498e-01 3.612931340753082101e-06
7.728272827282729462e-01 3.628107130886986928e-06
7.729372937293730317e-01 3.643510777368233551e-06
7.730473047304731171e-01 3.659146118968036732e-06
7.731573157315732026e-01 3.675017074615876242e-06
7.732673267326732880e-01 3.691127645404794000e-06
7.733773377337734845e-01 3.707481916655217802e-06
7.734873487348735699e-01 3.724084060039240326e-06
7.735973597359736553e-01 3.740938335767581556e-06
7.737073707370737408e-01 3.758049094841095942e-06
7.738173817381739372e-01 3.775420781369178663e-06
7.739273927392740227e-01 3.793057934957219468e-06
7.740374037403741081e-01 3.810965193165672727e-06
7.741474147414741935e-01 3.829147294042946407e-06
7.742574257425742790e-01 3.847609078734774312e-06
7.743674367436744754e-01 3.866355494172785053e-06
7.744774477447745609e-01 3.885391595844800381e-06
7.745874587458746463e-01 3.904722550650056203e-06
7.746974697469747317e-01 3.924353639841924628e-06
7.748074807480749282e-01 3.944290262061530288e-06
7.749174917491750136e-01 3.964537936465236532e-06
7.750275027502750991e-01 3.985102305949624274e-06
7.751375137513751845e-01 4.005989140477095805e-06
7.752475247524752699e-01 4.027204340505932174e-06
7.753575357535754664e-01 4.048753940528538698e-06
7.754675467546755518e-01 4.070644112721618252e-06
7.755775577557756373e-01 4.092881170712669284e-06
7.756875687568757227e-01 4.115471573466664260e-06
7.757975797579759192e-01 4.138421929297557041e-06
7.759075907590760046e-01 4.161739000009048344e-06
7.760176017601760901e-01 4.185429705169704169e-06
7.761276127612761755e-01 4.209501126526900394e-06
7.762376237623762609e-01 4.233960512565234768e-06
7.763476347634764574e-01 4.258815283214579972e-06
7.764576457645765428e-01 4.284073034713391901e-06
7.765676567656766283e-01 4.309741544633392113e-06
7.766776677667767137e-01 4.335828777071412235e-06
7.767876787678769102e-01 4.362342888015010561e-06
7.768976897689769956e-01 4.389292230888366072e-06
7.770077007700770810e-01 4.416685362285699603e-06
7.771177117711771665e-01 4.444531047899034882e-06
7.772277227722772519e-01 4.472838268648181043e-06
7.773377337733774484e-01 4.501616227020824216e-06
7.774477447744775338e-01 4.530874353630656403e-06
7.775577557755776192e-01 4.560622314002769223e-06
7.776677667766777047e-01 4.590870015594634628e-06
7.777777777777779011e-01 4.621627615062501552e-06
7.778877887788779866e-01 4.652905525782805389e-06
7.779977997799780720e-01 4.684714425639215462e-06
7.781078107810781574e-01 4.717065265085506079e-06
7.782178217821782429e-01 4.749969275495950370e-06
7.783278327832784393e-01 4.783437977814758270e-06
7.784378437843785248e-01 4.817483191516744888e-06
7.785478547854786102e-01 4.852117043892548879e-06
7.786578657865786957e-01 4.887351979671160503e-06
7.787678767876788921e-01 4.923200770994417289e-06
7.788778877887789776e-01 4.959676527757797398e-06
7.789878987898790630e-01 4.996792708333458635e-06
7.790979097909791484e-01 5.034563130691048360e-06
7.792079207920792339e-01 5.073001983933775537e-06
7.793179317931794303e-01 5.112123840267281054e-06
7.794279427942795158e-01 5.151943667419761440e-06
7.795379537953796012e-01 5.192476841533465587e-06
7.796479647964796866e-01 5.233739160547275752e-06
7.797579757975798831e-01 5.275746858092451622e-06
7.798679867986799685e-01 5.318516617923659378e-06
7.799779977997800540e-01 5.362065588909546501e-06
7.800880088008801394e-01 5.406411400606978178e-06
7.801980198019802248e-01 5.451572179445583814e-06
7.803080308030804213e-01 5.497566565549870331e-06
7.804180418041805067e-01 5.544413730227441322e-06
7.805280528052805922e-01 5.592133394154371766e-06
7.806380638063806776e-01 5.640745846288560959e-06
7.807480748074808741e-01 5.690271963545353281e-06
7.808580858085809595e-01 5.740733231270063640e-06
7.809680968096810449e-01 5.792151764545244572e-06
7.810781078107811304e-01 5.844550330370694593e-06
7.811881188118812158e-01 5.897952370758132522e-06
7.812981298129814123e-01 5.952382026783336690e-06
7.814081408140814977e-01 6.007864163641282105e-06
7.815181518151815832e-01 6.064424396752940182e-06
7.816281628162816686e-01 6.122089118973329715e-06
7.817381738173818650e-01 6.180885528955089361e-06
7.818481848184819505e-01 6.240841660723105632e-06
7.819581958195820359e-01 6.301986414520625440e-06
7.820682068206821214e-01 6.364349588988299498e-06
7.821782178217822068e-01 6.427961914743239889e-06
7.822882288228824033e-01 6.492855089427694199e-06
7.823982398239824887e-01 6.559061814300886631e-06
7.825082508250825741e-01 6.626615832452962777e-06
7.826182618261826596e-01 6.695551968722323588e-06
7.827282728272828560e-01 6.765906171404583098e-06
7.828382838283829415e-01 6.837715555844654878e-06
7.829482948294830269e-01 6.911018450010774467e-06
7.830583058305831123e-01 6.985854442152402419e-06
7.831683168316831978e-01 7.062264430652704167e-06
7.832783278327833942e-01 7.140290676191110656e-06
7.833883388338834797e-01 7.219976856338611816e-06
7.834983498349835651e-01 7.301368122717349102e-06
7.836083608360836505e-01 7.384511160861072538e-06
7.837183718371838470e-01 7.469454252924545652e-06
7.838283828382839324e-01 7.556247343396582592e-06
7.839383938393840179e-01 7.644942107983304267e-06
7.840484048404841033e-01 7.735592025835737206e-06
7.841584158415841888e-01 7.828252455309478821e-06
7.842684268426843852e-01 7.922980713454567871e-06
7.843784378437844707e-01 8.019836159446060516e-06
7.844884488448845561e-01 8.118880282181236823e-06
7.845984598459846415e-01 8.220176792280709440e-06
7.847084708470847270e-01 8.323791718749279055e-06
7.848184818481849234e-01 8.429793510567304255e-06
7.849284928492850089e-01 8.538253143501159769e-06
7.850385038503850943e-01 8.649244232442561655e-06
7.851485148514851797e-01 8.762843149603570178e-06
7.852585258525853762e-01 8.879129148919893556e-06
7.853685368536854616e-01 8.998184497036073093e-06
7.854785478547855471e-01 9.120094611274790378e-06
7.855885588558856325e-01 9.244948205016008548e-06
7.856985698569857179e-01 9.372837440945446042e-06
7.858085808580859144e-01 9.503858092661568086e-06
7.859185918591859998e-01 9.638109715164652064e-06
7.860286028602860853e-01 9.775695824791530637e-06
7.861386138613861707e-01 9.916724089194864898e-06
7.862486248624863672e-01 1.006130652801453475e-05
7.863586358635864526e-01 1.020955972493122088e-05
7.864686468646865380e-01 1.036160505184755539e-05
7.865786578657866235e-01 1.051756890599143943e-05
7.866886688668867089e-01 1.067758296080111706e-05
7.867986798679869054e-01 1.084178443151275062e-05
7.869086908690869908e-01 1.101031635644107875e-05
7.870187018701870763e-01 1.118332789502286841e-05
7.871287128712871617e-01 1.136097464376934200e-05
7.872387238723873581e-01 1.154341897136887076e-05
7.873487348734874436e-01 1.173083037427379646e-05
7.874587458745875290e-01 1.192338585421577041e-05
7.875687568756876145e-01 1.212127031920241960e-05
7.876787678767876999e-01 1.232467700967985983e-05
7.877887788778878964e-01 1.253380795167832082e-05
7.878987898789879818e-01 1.274887443890725344e-05
7.880088008800880672e-01 1.297009754593263114e-05
7.881188118811881527e-01 1.319770867474012785e-05
7.882288228822883491e-01 1.343195013718913331e-05
7.883388338833884346e-01 1.367307577606945820e-05
7.884488448844885200e-01 1.392135162771196782e-05
7.885588558855886054e-01 1.417705662935078205e-05
7.886688668866886909e-01 1.444048337472329509e-05
7.887788778877888873e-01 1.471193892169710363e-05
7.888888888888889728e-01 1.499174565605006091e-05
7.889988998899890582e-01 1.528024221590759853e-05
7.891089108910891436e-01 1.557778448174040853e-05
7.892189218921893401e-01 1.588474663728669462e-05
7.893289328932894255e-01 1.620152230725243397e-05
7.894389438943895110e-01 1.652852577820087930e-05
7.895489548954895964e-01 1.686619330963769697e-05
7.896589658965896819e-01 1.721498454298077391e-05
7.897689768976898783e-01 1.757538401684065218e-05
7.898789878987899638e-01 1.794790279786086882e-05
7.899889988998900492e-01 1.833308023729002668e-05
7.900990099009901346e-01 1.873148586445929907e-05
7.902090209020903311e-01 1.914372142948293827e-05
7.903190319031904165e-01 1.957042310874567892e-05
7.904290429042905020e-01 2.001226388815481824e-05
7.905390539053905874e-01 2.046995614068375149e-05
7.906490649064906728e-01 2.094425441649701286e-05
7.907590759075908693e-01 2.143595846589329941e-05
7.908690869086909547e-01 2.194591651749373880e-05
7.909790979097910402e-01 2.247502883656857760e-05
7.910891089108911256e-01 2.302425159113727205e-05
7.911991199119913221e-01 2.359460105659668709e-05
7.913091309130914075e-01 2.418715819311232390e-05
7.914191419141914929e-01 2.480307363396060241e-05
7.915291529152915784e-01 2.544357312744018041e-05
7.916391639163916638e-01 2.610996348002034528e-05
7.917491749174918603e-01 2.680363905408255428e-05
7.918591859185919457e-01 2.752608888007443988e-05
7.919691969196920311e-01 2.827890445025602528e-05
7.920792079207921166e-01 2.906378826955177420e-05
7.921892189218923130e-01 2.988256324857755923e-05
7.922992299229923985e-01 3.073718303477365141e-05
7.924092409240924839e-01 3.162974339004400571e-05
7.925192519251925694e-01 3.256249473753974487e-05
7.926292629262926548e-01 3.353785601663141993e-05
7.927392739273928512e-01 3.455843000393849965e-05
7.928492849284929367e-01 3.562702027999806143e-05
7.929592959295930221e-01 3.674665004625352321e-05
7.930693069306931076e-01 3.792058302602635881e-05
7.931793179317933040e-01 3.915234671683093931e-05
7.932893289328933895e-01 4.044575830047405200e-05
7.933993399339934749e-01 4.180495356298353344e-05
7.935093509350935603e-01 4.323441922956286861e-05
7.936193619361936458e-01 4.473902918207701556e-05
7.937293729372938422e-01 4.632408509959852987e-05
7.938393839383939277e-01 4.799536214846179637e-05
7.939493949394940131e-01 4.975916044962947632e-05
7.940594059405940985e-01 5.162236317093484126e-05
7.941694169416942950e-01 5.359250223389074464e-05
7.942794279427943804e-01 5.567783279365822146e-05
7.943894389438944659e-01 5.788741785232603303e-05
7.944994499449945513e-01 6.023122460666383406e-05
7.946094609460946367e-01 6.272023442091957494e-05
7.947194719471948332e-01 6.536656866360415871e-05
7.948294829482949186e-01 6.818363306816179750e-05
7.949394939493950041e-01 7.118628378789825678e-05
7.950495049504950895e-01 7.439101893659877591e-05
7.951595159515952860e-01 7.781620016513757265e-05
7.952695269526953714e-01 8.148230975483331819e-05
7.953795379537954569e-01 8.541224985423437658e-05
7.954895489548955423e-01 8.963169190283173709e-05
7.955995599559956277e-01 9.416948604521985873e-05
7.957095709570958242e-01 9.905814253506136258e-05
7.958195819581959096e-01 1.043343998811589550e-04
7.959295929592959951e-01 1.100398979565069294e-04
7.960396039603960805e-01 1.162219786834898919e-04
7.961496149614962770e-01 1.229346425011415631e-04
7.962596259625963624e-01 1.302396959806370385e-04
7.963696369636964478e-01 1.382081351767020687e-04
7.964796479647965333e-01 1.469218212500653738e-04
7.965896589658966187e-01 1.564755204746340897e-04
7.966996699669968152e-01 1.669794011894797103e-04
7.968096809680969006e-01 1.785621072766805696e-04
7.969196919691969860e-01 1.913745637120261829e-04
7.970297029702970715e-01 2.055947179641381983e-04
7.971397139713972679e-01 2.214334861932877705e-04
7.972497249724973534e-01 2.391422619856538420e-04
7.973597359735974388e-01 2.590224673114863564e-04
7.974697469746975242e-01 2.814377943381876157e-04
7.975797579757976097e-01 3.068300228164617342e-04
7.976897689768978061e-01 3.357396305912214302e-04
7.977997799779978916e-01 3.688328881551959627e-04
7.979097909790979770e-01 4.069378071804230436e-04
7.980198019801980625e-01 4.510922947908466239e-04
7.981298129812982589e-01 5.026092948932720178e-04
7.982398239823983443e-01 5.631657898092484044e-04
7.983498349834984298e-01 6.349256018775242165e-04
7.984598459845985152e-01 7.207104110154192392e-04
7.985698569856986007e-01 8.242398424583790391e-04
7.986798679867987971e-01 9.504704110990659476e-04
7.987898789878988826e-01 1.106074493891695196e-03
7.988998899889989680e-01 1.300111946103284103e-03
7.990099009900990534e-01 1.544948512024758077e-03
7.991199119911992499e-01 1.857434740268500400e-03
7.992299229922993353e-01 2.260184324872469355e-03
7.993399339933994208e-01 2.782237632562053857e-03
7.994499449944995062e-01 3.456897591466263995e-03
7.995599559955995916e-01 4.311118026061907908e-03
7.996699669966997881e-01 5.335551995120580565e-03
7.997799779977998735e-01 6.425883090507817676e-03
7.998899889988999590e-01 7.325679860690575973e-03
8.000000000000000444e-01 7.690575088519637642e-03
8.001100110011002409e-01 7.345379030875174783e-03
8.002200220022003263e-01 6.460486841405990548e-03
8.003300330033004117e-01 5.378704506145365848e-03
8.004400440044004972e-01 4.357664323044969923e-03
8.005500550055005826e-01 3.503607189434172937e-03
8.006600660066007791e-01 2.827401799555332319e-03
8.007700770077008645e-01 2.303036595006459960e-03
8.008800880088009500e-01 1.897725300145360451e-03
8.009900990099010354e-01 1.582689080368177145e-03
8.011001100110011208e-01 1.335435884022921323e-03
8.012101210121013173e-01 1.139163680492329698e-03
8.013201320132014027e-01 9.815184154904961922e-04
8.014301430143014882e-01 8.534342521288143827e-04
8.015401540154015736e-01 7.482250923529868434e-04
8.016501650165017701e-01 6.609180159392456138e-04
8.017601760176018555e-01 5.877768038804398942e-04
8.018701870187019409e-01 5.259641540379843749e-04
8.019801980198020264e-01 4.733020630122338748e-04
8.020902090209021118e-01 4.281009286622794517e-04
8.022002200220023083e-01 3.890366990079661947e-04
8.023102310231023937e-01 3.550617460219819771e-04
8.024202420242024791e-01 3.253395735430735587e-04
8.025302530253025646e-01 2.991965105903042488e-04
8.026402640264027610e-01 2.760856202869496493e-04
8.027502750275028465e-01 2.555594773025462118e-04
8.028602860286029319e-01 2.372494450205047452e-04
8.029702970297030173e-01 2.208497609237806492e-04
8.030803080308031028e-01 2.061052112877333415e-04
8.031903190319032992e-01 1.928015088417928515e-04
8.033003300330033847e-01 1.807577231434828974e-04
8.034103410341034701e-01 1.698202824680903917e-04
8.035203520352035556e-01 1.598581881354760835e-04
8.036303630363037520e-01 1.507591711559240803e-04
8.037403740374038374e-01 1.424265864206423462e-04
8.038503850385039229e-01 1.347768880428576726e-04
8.039603960396040083e-01 1.277375655542085540e-04
8.040704070407040938e-01 1.212454477956551794e-04
8.041804180418042902e-01 1.152453018853487760e-04
8.042904290429043757e-01 1.096886703053560452e-04
8.044004400440044611e-01 1.045329011646626622e-04
8.045104510451045465e-01 9.974033597414466788e-05
8.046204620462047430e-01 9.527762647670531305e-05
8.047304730473048284e-01 9.111515770792226693e-05
8.048404840484049139e-01 8.722655888777761839e-05
8.049504950495049993e-01 8.358828724011270375e-05
8.050605060506050847e-01 8.017927261220481603e-05
8.051705170517052812e-01 7.698061298206373352e-05
8.052805280528053666e-01 7.397531271705459885e-05
8.053905390539054521e-01 7.114805687787787260e-05
8.055005500550055375e-01 6.848501601928982301e-05
8.056105610561057340e-01 6.597367687900125403e-05
8.057205720572058194e-01 6.360269511319532117e-05
8.058305830583059048e-01 6.136176686509595829e-05
8.059405940594059903e-01 5.924151646939623919e-05
8.060506050605060757e-01 5.723339802123653336e-05
8.061606160616062722e-01 5.532960889114797644e-05
8.062706270627063576e-01 5.352301356037063610e-05
8.063806380638064430e-01 5.180707639513013128e-05
8.064906490649065285e-01 5.017580218272469896e-05
8.066006600660067249e-01 4.862368342347101185e-05
8.067106710671068104e-01 4.714565351668284352e-05
8.068206820682068958e-01 4.573704510035500240e-05
8.069306930693069813e-01 4.439355290710517100e-05
8.070407040704070667e-01 4.311120058609786286e-05
8.071507150715072632e-01 4.188631101488487867e-05
8.072607260726073486e-01 4.071547968834930291e-05
8.073707370737074340e-01 3.959555082597528201e-05
8.074807480748075195e-01 3.852359588503183926e-05
8.075907590759077159e-01 3.749689420699022093e-05
8.077007700770078014e-01 3.651291555876736924e-05
8.078107810781078868e-01 3.556930435988526075e-05
8.079207920792079722e-01 3.466386541220483941e-05
8.080308030803080577e-01 3.379455097096660667e-05
8.081408140814082541e-01 3.295944901508181019e-05
8.082508250825083396e-01 3.215677259130812386e-05
8.083608360836084250e-01 3.138485012146694533e-05
8.084708470847085104e-01 3.064211657458149263e-05
8.085808580858087069e-01 2.992710541688586634e-05
8.086908690869087923e-01 2.923844126239964311e-05
8.088008800880088778e-01 2.857483315527451881e-05
8.089108910891089632e-01 2.793506842264524811e-05
8.090209020902090487e-01 2.731800704329432472e-05
8.091309130913092451e-01 2.672257648327651993e-05
8.092409240924093305e-01 2.614776695479067726e-05
8.093509350935094160e-01 2.559262705912221202e-05
8.094609460946095014e-01 2.505625977852975105e-05
8.095709570957096979e-01 2.453781878550090627e-05
8.096809680968097833e-01 2.403650504099425641e-05
8.097909790979098688e-01 2.355156365609226162e-05
8.099009900990099542e-01 2.308228099402509286e-05
8.100110011001100396e-01 2.262798199175077149e-05
8.101210121012102361e-01 2.218802768229046564e-05
8.102310231023103215e-01 2.176181290080995276e-05
8.103410341034104070e-01 2.134876415903287818e-05
8.104510451045104924e-01 2.094833767402518897e-05
8.105610561056106889e-01 2.056001753866448673e-05
8.106710671067107743e-01 2.018331402227915050e-05
8.107810781078108597e-01 1.981776199097425877e-05
8.108910891089109452e-01 1.946291943811370573e-05
8.110011001100110306e-01 1.911836611626094385e-05
8.111111111111112271e-01 1.878370226265294995e-05
8.112211221122113125e-01 1.845854741097079229e-05
8.113311331133113979e-01 1.814253928278805269e-05
8.114411441144114834e-01 1.783533275265468908e-05
8.115511551155116798e-01 1.753659888127359547e-05
8.116611661166117653e-01 1.724602401170016388e-05
8.117711771177118507e-01 1.696330892390809147e-05
8.118811881188119361e-01 1.668816804345784837e-05
8.119911991199120216e-01 1.642032870034237799e-05
8.121012101210122180e-01 1.615953043440676142e-05
8.122112211221123035e-01 1.590552434402772489e-05
8.123212321232123889e-01 1.565807247499634278e-05
8.124312431243124744e-01 1.541694724679692693e-05
8.125412541254126708e-01 1.518193091368491431e-05
8.126512651265127563e-01 1.495281505817445618e-05
8.127612761276128417e-01 1.472940011472275389e-05
8.128712871287129271e-01 1.451149492157516882e-05
8.129812981298130126e-01 1.429891629888006135e-05
8.130913091309132090e-01 1.409148865132897924e-05
8.132013201320132945e-01 1.388904359370628866e-05
8.133113311331133799e-01 1.369141959784787124e-05
8.134213421342134653e-01 1.349846165962431702e-05
8.135313531353136618e-01 1.331002098465778751e-05
8.136413641364137472e-01 1.312595469157918954e-05
8.137513751375138327e-01 1.294612553171243686e-05
8.138613861386139181e-01 1.277040162415794678e-05
8.139713971397140035e-01 1.259865620531269198e-05
8.140814081408142000e-01 1.243076739193541367e-05
8.141914191419142854e-01 1.226661795692653284e-05
8.143014301430143709e-01 1.210609511704600827e-05
8.144114411441144563e-01 1.194909033185135731e-05
8.145214521452146528e-01 1.179549911317992212e-05
8.146314631463147382e-01 1.164522084454983251e-05
8.147414741474148236e-01 1.149815860989111463e-05
8.148514851485149091e-01 1.135421903106269798e-05
8.149614961496149945e-01 1.121331211364152080e-05
8.150715071507151910e-01 1.107535110050639351e-05
8.151815181518152764e-01 1.094025233276980004e-05
8.152915291529153619e-01 1.080793511763721072e-05
8.154015401540154473e-01 1.067832160280446119e-05
8.155115511551156438e-01 1.055133665702382320e-05
8.156215621562157292e-01 1.042690775649634081e-05
8.157315731573158146e-01 1.030496487676557091e-05
8.158415841584159001e-01 1.018544038981255680e-05
8.159515951595159855e-01 1.006826896606609154e-05
8.160616061606161820e-01 9.953387481062118088e-06
8.161716171617162674e-01 9.840734926502247686e-06
8.162816281628163528e-01 9.730252325474279579e-06
8.163916391639164383e-01 9.621882651615442286e-06
8.165016501650165237e-01 9.515570752008676789e-06
8.166116611661167202e-01 9.411263273616442702e-06
8.167216721672168056e-01 9.308908593068127786e-06
8.168316831683168910e-01 9.208456749625950285e-06
8.169416941694169765e-01 9.109859381167674142e-06
8.170517051705171729e-01 9.013069663030410080e-06
8.171617161716172584e-01 8.918042249571200315e-06
8.172717271727173438e-01 8.824733218305817417e-06
8.173817381738174292e-01 8.733100016498236142e-06
8.174917491749175147e-01 8.643101410077316449e-06
8.176017601760177111e-01 8.554697434765762070e-06
8.177117711771177966e-01 8.467849349312944607e-06
8.178217821782178820e-01 8.382519590727304751e-06
8.179317931793179675e-01 8.298671731412883565e-06
8.180418041804181639e-01 8.216270438116445986e-06
8.181518151815182494e-01 8.135281432599332819e-06
8.182618261826183348e-01 8.055671453950315387e-06
8.183718371837184202e-01 7.977408222463148747e-06
8.184818481848185057e-01 7.900460405003867809e-06
8.185918591859187021e-01 7.824797581798157917e-06
8.187018701870187876e-01 7.750390214573185310e-06
8.188118811881188730e-01 7.677209615989778957e-06
8.189218921892189584e-01 7.605227920307039385e-06
8.190319031903191549e-01 7.534418055221722074e-06
8.191419141914192403e-01 7.464753714829662528e-06
8.192519251925193258e-01 7.396209333657390200e-06
8.193619361936194112e-01 7.328760061716987871e-06
8.194719471947194966e-01 7.262381740537397046e-06
8.195819581958196931e-01 7.197050880129013068e-06
8.196919691969197785e-01 7.132744636840461711e-06
8.198019801980198640e-01 7.069440792067431638e-06
8.199119911991199494e-01 7.007117731777401177e-06
8.200220022002201459e-01 6.945754426813675218e-06
8.201320132013202313e-01 6.885330413945861426e-06
8.202420242024203167e-01 6.825825777633415213e-06
8.203520352035204022e-01 6.767221132473134162e-06
8.204620462046204876e-01 6.709497606300328116e-06
8.205720572057206841e-01 6.652636823916406543e-06
8.206820682068207695e-01 6.596620891416598915e-06
8.207920792079208550e-01 6.541432381091899898e-06
8.209020902090209404e-01 6.487054316882370304e-06
8.210121012101211369e-01 6.433470160357873611e-06
8.211221122112212223e-01 6.380663797205364433e-06
8.212321232123213077e-01 6.328619524200778097e-06
8.213421342134213932e-01 6.277322036647023816e-06
8.214521452145214786e-01 6.226756416258146541e-06
8.215621562156216751e-01 6.176908119471979900e-06
8.216721672167217605e-01 6.127762966174199664e-06
8.217821782178218459e-01 6.079307128816650713e-06
8.218921892189219314e-01 6.031527121915141381e-06
8.220022002200221278e-01 5.984409791910885977e-06
8.221122112211222133e-01 5.937942307381884575e-06
8.222222222222222987e-01 5.892112149589634681e-06
8.223322332233223841e-01 5.846907103349117245e-06
8.224422442244224696e-01 5.802315248208742541e-06
8.225522552255226660e-01 5.758324949928449934e-06
8.226622662266227515e-01 5.714924852244811218e-06
8.227722772277228369e-01 5.672103868911379000e-06
8.228822882288229223e-01 5.629851176004704429e-06
8.229922992299231188e-01 5.588156204485244079e-06
8.231023102310232042e-01 5.547008633004030900e-06
8.232123212321232897e-01 5.506398380945211656e-06
8.233223322332233751e-01 5.466315601696460796e-06
8.234323432343234606e-01 5.426750676138110928e-06
8.235423542354236570e-01 5.387694206343202129e-06
8.236523652365237425e-01 5.349137009480786121e-06
8.237623762376238279e-01 5.311070111914427504e-06
8.238723872387239133e-01 5.273484743489615348e-06
8.239823982398241098e-01 5.236372332002502525e-06
8.240924092409241952e-01 5.199724497843976625e-06
8.242024202420242807e-01 5.163533048811992266e-06
8.243124312431243661e-01 5.127789975087022480e-06
8.244224422442244515e-01 5.092487444364132404e-06
8.245324532453246480e-01 5.057617797136361872e-06
8.246424642464247334e-01 5.023173542124173744e-06
8.247524752475248189e-01 4.989147351845347924e-06
8.248624862486249043e-01 4.955532058321076586e-06
8.249724972497251008e-01 4.922320648912870928e-06
8.250825082508251862e-01 4.889506262286290783e-06
8.251925192519252716e-01 4.857082184496417431e-06
8.253025302530253571e-01 4.825041845191634039e-06
8.254125412541254425e-01 4.793378813931074538e-06
8.255225522552256390e-01 4.762086796612120713e-06
8.256325632563257244e-01 4.731159632004265456e-06
8.257425742574258098e-01 4.700591288385329787e-06
8.258525852585258953e-01 4.670375860277121539e-06
8.259625962596260917e-01 4.640507565276850279e-06
8.260726072607261772e-01 4.610980740981246586e-06
8.261826182618262626e-01 4.581789842000030610e-06
8.262926292629263481e-01 4.552929437056194722e-06
8.264026402640264335e-01 4.524394206169895950e-06
8.265126512651266300e-01 4.496178937923281556e-06
8.266226622662267154e-01 4.468278526803780361e-06
8.267326732673268008e-01 4.440687970622874873e-06
8.268426842684268863e-01 4.413402368008414505e-06
8.269526952695270827e-01 4.386416915967723812e-06
8.270627062706271682e-01 4.359726907519454218e-06
8.271727172717272536e-01 4.333327729391625451e-06
8.272827282728273390e-01 4.307214859784243914e-06
8.273927392739274245e-01 4.281383866194036529e-06
8.275027502750276209e-01 4.255830403299422169e-06
8.276127612761277064e-01 4.230550210904074907e-06
8.277227722772277918e-01 4.205539111936662488e-06
8.278327832783278772e-01 4.180793010505718173e-06
8.279427942794280737e-01 4.156307890007313231e-06
8.280528052805281591e-01 4.132079811284340843e-06
8.281628162816282446e-01 4.108104910835379385e-06
8.282728272827283300e-01 4.084379399072011075e-06
8.283828382838284154e-01 4.060899558622877363e-06
8.284928492849286119e-01 4.037661742683059047e-06
8.286028602860286973e-01 4.014662373407554624e-06
8.287128712871287828e-01 3.991897940347172967e-06
8.288228822882288682e-01 3.969364998925972965e-06
8.289328932893290647e-01 3.947060168958733943e-06
8.290429042904291501e-01 3.924980133207387061e-06
8.291529152915292356e-01 3.903121635974978731e-06
8.292629262926293210e-01 3.881481481736498613e-06
8.293729372937294064e-01 3.860056533805072927e-06
8.294829482948296029e-01 3.838843713032634543e-06
8.295929592959296883e-01 3.817839996544175396e-06
8.297029702970297738e-01 3.797042416504247549e-06
8.298129812981298592e-01 3.776448058915175491e-06
8.299229922992300557e-01 3.756054062445767961e-06
8.300330033003301411e-01 3.735857617289869902e-06
8.301430143014302265e-01 3.715855964053524223e-06
8.302530253025303120e-01 3.696046392670420225e-06
8.303630363036303974e-01 3.676426241344378472e-06
8.304730473047305939e-01 3.656992895518355416e-06
8.305830583058306793e-01 3.637743786869160556e-06
8.306930693069307647e-01 3.618676392326966248e-06
8.308030803080308502e-01 3.599788233119243411e-06
8.309130913091310466e-01 3.581076873838159187e-06
8.310231023102311321e-01 3.562539921530969440e-06
8.311331133113312175e-01 3.544175024812478998e-06
8.312431243124313029e-01 3.525979872999362119e-06
8.313531353135313884e-01 3.507952195265356824e-06
8.314631463146315848e-01 3.490089759816983672e-06
8.315731573157316703e-01 3.472390373089188026e-06
8.316831683168317557e-01 3.454851878960167200e-06
8.317931793179318412e-01 3.437472157985157153e-06
8.319031903190319266e-01 3.420249126648486727e-06
8.320132013201321231e-01 3.403180736633330221e-06
8.321232123212322085e-01 3.386264974108949063e-06
8.322332233223322939e-01 3.369499859034559905e-06
8.323432343234323794e-01 3.352883444479763898e-06
8.324532453245325758e-01 3.336413815960832854e-06
8.325632563256326613e-01 3.320089090792620617e-06
8.326732673267327467e-01 3.303907417455403820e-06
8.327832783278328321e-01 3.287866974976608396e-06
8.328932893289329176e-01 3.271965972326741678e-06
8.330033003300331140e-01 3.256202647829303933e-06
8.331133113311331995e-01 3.240575268584308326e-06
8.332233223322332849e-01 3.225082129904886692e-06
8.333333333333333703e-01 3.209721554766901933e-06
8.334433443344335668e-01 3.194491893271002472e-06
8.335533553355336522e-01 3.179391522116995955e-06
8.336633663366337377e-01 3.164418844089925145e-06
8.337733773377338231e-01 3.149572287557901046e-06
8.338833883388339085e-01 3.134850305981157105e-06
8.339933993399341050e-01 3.120251377432080530e-06
8.341034103410341904e-01 3.105774004126023801e-06
8.342134213421342759e-01 3.091416711962438127e-06
8.343234323432343613e-01 3.077178050076308931e-06
8.344334433443345578e-01 3.063056590399433022e-06
8.345434543454346432e-01 3.049050927231450195e-06
8.346534653465347287e-01 3.035159676820141363e-06
8.347634763476348141e-01 3.021381476951083031e-06
8.348734873487348995e-01 3.007714986546162145e-06
8.349834983498350960e-01 2.994158885270853499e-06
8.350935093509351814e-01 2.980711873150064042e-06
8.352035203520352669e-01 2.967372670192154002e-06
8.353135313531353523e-01 2.954140016021206859e-06
8.354235423542355488e-01 2.941012669517098357e-06
8.355335533553356342e-01 2.927989408463369664e-06
8.356435643564357196e-01 2.915069029202502325e-06
8.357535753575358051e-01 2.902250346298628899e-06
8.358635863586358905e-01 2.889532192207354431e-06
8.359735973597360870e-01 2.876913416952578230e-06
8.360836083608361724e-01 2.864392887810161370e-06
8.361936193619362578e-01 2.851969488998148108e-06
8.363036303630363433e-01 2.839642121373591187e-06
8.364136413641365397e-01 2.827409702135646889e-06
8.365236523652366252e-01 2.815271164534929228e-06
8.366336633663367106e-01 2.803225457588765852e-06
8.367436743674367960e-01 2.791271545802491163e-06
8.368536853685368815e-01 2.779408408896429818e-06
8.369636963696370779e-01 2.767635041538481221e-06
8.370737073707371634e-01 2.755950453082274117e-06
8.371837183718372488e-01 2.744353667310560919e-06
8.372937293729373343e-01 2.732843722183941576e-06
8.374037403740375307e-01 2.721419669594659894e-06
8.375137513751376162e-01 2.710080575125427845e-06
8.376237623762377016e-01 2.698825517813047045e-06
8.377337733773377870e-01 2.687653589916888818e-06
8.378437843784378725e-01 2.676563896691969410e-06
8.379537953795380689e-01 2.665555556166585626e-06
8.380638063806381544e-01 2.654627698924460079e-06
8.381738173817382398e-01 2.643779467891059760e-06
8.382838283828383252e-01 2.633010018124362810e-06
8.383938393839385217e-01 2.622318516609623703e-06
8.385038503850386071e-01 2.611704142058289324e-06
8.386138613861386926e-01 2.601166084710790213e-06
8.387238723872387780e-01 2.590703546143265012e-06
8.388338833883388634e-01 2.580315739078044042e-06
8.389438943894390599e-01 2.570001887197850512e-06
8.390539053905391453e-01 2.559761224963646077e-06
8.391639163916392308e-01 2.549592997435894187e-06
8.392739273927393162e-01 2.539496460099443222e-06
8.393839383938395127e-01 2.529470878691684259e-06
8.394939493949395981e-01 2.519515529034076220e-06
8.396039603960396835e-01 2.509629696866850781e-06
8.397139713971397690e-01 2.499812677686917368e-06
8.398239823982398544e-01 2.490063776588870841e-06
8.399339933993400509e-01 2.480382308108996399e-06
8.400440044004401363e-01 2.470767596072286536e-06
8.401540154015402218e-01 2.461218973442274805e-06
8.402640264026403072e-01 2.451735782173772364e-06
8.403740374037405036e-01 2.442317373068350180e-06
8.404840484048405891e-01 2.432963105632578323e-06
8.405940594059406745e-01 2.423672347938819913e-06
8.407040704070407600e-01 2.414444476488731761e-06
8.408140814081408454e-01 2.405278876079251474e-06
8.409240924092410419e-01 2.396174939671072300e-06
8.410341034103411273e-01 2.387132068259615015e-06
8.411441144114412127e-01 2.378149670748268605e-06
8.412541254125412982e-01 2.369227163824081398e-06
8.413641364136414946e-01 2.360363971835661265e-06
8.414741474147415801e-01 2.351559526673386107e-06
8.415841584158416655e-01 2.342813267651700154e-06
8.416941694169417509e-01 2.334124641393640079e-06
8.418041804180418364e-01 2.325493101717441432e-06
8.419141914191420328e-01 2.316918109525181755e-06
8.420242024202421183e-01 2.308399132693466746e-06
8.421342134213422037e-01 2.299935645966040035e-06
8.422442244224422891e-01 2.291527130848375863e-06
8.423542354235424856e-01 2.283173075504127607e-06
8.424642464246425710e-01 2.274872974653474090e-06
8.425742574257426565e-01 2.266626329473203571e-06
8.426842684268427419e-01 2.258432647498649356e-06
8.427942794279428274e-01 2.250291442527330478e-06
8.429042904290430238e-01 2.242202234524297888e-06
8.430143014301431093e-01 2.234164549529197995e-06
8.431243124312431947e-01 2.226177919564872735e-06
8.432343234323432801e-01 2.218241882547674021e-06
8.433443344334434766e-01 2.210355982199286773e-06
8.434543454345435620e-01 2.202519767960130805e-06
8.435643564356436475e-01 2.194732794904213266e-06
8.436743674367437329e-01 2.186994623655531145e-06
8.437843784378438183e-01 2.179304820305876462e-06
8.438943894389440148e-01 2.171662956334089893e-06
8.440044004400441002e-01 2.164068608526703941e-06
8.441144114411441857e-01 2.156521358899919348e-06
8.442244224422442711e-01 2.149020794622969364e-06
8.443344334433444676e-01 2.141566507942754989e-06
8.444444444444445530e-01 2.134158096109824885e-06
8.445544554455446384e-01 2.126795161305528419e-06
8.446644664466447239e-01 2.119477310570488396e-06
8.447744774477448093e-01 2.112204155734246922e-06
8.448844884488450058e-01 2.104975313346098388e-06
8.449944994499450912e-01 2.097790404607137946e-06
8.451045104510451766e-01 2.090649055303356072e-06
8.452145214521452621e-01 2.083550895739962593e-06
8.453245324532454585e-01 2.076495560676733936e-06
8.454345434543455440e-01 2.069482689264499206e-06
8.455445544554456294e-01 2.062511924982624501e-06
8.456545654565457149e-01 2.055582915577578876e-06
8.457645764576458003e-01 2.048695313002505748e-06
8.458745874587459967e-01 2.041848773357787437e-06
8.459845984598460822e-01 2.035042956832628695e-06
8.460946094609461676e-01 2.028277527647515214e-06
8.462046204620462531e-01 2.021552153997711871e-06
8.463146314631464495e-01 2.014866507997626641e-06
8.464246424642465350e-01 2.008220265626126570e-06
8.465346534653466204e-01 2.001613106672689352e-06
8.466446644664467058e-01 1.995044714684480710e-06
8.467546754675467913e-01 1.988514776914266952e-06
8.468646864686469877e-01 1.982022984269167358e-06
8.469746974697470732e-01 1.975569031260270970e-06
8.470847084708471586e-01 1.969152615952994529e-06
8.471947194719472440e-01 1.962773439918300155e-06
8.473047304730473295e-01 1.956431208184666461e-06
8.474147414741475259e-01 1.950125629190834702e-06
8.475247524752476114e-01 1.943856414739324031e-06
8.476347634763476968e-01 1.937623279950640474e-06
8.477447744774477822e-01 1.931425943218255434e-06
8.478547854785479787e-01 1.925264126164285542e-06
8.479647964796480641e-01 1.919137553595884855e-06
8.480748074807481496e-01 1.913045953462279538e-06
8.481848184818482350e-01 1.906989056812525906e-06
8.482948294829483205e-01 1.900966597753920890e-06
8.484048404840485169e-01 1.894978313411038474e-06
8.485148514851486024e-01 1.889023943885453693e-06
8.486248624862486878e-01 1.883103232216022722e-06
8.487348734873487732e-01 1.877215924339851173e-06
8.488448844884489697e-01 1.871361769053828210e-06
8.489548954895490551e-01 1.865540517976777097e-06
8.490649064906491406e-01 1.859751925512154827e-06
8.491749174917492260e-01 1.853995748811364376e-06
8.492849284928493114e-01 1.848271747737610958e-06
8.493949394939495079e-01 1.842579684830314996e-06
8.495049504950495933e-01 1.836919325270083496e-06
8.496149614961496788e-01 1.831290436844183292e-06
8.497249724972497642e-01 1.825692789912562107e-06
8.498349834983499607e-01 1.820126157374387149e-06
8.499449944994500461e-01 1.814590314635101041e-06
8.500550055005501315e-01 1.809085039573925820e-06
8.501650165016502170e-01 1.803610112511913280e-06
8.502750275027503024e-01 1.798165316180458004e-06
8.503850385038504989e-01 1.792750435690255936e-06
8.504950495049505843e-01 1.787365258500782820e-06
8.506050605060506697e-01 1.782009574390169048e-06
8.507150715071507552e-01 1.776683175425555627e-06
8.508250825082509516e-01 1.771385855933893351e-06
8.509350935093510371e-01 1.766117412473176292e-06
8.510451045104511225e-01 1.760877643804067468e-06
8.511551155115512080e-01 1.755666350861989953e-06
8.512651265126512934e-01 1.750483336729600637e-06
8.513751375137514898e-01 1.745328406609665265e-06
8.514851485148515753e-01 1.740201367798377112e-06
8.515951595159516607e-01 1.735102029658989695e-06
8.517051705170517462e-01 1.730030203595899043e-06
8.518151815181519426e-01 1.724985703029069238e-06
8.519251925192520281e-01 1.719968343368869388e-06
8.520352035203521135e-01 1.714977941991200513e-06
8.521452145214521989e-01 1.710014318213067105e-06
8.522552255225522844e-01 1.705077293268449192e-06
8.523652365236524808e-01 1.700166690284526752e-06
8.524752475247525663e-01 1.695282334258288900e-06
8.525852585258526517e-01 1.690424052033399727e-06
8.526952695269527371e-01 1.685591672277472189e-06
8.528052805280529336e-01 1.680785025459616657e-06
8.529152915291530190e-01 1.676003943828350506e-06
8.530253025302531045e-01 1.671248261389766900e-06
8.531353135313531899e-01 1.666517813886065897e-06
8.532453245324532753e-01 1.661812438774362105e-06
8.533553355335534718e-01 1.657131975205789865e-06
8.534653465346535572e-01 1.652476264004935169e-06
8.535753575357536427e-01 1.647845147649495864e-06
8.536853685368537281e-01 1.643238470250285316e-06
8.537953795379539246e-01 1.638656077531482358e-06
8.539053905390540100e-01 1.634097816811189974e-06
8.540154015401540954e-01 1.629563536982208504e-06
8.541254125412541809e-01 1.625053088493134947e-06
8.542354235423542663e-01 1.620566323329684402e-06
8.543454345434544628e-01 1.616103094996294207e-06
8.544554455445545482e-01 1.611663258497980496e-06
8.545654565456546337e-01 1.607246670322410319e-06
8.546754675467547191e-01 1.602853188422267265e-06
8.547854785478549156e-01 1.598482672197830747e-06
8.548954895489550010e-01 1.594134982479813421e-06
8.550055005500550864e-01 1.589809981512392786e-06
8.551155115511551719e-01 1.585507532936528022e-06
8.552255225522552573e-01 1.581227501773459367e-06
8.553355335533554538e-01 1.576969754408455672e-06
8.554455445544555392e-01 1.572734158574788111e-06
8.555555555555556246e-01 1.568520583337871400e-06
8.556655665566557101e-01 1.564328899079684316e-06
8.557755775577559065e-01 1.560158977483355603e-06
8.558855885588559920e-01 1.556010691517982181e-06
8.559955995599560774e-01 1.551883915423619293e-06
8.561056105610561628e-01 1.547778524696502539e-06
8.562156215621562483e-01 1.543694396074446294e-06
8.563256325632564447e-01 1.539631407522446903e-06
8.564356435643565302e-01 1.535589438218486194e-06
8.565456545654566156e-01 1.531568368539479418e-06
8.566556655665567011e-01 1.527568080047463739e-06
8.567656765676568975e-01 1.523588455475930720e-06
8.568756875687569829e-01 1.519629378716367610e-06
8.569856985698570684e-01 1.515690734804937108e-06
8.570957095709571538e-01 1.511772409909359796e-06
8.572057205720572393e-01 1.507874291315969140e-06
8.573157315731574357e-01 1.503996267416909860e-06
8.574257425742575212e-01 1.500138227697544667e-06
8.575357535753576066e-01 1.496300062723966033e-06
8.576457645764576920e-01 1.492481664130724801e-06
8.577557755775578885e-01 1.488682924608680767e-06
8.578657865786579739e-01 1.484903737893036225e-06
8.579757975797580594e-01 1.481143998751490421e-06
8.580858085808581448e-01 1.477403602972580777e-06
8.581958195819582302e-01 1.473682447354150332e-06
8.583058305830584267e-01 1.469980429691956838e-06
8.584158415841585121e-01 1.466297448768469902e-06
8.585258525852585976e-01 1.462633404341743729e-06
8.586358635863586830e-01 1.458988197134482986e-06
8.587458745874588795e-01 1.455361728823224914e-06
8.588558855885589649e-01 1.451753902027672017e-06
8.589658965896590503e-01 1.448164620300128068e-06
8.590759075907591358e-01 1.444593788115107778e-06
8.591859185918592212e-01 1.441041310859039619e-06
8.592959295929594177e-01 1.437507094820121340e-06
8.594059405940595031e-01 1.433991047178302107e-06
8.595159515951595885e-01 1.430493075995359088e-06
8.596259625962596740e-01 1.427013090205135396e-06
8.597359735973598704e-01 1.423550999603866129e-06
8.598459845984599559e-01 1.420106714840669791e-06
8.599559955995600413e-01 1.416680147408083753e-06
8.600660066006601268e-01 1.413271209632786280e-06
8.601760176017602122e-01 1.409879814666393731e-06
8.602860286028604087e-01 1.406505876476383117e-06
8.603960396039604941e-01 1.403149309837124352e-06
8.605060506050605795e-01 1.399810030321008006e-06
8.606160616061606650e-01 1.396487954289699902e-06
8.607260726072608614e-01 1.393182998885487828e-06
8.608360836083609469e-01 1.389895082022752972e-06
8.609460946094610323e-01 1.386624122379507218e-06
8.610561056105611177e-01 1.383370039389059611e-06
8.611661166116612032e-01 1.380132753231780235e-06
8.612761276127613996e-01 1.376912184826958102e-06
8.613861386138614851e-01 1.373708255824757946e-06
8.614961496149615705e-01 1.370520888598259170e-06
8.616061606160616559e-01 1.367350006235610414e-06
8.617161716171618524e-01 1.364195532532258873e-06
8.618261826182619378e-01 1.361057391983296089e-06
8.619361936193620233e-01 1.357935509775850108e-06
8.620462046204621087e-01 1.354829811781613170e-06
8.621562156215621942e-01 1.351740224549426146e-06
8.622662266226623906e-01 1.348666675297960172e-06
8.623762376237624760e-01 1.345609091908499509e-06
8.624862486248625615e-01 1.342567402917764417e-06
8.625962596259626469e-01 1.339541537510860241e-06
8.627062706270627324e-01 1.336531425514287276e-06
8.628162816281629288e-01 1.333536997389032784e-06
8.629262926292630143e-01 1.330558184223756830e-06
8.630363036303630997e-01 1.327594917728027029e-06
8.631463146314631851e-01 1.324647130225650488e-06
8.632563256325633816e-01 1.321714754648083048e-06
8.633663366336634670e-01 1.318797724527914323e-06
8.634763476347635525e-01 1.315895973992397857e-06
8.635863586358636379e-01 1.313009437757099011e-06
8.636963696369637233e-01 1.310138051119582022e-06
8.638063806380639198e-01 1.307281749953169493e-06
8.639163916391640052e-01 1.304440470700804789e-06
8.640264026402640907e-01 1.301614150368922486e-06
8.641364136413641761e-01 1.298802726521450104e-06
8.642464246424643726e-01 1.296006137273826785e-06
8.643564356435644580e-01 1.293224321287136532e-06
8.644664466446645434e-01 1.290457217762245471e-06
8.645764576457646289e-01 1.287704766434055999e-06
8.646864686468647143e-01 1.284966907565804987e-06
8.647964796479649108e-01 1.282243581943409831e-06
8.649064906490649962e-01 1.279534730869909377e-06
8.650165016501650816e-01 1.276840296159920302e-06
8.651265126512651671e-01 1.274160220134202762e-06
8.652365236523653635e-01 1.271494445614236837e-06
8.653465346534654490e-01 1.268842915916904018e-06
8.654565456545655344e-01 1.266205574849178421e-06
8.655665566556656199e-01 1.263582366702910976e-06
8.656765676567657053e-01 1.260973236249655107e-06
8.657865786578659018e-01 1.258378128735539438e-06
8.658965896589659872e-01 1.255796989876218624e-06
8.660066006600660726e-01 1.253229765851844095e-06
8.661166116611661581e-01 1.250676403302113360e-06
8.662266226622663545e-01 1.248136849321362510e-06
8.663366336633664400e-01 1.245611051453713776e-06
8.664466446644665254e-01 1.243098957688256339e-06
8.665566556655666108e-01 1.240600516454304636e-06
8.666666666666666963e-01 1.238115676616678694e-06
8.667766776677668927e-01 1.235644387471053919e-06
8.668866886688669782e-01 1.233186598739348789e-06
8.669966996699670636e-01 1.230742260565150031e-06
8.671067106710671490e-01 1.228311323509208097e-06
8.672167216721673455e-01 1.225893738544947469e-06
8.673267326732674309e-01 1.223489457054062296e-06
8.674367436743675164e-01 1.221098430822110344e-06
8.675467546754676018e-01 1.218720612034182749e-06
8.676567656765676873e-01 1.216355953270605326e-06
8.677667766776678837e-01 1.214004407502690275e-06
8.678767876787679691e-01 1.211665928088517744e-06
8.679867986798680546e-01 1.209340468768764832e-06
8.680968096809681400e-01 1.207027983662579047e-06
8.682068206820683365e-01 1.204728427263483971e-06
8.683168316831684219e-01 1.202441754435341023e-06
8.684268426842685074e-01 1.200167920408318643e-06
8.685368536853685928e-01 1.197906880774936437e-06
8.686468646864686782e-01 1.195658591486124356e-06
8.687568756875688747e-01 1.193423008847321687e-06
8.688668866886689601e-01 1.191200089514631733e-06
8.689768976897690456e-01 1.188989790490980941e-06
8.690869086908691310e-01 1.186792069122338175e-06
8.691969196919693275e-01 1.184606883093962781e-06
8.693069306930694129e-01 1.182434190426695216e-06
8.694169416941694983e-01 1.180273949473258693e-06
8.695269526952695838e-01 1.178126118914621599e-06
8.696369636963696692e-01 1.175990657756377484e-06
8.697469746974698657e-01 1.173867525325162751e-06
8.698569856985699511e-01 1.171756681265117537e-06
8.699669966996700365e-01 1.169658085534347024e-06
8.700770077007701220e-01 1.167571698401457285e-06
8.701870187018703184e-01 1.165497480442082448e-06
8.702970297029704039e-01 1.163435392535476661e-06
8.704070407040704893e-01 1.161385395861108382e-06
8.705170517051705747e-01 1.159347451895301259e-06
8.706270627062706602e-01 1.157321522407899997e-06
8.707370737073708566e-01 1.155307569458963541e-06
8.708470847084709421e-01 1.153305555395493836e-06
8.709570957095710275e-01 1.151315442848177287e-06
8.710671067106711130e-01 1.149337194728172393e-06
8.711771177117713094e-01 1.147370774223912615e-06
8.712871287128713949e-01 1.145416144797946737e-06
8.713971397139714803e-01 1.143473270183785991e-06
8.715071507150715657e-01 1.141542114382805405e-06
8.716171617161716512e-01 1.139622641661147260e-06
8.717271727172718476e-01 1.137714816546660335e-06
8.718371837183719331e-01 1.135818603825871130e-06
8.719471947194720185e-01 1.133933968540957841e-06
8.720572057205721039e-01 1.132060875986773887e-06
8.721672167216723004e-01 1.130199291707879693e-06
8.722772277227723858e-01 1.128349181495607298e-06
8.723872387238724713e-01 1.126510511385134705e-06
8.724972497249725567e-01 1.124683247652604061e-06
8.726072607260726421e-01 1.122867356812238991e-06
8.727172717271728386e-01 1.121062805613503018e-06
8.728272827282729240e-01 1.119269561038277669e-06
8.729372937293730095e-01 1.117487590298042918e-06
8.730473047304730949e-01 1.115716860831109290e-06
8.731573157315732914e-01 1.113957340299842983e-06
8.732673267326733768e-01 1.112208996587934822e-06
8.733773377337734622e-01 1.110471797797668579e-06
8.734873487348735477e-01 1.108745712247225500e-06
8.735973597359736331e-01 1.107030708468002811e-06
8.737073707370738296e-01 1.105326755201946624e-06
8.738173817381739150e-01 1.103633821398918088e-06
8.739273927392740005e-01 1.101951876214057845e-06
8.740374037403740859e-01 1.100280889005189875e-06
8.741474147414742824e-01 1.098620829330223646e-06
8.742574257425743678e-01 1.096971666944603695e-06
8.743674367436744532e-01 1.095333371798731900e-06
8.744774477447745387e-01 1.093705914035456024e-06
8.745874587458746241e-01 1.092089263987539415e-06
8.746974697469748206e-01 1.090483392175167344e-06
8.748074807480749060e-01 1.088888269303460326e-06
8.749174917491749914e-01 1.087303866260007136e-06
8.750275027502750769e-01 1.085730154112413499e-06
8.751375137513752733e-01 1.084167104105867713e-06
8.752475247524753588e-01 1.082614687660724490e-06
8.753575357535754442e-01 1.081072876370089853e-06
8.754675467546755296e-01 1.079541641997439490e-06
8.755775577557756151e-01 1.078020956474243888e-06
8.756875687568758115e-01 1.076510791897605744e-06
8.757975797579758970e-01 1.075011120527916225e-06
8.759075907590759824e-01 1.073521914786519274e-06
8.760176017601760678e-01 1.072043147253397732e-06
8.761276127612762643e-01 1.070574790664864108e-06
8.762376237623763497e-01 1.069116817911274231e-06
8.763476347634764352e-01 1.067669202034747033e-06
8.764576457645765206e-01 1.066231916226893658e-06
8.765676567656766061e-01 1.064804933826577479e-06
8.766776677667768025e-01 1.063388228317656545e-06
8.767876787678768880e-01 1.061981773326771345e-06
8.768976897689769734e-01 1.060585542621119226e-06
8.770077007700770588e-01 1.059199510106252108e-06
8.771177117711772553e-01 1.057823649823879918e-06
8.772277227722773407e-01 1.056457935949698792e-06
8.773377337733774262e-01 1.055102342791206796e-06
8.774477447744775116e-01 1.053756844785549916e-06
8.775577557755775970e-01 1.052421416497376527e-06
8.776677667766777935e-01 1.051096032616691854e-06
8.777777777777778789e-01 1.049780667956731289e-06
8.778877887788779644e-01 1.048475297451842806e-06
8.779977997799780498e-01 1.047179896155376366e-06
8.781078107810781352e-01 1.045894439237583702e-06
8.782178217821783317e-01 1.044618901983526354e-06
8.783278327832784171e-01 1.043353259791003199e-06
8.784378437843785026e-01 1.042097488168466953e-06
8.785478547854785880e-01 1.040851562732965887e-06
8.786578657865787845e-01 1.039615459208089981e-06
8.787678767876788699e-01 1.038389153421924072e-06
8.788778877887789553e-01 1.037172621305008406e-06
8.789878987898790408e-01 1.035965838888306396e-06
8.790979097909791262e-01 1.034768782301186357e-06
8.792079207920793227e-01 1.033581427769401964e-06
8.793179317931794081e-01 1.032403751613093467e-06
8.794279427942794936e-01 1.031235730244770906e-06
8.795379537953795790e-01 1.030077340167340950e-06
8.796479647964797755e-01 1.028928557972101752e-06
8.797579757975798609e-01 1.027789360336779957e-06
8.798679867986799463e-01 1.026659724023543136e-06
8.799779977997800318e-01 1.025539625877039751e-06
8.800880088008801172e-01 1.024429042822440392e-06
8.801980198019803137e-01 1.023327951863476051e-06
8.803080308030803991e-01 1.022236330080495449e-06
8.804180418041804845e-01 1.021154154628518765e-06
8.805280528052805700e-01 1.020081402735298995e-06
8.806380638063807664e-01 1.019018051699386898e-06
8.807480748074808519e-01 1.017964078888209509e-06
8.808580858085809373e-01 1.016919461736142709e-06
8.809680968096810227e-01 1.015884177742592276e-06
8.810781078107811082e-01 1.014858204470082976e-06
8.811881188118813046e-01 1.013841519542345755e-06
8.812981298129813901e-01 1.012834100642419533e-06
8.814081408140814755e-01 1.011835925510739454e-06
8.815181518151815609e-01 1.010846971943253931e-06
8.816281628162817574e-01 1.009867217789513103e-06
8.817381738173818428e-01 1.008896640950797318e-06
8.818481848184819283e-01 1.007935219378218508e-06
8.819581958195820137e-01 1.006982931070843373e-06
8.820682068206820992e-01 1.006039754073805986e-06
8.821782178217822956e-01 1.005105666476439019e-06
8.822882288228823811e-01 1.004180646410395877e-06
8.823982398239824665e-01 1.003264672047774305e-06
8.825082508250825519e-01 1.002357721599254186e-06
8.826182618261827484e-01 1.001459773312222425e-06
8.827282728272828338e-01 1.000570805468919002e-06
8.828382838283829193e-01 9.996907963845580428e-07
8.829482948294830047e-01 9.988197244054825577e-07
8.830583058305830901e-01 9.979575679072897455e-07
8.831683168316832866e-01 9.971043052929865796e-07
8.832783278327833720e-01 9.962599149911182885e-07
8.833883388338834575e-01 9.954243754539298706e-07
8.834983498349835429e-01 9.945976651554897049e-07
8.836083608360837394e-01 9.937797625898555126e-07
8.837183718371838248e-01 9.929706462692096141e-07
8.838283828382839102e-01 9.921702947220073150e-07
8.839383938393839957e-01 9.913786864911261392e-07
8.840484048404840811e-01 9.905958001320161207e-07
8.841584158415842776e-01 9.898216142108395074e-07
8.842684268426843630e-01 9.890561073026303701e-07
8.843784378437844484e-01 9.882992579894307069e-07
8.844884488448845339e-01 9.875510448584403112e-07
8.845984598459847303e-01 9.868114465001689695e-07
8.847084708470848158e-01 9.860804415065799766e-07
8.848184818481849012e-01 9.853580084692289928e-07
8.849284928492849867e-01 9.846441259774160299e-07
8.850385038503850721e-01 9.839387726163245193e-07
8.851485148514852686e-01 9.832419269651588985e-07
8.852585258525853540e-01 9.825535675953018914e-07
8.853685368536854394e-01 9.818736730684258359e-07
8.854785478547855249e-01 9.812022219346548344e-07
8.855885588558857213e-01 9.805391927306830703e-07
8.856985698569858068e-01 9.798845639779179000e-07
8.858085808580858922e-01 9.792383141806051568e-07
8.859185918591859776e-01 9.786004218239580557e-07
8.860286028602860631e-01 9.779708653722835562e-07
8.861386138613862595e-01 9.773496232671091489e-07
8.862486248624863450e-01 9.767366739252956663e-07
8.863586358635864304e-01 9.761319957371630104e-07
8.864686468646865158e-01 9.755355670645995753e-07
8.865786578657867123e-01 9.749473662391720934e-07
8.866886688668867977e-01 9.743673715602397160e-07
8.867986798679868832e-01 9.737955612930541190e-07
8.869086908690869686e-01 9.732319136668585487e-07
8.870187018701870540e-01 9.726764068729855978e-07
8.871287128712872505e-01 9.721290190629522284e-07
8.872387238723873359e-01 9.715897283465486538e-07
8.873487348734874214e-01 9.710585127899189617e-07
8.874587458745875068e-01 9.705353504136396201e-07
8.875687568756877033e-01 9.700202191908034890e-07
8.876787678767877887e-01 9.695130970450809615e-07
8.877887788778878742e-01 9.690139618487889407e-07
8.878987898789879596e-01 9.685227914209530403e-07
8.880088008800880450e-01 9.680395635253621612e-07
8.881188118811882415e-01 9.675642558686145985e-07
8.882288228822883269e-01 9.670968460981698660e-07
8.883388338833884124e-01 9.666373118003774381e-07
8.884488448844884978e-01 9.661856304985192572e-07
8.885588558855886943e-01 9.657417796508331823e-07
8.886688668866887797e-01 9.653057366485328375e-07
8.887788778877888651e-01 9.648774788138208962e-07
8.888888888888889506e-01 9.644569833979008833e-07
8.889988998899890360e-01 9.640442275789769066e-07
8.891089108910892325e-01 9.636391884602478830e-07
8.892189218921893179e-01 9.632418430678951997e-07
8.893289328932894033e-01 9.628521683490671998e-07
8.894389438943894888e-01 9.624701411698479966e-07
8.895489548954896852e-01 9.620957383132226894e-07
8.896589658965897707e-01 9.617289364770444840e-07
8.897689768976898561e-01 9.613697122719761908e-07
8.898789878987899415e-01 9.610180422194387113e-07
8.899889988998900270e-01 9.606739027495430073e-07
8.900990099009902234e-01 9.603372701990193165e-07
8.902090209020903089e-01 9.600081208091374753e-07
8.903190319031903943e-01 9.596864307236111475e-07
8.904290429042904798e-01 9.593721759865037470e-07
8.905390539053906762e-01 9.590653325401186904e-07
8.906490649064907617e-01 9.587658762228883795e-07
8.907590759075908471e-01 9.584737827672394661e-07
8.908690869086909325e-01 9.581890277974636231e-07
8.909790979097910180e-01 9.579115868275756099e-07
8.910891089108912144e-01 9.576414352591524915e-07
8.911991199119912999e-01 9.573785483791747630e-07
8.913091309130913853e-01 9.571229013578498988e-07
8.914191419141914707e-01 9.568744692464301837e-07
8.915291529152916672e-01 9.566332269750174152e-07
8.916391639163917526e-01 9.563991493503576535e-07
8.917491749174918381e-01 9.561722110536270770e-07
8.918591859185919235e-01 9.559523866382013217e-07
8.919691969196920089e-01 9.557396505274248191e-07
8.920792079207922054e-01 9.555339770123559949e-07
8.921892189218922908e-01 9.553353402495114088e-07
8.922992299229923763e-01 9.551437142585912587e-07
8.924092409240924617e-01 9.549590729201966272e-07
8.925192519251926582e-01 9.547813899735378340e-07
8.926292629262927436e-01 9.546106390141203418e-07
8.927392739273928290e-01 9.544467934914300271e-07
8.928492849284929145e-01 9.542898267065998161e-07
8.929592959295929999e-01 9.541397118100661562e-07
8.930693069306931964e-01 9.539964217992093943e-07
8.931793179317932818e-01 9.538599295159837783e-07
8.932893289328933673e-01 9.537302076445349651e-07
8.933993399339934527e-01 9.536072287088004827e-07
8.935093509350935381e-01 9.534909650701022500e-07
8.936193619361937346e-01 9.533813889247188754e-07
8.937293729372938200e-01 9.532784723014489538e-07
8.938393839383939055e-01 9.531821870591580599e-07
8.939493949394939909e-01 9.530925048843132469e-07
8.940594059405941874e-01 9.530093972884971106e-07
8.941694169416942728e-01 9.529328356059165593e-07
8.942794279427943582e-01 9.528627909908899854e-07
8.943894389438944437e-01 9.527992344153199303e-07
8.944994499449945291e-01 9.527421366661520915e-07
8.946094609460947256e-01 9.526914683428179186e-07
8.947194719471948110e-01 9.526471998546628094e-07
8.948294829482948964e-01 9.526093014183569416e-07
8.949394939493949819e-01 9.525777430552860944e-07
8.950495049504951783e-01 9.525524945889381277e-07
8.951595159515952638e-01 9.525335256422578045e-07
8.952695269526953492e-01 9.525208056349982243e-07
8.953795379537954346e-01 9.525143037810420819e-07
8.954895489548955201e-01 9.525139890857191139e-07
8.955995599559957165e-01 9.525198303430964401e-07
8.957095709570958020e-01 9.525317961332519645e-07
8.958195819581958874e-01 9.525498548195419531e-07
8.959295929592959729e-01 9.525739745458297538e-07
8.960396039603961693e-01 9.526041232337135633e-07
8.961496149614962548e-01 9.526402685797307948e-07
8.962596259625963402e-01 9.526823780525356587e-07
8.963696369636964256e-01 9.527304188900737779e-07
8.964796479647965111e-01 9.527843580967222872e-07
8.965896589658967075e-01 9.528441624404163799e-07
8.966996699669967930e-01 9.529097984497605018e-07
8.968096809680968784e-01 9.529812324111119109e-07
8.969196919691969638e-01 9.530584303656480377e-07
8.970297029702971603e-01 9.531413581064160577e-07
8.971397139713972457e-01 9.532299811753547232e-07
8.972497249724973312e-01 9.533242648603038082e-07
8.973597359735974166e-01 9.534241741919811530e-07
8.974697469746975020e-01 9.535296739409550516e-07
8.975797579757976985e-01 9.536407286145756624e-07
8.976897689768977839e-01 9.537573024539027140e-07
8.977997799779978694e-01 9.538793594305932948e-07
8.979097909790979548e-01 9.540068632437840299e-07
8.980198019801981513e-01 9.541397773169390604e-07
8.981298129812982367e-01 9.542780647946830926e-07
8.982398239823983221e-01 9.544216885396010963e-07
8.983498349834984076e-01 9.545706111290219082e-07
8.984598459845984930e-01 9.547247948517865903e-07
8.985698569856986895e-01 9.548842017049678705e-07
8.986798679867987749e-01 9.550487933905942432e-07
8.987898789878988604e-01 9.552185313123240943e-07
8.988998899889989458e-01 9.553933765721189792e-07
8.990099009900991422e-01 9.555732899668694671e-07
8.991199119911992277e-01 9.557582319850125152e-07
8.992299229922993131e-01 9.559481628031132666e-07
8.993399339933993986e-01 9.561430422824241915e-07
8.994499449944994840e-01 9.563428299654219923e-07
8.995599559955996805e-01 9.565474850723068168e-07
8.996699669966997659e-01 9.567569664974915184e-07
8.997799779977998513e-01 9.569712328060447528e-07
8.998899889988999368e-01 9.571902422301236991e-07
9.000000000000001332e-01 9.574139526653659106e-07
9.001100110011002187e-01 9.576423293101329301e-07
9.002200220022003041e-01 9.578753677394092327e-07
9.003300330033003895e-01 9.581130712348393196e-07
9.004400440044004750e-01 9.583554431790219486e-07
9.005500550055006714e-01 9.586024870556234257e-07
9.006600660066007569e-01 9.588542064495002124e-07
9.007700770077008423e-01 9.591106050468295808e-07
9.008800880088009277e-01 9.593716866352377275e-07
9.009900990099011242e-01 9.596374551039433454e-07
9.011001100110012096e-01 9.599079144438965372e-07
9.012101210121012951e-01 9.601830687479225993e-07
9.013201320132013805e-01 9.604629222108823228e-07
9.014301430143014660e-01 9.607474791298202241e-07
9.015401540154016624e-01 9.610367439041354342e-07
9.016501650165017478e-01 9.613307210357392461e-07
9.017601760176018333e-01 9.616294151292334159e-07
9.018701870187019187e-01 9.619328308920878280e-07
9.019801980198021152e-01 9.622409731348145595e-07
9.020902090209022006e-01 9.625538467711631226e-07
9.022002200220022861e-01 9.628714568183065988e-07
9.023102310231023715e-01 9.631938083970392103e-07
9.024202420242024569e-01 9.635209067319808779e-07
9.025302530253026534e-01 9.638527571517811444e-07
9.026402640264027388e-01 9.641893650893338976e-07
9.027502750275028243e-01 9.645307360819859516e-07
9.028602860286029097e-01 9.648768757717731580e-07
9.029702970297031062e-01 9.652277899056336459e-07
9.030803080308031916e-01 9.655834843356460500e-07
9.031903190319032770e-01 9.659439650192690094e-07
9.033003300330033625e-01 9.663092380195781248e-07
9.034103410341034479e-01 9.666793095055143510e-07
9.035203520352036444e-01 9.670541857521448832e-07
9.036303630363037298e-01 9.674338731409085845e-07
9.037403740374038152e-01 9.678183781598853428e-07
9.038503850385039007e-01 9.682077074040681795e-07
9.039603960396040971e-01 9.686018675756285833e-07
9.040704070407041826e-01 9.690008654842030185e-07
9.041804180418042680e-01 9.694047080471705405e-07
9.042904290429043535e-01 9.698134022899479864e-07
9.044004400440044389e-01 9.702269553462807193e-07
9.045104510451046353e-01 9.706453744585465012e-07
9.046204620462047208e-01 9.710686669780555548e-07
9.047304730473048062e-01 9.714968403653677768e-07
9.048404840484048917e-01 9.719299021906065639e-07
9.049504950495050881e-01 9.723678601337808971e-07
9.050605060506051736e-01 9.728107219851084848e-07
9.051705170517052590e-01 9.732584956453569051e-07
9.052805280528053444e-01 9.737111891261773370e-07
9.053905390539054299e-01 9.741688105504478203e-07
9.055005500550056263e-01 9.746313681526241393e-07
9.056105610561057118e-01 9.750988702790962115e-07
9.057205720572057972e-01 9.755713253885463831e-07
9.058305830583058826e-01 9.760487420523174642e-07
9.059405940594060791e-01 9.765311289547873294e-07
9.060506050605061645e-01 9.770184948937394949e-07
9.061606160616062500e-01 9.775108487807557179e-07
9.062706270627063354e-01 9.780081996415999147e-07
9.063806380638064208e-01 9.785105566166166893e-07
9.064906490649066173e-01 9.790179289611309214e-07
9.066006600660067027e-01 9.795303260458505305e-07
9.067106710671067882e-01 9.800477573572899924e-07
9.068206820682068736e-01 9.805702324981777623e-07
9.069306930693070701e-01 9.810977611878933431e-07
9.070407040704071555e-01 9.816303532628861441e-07
9.071507150715072409e-01 9.821680186771169963e-07
9.072607260726073264e-01 9.827107675025051740e-07
9.073707370737074118e-01 9.832586099293762640e-07
9.074807480748076083e-01 9.838115562669138454e-07
9.075907590759076937e-01 9.843696169436196405e-07
9.077007700770077792e-01 9.849328025077910297e-07
9.078107810781078646e-01 9.855011236279856487e-07
9.079207920792080611e-01 9.860745910935073742e-07
9.080308030803081465e-01 9.866532158148842615e-07
9.081408140814082319e-01 9.872370088243776122e-07
9.082508250825083174e-01 9.878259812764677469e-07
9.083608360836084028e-01 9.884201444483639193e-07
9.084708470847085993e-01 9.890195097405167711e-07
9.085808580858086847e-01 9.896240886771428571e-07
9.086908690869087701e-01 9.902338929067415473e-07
9.088008800880088556e-01 9.908489342026328923e-07
9.089108910891090520e-01 9.914692244634944312e-07
9.090209020902091375e-01 9.920947757139090093e-07
9.091309130913092229e-01 9.927256001049172561e-07
9.092409240924093083e-01 9.933617099145749323e-07
9.093509350935093938e-01 9.940031175485172661e-07
9.094609460946095902e-01 9.946498355405421352e-07
9.095709570957096757e-01 9.953018765531760961e-07
9.096809680968097611e-01 9.959592533782726019e-07
9.097909790979098466e-01 9.966219789376002661e-07
9.099009900990099320e-01 9.972900662834457385e-07
9.100110011001101284e-01 9.979635285992275925e-07
9.101210121012102139e-01 9.986423792001006826e-07
9.102310231023102993e-01 9.993266315335857023e-07
9.103410341034103848e-01 1.000016299180205094e-06
9.104510451045105812e-01 1.000711395854108369e-06
9.105610561056106667e-01 1.001411935403725175e-06
9.106710671067107521e-01 1.002117931812418776e-06
9.107810781078108375e-01 1.002829399199141024e-06
9.108910891089109230e-01 1.003546351819104479e-06
9.110011001100111194e-01 1.004268804064453683e-06
9.111111111111112049e-01 1.004996770464952315e-06
9.112211221122112903e-01 1.005730265688667593e-06
9.113311331133113757e-01 1.006469304542680935e-06
9.114411441144115722e-01 1.007213901973781892e-06
9.115511551155116576e-01 1.007964073069187490e-06
9.116611661166117431e-01 1.008719833057264323e-06
9.117711771177118285e-01 1.009481197308262724e-06
9.118811881188119139e-01 1.010248181335050502e-06
9.119911991199121104e-01 1.011020800793859184e-06
9.121012101210121958e-01 1.011799071485047183e-06
9.122112211221122813e-01 1.012583009353849643e-06
9.123212321232123667e-01 1.013372630491165328e-06
9.124312431243125632e-01 1.014167951134328480e-06
9.125412541254126486e-01 1.014968987667893387e-06
9.126512651265127340e-01 1.015775756624443506e-06
9.127612761276128195e-01 1.016588274685391703e-06
9.128712871287129049e-01 1.017406558681789588e-06
9.129812981298131014e-01 1.018230625595162059e-06
9.130913091309131868e-01 1.019060492558329767e-06
9.132013201320132723e-01 1.019896176856258479e-06
9.133113311331133577e-01 1.020737695926904842e-06
9.134213421342135542e-01 1.021585067362078239e-06
9.135313531353136396e-01 1.022438308908308573e-06
9.136413641364137250e-01 1.023297438467725699e-06
9.137513751375138105e-01 1.024162474098941397e-06
9.138613861386138959e-01 1.025033434017958876e-06
9.139713971397140924e-01 1.025910336599064695e-06
9.140814081408141778e-01 1.026793200375754786e-06
9.141914191419142632e-01 1.027682044041652638e-06
9.143014301430143487e-01 1.028576886451451616e-06
9.144114411441145451e-01 1.029477746621858774e-06
9.145214521452146306e-01 1.030384643732542469e-06
9.146314631463147160e-01 1.031297597127107930e-06
9.147414741474148014e-01 1.032216626314069445e-06
9.148514851485148869e-01 1.033141750967830375e-06
9.149614961496150833e-01 1.034072990929687099e-06
9.150715071507151688e-01 1.035010366208826185e-06
9.151815181518152542e-01 1.035953896983349936e-06
9.152915291529153397e-01 1.036903603601296640e-06
9.154015401540155361e-01 1.037859506581686865e-06
9.155115511551156215e-01 1.038821626615556633e-06
9.156215621562157070e-01 1.039789984567035053e-06
9.157315731573157924e-01 1.040764601474400149e-06
9.158415841584158779e-01 1.041745498551173228e-06
9.159515951595160743e-01 1.042732697187195879e-06
9.160616061606161598e-01 1.043726218949747850e-06
9.161716171617162452e-01 1.044726085584652420e-06
9.162816281628163306e-01 1.045732319017413120e-06
9.163916391639165271e-01 1.046744941354340078e-06
9.165016501650166125e-01 1.047763974883704097e-06
9.166116611661166980e-01 1.048789442076907042e-06
9.167216721672167834e-01 1.049821365589640587e-06
9.168316831683168688e-01 1.050859768263082220e-06
9.169416941694170653e-01 1.051904673125090408e-06
9.170517051705171507e-01 1.052956103391410562e-06
9.171617161716172362e-01 1.054014082466902173e-06
9.172717271727173216e-01 1.055078633946769343e-06
9.173817381738175181e-01 1.056149781617812693e-06
9.174917491749176035e-01 1.057227549459681499e-06
9.176017601760176889e-01 1.058311961646156514e-06
9.177117711771177744e-01 1.059403042546427936e-06
9.178217821782178598e-01 1.060500816726394752e-06
9.179317931793180563e-01 1.061605308949983782e-06
9.180418041804181417e-01 1.062716544180460885e-06
9.181518151815182271e-01 1.063834547581786427e-06
9.182618261826183126e-01 1.064959344519953588e-06
9.183718371837185090e-01 1.066090960564360769e-06
9.184818481848185945e-01 1.067229421489190987e-06
9.185918591859186799e-01 1.068374753274805877e-06
9.187018701870187654e-01 1.069526982109151981e-06
9.188118811881188508e-01 1.070686134389181218e-06
9.189218921892190473e-01 1.071852236722295504e-06
9.190319031903191327e-01 1.073025315927781835e-06
9.191419141914192181e-01 1.074205399038299674e-06
9.192519251925193036e-01 1.075392513301341242e-06
9.193619361936195000e-01 1.076586686180742831e-06
9.194719471947195855e-01 1.077787945358180245e-06
9.195819581958196709e-01 1.078996318734709759e-06
9.196919691969197563e-01 1.080211834432299773e-06
9.198019801980198418e-01 1.081434520795388291e-06
9.199119911991200382e-01 1.082664406392466234e-06
9.200220022002201237e-01 1.083901520017647210e-06
9.201320132013202091e-01 1.085145890692288941e-06
9.202420242024202945e-01 1.086397547666605595e-06
9.203520352035204910e-01 1.087656520421311027e-06
9.204620462046205764e-01 1.088922838669264565e-06
9.205720572057206619e-01 1.090196532357147288e-06
9.206820682068207473e-01 1.091477631667151644e-06
9.207920792079208328e-01 1.092766167018678482e-06
9.209020902090210292e-01 1.094062169070066060e-06
9.210121012101211146e-01 1.095365668720322009e-06
9.211221122112212001e-01 1.096676697110890886e-06
9.212321232123212855e-01 1.097995285627419387e-06
9.213421342134214820e-01 1.099321465901550152e-06
9.214521452145215674e-01 1.100655269812736320e-06
9.215621562156216529e-01 1.101996729490070063e-06
9.216721672167217383e-01 1.103345877314127214e-06
9.217821782178218237e-01 1.104702745918837297e-06
9.218921892189220202e-01 1.106067368193368819e-06
9.220022002200221056e-01 1.107439777284025136e-06
9.221122112211221911e-01 1.108820006596185855e-06
9.222222222222222765e-01 1.110208089796230018e-06
9.223322332233224730e-01 1.111604060813518803e-06
9.224422442244225584e-01 1.113007953842358091e-06
9.225522552255226438e-01 1.114419803344022454e-06
9.226622662266227293e-01 1.115839644048767707e-06
9.227722772277228147e-01 1.117267510957869927e-06
9.228822882288230112e-01 1.118703439345708305e-06
9.229922992299230966e-01 1.120147464761829368e-06
9.231023102310231820e-01 1.121599623033072607e-06
9.232123212321232675e-01 1.123059950265688484e-06
9.233223322332234639e-01 1.124528482847500481e-06
9.234323432343235494e-01 1.126005257450062284e-06
9.235423542354236348e-01 1.127490311030862184e-06
9.236523652365237202e-01 1.128983680835545907e-06
9.237623762376238057e-01 1.130485404400143669e-06
9.238723872387240021e-01 1.131995519553339807e-06
9.239823982398240876e-01 1.133514064418761669e-06
9.240924092409241730e-01 1.135041077417287361e-06
9.242024202420242585e-01 1.136576597269371903e-06
9.243124312431244549e-01 1.138120662997421896e-06
9.244224422442245404e-01 1.139673313928155769e-06
9.245324532453246258e-01 1.141234589695022700e-06
9.246424642464247112e-01 1.142804530240637836e-06
9.247524752475247967e-01 1.144383175819223225e-06
9.248624862486249931e-01 1.145970566999106145e-06
9.249724972497250786e-01 1.147566744665205777e-06
9.250825082508251640e-01 1.149171750021587860e-06
9.251925192519252494e-01 1.150785624594006635e-06
9.253025302530253349e-01 1.152408410232503328e-06
9.254125412541255313e-01 1.154040149114005910e-06
9.255225522552256168e-01 1.155680883744976710e-06
9.256325632563257022e-01 1.157330656964075058e-06
9.257425742574257876e-01 1.158989511944856362e-06
9.258525852585259841e-01 1.160657492198490445e-06
9.259625962596260695e-01 1.162334641576507624e-06
9.260726072607261550e-01 1.164021004273590536e-06
9.261826182618262404e-01 1.165716624830372307e-06
9.262926292629263259e-01 1.167421548136272842e-06
9.264026402640265223e-01 1.169135819432378529e-06
9.265126512651266077e-01 1.170859484314320240e-06
9.266226622662266932e-01 1.172592588735217409e-06
9.267326732673267786e-01 1.174335179008630367e-06
9.268426842684269751e-01 1.176087301811545703e-06
9.269526952695270605e-01 1.177849004187398485e-06
9.270627062706271460e-01 1.179620333549124539e-06
9.271727172717272314e-01 1.181401337682253180e-06
9.272827282728273168e-01 1.183192064748006714e-06
9.273927392739275133e-01 1.184992563286466442e-06
9.275027502750275987e-01 1.186802882219736955e-06
9.276127612761276842e-01 1.188623070855184982e-06
9.277227722772277696e-01 1.190453178888668491e-06
9.278327832783279661e-01 1.192293256407843290e-06
9.279427942794280515e-01 1.194143353895450368e-06
9.280528052805281369e-01 1.196003522232705077e-06
9.281628162816282224e-01 1.197873812702663675e-06
9.282728272827283078e-01 1.199754276993663118e-06
9.283828382838285043e-01 1.201644967202774417e-06
9.284928492849285897e-01 1.203545935839300250e-06
9.286028602860286751e-01 1.205457235828326355e-06
9.287128712871287606e-01 1.207378920514279074e-06
9.288228822882289570e-01 1.209311043664550650e-06
9.289328932893290425e-01 1.211253659473140198e-06
9.290429042904291279e-01 1.213206822564349527e-06
9.291529152915292133e-01 1.215170587996517064e-06
9.292629262926292988e-01 1.217145011265776570e-06
9.293729372937294952e-01 1.219130148309877467e-06
9.294829482948295807e-01 1.221126055512031218e-06
9.295929592959296661e-01 1.223132789704807884e-06
9.297029702970297516e-01 1.225150408174066574e-06
9.298129812981299480e-01 1.227178968662940523e-06
9.299229922992300335e-01 1.229218529375840168e-06
9.300330033003301189e-01 1.231269148982543257e-06
9.301430143014302043e-01 1.233330886622276280e-06
9.302530253025302898e-01 1.235403801907888223e-06
9.303630363036304862e-01 1.237487954930035971e-06
9.304730473047305717e-01 1.239583406261427726e-06
9.305830583058306571e-01 1.241690216961117048e-06
9.306930693069307425e-01 1.243808448578838599e-06
9.308030803080309390e-01 1.245938163159395353e-06
9.309130913091310244e-01 1.248079423247071849e-06
9.310231023102311099e-01 1.250232291890139345e-06
9.311331133113311953e-01 1.252396832645371569e-06
9.312431243124312807e-01 1.254573109582623558e-06
9.313531353135314772e-01 1.256761187289465360e-06
9.314631463146315626e-01 1.258961130875854264e-06
9.315731573157316481e-01 1.261173005978877971e-06
9.316831683168317335e-01 1.263396878767528266e-06
9.317931793179319300e-01 1.265632815947547308e-06
9.319031903190320154e-01 1.267880884766301468e-06
9.320132013201321008e-01 1.270141153017750439e-06
9.321232123212321863e-01 1.272413689047426948e-06
9.322332233223322717e-01 1.274698561757496079e-06
9.323432343234324682e-01 1.276995840611877924e-06
9.324532453245325536e-01 1.279305595641387794e-06
9.325632563256326391e-01 1.281627897448997147e-06
9.326732673267327245e-01 1.283962817215094083e-06
9.327832783278329210e-01 1.286310426702835744e-06
9.328932893289330064e-01 1.288670798263540320e-06
9.330033003300330918e-01 1.291044004842172637e-06
9.331133113311331773e-01 1.293430119982844798e-06
9.332233223322332627e-01 1.295829217834419511e-06
9.333333333333334592e-01 1.298241373156158320e-06
9.334433443344335446e-01 1.300666661323424255e-06
9.335533553355336300e-01 1.303105158333472357e-06
9.336633663366337155e-01 1.305556940811293996e-06
9.337733773377339119e-01 1.308022086015518576e-06
9.338833883388339974e-01 1.310500671844389345e-06
9.339933993399340828e-01 1.312992776841826254e-06
9.341034103410341682e-01 1.315498480203517810e-06
9.342134213421342537e-01 1.318017861783120092e-06
9.343234323432344501e-01 1.320551002098500864e-06
9.344334433443345356e-01 1.323097982338067123e-06
9.345434543454346210e-01 1.325658884367170997e-06
9.346534653465347064e-01 1.328233790734577055e-06
9.347634763476349029e-01 1.330822784679002458e-06
9.348734873487349883e-01 1.333425950135739064e-06
9.349834983498350738e-01 1.336043371743358117e-06
9.350935093509351592e-01 1.338675134850477616e-06
9.352035203520352447e-01 1.341321325522622861e-06
9.353135313531354411e-01 1.343982030549148824e-06
9.354235423542355266e-01 1.346657337450250201e-06
9.355335533553356120e-01 1.349347334484075425e-06
9.356435643564356974e-01 1.352052110653877107e-06
9.357535753575358939e-01 1.354771755715292921e-06
9.358635863586359793e-01 1.357506360183672651e-06
9.359735973597360648e-01 1.360256015341516831e-06
9.360836083608361502e-01 1.363020813246002002e-06
9.361936193619362356e-01 1.365800846736562288e-06
9.363036303630364321e-01 1.368596209442613915e-06
9.364136413641365175e-01 1.371406995791308530e-06
9.365236523652366030e-01 1.374233301015433683e-06
9.366336633663366884e-01 1.377075221161369645e-06
9.367436743674368849e-01 1.379932853097158883e-06
9.368536853685369703e-01 1.382806294520655783e-06
9.369636963696370557e-01 1.385695643967791997e-06
9.370737073707371412e-01 1.388601000820917394e-06
9.371837183718372266e-01 1.391522465317269959e-06
9.372937293729374231e-01 1.394460138557510924e-06
9.374037403740375085e-01 1.397414122514384409e-06
9.375137513751375939e-01 1.400384520041480191e-06
9.376237623762376794e-01 1.403371434882093666e-06
9.377337733773378758e-01 1.406374971678201009e-06
9.378437843784379613e-01 1.409395235979512481e-06
9.379537953795380467e-01 1.412432334252686020e-06
9.380638063806381322e-01 1.415486373890615178e-06
9.381738173817382176e-01 1.418557463221824191e-06
9.382838283828384141e-01 1.421645711520008754e-06
9.383938393839384995e-01 1.424751229013652590e-06
9.385038503850385849e-01 1.427874126895797983e-06
9.386138613861386704e-01 1.431014517333915186e-06
9.387238723872388668e-01 1.434172513479884075e-06
9.388338833883389523e-01 1.437348229480114075e-06
9.389438943894390377e-01 1.440541780485783089e-06
9.390539053905391231e-01 1.443753282663200951e-06
9.391639163916392086e-01 1.446982853204290401e-06
9.392739273927394050e-01 1.450230610337215224e-06
9.393839383938394905e-01 1.453496673337104330e-06
9.394939493949395759e-01 1.456781162536967463e-06
9.396039603960396613e-01 1.460084199338682915e-06
9.397139713971398578e-01 1.463405906224153583e-06
9.398239823982399432e-01 1.466746406766596013e-06
9.399339933993400287e-01 1.470105825641962640e-06
9.400440044004401141e-01 1.473484288640525812e-06
9.401540154015401995e-01 1.476881922678571710e-06
9.402640264026403960e-01 1.480298855810267710e-06
9.403740374037404814e-01 1.483735217239673515e-06
9.404840484048405669e-01 1.487191137332879567e-06
9.405940594059406523e-01 1.490666747630343442e-06
9.407040704070407378e-01 1.494162180859327472e-06
9.408140814081409342e-01 1.497677570946533511e-06
9.409240924092410197e-01 1.501213053030866242e-06
9.410341034103411051e-01 1.504768763476386212e-06
9.411441144114411905e-01 1.508344839885408565e-06
9.412541254125413870e-01 1.511941421111761647e-06
9.413641364136414724e-01 1.515558647274233444e-06
9.414741474147415579e-01 1.519196659770168362e-06
9.415841584158416433e-01 1.522855601289260530e-06
9.416941694169417287e-01 1.526535615827492782e-06
9.418041804180419252e-01 1.530236848701281047e-06
9.419141914191420106e-01 1.533959446561769729e-06
9.420242024202420961e-01 1.537703557409352598e-06
9.421342134213421815e-01 1.541469330608339807e-06
9.422442244224423780e-01 1.545256916901833482e-06
9.423542354235424634e-01 1.549066468426776107e-06
9.424642464246425488e-01 1.552898138729232274e-06
9.425742574257426343e-01 1.556752082779823949e-06
9.426842684268427197e-01 1.560628456989385334e-06
9.427942794279429162e-01 1.564527419224832245e-06
9.429042904290430016e-01 1.568449128825193691e-06
9.430143014301430870e-01 1.572393746617921278e-06
9.431243124312431725e-01 1.576361434935349607e-06
9.432343234323433689e-01 1.580352357631401454e-06
9.433443344334434544e-01 1.584366680098492640e-06
9.434543454345435398e-01 1.588404569284687628e-06
9.435643564356436253e-01 1.592466193711055862e-06
9.436743674367437107e-01 1.596551723489261678e-06
9.437843784378439072e-01 1.600661330339400909e-06
9.438943894389439926e-01 1.604795187608023419e-06
9.440044004400440780e-01 1.608953470286483224e-06
9.441144114411441635e-01 1.613136355029438541e-06
9.442244224422443599e-01 1.617344020173659303e-06
9.443344334433444454e-01 1.621576645757045171e-06
9.444444444444445308e-01 1.625834413537937881e-06
9.445544554455446162e-01 1.630117507014654885e-06
9.446644664466447017e-01 1.634426111445303146e-06
9.447744774477448981e-01 1.638760413867853818e-06
9.448844884488449836e-01 1.643120603120474425e-06
9.449944994499450690e-01 1.647506869862172746e-06
9.451045104510451544e-01 1.651919406593665382e-06
9.452145214521453509e-01 1.656358407678580470e-06
9.453245324532454363e-01 1.660824069364895026e-06
9.454345434543455218e-01 1.665316589806715132e-06
9.455445544554456072e-01 1.669836169086314671e-06
9.456545654565456926e-01 1.674383009236486833e-06
9.457645764576458891e-01 1.678957314263208386e-06
9.458745874587459745e-01 1.683559290168581990e-06
9.459845984598460600e-01 1.688189144974152896e-06
9.460946094609461454e-01 1.692847088744474879e-06
9.462046204620463419e-01 1.697533333611059893e-06
9.463146314631464273e-01 1.702248093796587533e-06
9.464246424642465128e-01 1.706991585639548620e-06
9.465346534653465982e-01 1.711764027619136741e-06
9.466446644664466836e-01 1.716565640380524136e-06
9.467546754675468801e-01 1.721396646760498002e-06
9.468646864686469655e-01 1.726257271813411034e-06
9.469746974697470510e-01 1.731147742837564391e-06
9.470847084708471364e-01 1.736068289401882453e-06
9.471947194719473329e-01 1.741019143373006228e-06
9.473047304730474183e-01 1.746000538942750354e-06
9.474147414741475037e-01 1.751012712655958618e-06
9.475247524752475892e-01 1.756055903438741286e-06
9.476347634763476746e-01 1.761130352627106932e-06
9.477447744774478711e-01 1.766236303996012915e-06
9.478547854785479565e-01 1.771374003788796601e-06
9.479647964796480419e-01 1.776543700747074563e-06
9.480748074807481274e-01 1.781745646141025280e-06
9.481848184818483238e-01 1.786980093800104673e-06
9.482948294829484093e-01 1.792247300144231947e-06
9.484048404840484947e-01 1.797547524215371008e-06
9.485148514851485801e-01 1.802881027709633855e-06
9.486248624862486656e-01 1.808248075009765139e-06
9.487348734873488620e-01 1.813648933218168832e-06
9.488448844884489475e-01 1.819083872190324092e-06
9.489548954895490329e-01 1.824553164568797664e-06
9.490649064906491184e-01 1.830057085817647393e-06
9.491749174917493148e-01 1.835595914257375249e-06
9.492849284928494003e-01 1.841169931100359564e-06
9.493949394939494857e-01 1.846779420486856258e-06
9.495049504950495711e-01 1.852424669521457050e-06
9.496149614961496566e-01 1.858105968310124059e-06
9.497249724972498530e-01 1.863823609997773087e-06
9.498349834983499385e-01 1.869577890806349437e-06
9.499449944994500239e-01 1.875369110073558080e-06
9.500550055005501093e-01 1.881197570292083175e-06
9.501650165016503058e-01 1.887063577149434840e-06
9.502750275027503912e-01 1.892967439568339272e-06
9.503850385038504767e-01 1.898909469747799313e-06
9.504950495049505621e-01 1.904889983204699009e-06
9.506050605060506475e-01 1.910909298816061026e-06
9.507150715071508440e-01 1.916967738861939979e-06
9.508250825082509294e-01 1.923065629068904013e-06
9.509350935093510149e-01 1.929203298654275766e-06
9.510451045104511003e-01 1.935381080370920079e-06
9.511551155115512968e-01 1.941599310552788531e-06
9.512651265126513822e-01 1.947858329161102649e-06
9.513751375137514676e-01 1.954158479831275711e-06
9.514851485148515531e-01 1.960500109920520239e-06
9.515951595159516385e-01 1.966883570556181395e-06
9.517051705170518350e-01 1.973309216684817874e-06
9.518151815181519204e-01 1.979777407121998553e-06
9.519251925192520059e-01 1.986288504602935582e-06
9.520352035203520913e-01 1.992842875833795936e-06
9.521452145214522877e-01 1.999440891543887974e-06
9.522552255225523732e-01 2.006082926538576000e-06
9.523652365236524586e-01 2.012769359753086770e-06
9.524752475247525441e-01 2.019500574307088899e-06
9.525852585258526295e-01 2.026276957560137947e-06
9.526952695269528260e-01 2.033098901168003689e-06
9.528052805280529114e-01 2.039966801139817305e-06
9.529152915291529968e-01 2.046881057896198596e-06
9.530253025302530823e-01 2.053842076328201854e-06
9.531353135313532787e-01 2.060850265857255301e-06
9.532453245324533642e-01 2.067906040495963653e-06
9.533553355335534496e-01 2.075009818909973291e-06
9.534653465346535350e-01 2.082162024480734861e-06
9.535753575357536205e-01 2.089363085369261138e-06
9.536853685368538169e-01 2.096613434580950035e-06
9.537953795379539024e-01 2.103913510031357978e-06
9.539053905390539878e-01 2.111263754613117632e-06
9.540154015401540732e-01 2.118664616263828432e-06
9.541254125412542697e-01 2.126116548035091047e-06
9.542354235423543551e-01 2.133620008162632807e-06
9.543454345434544406e-01 2.141175460137552494e-06
9.544554455445545260e-01 2.148783372778740815e-06
9.545654565456546115e-01 2.156444220306425723e-06
9.546754675467548079e-01 2.164158482416952733e-06
9.547854785478548933e-01 2.171926644358727343e-06
9.548954895489549788e-01 2.179749197009453860e-06
9.550055005500550642e-01 2.187626636954590126e-06
9.551155115511552607e-01 2.195559466567084663e-06
9.552255225522553461e-01 2.203548194088433914e-06
9.553355335533554316e-01 2.211593333711062123e-06
9.554455445544555170e-01 2.219695405662081462e-06
9.555555555555556024e-01 2.227854936288373948e-06
9.556655665566557989e-01 2.236072458143151434e-06
9.557755775577558843e-01 2.244348510073861959e-06
9.558855885588559698e-01 2.252683637311674968e-06
9.559955995599560552e-01 2.261078391562346770e-06
9.561056105610561406e-01 2.269533331098647926e-06
9.562156215621563371e-01 2.278049020854350451e-06
9.563256325632564225e-01 2.286626032519738398e-06
9.564356435643565080e-01 2.295264944638801929e-06
9.565456545654565934e-01 2.303966342707992035e-06
9.566556655665567899e-01 2.312730819276716337e-06
9.567656765676568753e-01 2.321558974049416301e-06
9.568756875687569607e-01 2.330451413989549421e-06
9.569856985698570462e-01 2.339408753425199831e-06
9.570957095709571316e-01 2.348431614156526975e-06
9.572057205720573281e-01 2.357520625565109513e-06
9.573157315731574135e-01 2.366676424725034539e-06
9.574257425742574990e-01 2.375899656516061185e-06
9.575357535753575844e-01 2.385190973738601105e-06
9.576457645764577808e-01 2.394551037230758947e-06
9.577557755775578663e-01 2.403980515987306182e-06
9.578657865786579517e-01 2.413480087280874571e-06
9.579757975797580372e-01 2.423050436785096127e-06
9.580858085808581226e-01 2.432692258699994055e-06
9.581958195819583191e-01 2.442406255879538298e-06
9.583058305830584045e-01 2.452193139961377943e-06
9.584158415841584899e-01 2.462053631498977517e-06
9.585258525852585754e-01 2.471988460095974624e-06
9.586358635863587718e-01 2.481998364542949507e-06
9.587458745874588573e-01 2.492084092956584092e-06
9.588558855885589427e-01 2.502246402921379068e-06
9.589658965896590281e-01 2.512486061633782899e-06
9.590759075907591136e-01 2.522803846048959338e-06
9.591859185918593100e-01 2.533200543030187946e-06
9.592959295929593955e-01 2.543676949500844250e-06
9.594059405940594809e-01 2.554233872599290725e-06
9.595159515951595663e-01 2.564872129836371143e-06
9.596259625962597628e-01 2.575592549255903402e-06
9.597359735973598482e-01 2.586395969597938359e-06
9.598459845984599337e-01 2.597283240465161141e-06
9.599559955995600191e-01 2.608255222492140611e-06
9.600660066006601046e-01 2.619312787517799253e-06
9.601760176017603010e-01 2.630456818760985738e-06
9.602860286028603864e-01 2.641688210999247155e-06
9.603960396039604719e-01 2.653007870751012247e-06
9.605060506050605573e-01 2.664416716460968807e-06
9.606160616061607538e-01 2.675915678689018092e-06
9.607260726072608392e-01 2.687505700302618642e-06
9.608360836083609247e-01 2.699187736672826974e-06
9.609460946094610101e-01 2.710962755873891156e-06
9.610561056105610955e-01 2.722831738886661107e-06
9.611661166116612920e-01 2.734795679805753379e-06
9.612761276127613774e-01 2.746855586050608892e-06
9.613861386138614629e-01 2.759012478580645661e-06
9.614961496149615483e-01 2.771267392114322265e-06
9.616061606160617448e-01 2.783621375352474602e-06
9.617161716171618302e-01 2.796075491205816654e-06
9.618261826182619156e-01 2.808630817026864044e-06
9.619361936193620011e-01 2.821288444846241819e-06
9.620462046204620865e-01 2.834049481613507359e-06
9.621562156215622830e-01 2.846915049442675583e-06
9.622662266226623684e-01 2.859886285862368947e-06
9.623762376237624538e-01 2.872964344070961985e-06
9.624862486248625393e-01 2.886150393196517509e-06
9.625962596259627357e-01 2.899445618561888013e-06
9.627062706270628212e-01 2.912851221954878528e-06
9.628162816281629066e-01 2.926368421903860554e-06
9.629262926292629921e-01 2.939998453958638023e-06
9.630363036303630775e-01 2.953742570976894781e-06
9.631463146314632739e-01 2.967602043416321429e-06
9.632563256325633594e-01 2.981578159632457942e-06
9.633663366336634448e-01 2.995672226182530741e-06
9.634763476347635303e-01 3.009885568135268546e-06
9.635863586358637267e-01 3.024219529386954081e-06
9.636963696369638122e-01 3.038675472983688778e-06
9.638063806380638976e-01 3.053254781450336322e-06
9.639163916391639830e-01 3.067958857125869348e-06
9.640264026402640685e-01 3.082789122505666894e-06
9.641364136413642649e-01 3.097747020590589379e-06
9.642464246424643504e-01 3.112834015243258030e-06
9.643564356435644358e-01 3.128051591551576006e-06
9.644664466446645212e-01 3.143401256199644978e-06
9.645764576457647177e-01 3.158884537846296102e-06
9.646864686468648031e-01 3.174502987511411164e-06
9.647964796479648886e-01 3.190258178970206668e-06
9.649064906490649740e-01 3.206151709155720183e-06
9.650165016501650594e-01 3.222185198569545934e-06
9.651265126512652559e-01 3.238360291701235540e-06
9.652365236523653413e-01 3.254678657456300378e-06
9.653465346534654268e-01 3.271141989593399589e-06
9.654565456545655122e-01 3.287752007170524425e-06
9.655665566556657087e-01 3.304510455000646919e-06
9.656765676567657941e-01 3.321419104116952729e-06
9.657865786578658795e-01 3.338479752248097771e-06
9.658965896589659650e-01 3.355694224303352274e-06
9.660066006600660504e-01 3.373064372868266244e-06
9.661166116611662469e-01 3.390592078710840263e-06
9.662266226622663323e-01 3.408279251298614537e-06
9.663366336633664178e-01 3.426127829326920149e-06
9.664466446644665032e-01 3.444139781258450480e-06
9.665566556655666997e-01 3.462317105874663563e-06
9.666666666666667851e-01 3.480661832838993350e-06
9.667766776677668705e-01 3.499176023272597487e-06
9.668866886688669560e-01 3.517861770342452712e-06
9.669966996699670414e-01 3.536721199862545386e-06
9.671067106710672379e-01 3.555756470908215591e-06
9.672167216721673233e-01 3.574969776444062658e-06
9.673267326732674087e-01 3.594363343965940236e-06
9.674367436743674942e-01 3.613939436157000249e-06
9.675467546754676906e-01 3.633700351558572637e-06
9.676567656765677761e-01 3.653648425255914336e-06
9.677667766776678615e-01 3.673786029579543666e-06
9.678767876787679469e-01 3.694115574822256260e-06
9.679867986798680324e-01 3.714639509972406993e-06
9.680968096809682288e-01 3.735360323463850507e-06
9.682068206820683143e-01 3.756280543942879146e-06
9.683168316831683997e-01 3.777402741052896916e-06
9.684268426842684852e-01 3.798729526236854874e-06
9.685368536853686816e-01 3.820263553558303035e-06
9.686468646864687670e-01 3.842007520541297233e-06
9.687568756875688525e-01 3.863964169029910977e-06
9.688668866886689379e-01 3.886136286067622521e-06
9.689768976897690234e-01 3.908526704797225108e-06
9.690869086908692198e-01 3.931138305381904154e-06
9.691969196919693053e-01 3.953974015947816356e-06
9.693069306930693907e-01 3.977036813549057578e-06
9.694169416941694761e-01 4.000329725155426936e-06
9.695269526952696726e-01 4.023855828663508000e-06
9.696369636963697580e-01 4.047618253932036137e-06
9.697469746974698435e-01 4.071620183842004280e-06
9.698569856985699289e-01 4.095864855382156834e-06
9.699669966996700143e-01 4.120355560760669593e-06
9.700770077007702108e-01 4.145095648543770392e-06
9.701870187018702962e-01 4.170088524821881555e-06
9.702970297029703817e-01 4.195337654404353933e-06
9.704070407040704671e-01 4.220846562043289759e-06
9.705170517051706636e-01 4.246618833687433464e-06
9.706270627062707490e-01 4.272658117766934319e-06
9.707370737073708344e-01 4.298968126510030346e-06
9.708470847084709199e-01 4.325552637292210023e-06
9.709570957095710053e-01 4.352415494019138411e-06
9.710671067106712018e-01 4.379560608544187122e-06
9.711771177117712872e-01 4.406991962121408377e-06
9.712871287128713726e-01 4.434713606895349919e-06
9.713971397139714581e-01 4.462729667428454466e-06
9.715071507150715435e-01 4.491044342267227024e-06
9.716171617161717400e-01 4.519661905548474469e-06
9.717271727172718254e-01 4.548586708646477163e-06
9.718371837183719109e-01 4.577823181862821374e-06
9.719471947194719963e-01 4.607375836159486289e-06
9.720572057205721928e-01 4.637249264937068553e-06
9.721672167216722782e-01 4.667448145859158260e-06
9.722772277227723636e-01 4.697977242724504535e-06
9.723872387238724491e-01 4.728841407388092186e-06
9.724972497249725345e-01 4.760045581732994594e-06
9.726072607260727310e-01 4.791594799694249676e-06
9.727172717271728164e-01 4.823494189336336935e-06
9.728272827282729018e-01 4.855748974986517183e-06
9.729372937293729873e-01 4.888364479424736275e-06
9.730473047304731837e-01 4.921346126132697487e-06
9.731573157315732692e-01 4.954699441603486577e-06
9.732673267326733546e-01 4.988430057714103451e-06
9.733773377337734400e-01 5.022543714162276002e-06
9.734873487348735255e-01 5.057046260969969320e-06
9.735973597359737219e-01 5.091943661055822217e-06
9.737073707370738074e-01 5.127241992878125493e-06
9.738173817381738928e-01 5.162947453151653015e-06
9.739273927392739783e-01 5.199066359639311201e-06
9.740374037403741747e-01 5.235605154022446544e-06
9.741474147414742601e-01 5.272570404851129126e-06
9.742574257425743456e-01 5.309968810578180586e-06
9.743674367436744310e-01 5.347807202678615205e-06
9.744774477447745165e-01 5.386092548858087206e-06
9.745874587458747129e-01 5.424831956352939584e-06
9.746974697469747984e-01 5.464032675324753022e-06
9.748074807480748838e-01 5.503702102353222617e-06
9.749174917491749692e-01 5.543847784029795108e-06
9.750275027502751657e-01 5.584477420655967196e-06
9.751375137513752511e-01 5.625598870049685582e-06
9.752475247524753366e-01 5.667220151463784915e-06
9.753575357535754220e-01 5.709349449619612893e-06
9.754675467546755074e-01 5.751995118860600319e-06
9.755775577557757039e-01 5.795165687429372598e-06
9.756875687568757893e-01 5.838869861872800488e-06
9.757975797579758748e-01 5.883116531579918974e-06
9.759075907590759602e-01 5.927914773456526767e-06
9.760176017601761567e-01 5.973273856741960287e-06
9.761276127612762421e-01 6.019203247972758397e-06
9.762376237623763275e-01 6.065712616098738873e-06
9.763476347634764130e-01 6.112811837756561148e-06
9.764576457645764984e-01 6.160511002706680886e-06
9.765676567656766949e-01 6.208820419439539178e-06
9.766776677667767803e-01 6.257750620957140091e-06
9.767876787678768657e-01 6.307312370736457380e-06
9.768976897689769512e-01 6.357516668881402597e-06
9.770077007700771476e-01 6.408374758470067331e-06
9.771177117711772331e-01 6.459898132104477466e-06
9.772277227722773185e-01 6.512098538671351826e-06
9.773377337733774040e-01 6.564987990320124760e-06
9.774477447744774894e-01 6.618578769667766893e-06
9.775577557755776859e-01 6.672883437238638028e-06
9.776677667766777713e-01 6.727914839147865412e-06
9.777777777777778567e-01 6.783686115038603190e-06
9.778877887788779422e-01 6.840210706281670474e-06
9.779977997799781386e-01 6.897502364448900491e-06
9.781078107810782241e-01 6.955575160069986570e-06
9.782178217821783095e-01 7.014443491684794402e-06
9.783278327832783949e-01 7.074122095201968185e-06
9.784378437843784804e-01 7.134626053576409109e-06
9.785478547854786768e-01 7.195970806818467172e-06
9.786578657865787623e-01 7.258172162347628089e-06
9.787678767876788477e-01 7.321246305705339620e-06
9.788778877887789331e-01 7.385209811640888153e-06
9.789878987898791296e-01 7.450079655585904162e-06
9.790979097909792150e-01 7.515873225533108216e-06
9.792079207920793005e-01 7.582608334336870925e-06
9.793179317931793859e-01 7.650303232451754982e-06
9.794279427942794714e-01 7.718976621128773488e-06
9.795379537953796678e-01 7.788647666087475808e-06
9.796479647964797532e-01 7.859336011684354924e-06
9.797579757975798387e-01 7.931061795599593210e-06
9.798679867986799241e-01 8.003845664062704976e-06
9.799779977997801206e-01 8.077708787641669361e-06
9.800880088008802060e-01 8.152672877618977445e-06
9.801980198019802915e-01 8.228760202981574964e-06
9.803080308030803769e-01 8.305993608050050617e-06
9.804180418041804623e-01 8.384396530776207912e-06
9.805280528052806588e-01 8.463993021739022452e-06
9.806380638063807442e-01 8.544807763869013677e-06
9.807480748074808297e-01 8.626866092935754323e-06
9.808580858085809151e-01 8.710194018831136846e-06
9.809680968096811116e-01 8.794818247685840746e-06
9.810781078107811970e-01 8.880766204856985129e-06
9.811881188118812824e-01 8.968066058827451307e-06
9.812981298129813679e-01 9.056746746059006850e-06
9.814081408140814533e-01 9.146837996843718940e-06
9.815181518151816498e-01 9.238370362201387366e-06
9.816281628162817352e-01 9.331375241871931909e-06
9.817381738173818206e-01 9.425884913455961697e-06
9.818481848184819061e-01 9.521932562757316496e-06
9.819581958195821025e-01 9.619552315387666766e-06
9.820682068206821880e-01 9.718779269692534237e-06
9.821782178217822734e-01 9.819649531066002680e-06
9.822882288228823588e-01 9.922200247720997196e-06
9.823982398239824443e-01 1.002646964798769056e-05
9.825082508250826407e-01 1.013249707921821100e-05
9.826182618261827262e-01 1.024032304837614593e-05
9.827282728272828116e-01 1.034998926439960391e-05
9.828382838283828971e-01 1.046153868242564173e-05
9.829482948294830935e-01 1.057501554997395315e-05
9.830583058305831790e-01 1.069046545519016241e-05
9.831683168316832644e-01 1.080793537725883993e-05
9.832783278327833498e-01 1.092747373909683928e-05
9.833883388338834353e-01 1.104913046245118775e-05
9.834983498349836317e-01 1.117295702552827398e-05
9.836083608360837172e-01 1.129900652329076417e-05
9.837183718371838026e-01 1.142733373056814651e-05
9.838283828382838880e-01 1.155799516813223663e-05
9.839383938393840845e-01 1.169104917190308125e-05
9.840484048404841699e-01 1.182655596545680298e-05
9.841584158415842554e-01 1.196457773602190967e-05
9.842684268426843408e-01 1.210517871415805574e-05
9.843784378437844262e-01 1.224842525732758739e-05
9.844884488448846227e-01 1.239438593758139621e-05
9.845984598459847081e-01 1.254313163359569466e-05
9.847084708470847936e-01 1.269473562731370155e-05
9.848184818481848790e-01 1.284927370545809211e-05
9.849284928492850755e-01 1.300682426620427583e-05
9.850385038503851609e-01 1.316746843131768571e-05
9.851485148514852463e-01 1.333129016408540978e-05
9.852585258525853318e-01 1.349837639338729526e-05
9.853685368536854172e-01 1.366881714428232184e-05
9.854785478547856137e-01 1.384270567550761073e-05
9.855885588558856991e-01 1.402013862431674898e-05
9.856985698569857846e-01 1.420121615911509774e-05
9.858085808580858700e-01 1.438604214037846953e-05
9.859185918591860665e-01 1.457472429038078726e-05
9.860286028602861519e-01 1.476737437228943968e-05
9.861386138613862373e-01 1.496410837923369429e-05
9.862486248624863228e-01 1.516504673398734446e-05
9.863586358635864082e-01 1.537031449996105058e-05
9.864686468646866047e-01 1.558004160424852926e-05
9.865786578657866901e-01 1.579436307352469044e-05
9.866886688668867755e-01 1.601341928365849658e-05
9.867986798679868610e-01 1.623735622396264096e-05
9.869086908690869464e-01 1.646632577707803462e-05
9.870187018701871429e-01 1.670048601556493731e-05
9.871287128712872283e-01 1.694000151635646832e-05
9.872387238723873137e-01 1.718504369432339305e-05
9.873487348734873992e-01 1.743579115629192958e-05
9.874587458745875956e-01 1.769243007696988962e-05
9.875687568756876811e-01 1.795515459834792418e-05
9.876787678767877665e-01 1.822416725427564903e-05
9.877887788778878519e-01 1.849967942204373505e-05
9.878987898789879374e-01 1.878191180296081059e-05
9.880088008800881338e-01 1.907109493407675122e-05
9.881188118811882193e-01 1.936746973338282233e-05
9.882288228822883047e-01 1.967128808102210617e-05
9.883388338833883902e-01 1.998281343925195045e-05
9.884488448844885866e-01 2.030232151414457868e-05
9.885588558855886721e-01 2.063010096226485529e-05
9.886688668866887575e-01 2.096645414585821709e-05
9.887788778877888429e-01 2.131169794038162240e-05
9.888888888888889284e-01 2.166616459856547907e-05
9.889988998899891248e-01 2.203020267556813895e-05
9.891089108910892103e-01 2.240417802019731552e-05
9.892189218921892957e-01 2.278847483764049974e-05
9.893289328932893811e-01 2.318349682964048256e-05
9.894389438943895776e-01 2.358966841862071258e-05
9.895489548954896630e-01 2.400743606287366499e-05
9.896589658965897485e-01 2.443726967062007311e-05
9.897689768976898339e-01 2.487966412148385716e-05
9.898789878987899193e-01 2.533514090478469730e-05
9.899889988998901158e-01 2.580424988496632176e-05
9.900990099009902012e-01 2.628757120551402125e-05
9.902090209020902867e-01 2.678571734386914893e-05
9.903190319031903721e-01 2.729933533111171182e-05
9.904290429042905686e-01 2.782910915162223033e-05
9.905390539053906540e-01 2.837576233950579740e-05
9.906490649064907394e-01 2.894006079035633445e-05
9.907590759075908249e-01 2.952281580889756801e-05
9.908690869086909103e-01 3.012488741528412446e-05
9.909790979097911068e-01 3.074718793532356246e-05
9.910891089108911922e-01 3.139068590267768893e-05
9.911991199119912777e-01 3.205641030426316672e-05
9.913091309130913631e-01 3.274545520358393218e-05
9.914191419141915596e-01 3.345898478075045300e-05
9.915291529152916450e-01 3.419823883242129476e-05
9.916391639163917304e-01 3.496453878002555758e-05
9.917491749174918159e-01 3.575929424036562796e-05
9.918591859185919013e-01 3.658401021926927920e-05
9.919691969196920978e-01 3.744029499638258077e-05
9.920792079207921832e-01 3.832986877765037743e-05
9.921892189218922686e-01 3.925457320169344034e-05
9.922992299229923541e-01 4.021638179726106570e-05
9.924092409240925505e-01 4.121741150156472489e-05
9.925192519251926360e-01 4.225993536368811824e-05
9.926292629262927214e-01 4.334639657385668817e-05
9.927392739273928068e-01 4.447942397834920636e-05
9.928492849284928923e-01 4.566184926181035336e-05
9.929592959295930887e-01 4.689672600403651745e-05
9.930693069306931742e-01 4.818735084760829475e-05
9.931793179317932596e-01 4.953728704676093697e-05
9.932893289328933450e-01 5.095039070732836626e-05
9.933993399339935415e-01 5.243084007362767041e-05
9.935093509350936269e-01 5.398316827181561808e-05
9.936193619361937124e-01 5.561229998210889163e-05
9.937293729372937978e-01 5.732359258589844872e-05
9.938393839383938833e-01 5.912288242051813299e-05
9.939493949394940797e-01 6.101653687658207734e-05
9.940594059405941652e-01 6.301151319361866061e-05
9.941694169416942506e-01 6.511542495301050003e-05
9.942794279427943360e-01 6.733661743748604748e-05
9.943894389438945325e-01 6.968425322958514737e-05
9.944994499449946179e-01 7.216840966440204205e-05
9.946094609460947034e-01 7.480019004352238428e-05
9.947194719471947888e-01 7.759185086797901643e-05
9.948294829482948742e-01 8.055694777216934599e-05
9.949394939493950707e-01 8.371050335468997034e-05
9.950495049504951561e-01 8.706920072753362354e-05
9.951595159515952416e-01 9.065160736910578461e-05
9.952695269526953270e-01 9.447843480316131580e-05
9.953795379537955235e-01 9.857284077917298601e-05
9.954895489548956089e-01 1.029607820555002374e-04
9.955995599559956943e-01 1.076714276576537488e-04
9.957095709570957798e-01 1.127376446929555432e-04
9.958195819581958652e-01 1.181965715721685061e-04
9.959295929592960617e-01 1.240902969768431139e-04
9.960396039603961471e-01 1.304666673278947738e-04
9.961496149614962325e-01 1.373802511335988231e-04
9.962596259625963180e-01 1.448934957924928591e-04
9.963696369636965144e-01 1.530781216943660782e-04
9.964796479647965999e-01 1.620168104675369836e-04
9.965896589658966853e-01 1.718052598712017866e-04
9.966996699669967708e-01 1.825546983684013037e-04
9.968096809680968562e-01 1.943949795505820009e-04
9.969196919691970527e-01 2.074784126946704107e-04
9.970297029702971381e-01 2.219845341455087696e-04
9.971397139713972235e-01 2.381260896246187786e-04
9.972497249724973090e-01 2.561565866460670162e-04
9.973597359735975054e-01 2.763798985481195273e-04
9.974697469746975909e-01 2.991625710665411211e-04
9.975797579757976763e-01 3.249497190579757550e-04
9.976897689768977617e-01 3.542857345516508150e-04
9.977997799779978472e-01 3.878415015628806266e-04
9.979097909790980436e-01 4.264504931387143099e-04
9.980198019801981291e-01 4.711571089983813271e-04
9.981298129812982145e-01 5.232820425428113100e-04
9.982398239823982999e-01 5.845115579935413613e-04
9.983498349834984964e-01 6.570206227931893288e-04
9.984598459845985818e-01 7.436443096890156534e-04
9.985698569856986673e-01 8.481183030407256785e-04
9.986798679867987527e-01 9.754182339190480087e-04
9.987898789878988381e-01 1.132238859806112630e-03
9.988998899889990346e-01 1.327665345192035554e-03
9.990099009900991200e-01 1.574089997747824769e-03
9.991199119911992055e-01 1.888386454765768373e-03
9.992299229922992909e-01 2.293176646796226889e-03
9.993399339933994874e-01 2.817469125728750724e-03
9.994499449944995728e-01 3.494443088724062674e-03
9.995599559955996583e-01 4.350741226573685144e-03
9.996699669966997437e-01 5.376380330847104969e-03
9.997799779977998291e-01 6.466005302076170864e-03
9.998899889989000256e-01 7.362052434150349357e-03
1.000000000000000000e+00 7.719911706635508228e-03
1.000110011001100307e+00 7.365880310632684502e-03
1.000220022002200393e+00 6.472714752812614401e-03
1.000330033003300478e+00 5.384716945042616540e-03
1.000440044004400564e+00 4.359687657966727220e-03
1.000550055005500649e+00 3.503361886424493244e-03
1.000660066006600735e+00 2.826023242537498755e-03
1.000770077007700820e+00 2.301215060714918888e-03
1.000880088008800906e+00 1.895860161618731715e-03
1.000990099009900991e+00 1.581001655320329316e-03
1.001100110011001298e+00 1.334041661263999723e-03
1.001210121012101384e+00 1.138116158109320989e-03
1.001320132013201469e+00 9.808351841174359209e-04
1.001430143014301555e+00 8.531124316792925181e-04
1.001540154015401640e+00 7.482504714544254126e-04
1.001650165016501726e+00 6.612704695000886984e-04
1.001760176017601811e+00 5.884335001215870156e-04
1.001870187018701897e+00 5.269014396724013265e-04
1.001980198019801982e+00 4.744965528854524052e-04
1.002090209020902289e+00 4.295301144445985079e-04
1.002200220022002375e+00 3.906792667752643188e-04
1.002310231023102460e+00 3.568977182823562366e-04
1.002420242024202546e+00 3.273503465575826137e-04
1.002530253025302631e+00 3.013648306337995183e-04
1.002640264026402717e+00 2.783955257881543010e-04
1.002750275027502802e+00 2.579962234530643484e-04
1.002860286028602887e+00 2.397994209899701650e-04
1.002970297029702973e+00 2.235004057760752415e-04
1.003080308030803280e+00 2.088449321569937867e-04
1.003190319031903366e+00 1.956196033372706452e-04
1.003300330033003451e+00 1.836443069612452191e-04
1.003410341034103537e+00 1.727662225784125209e-04
1.003520352035203622e+00 1.628550415464484903e-04
1.003630363036303708e+00 1.537991290407339181e-04
1.003740374037403793e+00 1.455024232799970890e-04
1.003850385038503878e+00 1.378819155195975144e-04
1.003960396039603964e+00 1.308655905003159637e-04
1.004070407040704271e+00 1.243907341980623929e-04
1.004180418041804357e+00 1.184025362761504220e-04
1.004290429042904442e+00 1.128529303078744470e-04
1.004400440044004528e+00 1.076996268562335876e-04
1.004510451045104613e+00 1.029053037758353290e-04
1.004620462046204699e+00 9.843692530917963750e-05
1.004730473047304784e+00 9.426516717974409436e-05
1.004840484048404869e+00 9.036392930761679614e-05
1.004950495049504955e+00 8.670992126708318187e-05
1.005060506050605262e+00 8.328230837925304822e-05
1.005170517051705348e+00 8.006240854581403443e-05
1.005280528052805433e+00 7.703343170387791958e-05
1.005390539053905519e+00 7.418025521074514015e-05
1.005500550055005604e+00 7.148922962276296235e-05
1.005610561056105690e+00 6.894801027124251999e-05
1.005720572057205775e+00 6.654541080394142227e-05
1.005830583058305860e+00 6.427127548748518178e-05
1.005940594059405946e+00 6.211636758134792772e-05
1.006050605060506253e+00 6.007227151902820502e-05
1.006160616061606339e+00 5.813130698394621443e-05
1.006270627062706424e+00 5.628645325978438353e-05
1.006380638063806510e+00 5.453128247869860499e-05
1.006490649064906595e+00 5.285990059434689009e-05
1.006600660066006681e+00 5.126689507752244250e-05
1.006710671067106766e+00 4.974728847581619539e-05
1.006820682068206851e+00 4.829649709989443010e-05
1.006930693069306937e+00 4.691029420146521512e-05
1.007040704070407244e+00 4.558477709495371621e-05
1.007150715071507330e+00 4.431633774884575784e-05
1.007260726072607415e+00 4.310163643561969280e-05
1.007370737073707501e+00 4.193757808316613618e-05
1.007480748074807586e+00 4.082129101663819061e-05
1.007590759075907672e+00 3.975010781934992842e-05
1.007700770077007757e+00 3.872154807544251731e-05
1.007810781078107842e+00 3.773330278644297176e-05
1.007920792079207928e+00 3.678322027925976808e-05
1.008030803080308235e+00 3.586929344519401166e-05
1.008140814081408321e+00 3.498964816864978840e-05
1.008250825082508406e+00 3.414253282082324202e-05
1.008360836083608492e+00 3.332630870817965778e-05
1.008470847084708577e+00 3.253944137810658435e-05
1.008580858085808662e+00 3.178049269522161381e-05
1.008690869086908748e+00 3.104811361147400008e-05
1.008800880088008833e+00 3.034103756167836995e-05
1.008910891089108919e+00 2.965807442358158545e-05
1.009020902090209226e+00 2.899810498813800466e-05
1.009130913091309312e+00 2.836007589146380777e-05
1.009240924092409397e+00 2.774299496504131193e-05
1.009350935093509483e+00 2.714592696530608709e-05
1.009460946094609568e+00 2.656798964771897662e-05
1.009570957095709653e+00 2.600835015400412517e-05
1.009680968096809739e+00 2.546622168438841257e-05
1.009790979097909824e+00 2.494086042948106375e-05
1.009900990099009910e+00 2.443156273894226755e-05
1.010011001100109995e+00 2.393766250631467835e-05
1.010121012101210303e+00 2.345852875138701926e-05
1.010231023102310388e+00 2.299356338324495114e-05
1.010341034103410474e+00 2.254219912874261766e-05
1.010451045104510559e+00 2.210389761258469546e-05
1.010561056105610644e+00 2.167814757646699194e-05
1.010671067106710730e+00 2.126446322588355974e-05
1.010781078107810815e+00 2.086238269425003613e-05
1.010891089108910901e+00 2.047146661491862059e-05
1.011001100110010986e+00 2.009129679250225796e-05
1.011111111111111294e+00 1.972147496568481397e-05
1.011221122112211379e+00 1.936162165438161739e-05
1.011331133113311465e+00 1.901137508472179789e-05
1.011441144114411550e+00 1.867039018590574024e-05
1.011551155115511635e+00 1.833833765347438370e-05
1.011661166116611721e+00 1.801490307400506274e-05
1.011771177117711806e+00 1.769978610665575737e-05
1.011881188118811892e+00 1.739269971736303246e-05
1.011991199119911977e+00 1.709336946184401303e-05
1.012101210121012285e+00 1.680153281386289227e-05
1.012211221122112370e+00 1.651693853551359072e-05
1.012321232123212456e+00 1.623934608652008351e-05
1.012431243124312541e+00 1.596852506980981249e-05
1.012541254125412626e+00 1.570425471081528273e-05
1.012651265126512712e+00 1.544632336816664599e-05
1.012761276127612797e+00 1.519452807361726302e-05
1.012871287128712883e+00 1.494867409920998781e-05
1.012981298129812968e+00 1.470857454983978318e-05
1.013091309130913276e+00 1.447404997951414303e-05
1.013201320132013361e+00 1.424492802973570625e-05
1.013311331133113447e+00 1.402104308854493919e-05
1.013421342134213532e+00 1.380223596888010937e-05
1.013531353135313617e+00 1.358835360499567626e-05
1.013641364136413703e+00 1.337924876578329067e-05
1.013751375137513788e+00 1.317477978391296396e-05
1.013861386138613874e+00 1.297481029979974992e-05
1.013971397139713959e+00 1.277920901946033379e-05
1.014081408140814267e+00 1.258784948539949021e-05
1.014191419141914352e+00 1.240060985972115770e-05
1.014301430143014437e+00 1.221737271871336908e-05
1.014411441144114523e+00 1.203802485821321931e-05
1.014521452145214608e+00 1.186245710910208831e-05
1.014631463146314694e+00 1.169056416232239318e-05
1.014741474147414779e+00 1.152224440285481412e-05
1.014851485148514865e+00 1.135739975212629498e-05
1.014961496149614950e+00 1.119593551835699741e-05
1.015071507150715258e+00 1.103776025438671844e-05
1.015181518151815343e+00 1.088278562255085173e-05
1.015291529152915428e+00 1.073092626620125272e-05
1.015401540154015514e+00 1.058209968749915239e-05
1.015511551155115599e+00 1.043622613112524499e-05
1.015621562156215685e+00 1.029322847357786221e-05
1.015731573157315770e+00 1.015303211774945344e-05
1.015841584158415856e+00 1.001556489249158361e-05
1.015951595159515941e+00 9.880756956895898747e-06
1.016061606160616249e+00 9.748540709036436074e-06
1.016171617161716334e+00 9.618850698934229080e-06
1.016281628162816419e+00 9.491623545515002030e-06
1.016391639163916505e+00 9.366797857354541734e-06
1.016501650165016590e+00 9.244314157007916532e-06
1.016611661166116676e+00 9.124114808736913534e-06
1.016721672167216761e+00 9.006143949460276984e-06
1.016831683168316847e+00 8.890347422759933081e-06
1.016941694169416932e+00 8.776672715787186248e-06
1.017051705170517240e+00 8.665068898922694053e-06
1.017161716171617325e+00 8.555486568050397672e-06
1.017271727172717410e+00 8.447877789314600576e-06
1.017381738173817496e+00 8.342196046237978770e-06
1.017491749174917581e+00 8.238396189083239005e-06
1.017601760176017667e+00 8.136434386348198882e-06
1.017711771177117752e+00 8.036268078291265902e-06
1.017821782178217838e+00 7.937855932388727636e-06
1.017931793179317923e+00 7.841157800630804716e-06
1.018041804180418231e+00 7.746134678569495033e-06
1.018151815181518316e+00 7.652748666035472626e-06
1.018261826182618401e+00 7.560962929443242812e-06
1.018371837183718487e+00 7.470741665613565412e-06
1.018481848184818572e+00 7.382050067040670541e-06
1.018591859185918658e+00 7.294854288537684247e-06
1.018701870187018743e+00 7.209121415198038428e-06
1.018811881188118829e+00 7.124819431612002298e-06
1.018921892189218914e+00 7.041917192282120390e-06
1.019031903190319222e+00 6.960384393183044582e-06
1.019141914191419307e+00 6.880191544416223127e-06
1.019251925192519392e+00 6.801309943907648072e-06
1.019361936193619478e+00 6.723711652106928609e-06
1.019471947194719563e+00 6.647369467639638172e-06
1.019581958195819649e+00 6.572256903874824732e-06
1.019691969196919734e+00 6.498348166365342803e-06
1.019801980198019820e+00 6.425618131125360623e-06
1.019911991199119905e+00 6.354042323708278748e-06
1.020022002200220212e+00 6.283596899050928854e-06
1.020132013201320298e+00 6.214258622053068293e-06
1.020242024202420383e+00 6.146004848858614337e-06
1.020352035203520469e+00 6.078813508812130546e-06
1.020462046204620554e+00 6.012663087061003819e-06
1.020572057205720640e+00 5.947532607776647508e-06
1.020682068206820725e+00 5.883401617970243747e-06
1.020792079207920811e+00 5.820250171877495402e-06
1.020902090209020896e+00 5.758058815890369881e-06
1.021012101210121203e+00 5.696808574013460417e-06
1.021122112211221289e+00 5.636480933823971973e-06
1.021232123212321374e+00 5.577057832914179647e-06
1.021342134213421460e+00 5.518521645799678125e-06
1.021452145214521545e+00 5.460855171272319190e-06
1.021562156215621631e+00 5.404041620182428076e-06
1.021672167216721716e+00 5.348064603632229748e-06
1.021782178217821802e+00 5.292908121565488399e-06
1.021892189218921887e+00 5.238556551737497778e-06
1.022002200220022194e+00 5.184994639050772051e-06
1.022112211221122280e+00 5.132207485243490326e-06
1.022222222222222365e+00 5.080180538915367753e-06
1.022332233223322451e+00 5.028899585880216220e-06
1.022442244224422536e+00 4.978350739832088514e-06
1.022552255225522622e+00 4.928520433312574023e-06
1.022662266226622707e+00 4.879395408969685538e-06
1.022772277227722793e+00 4.830962711095818844e-06
1.022882288228822878e+00 4.783209677435924296e-06
1.022992299229923185e+00 4.736123931254837433e-06
1.023102310231023271e+00 4.689693373655761646e-06
1.023212321232123356e+00 4.643906176138792360e-06
1.023322332233223442e+00 4.598750773392973273e-06
1.023432343234323527e+00 4.554215856311935423e-06
1.023542354235423613e+00 4.510290365226041254e-06
1.023652365236523698e+00 4.466963483342742095e-06
1.023762376237623783e+00 4.424224630388321104e-06
1.023872387238723869e+00 4.382063456443504270e-06
1.023982398239824176e+00 4.340469835966375805e-06
1.024092409240924262e+00 4.299433861996253666e-06
1.024202420242024347e+00 4.258945840531468547e-06
1.024312431243124433e+00 4.218996285076231844e-06
1.024422442244224518e+00 4.179575911349760383e-06
1.024532453245324604e+00 4.140675632152731609e-06
1.024642464246424689e+00 4.102286552385238223e-06
1.024752475247524774e+00 4.064399964211769116e-06
1.024862486248624860e+00 4.027007342367410175e-06
1.024972497249725167e+00 3.990100339601110259e-06
1.025082508250825253e+00 3.953670782251835644e-06
1.025192519251925338e+00 3.917710665951597289e-06
1.025302530253025424e+00 3.882212151453044466e-06
1.025412541254125509e+00 3.847167560576586598e-06
1.025522552255225595e+00 3.812569372272875473e-06
1.025632563256325680e+00 3.778410218797425735e-06
1.025742574257425765e+00 3.744682881993680569e-06
1.025852585258525851e+00 3.711380289680537313e-06
1.025962596259626158e+00 3.678495512141370900e-06
1.026072607260726244e+00 3.646021758711689634e-06
1.026182618261826329e+00 3.613952374460823055e-06
1.026292629262926415e+00 3.582280836966443770e-06
1.026402640264026500e+00 3.551000753177956168e-06
1.026512651265126586e+00 3.520105856365880582e-06
1.026622662266226671e+00 3.489590003155108527e-06
1.026732673267326756e+00 3.459447170638864941e-06
1.026842684268426842e+00 3.429671453571242469e-06
1.026952695269527149e+00 3.400257061635603215e-06
1.027062706270627235e+00 3.371198316786809584e-06
1.027172717271727320e+00 3.342489650664397519e-06
1.027282728272827406e+00 3.314125602075414809e-06
1.027392739273927491e+00 3.286100814544056845e-06
1.027502750275027577e+00 3.258410033926318493e-06
1.027612761276127662e+00 3.231048106087843116e-06
1.027722772277227747e+00 3.204009974642754561e-06
1.027832783278327833e+00 3.177290678751959761e-06
1.027942794279428140e+00 3.150885350978837825e-06
1.028052805280528226e+00 3.124789215201061139e-06
1.028162816281628311e+00 3.098997584575991742e-06
1.028272827282728397e+00 3.073505859559291260e-06
1.028382838283828482e+00 3.048309525974118629e-06
1.028492849284928567e+00 3.023404153130049056e-06
1.028602860286028653e+00 2.998785391989975724e-06
1.028712871287128738e+00 2.974448973383728732e-06
1.028822882288228824e+00 2.950390706266899352e-06
1.028932893289329131e+00 2.926606476023768010e-06
1.029042904290429217e+00 2.903092242813139577e-06
1.029152915291529302e+00 2.879844039955140740e-06
1.029262926292629388e+00 2.856857972358973121e-06
1.029372937293729473e+00 2.834130214989391038e-06
1.029482948294829558e+00 2.811657011371566807e-06
1.029592959295929644e+00 2.789434672132657554e-06
1.029702970297029729e+00 2.767459573579433606e-06
1.029812981298129815e+00 2.745728156310970668e-06
1.029922992299230122e+00 2.724236923865011965e-06
1.030033003300330208e+00 2.702982441397672163e-06
1.030143014301430293e+00 2.681961334394923219e-06
1.030253025302530379e+00 2.661170287415489071e-06
1.030363036303630464e+00 2.640606042863973892e-06
1.030473047304730549e+00 2.620265399793659796e-06
1.030583058305830635e+00 2.600145212737791527e-06
1.030693069306930720e+00 2.580242390568878884e-06
1.030803080308030806e+00 2.560553895385274455e-06
1.030913091309131113e+00 2.541076741423907297e-06
1.031023102310231199e+00 2.521807993999114563e-06
1.031133113311331284e+00 2.502744768465979467e-06
1.031243124312431370e+00 2.483884229208483521e-06
1.031353135313531455e+00 2.465223588651150795e-06
1.031463146314631540e+00 2.446760106293710727e-06
1.031573157315731626e+00 2.428491087768337322e-06
1.031683168316831711e+00 2.410413883918675311e-06
1.031793179317931797e+00 2.392525889900167920e-06
1.031903190319032104e+00 2.374824544301039955e-06
1.032013201320132190e+00 2.357307328283643989e-06
1.032123212321232275e+00 2.339971764745228588e-06
1.032233223322332361e+00 2.322815417497977382e-06
1.032343234323432446e+00 2.305835890467715050e-06
1.032453245324532531e+00 2.289030826910664427e-06
1.032563256325632617e+00 2.272397908648076000e-06
1.032673267326732702e+00 2.255934855317834066e-06
1.032783278327832788e+00 2.239639423643167874e-06
1.032893289328933095e+00 2.223509406717436905e-06
1.033003300330033181e+00 2.207542633305199102e-06
1.033113311331133266e+00 2.191736967158438009e-06
1.033223322332233352e+00 2.176090306348250394e-06
1.033333333333333437e+00 2.160600582611213368e-06
1.033443344334433522e+00 2.145265760710104900e-06
1.033553355335533608e+00 2.130083837808736757e-06
1.033663366336633693e+00 2.115052842860445412e-06
1.033773377337733779e+00 2.100170836009938139e-06
1.033883388338834086e+00 2.085435908008104197e-06
1.033993399339934172e+00 2.070846179639721264e-06
1.034103410341034257e+00 2.056399801163228262e-06
1.034213421342134342e+00 2.042094951762836076e-06
1.034323432343234428e+00 2.027929839012338332e-06
1.034433443344334513e+00 2.013902698350418530e-06
1.034543454345434599e+00 2.000011792567135902e-06
1.034653465346534684e+00 1.986255411301427768e-06
1.034763476347634770e+00 1.972631870549248942e-06
1.034873487348735077e+00 1.959139512182076279e-06
1.034983498349835163e+00 1.945776703475784708e-06
1.035093509350935248e+00 1.932541836649143031e-06
1.035203520352035333e+00 1.919433328412238208e-06
1.035313531353135419e+00 1.906449619524286047e-06
1.035423542354235504e+00 1.893589174360673484e-06
1.035533553355335590e+00 1.880850480488970314e-06
1.035643564356435675e+00 1.868232048253817828e-06
1.035753575357535761e+00 1.855732410370373536e-06
1.035863586358636068e+00 1.843350121526079896e-06
1.035973597359736154e+00 1.831083757990872673e-06
1.036083608360836239e+00 1.818931917234957531e-06
1.036193619361936324e+00 1.806893217554866798e-06
1.036303630363036410e+00 1.794966297706838829e-06
1.036413641364136495e+00 1.783149816547809450e-06
1.036523652365236581e+00 1.771442452683599356e-06
1.036633663366336666e+00 1.759842904124286693e-06
1.036743674367436752e+00 1.748349887946497984e-06
1.036853685368537059e+00 1.736962139962491625e-06
1.036963696369637145e+00 1.725678414395938453e-06
1.037073707370737230e+00 1.714497483564068815e-06
1.037183718371837315e+00 1.703418137566264509e-06
1.037293729372937401e+00 1.692439183978840837e-06
1.037403740374037486e+00 1.681559447555845132e-06
1.037513751375137572e+00 1.670777769935806331e-06
1.037623762376237657e+00 1.660093009354235473e-06
1.037733773377337743e+00 1.649504040361842189e-06
1.037843784378438050e+00 1.639009753548186820e-06
1.037953795379538136e+00 1.628609055270957459e-06
1.038063806380638221e+00 1.618300867390167834e-06
1.038173817381738306e+00 1.608084127007905173e-06
1.038283828382838392e+00 1.597957786212896820e-06
1.038393839383938477e+00 1.587920811830121165e-06
1.038503850385038563e+00 1.577972185175235208e-06
1.038613861386138648e+00 1.568110901813697241e-06
1.038723872387238734e+00 1.558335971324576368e-06
1.038833883388339041e+00 1.548646417068843039e-06
1.038943894389439127e+00 1.539041275962147387e-06
1.039053905390539212e+00 1.529519598251804338e-06
1.039163916391639297e+00 1.520080447298172085e-06
1.039273927392739383e+00 1.510722899360057981e-06
1.039383938393839468e+00 1.501446043384255418e-06
1.039493949394939554e+00 1.492248980799020464e-06
1.039603960396039639e+00 1.483130825311418170e-06
1.039713971397139725e+00 1.474090702708506789e-06
1.039823982398240032e+00 1.465127750662213569e-06
1.039933993399340117e+00 1.456241118537916109e-06
1.040044004400440203e+00 1.447429967206450382e-06
1.040154015401540288e+00 1.438693468859771377e-06
1.040264026402640374e+00 1.430030806829916119e-06
1.040374037403740459e+00 1.421441175411375344e-06
1.040484048404840545e+00 1.412923779686711659e-06
1.040594059405940630e+00 1.404477835355371424e-06
1.040704070407040716e+00 1.396102568565668784e-06
1.040814081408141023e+00 1.387797215749805670e-06
1.040924092409241108e+00 1.379561023461999144e-06
1.041034103410341194e+00 1.371393248219352076e-06
1.041144114411441279e+00 1.363293156345840893e-06
1.041254125412541365e+00 1.355260023818981868e-06
1.041364136413641450e+00 1.347293136119330302e-06
1.041474147414741536e+00 1.339391788082683021e-06
1.041584158415841621e+00 1.331555283754892685e-06
1.041694169416941707e+00 1.323782936249386268e-06
1.041804180418041792e+00 1.316074067607089730e-06
1.041914191419142099e+00 1.308428008658990784e-06
1.042024202420242185e+00 1.300844098891094102e-06
1.042134213421342270e+00 1.293321686311710313e-06
1.042244224422442356e+00 1.285860127321208379e-06
1.042354235423542441e+00 1.278458786583984448e-06
1.042464246424642527e+00 1.271117036902747344e-06
1.042574257425742612e+00 1.263834259094951493e-06
1.042684268426842698e+00 1.256609841871465381e-06
1.042794279427942783e+00 1.249443181717313764e-06
1.042904290429043090e+00 1.242333682774512895e-06
1.043014301430143176e+00 1.235280756726998132e-06
1.043124312431243261e+00 1.228283822687426455e-06
1.043234323432343347e+00 1.221342307086085766e-06
1.043344334433443432e+00 1.214455643561626580e-06
1.043454345434543518e+00 1.207623272853729822e-06
1.043564356435643603e+00 1.200844642697597650e-06
1.043674367436743688e+00 1.194119207720257563e-06
1.043784378437843774e+00 1.187446429338654174e-06
1.043894389438944081e+00 1.180825775659468717e-06
1.044004400440044167e+00 1.174256721380689586e-06
1.044114411441144252e+00 1.167738747694762159e-06
1.044224422442244338e+00 1.161271342193489873e-06
1.044334433443344423e+00 1.154853998774471809e-06
1.044444444444444509e+00 1.148486217549165524e-06
1.044554455445544594e+00 1.142167504752476450e-06
1.044664466446644679e+00 1.135897372653856704e-06
1.044774477447744765e+00 1.129675339469931942e-06
1.044884488448845072e+00 1.123500929278552929e-06
1.044994499449945158e+00 1.117373671934329838e-06
1.045104510451045243e+00 1.111293102985491093e-06
1.045214521452145329e+00 1.105258763592214359e-06
1.045324532453245414e+00 1.099270200446271703e-06
1.045434543454345500e+00 1.093326965691995066e-06
1.045544554455445585e+00 1.087428616848551888e-06
1.045654565456545670e+00 1.081574716733535744e-06
1.045764576457645756e+00 1.075764833387758291e-06
1.045874587458746063e+00 1.069998540001303713e-06
1.045984598459846149e+00 1.064275414840817935e-06
1.046094609460946234e+00 1.058595041177929250e-06
1.046204620462046320e+00 1.052957007218849513e-06
1.046314631463146405e+00 1.047360906035181071e-06
1.046424642464246491e+00 1.041806335495753484e-06
1.046534653465346576e+00 1.036292898199639526e-06
1.046644664466446661e+00 1.030820201410187407e-06
1.046754675467546747e+00 1.025387856990195654e-06
1.046864686468647054e+00 1.019995481338017597e-06
1.046974697469747140e+00 1.014642695324850020e-06
1.047084708470847225e+00 1.009329124232831991e-06
1.047194719471947311e+00 1.004054397694294599e-06
1.047304730473047396e+00 9.988181496319049507e-07
1.047414741474147482e+00 9.936200181997584123e-07
1.047524752475247567e+00 9.884596457254405018e-07
1.047634763476347652e+00 9.833366786529641822e-07
1.047744774477447738e+00 9.782507674866573183e-07
1.047854785478548045e+00 9.732015667358772592e-07
1.047964796479648131e+00 9.681887348606607573e-07
1.048074807480748216e+00 9.632119342181580289e-07
1.048184818481848302e+00 9.582708310099561981e-07
1.048294829482948387e+00 9.533650952301995879e-07
1.048404840484048473e+00 9.484944006145402089e-07
1.048514851485148558e+00 9.436584245898647660e-07
1.048624862486248643e+00 9.388568482248120521e-07
1.048734873487348729e+00 9.340893561810429312e-07
1.048844884488449036e+00 9.293556366652765682e-07
1.048954895489549122e+00 9.246553813820957645e-07
1.049064906490649207e+00 9.199882854873998512e-07
1.049174917491749293e+00 9.153540475426460630e-07
1.049284928492849378e+00 9.107523694697564688e-07
1.049394939493949463e+00 9.061829565067463625e-07
1.049504950495049549e+00 9.016455171639898344e-07
1.049614961496149634e+00 8.971397631811661454e-07
1.049724972497249720e+00 8.926654094848921976e-07
1.049834983498350027e+00 8.882221741469369165e-07
1.049944994499450113e+00 8.838097783431520122e-07
1.050055005500550198e+00 8.794279463129123352e-07
1.050165016501650284e+00 8.750764053192720828e-07
1.050275027502750369e+00 8.707548856096669164e-07
1.050385038503850454e+00 8.664631203772212854e-07
1.050495049504950540e+00 8.622008457226252736e-07
1.050605060506050625e+00 8.579678006165828764e-07
1.050715071507150711e+00 8.537637268628497057e-07
1.050825082508251018e+00 8.495883690617633520e-07
1.050935093509351104e+00 8.454414745743975845e-07
1.051045104510451189e+00 8.413227934871530920e-07
1.051155115511551275e+00 8.372320785769382881e-07
1.051265126512651360e+00 8.331690852768578059e-07
1.051375137513751445e+00 8.291335716423800964e-07
1.051485148514851531e+00 8.251252983180255288e-07
1.051595159515951616e+00 8.211440285045404754e-07
1.051705170517051702e+00 8.171895279265426648e-07
1.051815181518152009e+00 8.132615648006385441e-07
1.051925192519252095e+00 8.093599098040474844e-07
1.052035203520352180e+00 8.054843360435942342e-07
1.052145214521452266e+00 8.016346190252568141e-07
1.052255225522552351e+00 7.978105366240812831e-07
1.052365236523652436e+00 7.940118690545579259e-07
1.052475247524752522e+00 7.902383988414352503e-07
1.052585258525852607e+00 7.864899107909379138e-07
1.052695269526952693e+00 7.827661919624129307e-07
1.052805280528053000e+00 7.790670316403567267e-07
1.052915291529153086e+00 7.753922213069040384e-07
1.053025302530253171e+00 7.717415546146224851e-07
1.053135313531353257e+00 7.681148273597659159e-07
1.053245324532453342e+00 7.645118374558874272e-07
1.053355335533553427e+00 7.609323849078252867e-07
1.053465346534653513e+00 7.573762717860483176e-07
1.053575357535753598e+00 7.538433022013911288e-07
1.053685368536853684e+00 7.503332822801253002e-07
1.053795379537953991e+00 7.468460201393735102e-07
1.053905390539054077e+00 7.433813258629362743e-07
1.054015401540154162e+00 7.399390114773321357e-07
1.054125412541254248e+00 7.365188909283134650e-07
1.054235423542354333e+00 7.331207800576151943e-07
1.054345434543454418e+00 7.297444965800675635e-07
1.054455445544554504e+00 7.263898600610344445e-07
1.054565456545654589e+00 7.230566918941355278e-07
1.054675467546754675e+00 7.197448152793093339e-07
1.054785478547854982e+00 7.164540552011526750e-07
1.054895489548955068e+00 7.131842384076052826e-07
1.055005500550055153e+00 7.099351933888602755e-07
1.055115511551155238e+00 7.067067503566329220e-07
1.055225522552255324e+00 7.034987412236723958e-07
1.055335533553355409e+00 7.003109995835684044e-07
1.055445544554455495e+00 6.971433606908518442e-07
1.055555555555555580e+00 6.939956614413310362e-07
1.055665566556655666e+00 6.908677403527335294e-07
1.055775577557755973e+00 6.877594375455749088e-07
1.055885588558856059e+00 6.846705947243524405e-07
1.055995599559956144e+00 6.816010551588998646e-07
1.056105610561056229e+00 6.785506636660722138e-07
1.056215621562156315e+00 6.755192665916558365e-07
1.056325632563256400e+00 6.725067117925107188e-07
1.056435643564356486e+00 6.695128486189730574e-07
1.056545654565456571e+00 6.665375278974726615e-07
1.056655665566556657e+00 6.635806019134088047e-07
1.056765676567656964e+00 6.606419243942265073e-07
1.056875687568757050e+00 6.577213504927719152e-07
1.056985698569857135e+00 6.548187367707918861e-07
1.057095709570957220e+00 6.519339411827168030e-07
1.057205720572057306e+00 6.490668230596469925e-07
1.057315731573157391e+00 6.462172430935314197e-07
1.057425742574257477e+00 6.433850633215734948e-07
1.057535753575357562e+00 6.405701471108417539e-07
1.057645764576457648e+00 6.377723591430807594e-07
1.057755775577557955e+00 6.349915653997182984e-07
1.057865786578658041e+00 6.322276331470981046e-07
1.057975797579758126e+00 6.294804309218485293e-07
1.058085808580858211e+00 6.267498285164991800e-07
1.058195819581958297e+00 6.240356969652706727e-07
1.058305830583058382e+00 6.213379085300367549e-07
1.058415841584158468e+00 6.186563366864751049e-07
1.058525852585258553e+00 6.159908561104158075e-07
1.058635863586358639e+00 6.133413426643420846e-07
1.058745874587458946e+00 6.107076733840725017e-07
1.058855885588559032e+00 6.080897264656541919e-07
1.058965896589659117e+00 6.054873812523487238e-07
1.059075907590759202e+00 6.029005182218602216e-07
1.059185918591859288e+00 6.003290189736870452e-07
1.059295929592959373e+00 5.977727662166497596e-07
1.059405940594059459e+00 5.952316437565843815e-07
1.059515951595159544e+00 5.927055364841711510e-07
1.059625962596259630e+00 5.901943303629563212e-07
1.059735973597359937e+00 5.876979124174759089e-07
1.059845984598460022e+00 5.852161707216029571e-07
1.059955995599560108e+00 5.827489943869541945e-07
1.060066006600660193e+00 5.802962735515240181e-07
1.060176017601760279e+00 5.778578993684099555e-07
1.060286028602860364e+00 5.754337639947216154e-07
1.060396039603960450e+00 5.730237605805843997e-07
1.060506050605060535e+00 5.706277832583274462e-07
1.060616061606160621e+00 5.682457271317759669e-07
1.060726072607260928e+00 5.658774882656888532e-07
1.060836083608361013e+00 5.635229636753514997e-07
1.060946094609461099e+00 5.611820513162402026e-07
1.061056105610561184e+00 5.588546500738846571e-07
1.061166116611661270e+00 5.565406597538098652e-07
1.061276127612761355e+00 5.542399810716265907e-07
1.061386138613861441e+00 5.519525156432371181e-07
1.061496149614961526e+00 5.496781659751652061e-07
1.061606160616061612e+00 5.474168354549995447e-07
1.061716171617161919e+00 5.451684283419626782e-07
1.061826182618262004e+00 5.429328497576125956e-07
1.061936193619362090e+00 5.407100056766095418e-07
1.062046204620462175e+00 5.384998029176535062e-07
1.062156215621562261e+00 5.363021491345024973e-07
1.062266226622662346e+00 5.341169528071023075e-07
1.062376237623762432e+00 5.319441232328362395e-07
1.062486248624862517e+00 5.297835705178756293e-07
1.062596259625962603e+00 5.276352055686330718e-07
1.062706270627062910e+00 5.254989400833220555e-07
1.062816281628162995e+00 5.233746865436387808e-07
1.062926292629263081e+00 5.212623582064976602e-07
1.063036303630363166e+00 5.191618690959178008e-07
1.063146314631463252e+00 5.170731339949849796e-07
1.063256325632563337e+00 5.149960684379062629e-07
1.063366336633663423e+00 5.129305887021709275e-07
1.063476347634763508e+00 5.108766118008069920e-07
1.063586358635863593e+00 5.088340554747163096e-07
1.063696369636963901e+00 5.068028381851232692e-07
1.063806380638063986e+00 5.047828791060997297e-07
1.063916391639164072e+00 5.027740981171784693e-07
1.064026402640264157e+00 5.007764157960607613e-07
1.064136413641364243e+00 4.987897534114160643e-07
1.064246424642464328e+00 4.968140329157536050e-07
1.064356435643564414e+00 4.948491769383911576e-07
1.064466446644664499e+00 4.928951087785036561e-07
1.064576457645764584e+00 4.909517523982520631e-07
1.064686468646864892e+00 4.890190324159912244e-07
1.064796479647964977e+00 4.870968740995785204e-07
1.064906490649065063e+00 4.851852033597208456e-07
1.065016501650165148e+00 4.832839467434410206e-07
1.065126512651265234e+00 4.813930314276022244e-07
1.065236523652365319e+00 4.795123852125105671e-07
1.065346534653465405e+00 4.776419365155890237e-07
1.065456545654565490e+00 4.757816143651368662e-07
1.065566556655665575e+00 4.739313483941470113e-07
1.065676567656765883e+00 4.720910688342075950e-07
1.065786578657865968e+00 4.702607065094798327e-07
1.065896589658966054e+00 4.684401928307196083e-07
1.066006600660066139e+00 4.666294597893953593e-07
1.066116611661166225e+00 4.648284399518646723e-07
1.066226622662266310e+00 4.630370664536186417e-07
1.066336633663366396e+00 4.612552729935898608e-07
1.066446644664466481e+00 4.594829938285304524e-07
1.066556655665566566e+00 4.577201637674571210e-07
1.066666666666666874e+00 4.559667181661457561e-07
1.066776677667766959e+00 4.542225929217196333e-07
1.066886688668867045e+00 4.524877244672598488e-07
1.066996699669967130e+00 4.507620497665071817e-07
1.067106710671067216e+00 4.490455063086160484e-07
1.067216721672167301e+00 4.473380321029678021e-07
1.067326732673267387e+00 4.456395656740397250e-07
1.067436743674367472e+00 4.439500460563391885e-07
1.067546754675467557e+00 4.422694127893932951e-07
1.067656765676567865e+00 4.405976059127854768e-07
1.067766776677667950e+00 4.389345659612762675e-07
1.067876787678768036e+00 4.372802339599392167e-07
1.067986798679868121e+00 4.356345514193828821e-07
1.068096809680968207e+00 4.339974603310166570e-07
1.068206820682068292e+00 4.323689031623708600e-07
1.068316831683168378e+00 4.307488228524637826e-07
1.068426842684268463e+00 4.291371628072345933e-07
1.068536853685368548e+00 4.275338668950056763e-07
1.068646864686468856e+00 4.259388794420197209e-07
1.068756875687568941e+00 4.243521452280176268e-07
1.068866886688669027e+00 4.227736094818509797e-07
1.068976897689769112e+00 4.212032178771652008e-07
1.069086908690869198e+00 4.196409165281215007e-07
1.069196919691969283e+00 4.180866519851658972e-07
1.069306930693069368e+00 4.165403712308477841e-07
1.069416941694169454e+00 4.150020216756777282e-07
1.069526952695269539e+00 4.134715511540450885e-07
1.069636963696369847e+00 4.119489079201603045e-07
1.069746974697469932e+00 4.104340406440714063e-07
1.069856985698570018e+00 4.089268984076884654e-07
1.069966996699670103e+00 4.074274307008817904e-07
1.070077007700770189e+00 4.059355874176061690e-07
1.070187018701870274e+00 4.044513188520755083e-07
1.070297029702970359e+00 4.029745756949738974e-07
1.070407040704070445e+00 4.015053090297160634e-07
1.070517051705170530e+00 4.000434703287385841e-07
1.070627062706270838e+00 3.985890114498331885e-07
1.070737073707370923e+00 3.971418846325379202e-07
1.070847084708471009e+00 3.957020424945347058e-07
1.070957095709571094e+00 3.942694380281157985e-07
1.071067106710671180e+00 3.928440245966707618e-07
1.071177117711771265e+00 3.914257559312219989e-07
1.071287128712871350e+00 3.900145861269920986e-07
1.071397139713971436e+00 3.886104696400059628e-07
1.071507150715071521e+00 3.872133612837375089e-07
1.071617161716171829e+00 3.858232162257840595e-07
1.071727172717271914e+00 3.844399899845877427e-07
1.071837183718372000e+00 3.830636384261733565e-07
1.071947194719472085e+00 3.816941177609407608e-07
1.072057205720572171e+00 3.803313845404791334e-07
1.072167216721672256e+00 3.789753956544219901e-07
1.072277227722772341e+00 3.776261083273331734e-07
1.072387238723872427e+00 3.762834801156222234e-07
1.072497249724972512e+00 3.749474689045004594e-07
1.072607260726072598e+00 3.736180329049648536e-07
1.072717271727172905e+00 3.722951306508061526e-07
1.072827282728272991e+00 3.709787209956771904e-07
1.072937293729373076e+00 3.696687631101439428e-07
1.073047304730473162e+00 3.683652164788176858e-07
1.073157315731573247e+00 3.670680408974831838e-07
1.073267326732673332e+00 3.657771964702756337e-07
1.073377337733773418e+00 3.644926436068762986e-07
1.073487348734873503e+00 3.632143430197448799e-07
1.073597359735973589e+00 3.619422557213776192e-07
1.073707370737073896e+00 3.606763430215887456e-07
1.073817381738173982e+00 3.594165665248434340e-07
1.073927392739274067e+00 3.581628881275789045e-07
1.074037403740374153e+00 3.569152700155877787e-07
1.074147414741474238e+00 3.556736746614168945e-07
1.074257425742574323e+00 3.544380648217905790e-07
1.074367436743674409e+00 3.532084035350639909e-07
1.074477447744774494e+00 3.519846541187010801e-07
1.074587458745874580e+00 3.507667801667804990e-07
1.074697469746974887e+00 3.495547455475219487e-07
1.074807480748074973e+00 3.483485144008541885e-07
1.074917491749175058e+00 3.471480511359806104e-07
1.075027502750275143e+00 3.459533204289972768e-07
1.075137513751375229e+00 3.447642872205165160e-07
1.075247524752475314e+00 3.435809167133269413e-07
1.075357535753575400e+00 3.424031743700710982e-07
1.075467546754675485e+00 3.412310259109456113e-07
1.075577557755775571e+00 3.400644373114325649e-07
1.075687568756875878e+00 3.389033748000407314e-07
1.075797579757975964e+00 3.377478048560943915e-07
1.075907590759076049e+00 3.365976942075087082e-07
1.076017601760176134e+00 3.354530098286167163e-07
1.076127612761276220e+00 3.343137189380129889e-07
1.076237623762376305e+00 3.331797889964081024e-07
1.076347634763476391e+00 3.320511877045139132e-07
1.076457645764576476e+00 3.309278830009505921e-07
1.076567656765676562e+00 3.298098430601708643e-07
1.076677667766776869e+00 3.286970362904010836e-07
1.076787678767876955e+00 3.275894313316247655e-07
1.076897689768977040e+00 3.264869970535499717e-07
1.077007700770077125e+00 3.253897025536304305e-07
1.077117711771177211e+00 3.242975171550886140e-07
1.077227722772277296e+00 3.232104104049649685e-07
1.077337733773377382e+00 3.221283520721859385e-07
1.077447744774477467e+00 3.210513121456471309e-07
1.077557755775577553e+00 3.199792608323215198e-07
1.077667766776677860e+00 3.189121685553813100e-07
1.077777777777777946e+00 3.178500059523498697e-07
1.077887788778878031e+00 3.167927438732489518e-07
1.077997799779978116e+00 3.157403533787863614e-07
1.078107810781078202e+00 3.146928057385555338e-07
1.078217821782178287e+00 3.136500724292461776e-07
1.078327832783278373e+00 3.126121251328815466e-07
1.078437843784378458e+00 3.115789357350648161e-07
1.078547854785478544e+00 3.105504763232507660e-07
1.078657865786578851e+00 3.095267191850259855e-07
1.078767876787678937e+00 3.085076368064216898e-07
1.078877887788779022e+00 3.074932018702147308e-07
1.078987898789879107e+00 3.064833872542763591e-07
1.079097909790979193e+00 3.054781660299153218e-07
1.079207920792079278e+00 3.044775114602533594e-07
1.079317931793179364e+00 3.034813969985971020e-07
1.079427942794279449e+00 3.024897962868478716e-07
1.079537953795379535e+00 3.015026831539085714e-07
1.079647964796479842e+00 3.005200316141155630e-07
1.079757975797579928e+00 2.995418158656906085e-07
1.079867986798680013e+00 2.985680102891875173e-07
1.079977997799780098e+00 2.975985894459779162e-07
1.080088008800880184e+00 2.966335280767382365e-07
1.080198019801980269e+00 2.956728010999517897e-07
1.080308030803080355e+00 2.947163836104310651e-07
1.080418041804180440e+00 2.937642508778473867e-07
1.080528052805280526e+00 2.928163783452813750e-07
1.080638063806380833e+00 2.918727416277809794e-07
1.080748074807480918e+00 2.909333165109403158e-07
1.080858085808581004e+00 2.899980789494843803e-07
1.080968096809681089e+00 2.890670050658721859e-07
1.081078107810781175e+00 2.881400711489114403e-07
1.081188118811881260e+00 2.872172536523909052e-07
1.081298129812981346e+00 2.862985291937179971e-07
1.081408140814081431e+00 2.853838745525737512e-07
1.081518151815181517e+00 2.844732666695832450e-07
1.081628162816281824e+00 2.835666826449908916e-07
1.081738173817381909e+00 2.826640997373615673e-07
1.081848184818481995e+00 2.817654953622736931e-07
1.081958195819582080e+00 2.808708470910440792e-07
1.082068206820682166e+00 2.799801326494569524e-07
1.082178217821782251e+00 2.790933299165025120e-07
1.082288228822882337e+00 2.782104169231318444e-07
1.082398239823982422e+00 2.773313718510217373e-07
1.082508250825082508e+00 2.764561730313486526e-07
1.082618261826182815e+00 2.755847989435803277e-07
1.082728272827282900e+00 2.747172282142763242e-07
1.082838283828382986e+00 2.738534396158905879e-07
1.082948294829483071e+00 2.729934120655998964e-07
1.083058305830583157e+00 2.721371246241357475e-07
1.083168316831683242e+00 2.712845564946242421e-07
1.083278327832783328e+00 2.704356870214470892e-07
1.083388338833883413e+00 2.695904956890981118e-07
1.083498349834983498e+00 2.687489621210656923e-07
1.083608360836083806e+00 2.679110660787135778e-07
1.083718371837183891e+00 2.670767874601834429e-07
1.083828382838283977e+00 2.662461062992944346e-07
1.083938393839384062e+00 2.654190027644627295e-07
1.084048404840484148e+00 2.645954571576285017e-07
1.084158415841584233e+00 2.637754499131913609e-07
1.084268426842684319e+00 2.629589615969573320e-07
1.084378437843784404e+00 2.621459729050943572e-07
1.084488448844884489e+00 2.613364646630983869e-07
1.084598459845984797e+00 2.605304178247657694e-07
1.084708470847084882e+00 2.597278134711834295e-07
1.084818481848184968e+00 2.589286328097165043e-07
1.084928492849285053e+00 2.581328571730126040e-07
1.085038503850385139e+00 2.573404680180153887e-07
1.085148514851485224e+00 2.565514469249856098e-07
1.085258525852585310e+00 2.557657755965284520e-07
1.085368536853685395e+00 2.549834358566345329e-07
1.085478547854785480e+00 2.542044096497276790e-07
1.085588558855885788e+00 2.534286790397166728e-07
1.085698569856985873e+00 2.526562262090681217e-07
1.085808580858085959e+00 2.518870334578711752e-07
1.085918591859186044e+00 2.511210832029215118e-07
1.086028602860286130e+00 2.503583579768133193e-07
1.086138613861386215e+00 2.495988404270358814e-07
1.086248624862486301e+00 2.488425133150778935e-07
1.086358635863586386e+00 2.480893595155442715e-07
1.086468646864686471e+00 2.473393620152773030e-07
1.086578657865786779e+00 2.465925039124836202e-07
1.086688668866886864e+00 2.458487684158785911e-07
1.086798679867986950e+00 2.451081388438249402e-07
1.086908690869087035e+00 2.443705986234890502e-07
1.087018701870187121e+00 2.436361312900010763e-07
1.087128712871287206e+00 2.429047204856218892e-07
1.087238723872387292e+00 2.421763499589216647e-07
1.087348734873487377e+00 2.414510035639591621e-07
1.087458745874587462e+00 2.407286652594743426e-07
1.087568756875687770e+00 2.400093191080818353e-07
1.087678767876787855e+00 2.392929492754847848e-07
1.087788778877887941e+00 2.385795400296722343e-07
1.087898789878988026e+00 2.378690757401492261e-07
1.088008800880088112e+00 2.371615408771559687e-07
1.088118811881188197e+00 2.364569200109028877e-07
1.088228822882288283e+00 2.357551978108067864e-07
1.088338833883388368e+00 2.350563590447409313e-07
1.088448844884488453e+00 2.343603885782808745e-07
1.088558855885588761e+00 2.336672713739679058e-07
1.088668866886688846e+00 2.329769924905761314e-07
1.088778877887788932e+00 2.322895370823774073e-07
1.088888888888889017e+00 2.316048903984248295e-07
1.088998899889989103e+00 2.309230377818348206e-07
1.089108910891089188e+00 2.302439646690792481e-07
1.089218921892189273e+00 2.295676565892800050e-07
1.089328932893289359e+00 2.288940991635149987e-07
1.089438943894389444e+00 2.282232781041247221e-07
1.089548954895489752e+00 2.275551792140254951e-07
1.089658965896589837e+00 2.268897883860388266e-07
1.089768976897689923e+00 2.262270916022073819e-07
1.089878987898790008e+00 2.255670749331326035e-07
1.089988998899890094e+00 2.249097245373145014e-07
1.090099009900990179e+00 2.242550266604944087e-07
1.090209020902090264e+00 2.236029676350023694e-07
1.090319031903190350e+00 2.229535338791172839e-07
1.090429042904290435e+00 2.223067118964235879e-07
1.090539053905390743e+00 2.216624882751778567e-07
1.090649064906490828e+00 2.210208496876868452e-07
1.090759075907590914e+00 2.203817828896756540e-07
1.090869086908690999e+00 2.197452747196746893e-07
1.090979097909791085e+00 2.191113120984087933e-07
1.091089108910891170e+00 2.184798820281880690e-07
1.091199119911991255e+00 2.178509715923071481e-07
1.091309130913091341e+00 2.172245679544475037e-07
1.091419141914191426e+00 2.166006583580869358e-07
1.091529152915291734e+00 2.159792301259123129e-07
1.091639163916391819e+00 2.153602706592399104e-07
1.091749174917491905e+00 2.147437674374366749e-07
1.091859185918591990e+00 2.141297080173471539e-07
1.091969196919692076e+00 2.135180800327311453e-07
1.092079207920792161e+00 2.129088711936968204e-07
1.092189218921892246e+00 2.123020692861472672e-07
1.092299229922992332e+00 2.116976621712248902e-07
1.092409240924092417e+00 2.110956377847647295e-07
1.092519251925192725e+00 2.104959841367501102e-07
1.092629262926292810e+00 2.098986893107783231e-07
1.092739273927392896e+00 2.093037414635181798e-07
1.092849284928492981e+00 2.087111288241871019e-07
1.092959295929593067e+00 2.081208396940218844e-07
1.093069306930693152e+00 2.075328624457596765e-07
1.093179317931793237e+00 2.069471855231207616e-07
1.093289328932893323e+00 2.063637974402964732e-07
1.093399339933993408e+00 2.057826867814399165e-07
1.093509350935093716e+00 2.052038422001628835e-07
1.093619361936193801e+00 2.046272524190397299e-07
1.093729372937293887e+00 2.040529062291046086e-07
1.093839383938393972e+00 2.034807924893658280e-07
1.093949394939494058e+00 2.029109001263157909e-07
1.094059405940594143e+00 2.023432181334499589e-07
1.094169416941694228e+00 2.017777355707863469e-07
1.094279427942794314e+00 2.012144415643883257e-07
1.094389438943894399e+00 2.006533253058983831e-07
1.094499449944994707e+00 2.000943760520628593e-07
1.094609460946094792e+00 1.995375831242782283e-07
1.094719471947194878e+00 1.989829359081227682e-07
1.094829482948294963e+00 1.984304238529037424e-07
1.094939493949395048e+00 1.978800364712047932e-07
1.095049504950495134e+00 1.973317633384387079e-07
1.095159515951595219e+00 1.967855940924005038e-07
1.095269526952695305e+00 1.962415184328261761e-07
1.095379537953795390e+00 1.956995261209575885e-07
1.095489548954895698e+00 1.951596069791040271e-07
1.095599559955995783e+00 1.946217508902179695e-07
1.095709570957095869e+00 1.940859477974607424e-07
1.095819581958195954e+00 1.935521877037833457e-07
1.095929592959296039e+00 1.930204606715060600e-07
1.096039603960396125e+00 1.924907568218995090e-07
1.096149614961496210e+00 1.919630663347741397e-07
1.096259625962596296e+00 1.914373794480686705e-07
1.096369636963696381e+00 1.909136864574427477e-07
1.096479647964796689e+00 1.903919777158739165e-07
1.096589658965896774e+00 1.898722436332606009e-07
1.096699669966996860e+00 1.893544746760201864e-07
1.096809680968096945e+00 1.888386613666978233e-07
1.096919691969197030e+00 1.883247942835758917e-07
1.097029702970297116e+00 1.878128640602862981e-07
1.097139713971397201e+00 1.873028613854257909e-07
1.097249724972497287e+00 1.867947770021754828e-07
1.097359735973597372e+00 1.862886017079227311e-07
1.097469746974697680e+00 1.857843263538837041e-07
1.097579757975797765e+00 1.852819418447364577e-07
1.097689768976897851e+00 1.847814391382450643e-07
1.097799779977997936e+00 1.842828092448980354e-07
1.097909790979098021e+00 1.837860432275443626e-07
1.098019801980198107e+00 1.832911322010305106e-07
1.098129812981298192e+00 1.827980673318461724e-07
1.098239823982398278e+00 1.823068398377672712e-07
1.098349834983498363e+00 1.818174409875060302e-07
1.098459845984598671e+00 1.813298621003586329e-07
1.098569856985698756e+00 1.808440945458637106e-07
1.098679867986798842e+00 1.803601297434543966e-07
1.098789878987898927e+00 1.798779591621182428e-07
1.098899889988999012e+00 1.793975743200609209e-07
1.099009900990099098e+00 1.789189667843689714e-07
1.099119911991199183e+00 1.784421281706777395e-07
1.099229922992299269e+00 1.779670501428406625e-07
1.099339933993399354e+00 1.774937244126008849e-07
1.099449944994499662e+00 1.770221427392675071e-07
1.099559955995599747e+00 1.765522969293936334e-07
1.099669966996699833e+00 1.760841788364538904e-07
1.099779977997799918e+00 1.756177803605279015e-07
1.099889988998900003e+00 1.751530934479857732e-07
1.100000000000000089e+00 1.746901100911754601e-07


==> figs/power spectrum/example_p-1.csv <==
1.000000000000000048e-04 7.340070649666878293e-15
9.000600060006000262e-04 6.562765637004368180e-14
1.700120012001200007e-03 1.231384824582771703e-13
2.500180018001799554e-03 1.798737008773042894e-13
3.300240024002399752e-03 2.358344593627141315e-13
4.100300030003000383e-03 2.910219014708113842e-13
4.900360036003599713e-03 3.454371666254220100e-13
5.700420042004199911e-03 3.990813901634430096e-13
6.500480048004800109e-03 4.519557033791377311e-13
7.300540054005400306e-03 5.040612335671831894e-13
8.100600060005999636e-03 5.553991040644744434e-13
8.900660066006598967e-03 6.059704342906799227e-13
9.700720072007198297e-03 6.557763397875667368e-13
1.050078007800779936e-02 7.048179322570842543e-13
1.130084008400839869e-02 7.530963195982186745e-13
1.210090009000899976e-02 8.006126059426248022e-13
1.290096009600959909e-02 8.473678916890180600e-13
1.370102010201019842e-02 8.933632735363749055e-13
1.450108010801079948e-02 9.385998445158848024e-13
1.530114011401139881e-02 9.830786940217114038e-13
1.610120012001199988e-02 1.026800907840541843e-12
1.690126012601259747e-02 1.069767568179929381e-12
1.770132013201319854e-02 1.111979753695428105e-12
1.850138013801379960e-02 1.153438539516552176e-12
1.930144014401439720e-02 1.194144997271523603e-12
2.010150015001499826e-02 1.234100195110842438e-12
2.090156015601559933e-02 1.273305197729667715e-12
2.170162016201620039e-02 1.311761066389036566e-12
2.250168016801679799e-02 1.349468858935878926e-12
2.330174017401739905e-02 1.386429629821889403e-12
2.410180018001800012e-02 1.422644430121228668e-12
2.490186018601859771e-02 1.458114307547046055e-12
2.570192019201919878e-02 1.492840306466874502e-12
2.650198019801979984e-02 1.526823467916846697e-12
2.730204020402039744e-02 1.560064829614788815e-12
2.810210021002099851e-02 1.592565425972147784e-12
2.890216021602159957e-02 1.624326288104807245e-12
2.970222022202219717e-02 1.655348443842747141e-12
3.050228022802279823e-02 1.685632917738598052e-12
3.130234023402340277e-02 1.715180731075054316e-12
3.210240024002400383e-02 1.743992901871183703e-12
3.290246024602460490e-02 1.772070444887606587e-12
3.370252025202519902e-02 1.799414371630607007e-12
3.450258025802580009e-02 1.826025690355082526e-12
3.530264026402640115e-02 1.851905406066461129e-12
3.610270027002700222e-02 1.877054520521469833e-12
3.690276027602760328e-02 1.901474032227866909e-12
3.770282028202820435e-02 1.925164936443045204e-12
3.850288028802879847e-02 1.948128225171609973e-12
3.930294029402939954e-02 1.970364887161841549e-12
4.010300030003000060e-02 1.991875907901117177e-12
4.090306030603060167e-02 2.012662269610278263e-12
4.170312031203120273e-02 2.032724951236930947e-12
4.250318031803180380e-02 2.052064928447697334e-12
4.330324032403240486e-02 2.070683173619437610e-12
4.410330033003299899e-02 2.088580655829430102e-12
4.490336033603360005e-02 2.105758340844513719e-12
4.570342034203420112e-02 2.122217191109210157e-12
4.650348034803480218e-02 2.137958165732835555e-12
4.730354035403540325e-02 2.152982220475578577e-12
4.810360036003600431e-02 2.167290307733592981e-12
4.890366036603659844e-02 2.180883376523067126e-12
4.970372037203719950e-02 2.193762372463324527e-12
5.050378037803780057e-02 2.205928237758888816e-12
5.130384038403840163e-02 2.217381911180634283e-12
5.210390039003900270e-02 2.228124328045879827e-12
5.290396039603960376e-02 2.238156420197576957e-12
5.370402040204020483e-02 2.247479115982478366e-12
5.450408040804079896e-02 2.256093340228400563e-12
5.530414041404140002e-02 2.264000014220487260e-12
5.610420042004200109e-02 2.271200055676536126e-12
5.690426042604260215e-02 2.277694378721410716e-12
5.770432043204320322e-02 2.283483893860475369e-12
5.850438043804380428e-02 2.288569507952141941e-12
5.930444044404439841e-02 2.292952124179451629e-12
6.010450045004499947e-02 2.296632642020783161e-12
6.090456045604560054e-02 2.299611957219617490e-12
6.170462046204620160e-02 2.301890961753412699e-12
6.250468046804680267e-02 2.303470543801577407e-12
6.330474047404739679e-02 2.304351587712562071e-12
6.410480048004800480e-02 2.304534973970037878e-12
6.490486048604859892e-02 2.304021579158241596e-12
6.570492049204920693e-02 2.302812275926397110e-12
6.650498049804980105e-02 2.300907932952306555e-12
6.730504050405039518e-02 2.298309414905074677e-12
6.810510051005100318e-02 2.295017582406959172e-12
6.890516051605159731e-02 2.291033291994406758e-12
6.970522052205220531e-02 2.286357396078211182e-12
7.050528052805279944e-02 2.280990742902876360e-12
7.130534053405340744e-02 2.274934176505120826e-12
7.210540054005400157e-02 2.268188536671561062e-12
7.290546054605459569e-02 2.260754658895615714e-12
7.370552055205520370e-02 2.252633374333536172e-12
7.450558055805579782e-02 2.243825509759710146e-12
7.530564056405640583e-02 2.234331887521100488e-12
7.610570057005699995e-02 2.224153325490941660e-12
7.690576057605759408e-02 2.213290637021623961e-12
7.770582058205820208e-02 2.201744630896818026e-12
7.850588058805879621e-02 2.189516111282821017e-12
7.930594059405940421e-02 2.176605877679131773e-12
8.010600060005999834e-02 2.163014724868279556e-12
8.090606060606060634e-02 2.148743442864889037e-12
8.170612061206120047e-02 2.133792816864019065e-12
8.250618061806179460e-02 2.118163627188725561e-12
8.330624062406240260e-02 2.101856649236938988e-12
8.410630063006299673e-02 2.084872653427559078e-12
8.490636063606360473e-02 2.067212405145895645e-12
8.570642064206419886e-02 2.048876664688321398e-12
8.650648064806480686e-02 2.029866187206272459e-12
8.730654065406540099e-02 2.010181722649526313e-12
8.810660066006599511e-02 1.989824015708770912e-12
8.890666066606660312e-02 1.968793805757502511e-12
8.970672067206719724e-02 1.947091826793248990e-12
9.050678067806780525e-02 1.924718807378060916e-12
9.130684068406839937e-02 1.901675470578400390e-12
9.210690069006900738e-02 1.877962533904323888e-12
9.290696069606960150e-02 1.853580709248002300e-12
9.370702070207019563e-02 1.828530702821608475e-12
9.450708070807080363e-02 1.802813215094539340e-12
9.530714071407139776e-02 1.776428940729994210e-12
9.610720072007200576e-02 1.749378568520939174e-12
9.690726072607259989e-02 1.721662781325410707e-12
9.770732073207319401e-02 1.693282256001199703e-12
9.850738073807380202e-02 1.664237663339953898e-12
9.930744074407439614e-02 1.634529668000601945e-12
1.001075007500750041e-01 1.604158928442217292e-12
1.009075607560755983e-01 1.573126096856272973e-12
1.017076207620762063e-01 1.541431819098273801e-12
1.025076807680768004e-01 1.509076734618830571e-12
1.033077407740773945e-01 1.476061476394119336e-12
1.041078007800780025e-01 1.442386670855776841e-12
1.049078607860785967e-01 1.408052937820215956e-12
1.057079207920792047e-01 1.373060890417364355e-12
1.065079807980797988e-01 1.337411135018856509e-12
1.073080408040804068e-01 1.301104271165629740e-12
1.081081008100810009e-01 1.264140891495014990e-12
1.089081608160815950e-01 1.226521581667233468e-12
1.097082208220822030e-01 1.188246920291366606e-12
1.105082808280827972e-01 1.149317478850791667e-12
1.113083408340834052e-01 1.109733821628078351e-12
1.121084008400839993e-01 1.069496505629343970e-12
1.129084608460845934e-01 1.028606080508095888e-12
1.137085208520852014e-01 9.870630884885511119e-13
1.145085808580857956e-01 9.448680642884413096e-13
1.153086408640864036e-01 9.020215350412928775e-13
1.161087008700869977e-01 8.585240202182212107e-13
1.169087608760876057e-01 8.143760315492054654e-13
1.177088208820881998e-01 7.695780729438711716e-13
1.185088808880887939e-01 7.241306404117841315e-13
1.193089408940894020e-01 6.780342219822418696e-13
1.201090009000899961e-01 6.312892976235949476e-13
1.209090609060906041e-01 5.838963391620705768e-13
1.217091209120911982e-01 5.358558102001376066e-13
1.225091809180918062e-01 4.871681660343775462e-13
1.233092409240924003e-01 4.378338535729067060e-13
1.241093009300929945e-01 3.878533112523131586e-13
1.249093609360936025e-01 3.372269689541456255e-13
1.257094209420941966e-01 2.859552479209403071e-13
1.265094809480947768e-01 2.340385606717899959e-13
1.273095409540953848e-01 1.814773109174595129e-13
1.281096009600959928e-01 1.282718934750666268e-13
1.289096609660965731e-01 7.442269418230486622e-14
1.297097209720971811e-01 1.993008981122305747e-14
1.305097809780977891e-01 3.520555201841534089e-14
1.313098409840983971e-01 9.098387292622745505e-14
1.321099009900989774e-01 1.474045238587262971e-13
1.329099609960995854e-01 2.044671651772774779e-13
1.337100210021001934e-01 2.621714667464618997e-13
1.345100810081007736e-01 3.205171080228813809e-13
1.353101410141013816e-01 3.795037781443829142e-13
1.361102010201019896e-01 4.391311760196862405e-13
1.369102610261025976e-01 4.993990104184421029e-13
1.377103210321031779e-01 5.603070000617012391e-13
1.385103810381037859e-01 6.218548737127977207e-13
1.393104410441043939e-01 6.840423702686235681e-13
1.401105010501049741e-01 7.468692388513312932e-13
1.409105610561055821e-01 8.103352389004419557e-13
1.417106210621061901e-01 8.744401402653278326e-13
1.425106810681067981e-01 9.391837232981344267e-13
1.433107410741073784e-01 1.004565778947073253e-12
1.441108010801079864e-01 1.070586108850132556e-12
1.449108610861085944e-01 1.137244525429159412e-12
1.457109210921091746e-01 1.204540851984369253e-12
1.465109810981097826e-01 1.272474922789221625e-12
1.473110411041103907e-01 1.341046583185698227e-12
1.481111011101109987e-01 1.410255689679973340e-12
1.489111611161115789e-01 1.480102110038477843e-12
1.497112211221121869e-01 1.550585723384337252e-12
1.505112811281127949e-01 1.621706420294225152e-12
1.513113411341133752e-01 1.693464102895560153e-12
1.521114011401139832e-01 1.765858684964150766e-12
1.529114611461145912e-01 1.838890092022169856e-12
1.537115211521151714e-01 1.912558261436530366e-12
1.545115811581157794e-01 1.986863142517690592e-12
1.553116411641163874e-01 2.061804696618767421e-12
1.561117011701169954e-01 2.137382897235105974e-12
1.569117611761175757e-01 2.213597730104180249e-12
1.577118211821181837e-01 2.290449193305929561e-12
1.585118811881187917e-01 2.367937297363437086e-12
1.593119411941193719e-01 2.446062065344004222e-12
1.601120012001199799e-01 2.524823532960647835e-12
1.609120612061205879e-01 2.604221748673923440e-12
1.617121212121211959e-01 2.684256773794188237e-12
1.625121812181217762e-01 2.764928682584215933e-12
1.633122412241223842e-01 2.846237562362237677e-12
1.641123012301229922e-01 2.928183513605331158e-12
1.649123612361235724e-01 3.010766650053230959e-12
1.657124212421241805e-01 3.093987098812514950e-12
1.665124812481247885e-01 3.177845000461207088e-12
1.673125412541253965e-01 3.262340509153741709e-12
1.681126012601259767e-01 3.347473792726338993e-12
1.689126612661265847e-01 3.433245032802810564e-12
1.697127212721271927e-01 3.519654424900700342e-12
1.705127812781277730e-01 3.606702178537876131e-12
1.713128412841283810e-01 3.694388517339525513e-12
1.721129012901289890e-01 3.782713679145529382e-12
1.729129612961295970e-01 3.871677916118243827e-12
1.737130213021301772e-01 3.961281494850752943e-12
1.745130813081307852e-01 4.051524696475430639e-12
1.753131413141313932e-01 4.142407816773009729e-12
1.761132013201319735e-01 4.233931166282044424e-12
1.769132613261325815e-01 4.326095070408745217e-12
1.777133213321331895e-01 4.418899869537318633e-12
1.785133813381337975e-01 4.512345919140656764e-12
1.793134413441343777e-01 4.606433589891509855e-12
1.801135013501349857e-01 4.701163267774089448e-12
1.809135613561355937e-01 4.796535354196062498e-12
1.817136213621361740e-01 4.892550266101018856e-12
1.825136813681367820e-01 4.989208436081411311e-12
1.833137413741373900e-01 5.086510312491888219e-12
1.841138013801379980e-01 5.184456359563098693e-12
1.849138613861385783e-01 5.283047057515951771e-12
1.857139213921391863e-01 5.382282902676373186e-12
1.865139813981397943e-01 5.482164407590463608e-12
1.873140414041403745e-01 5.582692101140138334e-12
1.881141014101409825e-01 5.683866528659309005e-12
1.889141614161415905e-01 5.785688252050430446e-12
1.897142214221421708e-01 5.888157849901636386e-12
1.905142814281427788e-01 5.991275917604270195e-12
1.913143414341433868e-01 6.095043067470990761e-12
1.921144014401439948e-01 6.199459928854299236e-12
1.929144614461445750e-01 6.304527148265626385e-12
1.937145214521451830e-01 6.410245389494931272e-12
1.945145814581457910e-01 6.516615333730716763e-12
1.953146414641463713e-01 6.623637679680713080e-12
1.961147014701469793e-01 6.731313143692951517e-12
1.969147614761475873e-01 6.839642459877445611e-12
1.977148214821481953e-01 6.948626380228387696e-12
1.985148814881487755e-01 7.058265674746893942e-12
1.993149414941493835e-01 7.168561131564272035e-12
2.001150015001499916e-01 7.279513557065897939e-12
2.009150615061505718e-01 7.391123776015574099e-12
2.017151215121511798e-01 7.503392631680544382e-12
2.025151815181517878e-01 7.616320985957010656e-12
2.033152415241523958e-01 7.729909719496307720e-12
2.041153015301529761e-01 7.844159731831545954e-12
2.049153615361535841e-01 7.959071941505014898e-12
2.057154215421541921e-01 8.074647286196031129e-12
2.065154815481547723e-01 8.190886722849514762e-12
2.073155415541553803e-01 8.307791227805112018e-12
2.081156015601559883e-01 8.425361796926976957e-12
2.089156615661565963e-01 8.543599445734184902e-12
2.097157215721571766e-01 8.662505209531759787e-12
2.105157815781577846e-01 8.782080143542431747e-12
2.113158415841583926e-01 8.902325323038906856e-12
2.121159015901589728e-01 9.023241843476988276e-12
2.129159615961595808e-01 9.144830820629228930e-12
2.137160216021601888e-01 9.267093390719274038e-12
2.145160816081607968e-01 9.390030710557037290e-12
2.153161416141613771e-01 9.513643957674416630e-12
2.161162016201619851e-01 9.637934330461783902e-12
2.169162616261625931e-01 9.762903048305224131e-12
2.177163216321631733e-01 9.888551351724438809e-12
2.185163816381637814e-01 1.001488050251147798e-11
2.193164416441643894e-01 1.014189178387008463e-11
2.201165016501649974e-01 1.026958650055597934e-11
2.209165616561655776e-01 1.039796597901771203e-11
2.217166216621661856e-01 1.052703156753848789e-11
2.225166816681667936e-01 1.065678463637864763e-11
2.233167416741673739e-01 1.078722657791889896e-11
2.241168016801679819e-01 1.091835880680463859e-11
2.249168616861685899e-01 1.105018276009069273e-11
2.257169216921691701e-01 1.118269989738725466e-11
2.265169816981697781e-01 1.131591170100639423e-11
2.273170417041703861e-01 1.144981967610961593e-11
2.281171017101709941e-01 1.158442535085611970e-11
2.289171617161715744e-01 1.171973027655202947e-11
2.297172217221721824e-01 1.185573602780055876e-11
2.305172817281727904e-01 1.199244420265294851e-11
2.313173417341733706e-01 1.212985642276032583e-11
2.321174017401739786e-01 1.226797433352666293e-11
2.329174617461745866e-01 1.240679960426240008e-11
2.337175217521751946e-01 1.254633392833928508e-11
2.345175817581757749e-01 1.268657902334593008e-11
2.353176417641763829e-01 1.282753663124454776e-11
2.361177017701769909e-01 1.296920851852848562e-11
2.369177617761775712e-01 1.311159647638090409e-11
2.377178217821781792e-01 1.325470232083446604e-11
2.385178817881787872e-01 1.339852789293182594e-11
2.393179417941793952e-01 1.354307505888752623e-11
2.401180018001799754e-01 1.368834571025060782e-11
2.409180618061805834e-01 1.383434176406842250e-11
2.417181218121811914e-01 1.398106516305162643e-11
2.425181818181817717e-01 1.412851787574004599e-11
2.433182418241823797e-01 1.427670189666982804e-11
2.441183018301829877e-01 1.442561924654160799e-11
2.449183618361835957e-01 1.457527197238992031e-11
2.457184218421841759e-01 1.472566214775363162e-11
2.465184818481847839e-01 1.487679187284760328e-11
2.473185418541853919e-01 1.502866327473559642e-11
2.481186018601859722e-01 1.518127850750416076e-11
2.489186618661865802e-01 1.533463975243811004e-11
2.497187218721871882e-01 1.548874921819678577e-11
2.505187818781877684e-01 1.564360914099186231e-11
2.513188418841884042e-01 1.579922178476635066e-11
2.521189018901889844e-01 1.595558944137473972e-11
2.529189618961895647e-01 1.611271443076464314e-11
2.537190219021902005e-01 1.627059910115965153e-11
2.545190819081907807e-01 1.642924582924335103e-11
2.553191419141913610e-01 1.658865702034508999e-11
2.561192019201919967e-01 1.674883510862655993e-11
2.569192619261925770e-01 1.690978255727024724e-11
2.577193219321931572e-01 1.707150185866901596e-11
2.585193819381937930e-01 1.723399553461716058e-11
2.593194419441943732e-01 1.739726613650275788e-11
2.601195019501950090e-01 1.756131624550180879e-11
2.609195619561955892e-01 1.772614847277351119e-11
2.617196219621961695e-01 1.789176545965706426e-11
2.625196819681968052e-01 1.805816987787014660e-11
2.633197419741973855e-01 1.822536442970874172e-11
2.641198019801979657e-01 1.839335184824860503e-11
2.649198619861986015e-01 1.856213489754826877e-11
2.657199219921991817e-01 1.873171637285349459e-11
2.665199819981997620e-01 1.890209910080360666e-11
2.673200420042003977e-01 1.907328593963911076e-11
2.681201020102009780e-01 1.924527977941126175e-11
2.689201620162015582e-01 1.941808354219301730e-11
2.697202220222021940e-01 1.959170018229180421e-11
2.705202820282027742e-01 1.976613268646410395e-11
2.713203420342034100e-01 1.994138407413145665e-11
2.721204020402039903e-01 2.011745739759842316e-11
2.729204620462045705e-01 2.029435574227239546e-11
2.737205220522052063e-01 2.047208222688485443e-11
2.745205820582057865e-01 2.065064000371473782e-11
2.753206420642063668e-01 2.083003225881356574e-11
2.761207020702070025e-01 2.101026221223236612e-11
2.769207620762075828e-01 2.119133311825038040e-11
2.777208220822081630e-01 2.137324826560598912e-11
2.785208820882087988e-01 2.155601097772920459e-11
2.793209420942093790e-01 2.173962461297615074e-11
2.801210021002099593e-01 2.192409256486591790e-11
2.809210621062105950e-01 2.210941826231877790e-11
2.817211221122111753e-01 2.229560516989687743e-11
2.825211821182117555e-01 2.248265678804679588e-11
2.833212421242123913e-01 2.267057665334424861e-11
2.841213021302129715e-01 2.285936833874061907e-11
2.849213621362136073e-01 2.304903545381207266e-11
2.857214221422141875e-01 2.323958164501041217e-11
2.865214821482147678e-01 2.343101059591613690e-11
2.873215421542154036e-01 2.362332602749394450e-11
2.881216021602159838e-01 2.381653169835007141e-11
2.889216621662165640e-01 2.401063140499239916e-11
2.897217221722171998e-01 2.420562898209220208e-11
2.905217821782177801e-01 2.440152830274865126e-11
2.913218421842183603e-01 2.459833327875549301e-11
2.921219021902189961e-01 2.479604786087002154e-11
2.929219621962195763e-01 2.499467603908456868e-11
2.937220222022201566e-01 2.519422184290026833e-11
2.945220822082207923e-01 2.539468934160328954e-11
2.953221422142213726e-01 2.559608264454352857e-11
2.961222022202220083e-01 2.579840590141605060e-11
2.969222622262225886e-01 2.600166330254439907e-11
2.977223222322231688e-01 2.620585907916719764e-11
2.985223822382238046e-01 2.641099750372700747e-11
2.993224422442243848e-01 2.661708289016163372e-11
3.001225022502249651e-01 2.682411959419834015e-11
3.009225622562256008e-01 2.703211201365067767e-11
3.017226222622261811e-01 2.724106458871793022e-11
3.025226822682267613e-01 2.745098180228738144e-11
3.033227422742273971e-01 2.766186818023933747e-11
3.041228022802279773e-01 2.787372829175481880e-11
3.049228622862285576e-01 2.808656674962642828e-11
3.057229222922291934e-01 2.830038821057163289e-11
3.065229822982297736e-01 2.851519737554933477e-11
3.073230423042303538e-01 2.873099899007925990e-11
3.081231023102309896e-01 2.894779784456396720e-11
3.089231623162315699e-01 2.916559877461457679e-11
3.097232223222322056e-01 2.938440666137892479e-11
3.105232823282327859e-01 2.960422643187292670e-11
3.113233423342333661e-01 2.982506305931538523e-11
3.121234023402340019e-01 3.004692156346536043e-11
3.129234623462345821e-01 3.026980701096332999e-11
3.137235223522351624e-01 3.049372451567509605e-11
3.145235823582357981e-01 3.071867923903927214e-11
3.153236423642363784e-01 3.094467639041785912e-11
3.161237023702369586e-01 3.117172122745016217e-11
3.169237623762375944e-01 3.139981905641041069e-11
3.177238223822381746e-01 3.162897523256807946e-11
3.185238823882387549e-01 3.185919516055254606e-11
3.193239423942393906e-01 3.209048429472057230e-11
3.201240024002399709e-01 3.232284813952758556e-11
3.209240624062406066e-01 3.255629224990235926e-11
3.217241224122411869e-01 3.279082223162576466e-11
3.225241824182417671e-01 3.302644374171245010e-11
3.233242424242424029e-01 3.326316248879695985e-11
3.241243024302429832e-01 3.350098423352288383e-11
3.249243624362435634e-01 3.373991478893645982e-11
3.257244224422441992e-01 3.397996002088362671e-11
3.265244824482447794e-01 3.422112584841079989e-11
3.273245424542453597e-01 3.446341824417012513e-11
3.281246024602459954e-01 3.470684323482799601e-11
3.289246624662465757e-01 3.495140690147818532e-11
3.297247224722471559e-01 3.519711538005856319e-11
3.305247824782477917e-01 3.544397486177231942e-11
3.313248424842483719e-01 3.569199159351291458e-11
3.321249024902490077e-01 3.594117187829362589e-11
3.329249624962495879e-01 3.619152207568100920e-11
3.337250225022501682e-01 3.644304860223271668e-11
3.345250825082508039e-01 3.669575793194019998e-11
3.353251425142513842e-01 3.694965659667458647e-11
3.361252025202519644e-01 3.720475118663830686e-11
3.369252625262526002e-01 3.746104835082059392e-11
3.377253225322531804e-01 3.771855479745725266e-11
3.385253825382537607e-01 3.797727729449545833e-11
3.393254425442543964e-01 3.823722267006362081e-11
3.401255025502549767e-01 3.849839781294459016e-11
3.409255625562555569e-01 3.876080967305496246e-11
3.417256225622561927e-01 3.902446526192872850e-11
3.425256825682567730e-01 3.928937165320547187e-11
3.433257425742573532e-01 3.955553598312385974e-11
3.441258025802579890e-01 3.982296545102033587e-11
3.449258625862585692e-01 4.009166731983199467e-11
3.457259225922592050e-01 4.036164891660552998e-11
3.465259825982597852e-01 4.063291763301065569e-11
3.473260426042603655e-01 4.090548092585918098e-11
3.481261026102610012e-01 4.117934631762911970e-11
3.489261626162615815e-01 4.145452139699383395e-11
3.497262226222621617e-01 4.173101381935756244e-11
3.505262826282627975e-01 4.200883130739527860e-11
3.513263426342633777e-01 4.228798165159864271e-11
3.521264026402639580e-01 4.256847271082769911e-11
3.529264626462645937e-01 4.285031241286776254e-11
3.537265226522651740e-01 4.313350875499197858e-11
3.545265826582657542e-01 4.341806980453070175e-11
3.553266426642663900e-01 4.370400369944533268e-11
3.561267026702669702e-01 4.399131864890863053e-11
3.569267626762676060e-01 4.428002293389157832e-11
3.577268226822681862e-01 4.457012490775546965e-11
3.585268826882687665e-01 4.486163299685030936e-11
3.593269426942694023e-01 4.515455570111999300e-11
3.601270027002699825e-01 4.544890159471292775e-11
3.609270627062705628e-01 4.574467932659951621e-11
3.617271227122711985e-01 4.604189762119604454e-11
3.625271827182717788e-01 4.634056527899477427e-11
3.633272427242723590e-01 4.664069117720071637e-11
3.641273027302729948e-01 4.694228427037542972e-11
3.649273627362735750e-01 4.724535359108686847e-11
3.657274227422741553e-01 4.754990825056649300e-11
3.665274827482747910e-01 4.785595743937328915e-11
3.673275427542753713e-01 4.816351042806423693e-11
3.681276027602760070e-01 4.847257656787268254e-11
3.689276627662765873e-01 4.878316529139281105e-11
3.697277227722771675e-01 4.909528611327205465e-11
3.705277827782778033e-01 4.940894863091095211e-11
3.713278427842783835e-01 4.972416252516938652e-11
3.721279027902789638e-01 5.004093756108126290e-11
3.729279627962795995e-01 5.035928358857645593e-11
3.737280228022801798e-01 5.067921054321002777e-11
3.745280828082807600e-01 5.100072844689987937e-11
3.753281428142813958e-01 5.132384740867152962e-11
3.761282028202819760e-01 5.164857762541105007e-11
3.769282628262825563e-01 5.197492938262656869e-11
3.777283228322831921e-01 5.230291305521650738e-11
3.785283828382837723e-01 5.263253910824784909e-11
3.793284428442843526e-01 5.296381809774082849e-11
3.801285028502849883e-01 5.329676067146361989e-11
3.809285628562855686e-01 5.363137756973434698e-11
3.817286228622862043e-01 5.396767962623230151e-11
3.825286828682867846e-01 5.430567776881789244e-11
3.833287428742873648e-01 5.464538302036058272e-11
3.841288028802880006e-01 5.498680649957729499e-11
3.849288628862885808e-01 5.532995942187803570e-11
3.857289228922891611e-01 5.567485310022173628e-11
3.865289828982897968e-01 5.602149894598140002e-11
3.873290429042903771e-01 5.636990846981766297e-11
3.881291029102909573e-01 5.672009328256296603e-11
3.889291629162915931e-01 5.707206509611408277e-11
3.897292229222921733e-01 5.742583572433545888e-11
3.905292829282927536e-01 5.778141708397145664e-11
3.913293429342933893e-01 5.813882119556924940e-11
3.921294029402939696e-01 5.849806018441093131e-11
3.929294629462946054e-01 5.885914628145630941e-11
3.937295229522951856e-01 5.922209182429633909e-11
3.945295829582957658e-01 5.958690925811549703e-11
3.953296429642964016e-01 5.995361113666693026e-11
3.961297029702969819e-01 6.032221012325550858e-11
3.969297629762975621e-01 6.069271899173425408e-11
3.977298229822981979e-01 6.106515062751015401e-11
3.985298829882987781e-01 6.143951802856095961e-11
3.993299429942993584e-01 6.181583430646434097e-11
4.001300030002999941e-01 6.219411268743696804e-11
4.009300630063005744e-01 6.257436651338561163e-11
4.017301230123011546e-01 6.295660924297041946e-11
4.025301830183017904e-01 6.334085445267894558e-11
4.033302430243023706e-01 6.372711583791221262e-11
4.041303030303030064e-01 6.411540721408355665e-11
4.049303630363035866e-01 6.450574251772865185e-11
4.057304230423041669e-01 6.489813580762856331e-11
4.065304830483048026e-01 6.529260126594465170e-11
4.073305430543053829e-01 6.568915319936684219e-11
4.081306030603059631e-01 6.608780604027359014e-11
4.089306630663065989e-01 6.648857434790610272e-11
4.097307230723071791e-01 6.689147280955421873e-11
4.105307830783077594e-01 6.729651624175654415e-11
4.113308430843083952e-01 6.770371959151399084e-11
4.121309030903089754e-01 6.811309793751598125e-11
4.129309630963095556e-01 6.852466649138137444e-11
4.137310231023101914e-01 6.893844059891260119e-11
4.145310831083107717e-01 6.935443574136414539e-11
4.153311431143113519e-01 6.977266753672614749e-11
4.161312031203119877e-01 7.019315174102015700e-11
4.169312631263125679e-01 7.061590424961173894e-11
4.177313231323132037e-01 7.104094109853746535e-11
4.185313831383137839e-01 7.146827846584528400e-11
4.193314431443143642e-01 7.189793267295237408e-11
4.201315031503149999e-01 7.232992018601649534e-11
4.209315631563155802e-01 7.276425761732377747e-11
4.217316231623161604e-01 7.320096172669213539e-11
4.225316831683167962e-01 7.364004942289054313e-11
4.233317431743173764e-01 7.408153776507411470e-11
4.241318031803179567e-01 7.452544396423606452e-11
4.249318631863185924e-01 7.497178538467628906e-11
4.257319231923191727e-01 7.542057954548578122e-11
4.265319831983197529e-01 7.587184412204881618e-11
4.273320432043203887e-01 7.632559694756248219e-11
4.281321032103209689e-01 7.678185601457254815e-11
4.289321632163216047e-01 7.724063947652836930e-11
4.297322232223221850e-01 7.770196564935394878e-11
4.305322832283227652e-01 7.816585301303881276e-11
4.313323432343234010e-01 7.863232021324604951e-11
4.321324032403239812e-01 7.910138606293915395e-11
4.329324632463245615e-01 7.957306954402756137e-11
4.337325232523251972e-01 8.004738980903120615e-11
4.345325832583257775e-01 8.052436618276471325e-11
4.353326432643263577e-01 8.100401816404056306e-11
4.361327032703269935e-01 8.148636542739187599e-11
4.369327632763275737e-01 8.197142782481579901e-11
4.377328232823281540e-01 8.245922538753705469e-11
4.385328832883287897e-01 8.294977832779086440e-11
4.393329432943293700e-01 8.344310704062852851e-11
4.401330033003300057e-01 8.393923210574267795e-11
4.409330633063305860e-01 8.443817428931408414e-11
4.417331233123311662e-01 8.493995454587976892e-11
4.425331833183318020e-01 8.544459402022467606e-11
4.433332433243323822e-01 8.595211404929258780e-11
4.441333033303329625e-01 8.646253616412248999e-11
4.449333633363335982e-01 8.697588209180525492e-11
4.457334233423341785e-01 8.749217375746490691e-11
4.465334833483347587e-01 8.801143328626211837e-11
4.473335433543353945e-01 8.853368300542288317e-11
4.481336033603359748e-01 8.905894544628896817e-11
4.489336633663365550e-01 8.958724334639402019e-11
4.497337233723371908e-01 9.011859965156455309e-11
4.505337833783377710e-01 9.065303751804471625e-11
4.513338433843383513e-01 9.119058031464677032e-11
4.521339033903389870e-01 9.173125162492724431e-11
4.529339633963395673e-01 9.227507524938890329e-11
4.537340234023402030e-01 9.282207520770921172e-11
4.545340834083407833e-01 9.337227574099396124e-11
4.553341434143413635e-01 9.392570131406019863e-11
4.561342034203419993e-01 9.448237661774448624e-11
4.569342634263425795e-01 9.504232657123923489e-11
4.577343234323431598e-01 9.560557632445792340e-11
4.585343834383437955e-01 9.617215126042756344e-11
4.593344434443443758e-01 9.674207699771029659e-11
4.601345034503449560e-01 9.731537939285471829e-11
4.609345634563455918e-01 9.789208454287573940e-11
4.617346234623461720e-01 9.847221878776505356e-11
4.625346834683467523e-01 9.905580871303183536e-11
4.633347434743473880e-01 9.964288115227383738e-11
4.641348034803479683e-01 1.002334631897802303e-10
4.649348634863486041e-01 1.008275821631653073e-10
4.657349234923491843e-01 1.014252656660342543e-10
4.665349834983497646e-01 1.020265415506826543e-10
4.673350435043504003e-01 1.026314379308265576e-10
4.681351035103509806e-01 1.032399831843679670e-10
4.689351635163515608e-01 1.038522059561924008e-10
4.697352235223521966e-01 1.044681351610023229e-10
4.705352835283527768e-01 1.050877999861836723e-10
4.713353435343533571e-01 1.057112298947085434e-10
4.721354035403539928e-01 1.063384546280732540e-10
4.729354635463545731e-01 1.069695042092721887e-10
4.737355235523551533e-01 1.076044089458086848e-10
4.745355835583557891e-01 1.082431994327432704e-10
4.753356435643563693e-01 1.088859065557778328e-10
4.761357035703570051e-01 1.095325614943807981e-10
4.769357635763575853e-01 1.101831957249479814e-10
4.777358235823581656e-01 1.108378410240049910e-10
4.785358835883588013e-01 1.114965294714477603e-10
4.793359435943593816e-01 1.121592934538237405e-10
4.801360036003599618e-01 1.128261656676551115e-10
4.809360636063605976e-01 1.134971791228012844e-10
4.817361236123611778e-01 1.141723671458648172e-10
4.825361836183617581e-01 1.148517633836398535e-10
4.833362436243623939e-01 1.155354018066036260e-10
4.841363036303629741e-01 1.162233167124501980e-10
4.849363636363635544e-01 1.169155427296714444e-10
4.857364236423641901e-01 1.176121148211801544e-10
4.865364836483647704e-01 1.183130682879802840e-10
4.873365436543653506e-01 1.190184387728835041e-10
4.881366036603659864e-01 1.197282622642723163e-10
4.889366636663665666e-01 1.204425750999097629e-10
4.897367236723672024e-01 1.211614139707991547e-10
4.905367836783677826e-01 1.218848159250912844e-10
4.913368436843683629e-01 1.226128183720419178e-10
4.921369036903689986e-01 1.233454590860198448e-10
4.929369636963695789e-01 1.240827762105635289e-10
4.937370237023701591e-01 1.248248082624942886e-10
4.945370837083707949e-01 1.255715941360772224e-10
4.953371437143713751e-01 1.263231731072364436e-10
4.961372037203719554e-01 1.270795848378273652e-10
4.969372637263725911e-01 1.278408693799592094e-10
4.977373237323731714e-01 1.286070671803755495e-10
4.985373837383737516e-01 1.293782190848919010e-10
4.993374437443743874e-01 1.301543663428876228e-10
5.001375037503750232e-01 1.309355506118582280e-10
5.009375637563755479e-01 1.317218139620257525e-10
5.017376237623761837e-01 1.325131988810082415e-10
5.025376837683768194e-01 1.333097482785495424e-10
5.033377437743773442e-01 1.341115054913117304e-10
5.041378037803779799e-01 1.349185142877288496e-10
5.049378637863786157e-01 1.357308188729231316e-10
5.057379237923791404e-01 1.365484638936863030e-10
5.065379837983797762e-01 1.373714944435262144e-10
5.073380438043804119e-01 1.381999560677779116e-10
5.081381038103809367e-01 1.390338947687821226e-10
5.089381638163815724e-01 1.398733570111324260e-10
5.097382238223822082e-01 1.407183897269907911e-10
5.105382838283827329e-01 1.415690403214719549e-10
5.113383438343833687e-01 1.424253566781005655e-10
5.121384038403840044e-01 1.432873871643382221e-10
5.129384638463845292e-01 1.441551806371850640e-10
5.137385238523851649e-01 1.450287864488544627e-10
5.145385838583858007e-01 1.459082544525239693e-10
5.153386438643863254e-01 1.467936350081603202e-10
5.161387038703869612e-01 1.476849789884242141e-10
5.169387638763875970e-01 1.485823377846525599e-10
5.177388238823881217e-01 1.494857633129195911e-10
5.185388838883887574e-01 1.503953080201805167e-10
5.193389438943893932e-01 1.513110248904965470e-10
5.201390039003900290e-01 1.522329674513424296e-10
5.209390639063905537e-01 1.531611897799988757e-10
5.217391239123911895e-01 1.540957465100321499e-10
5.225391839183918252e-01 1.550366928378590928e-10
5.233392439243923500e-01 1.559840845294007548e-10
5.241393039303929857e-01 1.569379779268269687e-10
5.249393639363936215e-01 1.578984299553900241e-10
5.257394239423941462e-01 1.588654981303529003e-10
5.265394839483947820e-01 1.598392405640094961e-10
5.273395439543954177e-01 1.608197159728019503e-10
5.281396039603959425e-01 1.618069836845323641e-10
5.289396639663965782e-01 1.628011036456754399e-10
5.297397239723972140e-01 1.638021364287876412e-10
5.305397839783977387e-01 1.648101432400211720e-10
5.313398439843983745e-01 1.658251859267367528e-10
5.321399039903990102e-01 1.668473269852246535e-10
5.329399639963995350e-01 1.678766295685274441e-10
5.337400240024001707e-01 1.689131574943745435e-10
5.345400840084008065e-01 1.699569752532221827e-10
5.353401440144013312e-01 1.710081480164072597e-10
5.361402040204019670e-01 1.720667416444105125e-10
5.369402640264026028e-01 1.731328226952372541e-10
5.377403240324031275e-01 1.742064584329124660e-10
5.385403840384037633e-01 1.752877168360938160e-10
5.393404440444043990e-01 1.763766666068032221e-10
5.401405040504049238e-01 1.774733771792831129e-10
5.409405640564055595e-01 1.785779187289731474e-10
5.417406240624061953e-01 1.796903621816133108e-10
5.425406840684068310e-01 1.808107792224744757e-10
5.433407440744073558e-01 1.819392423057174331e-10
5.441408040804079915e-01 1.830758246638848159e-10
5.449408640864086273e-01 1.842206003175246474e-10
5.457409240924091520e-01 1.853736440849497804e-10
5.465409840984097878e-01 1.865350315921366377e-10
5.473410441044104235e-01 1.877048392827605678e-10
5.481411041104109483e-01 1.888831444283761633e-10
5.489411641164115840e-01 1.900700251387394410e-10
5.497412241224122198e-01 1.912655603722787076e-10
5.505412841284127445e-01 1.924698299467119142e-10
5.513413441344133803e-01 1.936829145498170906e-10
5.521414041404140161e-01 1.949048957503558339e-10
5.529414641464145408e-01 1.961358560091518160e-10
5.537415241524151766e-01 1.973758786903288338e-10
5.545415841584158123e-01 1.986250480727103142e-10
5.553416441644163370e-01 1.998834493613808950e-10
5.561417041704169728e-01 2.011511686994158723e-10
5.569417641764176086e-01 2.024282931797791331e-10
5.577418241824181333e-01 2.037149108573911525e-10
5.585418841884187691e-01 2.050111107613744714e-10
5.593419441944194048e-01 2.063169829074740467e-10
5.601420042004199296e-01 2.076326183106570982e-10
5.609420642064205653e-01 2.089581089979002104e-10
5.617421242124212011e-01 2.102935480211560856e-10
5.625421842184217258e-01 2.116390294705159784e-10
5.633422442244223616e-01 2.129946484875583483e-10
5.641423042304229973e-01 2.143605012788975615e-10
5.649423642364235221e-01 2.157366851299264629e-10
5.657424242424241578e-01 2.171232984187665437e-10
5.665424842484247936e-01 2.185204406304158069e-10
5.673425442544254294e-01 2.199282123711118793e-10
5.681426042604259541e-01 2.213467153829019448e-10
5.689426642664265898e-01 2.227760525584321139e-10
5.697427242724272256e-01 2.242163279559504890e-10
5.705427842784277503e-01 2.256676468145384551e-10
5.713428442844283861e-01 2.271301155695644037e-10
5.721429042904290219e-01 2.286038418683673101e-10
5.729429642964295466e-01 2.300889345861772717e-10
5.737430243024301824e-01 2.315855038422700611e-10
5.745430843084308181e-01 2.330936610163655422e-10
5.753431443144313429e-01 2.346135187652693036e-10
5.761432043204319786e-01 2.361451910397701487e-10
5.769432643264326144e-01 2.376887931017813722e-10
5.777433243324331391e-01 2.392444415417507402e-10
5.785433843384337749e-01 2.408122542963274659e-10
5.793434443444344106e-01 2.423923506662946058e-10
5.801435043504349354e-01 2.439848513347802688e-10
5.809435643564355711e-01 2.455898783857367788e-10
5.817436243624362069e-01 2.472075553227044399e-10
5.825436843684367316e-01 2.488380070878633671e-10
5.833437443744373674e-01 2.504813600813704359e-10
5.841438043804380031e-01 2.521377421809971184e-10
5.849438643864385279e-01 2.538072827620609692e-10
5.857439243924391636e-01 2.554901127176728350e-10
5.865439843984397994e-01 2.571863644792832980e-10
5.873440444044403241e-01 2.588961720375538894e-10
5.881441044104409599e-01 2.606196709635479063e-10
5.889441644164415957e-01 2.623569984302458963e-10
5.897442244224421204e-01 2.641082932343970811e-10
5.905442844284427562e-01 2.658736958187076487e-10
5.913443444344433919e-01 2.676533482943731541e-10
5.921444044404440277e-01 2.694473944639650035e-10
5.929444644464445524e-01 2.712559798446684912e-10
5.937445244524451882e-01 2.730792516918877426e-10
5.945445844584458239e-01 2.749173590232162711e-10
5.953446444644463487e-01 2.767704526427866416e-10
5.961447044704469844e-01 2.786386851660012585e-10
5.969447644764476202e-01 2.805222110446501701e-10
5.977448244824481449e-01 2.824211865924257129e-10
5.985448844884487807e-01 2.843357700108442327e-10
5.993449444944494164e-01 2.862661214155676950e-10
6.001450045004499412e-01 2.882124028631535693e-10
6.009450645064505769e-01 2.901747783782233171e-10
6.017451245124512127e-01 2.921534139810613771e-10
6.025451845184517374e-01 2.941484777156588620e-10
6.033452445244523732e-01 2.961601396782019181e-10
6.041453045304530090e-01 2.981885720460168421e-10
6.049453645364535337e-01 3.002339491069758356e-10
6.057454245424541694e-01 3.022964472893826264e-10
6.065454845484548052e-01 3.043762451923258615e-10
6.073455445544553299e-01 3.064735236165377519e-10
6.081456045604559657e-01 3.085884655957373416e-10
6.089456645664566015e-01 3.107212564284862673e-10
6.097457245724571262e-01 3.128720837105617639e-10
6.105457845784577620e-01 3.150411373678558608e-10
6.113458445844583977e-01 3.172286096898026805e-10
6.121459045904589225e-01 3.194346953633612418e-10
6.129459645964595582e-01 3.216595915075448217e-10
6.137460246024601940e-01 3.239034977085201933e-10
6.145460846084607187e-01 3.261666160552786010e-10
6.153461446144613545e-01 3.284491511758984273e-10
6.161462046204619902e-01 3.307513102743949008e-10
6.169462646264626260e-01 3.330733031681884305e-10
6.177463246324631507e-01 3.354153423261857268e-10
6.185463846384637865e-01 3.377776429074909236e-10
6.193464446444644222e-01 3.401604228007622113e-10
6.201465046504649470e-01 3.425639026642195126e-10
6.209465646564655827e-01 3.449883059663217100e-10
6.217466246624662185e-01 3.474338590271170943e-10
6.225466846684667432e-01 3.499007910602911779e-10
6.233467446744673790e-01 3.523893342159161127e-10
6.241468046804680148e-01 3.548997236239153610e-10
6.249468646864685395e-01 3.574321974382634709e-10
6.257469246924691753e-01 3.599869968819280914e-10
6.265469846984698110e-01 3.625643662925726837e-10
6.273470447044703358e-01 3.651645531690261320e-10
6.281471047104709715e-01 3.677878082185538408e-10
6.289471647164716073e-01 3.704343854049149122e-10
6.297472247224721320e-01 3.731045419972473830e-10
6.305472847284727678e-01 3.757985386197894822e-10
6.313473447344734035e-01 3.785166393024412529e-10
6.321474047404739283e-01 3.812591115321967302e-10
6.329474647464745640e-01 3.840262263054619772e-10
6.337475247524751998e-01 3.868182581812686480e-10
6.345475847584757245e-01 3.896354853354012230e-10
6.353476447644763603e-01 3.924781896154677475e-10
6.361477047704769960e-01 3.953466565969133489e-10
6.369477647764775208e-01 3.982411756400106547e-10
6.377478247824781565e-01 4.011620399478403451e-10
6.385478847884787923e-01 4.041095466252765757e-10
6.393479447944794281e-01 4.070839967390040489e-10
6.401480048004799528e-01 4.100856953785829683e-10
6.409480648064805886e-01 4.131149517185869497e-10
6.417481248124812243e-01 4.161720790818247972e-10
6.425481848184817490e-01 4.192573950036790767e-10
6.433482448244823848e-01 4.223712212975799426e-10
6.441483048304830206e-01 4.255138841216253340e-10
6.449483648364835453e-01 4.286857140463943271e-10
6.457484248424841811e-01 4.318870461239531263e-10
6.465484848484848168e-01 4.351182199580896783e-10
6.473485448544853416e-01 4.383795797757990854e-10
6.481486048604859773e-01 4.416714745000456175e-10
6.489486648664866131e-01 4.449942578238274821e-10
6.497487248724871378e-01 4.483482882855637390e-10
6.505487848784877736e-01 4.517339293458400654e-10
6.513488448844884093e-01 4.551515494655343107e-10
6.521489048904889341e-01 4.586015221853491367e-10
6.529489648964895698e-01 4.620842262067882954e-10
6.537490249024902056e-01 4.656000454745885887e-10
6.545490849084907303e-01 4.691493692606625191e-10
6.553491449144913661e-01 4.727325922495572137e-10
6.561492049204920018e-01 4.763501146254723775e-10
6.569492649264925266e-01 4.800023421608748076e-10
6.577493249324931623e-01 4.836896863067298402e-10
6.585493849384937981e-01 4.874125642843916032e-10
6.593494449444943228e-01 4.911713991791747218e-10
6.601495049504949586e-01 4.949666200356700297e-10
6.609495649564955944e-01 4.987986619547965333e-10
6.617496249624961191e-01 5.026679661926674864e-10
6.625496849684967549e-01 5.065749802612873247e-10
6.633497449744973906e-01 5.105201580311130667e-10
6.641498049804980264e-01 5.145039598355374614e-10
6.649498649864985511e-01 5.185268525773150797e-10
6.657499249924991869e-01 5.225893098369894595e-10
6.665499849984998226e-01 5.266918119833422933e-10
6.673500450045003474e-01 5.308348462859293863e-10
6.681501050105009831e-01 5.350189070297346100e-10
6.689501650165016189e-01 5.392444956319873467e-10
6.697502250225021436e-01 5.435121207611894372e-10
6.705502850285027794e-01 5.478222984584075690e-10
6.713503450345034151e-01 5.521755522608649167e-10
6.721504050405039399e-01 5.565724133278877651e-10
6.729504650465045756e-01 5.610134205692659496e-10
6.737505250525052114e-01 5.654991207760598892e-10
6.745505850585057361e-01 5.700300687539242135e-10
6.753506450645063719e-01 5.746068274589996823e-10
6.761507050705070077e-01 5.792299681364067945e-10
6.769507650765075324e-01 5.839000704614379706e-10
6.777508250825081682e-01 5.886177226834708498e-10
6.785508850885088039e-01 5.933835217726705287e-10
6.793509450945093286e-01 5.981980735695616008e-10
6.801510051005099644e-01 6.030619929375013249e-10
6.809510651065106002e-01 6.079759039181430510e-10
6.817511251125111249e-01 6.129404398899348830e-10
6.825511851185117607e-01 6.179562437297493221e-10
6.833512451245123964e-01 6.230239679776704668e-10
6.841513051305129212e-01 6.281442750050495056e-10
6.849513651365135569e-01 6.333178371858803070e-10
6.857514251425141927e-01 6.385453370715639679e-10
6.865514851485147174e-01 6.438274675691582735e-10
6.873515451545153532e-01 6.491649321231678017e-10
6.881516051605159889e-01 6.545584449009678304e-10
6.889516651665166247e-01 6.600087309819366000e-10
6.897517251725171494e-01 6.655165265503813361e-10
6.905517851785177852e-01 6.710825790923528479e-10
6.913518451845184210e-01 6.767076475964090871e-10
6.921519051905189457e-01 6.823925027584527783e-10
6.929519651965195814e-01 6.881379271907079509e-10
6.937520252025202172e-01 6.939447156349422852e-10
6.945520852085207419e-01 6.998136751800285385e-10
6.953521452145213777e-01 7.057456254839520668e-10
6.961522052205220135e-01 7.117413990003389913e-10
6.969522652265225382e-01 7.178018412096558687e-10
6.977523252325231740e-01 7.239278108551374210e-10
6.985523852385238097e-01 7.301201801835930813e-10
6.993524452445243345e-01 7.363798351911709354e-10
7.001525052505249702e-01 7.427076758742330195e-10
7.009525652565256060e-01 7.491046164854055638e-10
7.017526252625261307e-01 7.555715857949974305e-10
7.025526852685267665e-01 7.621095273578310020e-10
7.033527452745274022e-01 7.687193997856884879e-10
7.041528052805279270e-01 7.754021770254471667e-10
7.049528652865285627e-01 7.821588486430757191e-10
7.057529252925291985e-01 7.889904201136034255e-10
7.065529852985297232e-01 7.958979131172212540e-10
7.073530453045303590e-01 8.028823658416576295e-10
7.081531053105309947e-01 8.099448332909655771e-10
7.089531653165315195e-01 8.170863876008881219e-10
7.097532253225321552e-01 8.243081183609619032e-10
7.105532853285327910e-01 8.316111329434966230e-10
7.113533453345334268e-01 8.389965568396297843e-10
7.121534053405339515e-01 8.464655340025868969e-10
7.129534653465345873e-01 8.540192271983841361e-10
7.137535253525352230e-01 8.616588183640511086e-10
7.145535853585357478e-01 8.693855089736835020e-10
7.153536453645363835e-01 8.772005204124114402e-10
7.161537053705370193e-01 8.851050943585260100e-10
7.169537653765375440e-01 8.931004931739503869e-10
7.177538253825381798e-01 9.011880003032907870e-10
7.185538853885388155e-01 9.093689206816046633e-10
7.193539453945393403e-01 9.176445811511916832e-10
7.201540054005399760e-01 9.260163308875725127e-10
7.209540654065406118e-01 9.344855418348815351e-10
7.217541254125411365e-01 9.430536091509552651e-10
7.225541854185417723e-01 9.517219516623063969e-10
7.233542454245424080e-01 9.604920123292691767e-10
7.241543054305429328e-01 9.693652587215143107e-10
7.249543654365435685e-01 9.783431835043077085e-10
7.257544254425442043e-01 9.874273049356270060e-10
7.265544854485447290e-01 9.966191673745571097e-10
7.273545454545453648e-01 1.005920341801157702e-09
7.281546054605460006e-01 1.015332426348131100e-09
7.289546654665465253e-01 1.024857046844579145e-09
7.297547254725471610e-01 1.034495857372182705e-09
7.305547854785477968e-01 1.044250540834079003e-09
7.313548454845483215e-01 1.054122809536812339e-09
7.321549054905489573e-01 1.064114405785641502e-09
7.329549654965495931e-01 1.074227102493619323e-09
7.337550255025501178e-01 1.084462703804724584e-09
7.345550855085507536e-01 1.094823045731465236e-09
7.353551455145513893e-01 1.105309996807312359e-09
7.361552055205520251e-01 1.115925458754360847e-09
7.369552655265525498e-01 1.126671367166597554e-09
7.377553255325531856e-01 1.137549692209208472e-09
7.385553855385538213e-01 1.148562439334344729e-09
7.393554455445543461e-01 1.159711650013759765e-09
7.401555055505549818e-01 1.170999402488816068e-09
7.409555655565556176e-01 1.182427812538256633e-09
7.417556255625561423e-01 1.193999034264276358e-09
7.425556855685567781e-01 1.205715260897363608e-09
7.433557455745574138e-01 1.217578725620379312e-09
7.441558055805579386e-01 1.229591702412459037e-09
7.449558655865585743e-01 1.241756506913219646e-09
7.457559255925592101e-01 1.254075497307854761e-09
7.465559855985597348e-01 1.266551075233650881e-09
7.473560456045603706e-01 1.279185686708564835e-09
7.481561056105610064e-01 1.291981823082388629e-09
7.489561656165615311e-01 1.304942022011212056e-09
7.497562256225621669e-01 1.318068868455745521e-09
7.505562856285628026e-01 1.331364995704195049e-09
7.513563456345633274e-01 1.344833086420397313e-09
7.521564056405639631e-01 1.358475873717856170e-09
7.529564656465645989e-01 1.372296142260460321e-09
7.537565256525651236e-01 1.386296729390578791e-09
7.545565856585657594e-01 1.400480526285348167e-09
7.553566456645663951e-01 1.414850479141922121e-09
7.561567056705669199e-01 1.429409590392492819e-09
7.569567656765675556e-01 1.444160919949940341e-09
7.577568256825681914e-01 1.459107586484987966e-09
7.585568856885687161e-01 1.474252768735739101e-09
7.593569456945693519e-01 1.489599706850558679e-09
7.601570057005699876e-01 1.505151703765189707e-09
7.609570657065706234e-01 1.520912126615192702e-09
7.617571257125711481e-01 1.536884408184617492e-09
7.625571857185717839e-01 1.553072048392051389e-09
7.633572457245724197e-01 1.569478615815053706e-09
7.641573057305729444e-01 1.586107749254171486e-09
7.649573657365735802e-01 1.602963159337637015e-09
7.657574257425742159e-01 1.620048630167954993e-09
7.665574857485747406e-01 1.637368021011669364e-09
7.673575457545753764e-01 1.654925268033484607e-09
7.681576057605760122e-01 1.672724386076164026e-09
7.689576657665765369e-01 1.690769470487497923e-09
7.697577257725771727e-01 1.709064698995778892e-09
7.705577857785778084e-01 1.727614333635271279e-09
7.713578457845783332e-01 1.746422722723061797e-09
7.721579057905789689e-01 1.765494302889061462e-09
7.729579657965796047e-01 1.784833601160499904e-09
7.737580258025801294e-01 1.804445237102802387e-09
7.745580858085807652e-01 1.824333925018489820e-09
7.753581458145814009e-01 1.844504476205811339e-09
7.761582058205819257e-01 1.864961801279087056e-09
7.769582658265825614e-01 1.885710912552545177e-09
7.777583258325831972e-01 1.906756926489738213e-09
7.785583858385837219e-01 1.928105066220443485e-09
7.793584458445843577e-01 1.949760664127351400e-09
7.801585058505849934e-01 1.971729164504484978e-09
7.809585658565855182e-01 1.994016126289891501e-09
7.817586258625861539e-01 2.016627225874737540e-09
7.825586858685867897e-01 2.039568259991318246e-09
7.833587458745874255e-01 2.062845148682550545e-09
7.841588058805879502e-01 2.086463938355485558e-09
7.849588658865885860e-01 2.110430804921585645e-09
7.857589258925892217e-01 2.134752057026565668e-09
7.865589858985897465e-01 2.159434139372722982e-09
7.873590459045903822e-01 2.184483636136732742e-09
7.881591059105910180e-01 2.209907274486106426e-09
7.889591659165915427e-01 2.235711928197494079e-09
7.897592259225921785e-01 2.261904621380284152e-09
7.905592859285928142e-01 2.288492532308851883e-09
7.913593459345933390e-01 2.315482997367304219e-09
7.921594059405939747e-01 2.342883515110326169e-09
7.929594659465946105e-01 2.370701750444071738e-09
7.937595259525951352e-01 2.398945538931264717e-09
7.945595859585957710e-01 2.427622891224626617e-09
7.953596459645964067e-01 2.456741997633127474e-09
7.961597059705969315e-01 2.486311232825578836e-09
7.969597659765975672e-01 2.516339160676317343e-09
7.977598259825982030e-01 2.546834539258015623e-09
7.985598859885987277e-01 2.577806325986652226e-09
7.993599459945993635e-01 2.609263682924127304e-09
8.001600060005999993e-01 2.641215982244047102e-09
8.009600660066005240e-01 2.673672811866486976e-09
8.017601260126011598e-01 2.706643981267899982e-09
8.025601860186017955e-01 2.740139527472377777e-09
8.033602460246023202e-01 2.774169721230944157e-09
8.041603060306029560e-01 2.808745073395821265e-09
8.049603660366035918e-01 2.843876341496691230e-09
8.057604260426041165e-01 2.879574536526706010e-09
8.065604860486047523e-01 2.915850929945952250e-09
8.073605460546053880e-01 2.952717060910591694e-09
8.081606060606060238e-01 2.990184743736373306e-09
8.089606660666065485e-01 3.028266075605439047e-09
8.097607260726071843e-01 3.066973444525947909e-09
8.105607860786078200e-01 3.106319537554257815e-09
8.113608460846083448e-01 3.146317349290240499e-09
8.121609060906089805e-01 3.186980190656525300e-09
8.129609660966096163e-01 3.228321697973061322e-09
8.137610261026101410e-01 3.270355842339249756e-09
8.145610861086107768e-01 3.313096939336104098e-09
8.153611461146114125e-01 3.356559659061947793e-09
8.161612061206119373e-01 3.400759036515713856e-09
8.169612661266125730e-01 3.445710482342715447e-09
8.177613261326132088e-01 3.491429793958654702e-09
8.185613861386137335e-01 3.537933167068443641e-09
8.193614461446143693e-01 3.585237207597749316e-09
8.201615061506150051e-01 3.633358944055602216e-09
8.209615661566155298e-01 3.682315840348399618e-09
8.217616261626161656e-01 3.732125809066220790e-09
8.225616861686168013e-01 3.782807225264275969e-09
8.233617461746173261e-01 3.834378940763479414e-09
8.241618061806179618e-01 3.886860298996154753e-09
8.249618661866185976e-01 3.940271150424483071e-09
8.257619261926191223e-01 3.994631868561542990e-09
8.265619861986197581e-01 4.049963366627105975e-09
8.273620462046203938e-01 4.106287114872527294e-09
8.281621062106209186e-01 4.163625158612536428e-09
8.289621662166215543e-01 4.222000137004368620e-09
8.297622262226221901e-01 4.281435302618247707e-09
8.305622862286227148e-01 4.341954541847598726e-09
8.313623462346233506e-01 4.403582396211584084e-09
8.321624062406239863e-01 4.466344084607239761e-09
8.329624662466246221e-01 4.530265526575086439e-09
8.337625262526251468e-01 4.595373366647798809e-09
8.345625862586257826e-01 4.661694999859142929e-09
8.353626462646264184e-01 4.729258598498923854e-09
8.361627062706269431e-01 4.798093140209124753e-09
8.369627662766275789e-01 4.868228437527555008e-09
8.377628262826282146e-01 4.939695168997446348e-09
8.385628862886287394e-01 5.012524911976623067e-09
8.393629462946293751e-01 5.086750177295505289e-09
8.401630063006300109e-01 5.162404445932844798e-09
8.409630663066305356e-01 5.239522207899181934e-09
8.417631263126311714e-01 5.318139003543252651e-09
8.425631863186318071e-01 5.398291467524324229e-09
8.433632463246323319e-01 5.480017375725625431e-09
8.441633063306329676e-01 5.563355695419693307e-09
8.449633663366336034e-01 5.648346639035974933e-09
8.457634263426341281e-01 5.735031721924546957e-09
8.465634863486347639e-01 5.823453824555082467e-09
8.473635463546353996e-01 5.913657259636202475e-09
8.481636063606359244e-01 6.005687844683208008e-09
8.489636663666365601e-01 6.099592980594347948e-09
8.497637263726371959e-01 6.195421736807862031e-09
8.505637863786377206e-01 6.293224943584734000e-09
8.513638463846383564e-01 6.393055291867711944e-09
8.521639063906389921e-01 6.494967440958502287e-09
8.529639663966395169e-01 6.599018133859829435e-09
8.537640264026401526e-01 6.705266319428612266e-09
8.545640864086407884e-01 6.813773279297107272e-09
8.553641464146413131e-01 6.924602755544353316e-09
8.561642064206419489e-01 7.037821071874209713e-09
8.569642664266425847e-01 7.153497235837151806e-09
8.577643264326432204e-01 7.271703001247876554e-09
8.585643864386437452e-01 7.392512856548724206e-09
8.593644464446443809e-01 7.516003883553676287e-09
8.601645064506450167e-01 7.642255397308739977e-09
8.609645664566455414e-01 7.771348224990207322e-09
8.617646264626461772e-01 7.903363400145783698e-09
8.625646864686468129e-01 8.038379925397865277e-09
8.633647464746473377e-01 8.176471078282671974e-09
8.641648064806479734e-01 8.317698495391477646e-09
8.649648664866486092e-01 8.462102997067230821e-09
8.657649264926491339e-01 8.609690932358952926e-09
8.665649864986497697e-01 8.760415083437786440e-09
8.673650465046504054e-01 8.914150670952594594e-09
8.681651065106509302e-01 9.070671197749972819e-09
8.689651665166515659e-01 9.229637467733308077e-09
8.697652265226522017e-01 9.390625599940404232e-09
8.705652865286527264e-01 9.553227289634910010e-09
8.713653465346533622e-01 9.717235164113434962e-09
8.721654065406539980e-01 9.882857004986629172e-09
8.729654665466545227e-01 1.005081946213851450e-08
8.737655265526551585e-01 1.022223656024275810e-08
8.745655865586557942e-01 1.039828446024603186e-08
8.753656465646563190e-01 1.057988545328902743e-08
8.761657065706569547e-01 1.076757178103628726e-08
8.769657665766575905e-01 1.096153407657891320e-08
8.777658265826581152e-01 1.116175323908171476e-08
8.785658865886587510e-01 1.136812485619731048e-08
8.793659465946593867e-01 1.158054011004981455e-08
8.801660066006600225e-01 1.179892541668204723e-08
8.809660666066605472e-01 1.202325536949160193e-08
8.817661266126611830e-01 1.225355209713451358e-08
8.825661866186618187e-01 1.248987928315448096e-08
8.833662466246623435e-01 1.273233507637127353e-08
8.841663066306629792e-01 1.298104568807868318e-08
8.849663666366636150e-01 1.323616023231838823e-08
8.857664266426641397e-01 1.349784681999726697e-08
8.865664866486647755e-01 1.376628972202773734e-08
8.873665466546654113e-01 1.404168737791273467e-08
8.881666066606659360e-01 1.432425104812608142e-08
8.889666666666665717e-01 1.461420394773241408e-08
8.897667266726672075e-01 1.491178073732207759e-08
8.905667866786677322e-01 1.521722727967612722e-08
8.913668466846683680e-01 1.553080059570615627e-08
8.921669066906690038e-01 1.585276897200670812e-08
8.929669666966695285e-01 1.618341218611942866e-08
8.937670267026701643e-01 1.652302182557954346e-08
8.945670867086708000e-01 1.687190168400685385e-08
8.953671467146713248e-01 1.723036822269360185e-08
8.961672067206719605e-01 1.759875108990009431e-08
8.969672667266725963e-01 1.797739369280707649e-08
8.977673267326731210e-01 1.836665381909440609e-08
8.985673867386737568e-01 1.876690430662060754e-08
8.993674467446743925e-01 1.917853376082161880e-08
9.001675067506749173e-01 1.960194732034003758e-08
9.009675667566755530e-01 2.003756747210322459e-08
9.017676267626761888e-01 2.048583491765591962e-08
9.025676867686767135e-01 2.094720949305505561e-08
9.033677467746773493e-01 2.142217114507742069e-08
9.041678067806779850e-01 2.191122096690222507e-08
9.049678667866786208e-01 2.241488229682103546e-08
9.057679267926791455e-01 2.293370188391246340e-08
9.065679867986797813e-01 2.346825112500748417e-08
9.073680468046804171e-01 2.401912737766804165e-08
9.081681068106809418e-01 2.458695535432250366e-08
9.089681668166815776e-01 2.517238860313705945e-08
9.097682268226822133e-01 2.577611108167421323e-08
9.105682868286827381e-01 2.639883882989372028e-08
9.113683468346833738e-01 2.704132174959150139e-08
9.121684068406840096e-01 2.770434549795990501e-08
9.129684668466845343e-01 2.838873350359205469e-08
9.137685268526851701e-01 2.909534911394041919e-08
9.145685868586858058e-01 2.982509788399765553e-08
9.153686468646863306e-01 3.057893001678804370e-08
9.161687068706869663e-01 3.135784296715633869e-08
9.169687668766876021e-01 3.216288422132044234e-08
9.177688268826881268e-01 3.299515426573173351e-08
9.185688868886887626e-01 3.385580975996037983e-08
9.193689468946893983e-01 3.474606692961227388e-08
9.201690069006899231e-01 3.566720519670445644e-08
9.209690669066905588e-01 3.662057106647558218e-08
9.217691269126911946e-01 3.760758229131750782e-08
9.225691869186917193e-01 3.862973233440069617e-08
9.233692469246923551e-01 3.968859515762996498e-08
9.241693069306929909e-01 4.078583036085390674e-08
9.249693669366935156e-01 4.192318870177408059e-08
9.257694269426941514e-01 4.310251802877353463e-08
9.265694869486947871e-01 4.432576966196952137e-08
9.273695469546953118e-01 4.559500526119195039e-08
9.281696069606959476e-01 4.691240422336202558e-08
9.289696669666965834e-01 4.828027165591814404e-08
9.297697269726972191e-01 4.970104697758647052e-08
9.305697869786977439e-01 5.117731320293020743e-08
9.313698469846983796e-01 5.271180697285607859e-08
9.321699069906990154e-01 5.430742939962416130e-08
9.329699669966995401e-01 5.596725780202886256e-08
9.337700270027001759e-01 5.769455841434697754e-08
9.345700870087008116e-01 5.949280016150919624e-08
9.353701470147013364e-01 6.136566960287785626e-08
9.361702070207019721e-01 6.331708715809598155e-08
9.369702670267026079e-01 6.535122474093250768e-08
9.377703270327031326e-01 6.747252494101156233e-08
9.385703870387037684e-01 6.968572190901806379e-08
9.393704470447044041e-01 7.199586411863521086e-08
9.401705070507049289e-01 7.440833919839656918e-08
9.409705670567055646e-01 7.692890104909449125e-08
9.417706270627062004e-01 7.956369948778204484e-08
9.425706870687067251e-01 8.231931268814882742e-08
9.433707470747073609e-01 8.520278271960821111e-08
9.441708070807079967e-01 8.822165452439498382e-08
9.449708670867085214e-01 9.138401871398785966e-08
9.457709270927091572e-01 9.469855861400307067e-08
9.465709870987097929e-01 9.817460204123032413e-08
9.473710471047103177e-01 1.018221783587930126e-07
9.481711071107109534e-01 1.056520814266656905e-07
9.489711671167115892e-01 1.096759391464395154e-07
9.497712271227121139e-01 1.139062903930132232e-07
9.505712871287127497e-01 1.183566702336802035e-07
9.513713471347133854e-01 1.230417044593330327e-07
9.521714071407140212e-01 1.279772145959248325e-07
9.529714671467145459e-01 1.331803347301891455e-07
9.537715271527151817e-01 1.386696416758582874e-07
9.545715871587158174e-01 1.444653002298225841e-07
9.553716471647163422e-01 1.505892255274651724e-07
9.561717071707169779e-01 1.570652648092947330e-07
9.569717671767176137e-01 1.639194012650285350e-07
9.577718271827181384e-01 1.711799830359823495e-07
9.585718871887187742e-01 1.788779809434650830e-07
9.593719471947194100e-01 1.870472790838193367e-07
9.601720072007199347e-01 1.957250031066903625e-07
9.609720672067205705e-01 2.049518917924117856e-07
9.617721272127212062e-01 2.147727184921640434e-07
9.625721872187217310e-01 2.252367701212443556e-07
9.633722472247223667e-01 2.363983927386905408e-07
9.641723072307230025e-01 2.483176143516942900e-07
9.649723672367235272e-01 2.610608575072748187e-07
9.657724272427241630e-01 2.747017565465593469e-07
9.665724872487247987e-01 2.893220971856859632e-07
9.673725472547253235e-01 3.050128994597579798e-07
9.681726072607259592e-01 3.218756691574304239e-07
9.689726672667265950e-01 3.400238478523477899e-07
9.697727272727271197e-01 3.595844977161330599e-07
9.705727872787277555e-01 3.807002647430352139e-07
9.713728472847283912e-01 4.035316731667373718e-07
9.721729072907289160e-01 4.282598151336984484e-07
9.729729672967295517e-01 4.550895136594234752e-07
9.737730273027301875e-01 4.842530542291302730e-07
9.745730873087307122e-01 5.160146020009320978e-07
9.753731473147313480e-01 5.506754485658027190e-07
9.761732073207319837e-01 5.885802660761208979e-07
9.769732673267326195e-01 6.301245891518449006e-07
9.777733273327331442e-01 6.757637987261604164e-07
9.785733873387337800e-01 7.260239500057933553e-07
9.793734473447344158e-01 7.815148729762726050e-07
9.801735073507349405e-01 8.429460834631237274e-07
9.809735673567355763e-01 9.111461821054724070e-07
9.817736273627362120e-01 9.870865957664123677e-07
9.825736873687367368e-01 1.071910740769077387e-06
9.833737473747373725e-01 1.166969971600186398e-06
9.841738073807380083e-01 1.273868035388909225e-06
9.849738673867385330e-01 1.394516194359687281e-06
9.857739273927391688e-01 1.531201714456166335e-06
9.865739873987398045e-01 1.686673045401583650e-06
9.873740474047403293e-01 1.864245704351328793e-06
9.881741074107409650e-01 2.067933530501920394e-06
9.889741674167416008e-01 2.302610388164848892e-06
9.897742274227421255e-01 2.574207109299849784e-06
9.905742874287427613e-01 2.889946577979149266e-06
9.913743474347433970e-01 3.258614619156937213e-06
9.921744074407439218e-01 3.690852484557216922e-06
9.929744674467445575e-01 4.199432288853237674e-06
9.937745274527451933e-01 4.799429441564808895e-06
9.945745874587457180e-01 5.508119315268136447e-06
9.953746474647463538e-01 6.344275617882399470e-06
9.961747074707469896e-01 7.326311785239367626e-06
9.969747674767475143e-01 8.468390903132153898e-06
9.977748274827481501e-01 9.773356286887490975e-06
9.985748874887487858e-01 1.122151762831537836e-05
9.993749474947493106e-01 1.275587888586208185e-05
1.000175007500750057e+00 1.426850774563871566e-05
1.000975067506750582e+00 1.559914283953420456e-05
1.001775127512751107e+00 1.656039947007207304e-05
1.002575187518751854e+00 1.699329548127979914e-05
1.003375247524752378e+00 1.683004604659955043e-05
1.004175307530752903e+00 1.612266251041638909e-05
1.004975367536753650e+00 1.501604844554912486e-05
1.005775427542754175e+00 1.368758581611507730e-05
1.006575487548754699e+00 1.229342153749019024e-05
1.007375547554755446e+00 1.094309772998976733e-05
1.008175607560755971e+00 9.699107617319301794e-06
1.008975667566756496e+00 8.588305279271049472e-06
1.009775727572757242e+00 7.615004290604304684e-06
1.010575787578757767e+00 6.771289008435256153e-06
1.011375847584758292e+00 6.043775721071927465e-06
1.012175907590759039e+00 5.417533255850756763e-06
1.012975967596759563e+00 4.878117873868478838e-06
1.013776027602760088e+00 4.412485986427827327e-06
1.014576087608760835e+00 4.009291821127705217e-06
1.015376147614761360e+00 3.658874807400100685e-06
1.016176207620761884e+00 3.353107884413508714e-06
1.016976267626762631e+00 3.085197502570591631e-06
1.017776327632763156e+00 2.849480377429549321e-06
1.018576387638763681e+00 2.641237204683826719e-06
1.019376447644764427e+00 2.456530611992785593e-06
1.020176507650764952e+00 2.292068257100263277e-06
1.020976567656765477e+00 2.145089120742882131e-06
1.021776627662766224e+00 2.013269988250838892e-06
1.022576687668766748e+00 1.894648944994032891e-06
1.023376747674767273e+00 1.787562941287211695e-06
1.024176807680768020e+00 1.690596862477277876e-06
1.024976867686768545e+00 1.602541947440627939e-06
1.025776927692769069e+00 1.522361778354890578e-06
1.026576987698769816e+00 1.449164395397374439e-06
1.027377047704770341e+00 1.382179367784549536e-06
1.028177107710770866e+00 1.320738880748167176e-06
1.028977167716771612e+00 1.264262083009093645e-06
1.029777227722772137e+00 1.212242088038057625e-06
1.030577287728772662e+00 1.164235141428551559e-06
1.031377347734773409e+00 1.119851561759643298e-06
1.032177407740773933e+00 1.078748138170876473e-06
1.032977467746774458e+00 1.040621728416966664e-06
1.033777527752775205e+00 1.005203849561474650e-06
1.034577587758775730e+00 9.722560922169308127e-07
1.035377647764776254e+00 9.415662203353256062e-07
1.036177707770777001e+00 9.129448435725636862e-07
1.036977767776777526e+00 8.862225694362576547e-07
1.037777827782778273e+00 8.612475587597138512e-07
1.038577887788778797e+00 8.378834213015629508e-07
1.039377947794779322e+00 8.160073990619410319e-07
1.040178007800780069e+00 7.955087937190757795e-07
1.040978067806780594e+00 7.762876018091549089e-07
1.041778127812781118e+00 7.582533272038876087e-07
1.042578187818781865e+00 7.413239453294435523e-07
1.043378247824782390e+00 7.254249976121203384e-07
1.044178307830782915e+00 7.104887979876207578e-07
1.044978367836783661e+00 6.964537360980819874e-07
1.045778427842784186e+00 6.832636641257288012e-07
1.046578487848784711e+00 6.708673561563747383e-07
1.047378547854785458e+00 6.592180305972936971e-07
1.048178607860785982e+00 6.482729275455781010e-07
1.048978667866786507e+00 6.379929341601616082e-07
1.049778727872787254e+00 6.283422520691286255e-07
1.050578787878787779e+00 6.192881016733946627e-07
1.051378847884788303e+00 6.108004589128810872e-07
1.052178907890789050e+00 6.028518206624237173e-07
1.052978967896789575e+00 5.954169954379048889e-07
1.053779027902790100e+00 5.884729165330086816e-07
1.054579087908790846e+00 5.819984750846963833e-07
1.055379147914791371e+00 5.759743708906572205e-07
1.056179207920791896e+00 5.703829790828165912e-07
1.056979267926792643e+00 5.652082310040088005e-07
1.057779327932793167e+00 5.604355078459012201e-07
1.058579387938793692e+00 5.560515457900714099e-07
1.059379447944794439e+00 5.520443515546480986e-07
1.060179507950794964e+00 5.484031273896209958e-07
1.060979567956795488e+00 5.451182046878822825e-07
1.061779627962796235e+00 5.421809854885234214e-07
1.062579687968796760e+00 5.395838912461997590e-07
1.063379747974797285e+00 5.373203183272032543e-07
1.064179807980798032e+00 5.353845997711378694e-07
1.064979867986798556e+00 5.337719729276408918e-07
1.065779927992799081e+00 5.324785526422546880e-07
1.066579987998799828e+00 5.315013097250952473e-07
1.067380048004800353e+00 5.308380544912497172e-07
1.068180108010800877e+00 5.304874252142259191e-07
1.068980168016801624e+00 5.304488813834923728e-07
1.069780228022802149e+00 5.307227017055533859e-07
1.070580288028802673e+00 5.313099868352791076e-07
1.071380348034803420e+00 5.322126668716169754e-07
1.072180408040803945e+00 5.334335136995656404e-07
1.072980468046804470e+00 5.349761583095841659e-07
1.073780528052805217e+00 5.368451132768096792e-07
1.074580588058805741e+00 5.390458006366401911e-07
1.075380648064806266e+00 5.415845854512605270e-07
1.076180708070807013e+00 5.444688154242234224e-07
1.076980768076807538e+00 5.477068669887755324e-07
1.077780828082808062e+00 5.513081983710816462e-07
1.078580888088808809e+00 5.552834102132041899e-07
1.079380948094809334e+00 5.596443144345504866e-07
1.080181008100809859e+00 5.644040121159027937e-07
1.080981068106810605e+00 5.695769813093252648e-07
1.081781128112811130e+00 5.751791758127488299e-07
1.082581188118811655e+00 5.812281361025879044e-07
1.083381248124812402e+00 5.877431137945557725e-07
1.084181308130812926e+00 5.947452112062689280e-07
1.084981368136813673e+00 6.022575378294504028e-07
1.085781428142814198e+00 6.103053857904046174e-07
1.086581488148814723e+00 6.189164266915614178e-07
1.087381548154815469e+00 6.281209325917753152e-07
1.088181608160815994e+00 6.379520243088161440e-07
1.088981668166816519e+00 6.484459507246302666e-07
1.089781728172817266e+00 6.596424033568207596e-07
1.090581788178817790e+00 6.715848711443455547e-07
1.091381848184818315e+00 6.843210412020061813e-07
1.092181908190819062e+00 6.979032522505513533e-07
1.092981968196819587e+00 7.123890085571422638e-07
1.093782028202820111e+00 7.278415635601578598e-07
1.094582088208820858e+00 7.443305839465705344e-07
1.095382148214821383e+00 7.619329068540010645e-07
1.096182208220821908e+00 7.807334051488666167e-07
1.096982268226822654e+00 8.008259784691615175e-07
1.097782328232823179e+00 8.223146910165729202e-07
1.098582388238823704e+00 8.453150810645197159e-07
1.099382448244824451e+00 8.699556719721488811e-07
1.100182508250824975e+00 8.963797203566143443e-07
1.100982568256825500e+00 9.247472442215061836e-07
1.101782628262826247e+00 9.552373825760190931e-07
1.102582688268826772e+00 9.880511487953626060e-07
1.103382748274827296e+00 1.023414653155453966e-06
1.104182808280828043e+00 1.061582886241091935e-06
1.104982868286828568e+00 1.102844175056460144e-06
1.105782928292829093e+00 1.147525448646444968e-06
1.106582988298829839e+00 1.195998481115105171e-06
1.107383048304830364e+00 1.248687318681643152e-06
1.108183108310830889e+00 1.306077145831442749e-06
1.108983168316831636e+00 1.368724906191029698e-06
1.109783228322832160e+00 1.437272069577322191e-06
1.110583288328832685e+00 1.512460031537643878e-06
1.111383348334833432e+00 1.595148750157845018e-06
1.112183408340833957e+00 1.686339372237153922e-06
1.112983468346834481e+00 1.787201782818946309e-06
1.113783528352835228e+00 1.899108233956941255e-06
1.114583588358835753e+00 2.023674474013501432e-06
1.115383648364836278e+00 2.162810106013991174e-06
1.116183708370837024e+00 2.318780239104283873e-06
1.116983768376837549e+00 2.494280823173209330e-06
1.117783828382838074e+00 2.692530287697029678e-06
1.118583888388838821e+00 2.917380065408082064e-06
1.119383948394839345e+00 3.173445923371192931e-06
1.120184008400839870e+00 3.466260091121261584e-06
1.120984068406840617e+00 3.802439749730701327e-06
1.121784128412841142e+00 4.189858322288928563e-06
1.122584188418841666e+00 4.637788302083124433e-06
1.123384248424842413e+00 5.156951491709583462e-06
1.124184308430842938e+00 5.759354051719284017e-06
1.124984368436843463e+00 6.457684965982232545e-06
1.125784428442844209e+00 7.263902164594876999e-06
1.126584488448844734e+00 8.186421349444915414e-06
1.127384548454845259e+00 9.225123457248290612e-06
1.128184608460846006e+00 1.036344271212741376e-05
1.128984668466846530e+00 1.155764671100142792e-05
1.129784728472847055e+00 1.272594614280948089e-05
1.130584788478847802e+00 1.374462546205350190e-05
1.131384848484848327e+00 1.446238362514887960e-05
1.132184908490848851e+00 1.474000548180642808e-05
1.132984968496849598e+00 1.450415063820620918e-05
1.133785028502850123e+00 1.378300154339765252e-05
1.134585088508850870e+00 1.269600742000913980e-05
1.135385148514851394e+00 1.140471271845427311e-05
1.136185208520851919e+00 1.005923717070935126e-05
1.136985268526852666e+00 8.767747181610051634e-06
1.137785328532853191e+00 7.591872439814685367e-06
1.138585388538853715e+00 6.556686256823556961e-06
1.139385448544854462e+00 5.664004027638013802e-06
1.140185508550854987e+00 4.903297521729422350e-06
1.140985568556855512e+00 4.258898874567012264e-06
1.141785628562856258e+00 3.714110307536675369e-06
1.142585688568856783e+00 3.253250581175455709e-06
1.143385748574857308e+00 2.862492515843938070e-06
1.144185808580858055e+00 2.530059348886432740e-06
1.144985868586858579e+00 2.246115592559533232e-06
1.145785928592859104e+00 2.002535471627363336e-06
1.146585988598859851e+00 1.792641768006122882e-06
1.147386048604860376e+00 1.610958022869123241e-06
1.148186108610860900e+00 1.452990958149876469e-06
1.148986168616861647e+00 1.315047113166699283e-06
1.149786228622862172e+00 1.194081860538068766e-06
1.150586288628862697e+00 1.087576723518285828e-06
1.151386348634863444e+00 9.934404137538655135e-07
1.152186408640863968e+00 9.099292808988792827e-07
1.152986468646864493e+00 8.355834293957694938e-07
1.153786528652865240e+00 7.691753813902623136e-07
1.154586588658865765e+00 7.096687463554106624e-07
1.155386648664866289e+00 6.561848602720831731e-07
1.156186708670867036e+00 6.079757734787975904e-07
1.156986768676867561e+00 5.644023031490837687e-07
1.157786828682868085e+00 5.249161350835057226e-07
1.158586888688868832e+00 4.890451720933871406e-07
1.159386948694869357e+00 4.563814936527234606e-07
1.160187008700869882e+00 4.265714230248012449e-07
1.160987068706870629e+00 3.993073013734882164e-07
1.161787128712871153e+00 3.743206495637291771e-07
1.162587188718871678e+00 3.513764622784792778e-07
1.163387248724872425e+00 3.302684295153340750e-07
1.164187308730872950e+00 3.108149204270344879e-07
1.164987368736873474e+00 2.928555961296807994e-07
1.165787428742874221e+00 2.762485433032773517e-07
1.166587488748874746e+00 2.608678405340437704e-07
1.167387548754875271e+00 2.466014854747310881e-07
1.168187608760876017e+00 2.333496238659675390e-07
1.168987668766876542e+00 2.210230319238350788e-07
1.169787728772877067e+00 2.095418120689813483e-07
1.170587788778877814e+00 1.988342688538566562e-07
1.171387848784878338e+00 1.888359375532858328e-07
1.172187908790878863e+00 1.794887424706906672e-07
1.172987968796879610e+00 1.707402657759405595e-07
1.173788028802880135e+00 1.625431107887220646e-07
1.174588088808880659e+00 1.548543461792348212e-07
1.175388148814881406e+00 1.476350196768017722e-07
1.176188208820881931e+00 1.408497316368229519e-07
1.176988268826882456e+00 1.344662602829600361e-07
1.177788328832883202e+00 1.284552316666170590e-07
1.178588388838883727e+00 1.227898284123788782e-07
1.179388448844884252e+00 1.174455321804944903e-07
1.180188508850884999e+00 1.123998955041108813e-07
1.180988568856885523e+00 1.076323392724990152e-07
1.181788628862886270e+00 1.031239726510721216e-07
1.182588688868886795e+00 9.885743266997603742e-08
1.183388748874887320e+00 9.481674108815167978e-08
1.184188808880888066e+00 9.098717645977908825e-08
1.184988868886888591e+00 8.735515960340906438e-08
1.185788928892889116e+00 8.390815090836168043e-08
1.186588988898889863e+00 8.063455811407459079e-08
1.187389048904890387e+00 7.752365337106535973e-08
1.188189108910890912e+00 7.456549854128962827e-08
1.188989168916891659e+00 7.175087782453283610e-08
1.189789228922892184e+00 6.907123690889249728e-08
1.190589288928892708e+00 6.651862794012297839e-08
1.191389348934893455e+00 6.408565968855184147e-08
1.192189408940893980e+00 6.176545236538552494e-08
1.192989468946894505e+00 5.955159660389507102e-08
1.193789528952895251e+00 5.743811617666503163e-08
1.194589588958895776e+00 5.541943406871533693e-08
1.195389648964896301e+00 5.349034156898640570e-08
1.196189708970897048e+00 5.164597008009642321e-08
1.196989768976897572e+00 4.988176537919655740e-08
1.197789828982898097e+00 4.819346409169038596e-08
1.198589888988898844e+00 4.657707216516616771e-08
1.199389948994899369e+00 4.502884515340336367e-08
1.200190009000899893e+00 4.354527014027746110e-08
1.200990069006900640e+00 4.212304915103975049e-08
1.201790129012901165e+00 4.075908391411276649e-08
1.202590189018901690e+00 3.945046185042522546e-08
1.203390249024902436e+00 3.819444317970155033e-08
1.204190309030902961e+00 3.698844904409392889e-08
1.204990369036903486e+00 3.583005055936836237e-08
1.205790429042904233e+00 3.471695871260515805e-08
1.206590489048904757e+00 3.364701503319674151e-08
1.207390549054905282e+00 3.261818297090759141e-08
1.208190609060906029e+00 3.162853992104944581e-08
1.208990669066906554e+00 3.067626984242091167e-08
1.209790729072907078e+00 2.975965641871152306e-08
1.210590789078907825e+00 2.887707671860111887e-08
1.211390849084908350e+00 2.802699531386086064e-08
1.212190909090908875e+00 2.720795881842409615e-08
1.212990969096909621e+00 2.641859081471682203e-08
1.213791029102910146e+00 2.565758713651103384e-08
1.214591089108910671e+00 2.492371148026155919e-08
1.215391149114911418e+00 2.421579131932991181e-08
1.216191209120911942e+00 2.353271409769844229e-08
1.216991269126912467e+00 2.287342368177374370e-08
1.217791329132913214e+00 2.223691705069930848e-08
1.218591389138913739e+00 2.162224120722829209e-08
1.219391449144914263e+00 2.102849029270788398e-08
1.220191509150915010e+00 2.045480289107941815e-08
1.220991569156915535e+00 1.990035950803694636e-08
1.221791629162916060e+00 1.936438021260141105e-08
1.222591689168916806e+00 1.884612242940557077e-08
1.223391749174917331e+00 1.834487887090519178e-08
1.224191809180917856e+00 1.785997559959275379e-08
1.224991869186918603e+00 1.739077021106496300e-08
1.225791929192919127e+00 1.693665012951046644e-08
1.226591989198919652e+00 1.649703100782852206e-08
1.227392049204920399e+00 1.607135522519549415e-08
1.228192109210920924e+00 1.565909047543270820e-08
1.228992169216921448e+00 1.525972844003544745e-08
1.229792229222922195e+00 1.487278354018106493e-08
1.230592289228922720e+00 1.449779176245543831e-08
1.231392349234923467e+00 1.413430955342323364e-08
1.232192409240923991e+00 1.378191277852842873e-08
1.232992469246924516e+00 1.344019574113268366e-08
1.233792529252925263e+00 1.310877025780624291e-08
1.234592589258925788e+00 1.278726478626197990e-08
1.235392649264926312e+00 1.247532360257691059e-08
1.236192709270927059e+00 1.217260602458744510e-08
1.236992769276927584e+00 1.187878567855706932e-08
1.237792829282928109e+00 1.159354980641931683e-08
1.238592889288928856e+00 1.131659861108430040e-08
1.239392949294929380e+00 1.104764463746965379e-08
1.240193009300929905e+00 1.078641218707335622e-08
1.240993069306930652e+00 1.053263676405752581e-08
1.241793129312931177e+00 1.028606455094405642e-08
1.242593189318931701e+00 1.004645191215196435e-08
1.243393249324932448e+00 9.813564923722977158e-09
1.244193309330932973e+00 9.587178927690182889e-09
1.244993369336933497e+00 9.367078109644842081e-09
1.245793429342934244e+00 9.153055098151847230e-09
1.246593489348934769e+00 8.944910584749553595e-09
1.247393549354935294e+00 8.742452963350916199e-09
1.248193609360936041e+00 8.545497987938798108e-09
1.248993669366936565e+00 8.353868447517784985e-09
1.249793729372937090e+00 8.167393857348707559e-09
1.250593789378937837e+00 7.985910165555788023e-09
1.251393849384938362e+00 7.809259474249332162e-09
1.252193909390938886e+00 7.637289774361780662e-09
1.252993969396939633e+00 7.469854693443309920e-09
1.253794029402940158e+00 7.306813255709363255e-09
1.254594089408940683e+00 7.148029653673809438e-09
1.255394149414941429e+00 6.993373030744187378e-09
1.256194209420941954e+00 6.842717274189928050e-09
1.256994269426942479e+00 6.695940817930743045e-09
1.257794329432943226e+00 6.552926454625138767e-09
1.258594389438943750e+00 6.413561156568916988e-09
1.259394449444944275e+00 6.277735904941779858e-09
1.260194509450945022e+00 6.145345526968357643e-09
1.260994569456945547e+00 6.016288540583338753e-09
1.261794629462946071e+00 5.890467006214583234e-09
1.262594689468946818e+00 5.767786385320301621e-09
1.263394749474947343e+00 5.648155405336635386e-09
1.264194809480947868e+00 5.531485930710797705e-09
1.264994869486948614e+00 5.417692839714717782e-09
1.265794929492949139e+00 5.306693906749303287e-09
1.266594989498949664e+00 5.198409689866335581e-09
1.267395049504950411e+00 5.092763423250201938e-09
1.268195109510950935e+00 4.989680914415554837e-09
1.268995169516951460e+00 4.889090445889388664e-09
1.269795229522952207e+00 4.790922681160706641e-09
1.270595289528952732e+00 4.695110574690170516e-09
1.271395349534953256e+00 4.601589285784885677e-09
1.272195409540954003e+00 4.510296096153173839e-09
1.272995469546954528e+00 4.421170330964359798e-09
1.273795529552955053e+00 4.334153283246949947e-09
1.274595589558955799e+00 4.249188141468886107e-09
1.275395649564956324e+00 4.166219920150059008e-09
1.276195709570956849e+00 4.085195393366057084e-09
1.276995769576957596e+00 4.006063031008954558e-09
1.277795829582958120e+00 3.928772937678324605e-09
1.278595889588958867e+00 3.853276794081121088e-09
1.279395949594959392e+00 3.779527800826646872e-09
1.280196009600959917e+00 3.707480624507411355e-09
1.280996069606960663e+00 3.637091345962663692e-09
1.281796129612961188e+00 3.568317410626713577e-09
1.282596189618961713e+00 3.501117580868310490e-09
1.283396249624962460e+00 3.435451890233158748e-09
1.284196309630962984e+00 3.371281599504841473e-09
1.284996369636963509e+00 3.308569154504198633e-09
1.285796429642964256e+00 3.247278145551025421e-09
1.286596489648964781e+00 3.187373268515678792e-09
1.287396549654965305e+00 3.128820287391296313e-09
1.288196609660966052e+00 3.071585998321434338e-09
1.288996669666966577e+00 3.015638195020330925e-09
1.289796729672967102e+00 2.960945635526350627e-09
1.290596789678967848e+00 2.907478010231890159e-09
1.291396849684968373e+00 2.855205911135984802e-09
1.292196909690968898e+00 2.804100802267579280e-09
1.292996969696969645e+00 2.754134991231150373e-09
1.293797029702970169e+00 2.705281601827380197e-09
1.294597089708970694e+00 2.657514547704473774e-09
1.295397149714971441e+00 2.610808506997636488e-09
1.296197209720971966e+00 2.565138897916154354e-09
1.296997269726972490e+00 2.520481855239180575e-09
1.297797329732973237e+00 2.476814207683582633e-09
1.298597389738973762e+00 2.434113456108422195e-09
1.299397449744974287e+00 2.392357752522438789e-09
1.300197509750975033e+00 2.351525879862429002e-09
1.300997569756975558e+00 2.311597232511887399e-09
1.301797629762976083e+00 2.272551797530342814e-09
1.302597689768976830e+00 2.234370136565813909e-09
1.303397749774977354e+00 2.197033368423252026e-09
1.304197809780977879e+00 2.160523152263531017e-09
1.304997869786978626e+00 2.124821671408598322e-09
1.305797929792979151e+00 2.089911617729397131e-09
1.306597989798979675e+00 2.055776176594017706e-09
1.307398049804980422e+00 2.022399012355090634e-09
1.308198109810980947e+00 1.989764254355642841e-09
1.308998169816981472e+00 1.957856483434077675e-09
1.309798229822982218e+00 1.926660718909447092e-09
1.310598289828982743e+00 1.896162406029310112e-09
1.311398349834983268e+00 1.866347403862742248e-09
1.312198409840984015e+00 1.837201973622471138e-09
1.312998469846984539e+00 1.808712767400246801e-09
1.313798529852985064e+00 1.780866817300460474e-09
1.314598589858985811e+00 1.753651524957655496e-09
1.315398649864986336e+00 1.727054651424296427e-09
1.316198709870986860e+00 1.701064307415316273e-09
1.316998769876987607e+00 1.675668943897218751e-09
1.317798829882988132e+00 1.650857343009365750e-09
1.318598889888988657e+00 1.626618609306055152e-09
1.319398949894989403e+00 1.602942161308187332e-09
1.320199009900989928e+00 1.579817723354095589e-09
1.320999069906990453e+00 1.557235317739123406e-09
1.321799129912991200e+00 1.535185257134519312e-09
1.322599189918991724e+00 1.513658137276139437e-09
1.323399249924992249e+00 1.492644829914095573e-09
1.324199309930992996e+00 1.472136476014839106e-09
1.324999369936993521e+00 1.452124479207510357e-09
1.325799429942994268e+00 1.432600499466626444e-09
1.326599489948994792e+00 1.413556447023798916e-09
1.327399549954995317e+00 1.394984476501166191e-09
1.328199609960996064e+00 1.376876981259733098e-09
1.328999669966996588e+00 1.359226587956127674e-09
1.329799729972997113e+00 1.342026151301316590e-09
1.330599789978997860e+00 1.325268749015507346e-09
1.331399849984998385e+00 1.308947676973359496e-09
1.332199909990998909e+00 1.293056444534053362e-09
1.332999969996999656e+00 1.277588770051009572e-09
1.333800030003000181e+00 1.262538576556304574e-09
1.334600090009000706e+00 1.247899987614832106e-09
1.335400150015001453e+00 1.233667323343962407e-09
1.336200210021001977e+00 1.219835096594101496e-09
1.337000270027002502e+00 1.206398009286200949e-09
1.337800330033003249e+00 1.193350948902190202e-09
1.338600390039003774e+00 1.180688985124711034e-09
1.339400450045004298e+00 1.168407366622473049e-09
1.340200510051005045e+00 1.156501517978034165e-09
1.341000570057005570e+00 1.144967036754716383e-09
1.341800630063006095e+00 1.133799690699713546e-09
1.342600690069006841e+00 1.122995415080498008e-09
1.343400750075007366e+00 1.112550310151960301e-09
1.344200810081007891e+00 1.102460638751622425e-09
1.345000870087008638e+00 1.092722824020725272e-09
1.345800930093009162e+00 1.083333447248881742e-09
1.346600990099009687e+00 1.074289245840330165e-09
1.347401050105010434e+00 1.065587111399806925e-09
1.348201110111010959e+00 1.057224087936384773e-09
1.349001170117011483e+00 1.049197370183545510e-09
1.349801230123012230e+00 1.041504302034159443e-09
1.350601290129012755e+00 1.034142375088927541e-09
1.351401350135013280e+00 1.027109227317194433e-09
1.352201410141014026e+00 1.020402641828997546e-09
1.353001470147014551e+00 1.014020545757547750e-09
1.353801530153015076e+00 1.007961009251228099e-09
1.354601590159015823e+00 1.002222244574645791e-09
1.355401650165016347e+00 9.968026053181018523e-10
1.356201710171016872e+00 9.917005857151994017e-10
1.357001770177017619e+00 9.869148200683534733e-10
1.357801830183018144e+00 9.824440822821323204e-10
1.358601890189018668e+00 9.782872855044475587e-10
1.359401950195019415e+00 9.744434818759118230e-10
1.360202010201019940e+00 9.709118623876182955e-10
1.361002070207020465e+00 9.676917568479335407e-10
1.361802130213021211e+00 9.647826339589008694e-10
1.362602190219021736e+00 9.621841015031602032e-10
1.363402250225022261e+00 9.598959066422831698e-10
1.364202310231023008e+00 9.579179363277689575e-10
1.365002370237023532e+00 9.562502178259803696e-10
1.365802430243024057e+00 9.548929193585780742e-10
1.366602490249024804e+00 9.538463508601210581e-10
1.367402550255025329e+00 9.531109648547831571e-10
1.368202610261025853e+00 9.526873574542778094e-10
1.369002670267026600e+00 9.525762694793441529e-10
1.369802730273027125e+00 9.527785877073719632e-10
1.370602790279027650e+00 9.532953462490096905e-10
1.371402850285028396e+00 9.541277280567890758e-10
1.372202910291028921e+00 9.552770665692127922e-10
1.373002970297029446e+00 9.567448474939138958e-10
1.373803030303030193e+00 9.585327107339619827e-10
1.374603090309030717e+00 9.606424524616002285e-10
1.375403150315031464e+00 9.630760273442558316e-10
1.376203210321031989e+00 9.658355509278704903e-10
1.377003270327032514e+00 9.689233021832491530e-10
1.377803330333033260e+00 9.723417262215339097e-10
1.378603390339033785e+00 9.760934371854281212e-10
1.379403450345034310e+00 9.801812213235246280e-10
1.380203510351035057e+00 9.846080402556016324e-10
1.381003570357035581e+00 9.893770344376556076e-10
1.381803630363036106e+00 9.944915268361581693e-10
1.382603690369036853e+00 9.999550268220524432e-10
1.383403750375037378e+00 1.005771234295937728e-09
1.384203810381037902e+00 1.011944044057236664e-09
1.385003870387038649e+00 1.018477550431282073e-09
1.385803930393039174e+00 1.025376052169901140e-09
1.386603990399039699e+00 1.032644057642744691e-09
1.387404050405040445e+00 1.040286290338507896e-09
1.388204110411040970e+00 1.048307694697421511e-09
1.389004170417041495e+00 1.056713442298905512e-09
1.389804230423042242e+00 1.065508938431012714e-09
1.390604290429042766e+00 1.074699829071581464e-09
1.391404350435043291e+00 1.084292008314616447e-09
1.392204410441044038e+00 1.094291626279370530e-09
1.393004470447044563e+00 1.104705097544180473e-09
1.393804530453045087e+00 1.115539110152019896e-09
1.394604590459045834e+00 1.126800635239874636e-09
1.395404650465046359e+00 1.138496937349622704e-09
1.396204710471046884e+00 1.150635585483378240e-09
1.397004770477047630e+00 1.163224464970816011e-09
1.397804830483048155e+00 1.176271790219059578e-09
1.398604890489048680e+00 1.189786118415650688e-09
1.399404950495049427e+00 1.203776364249103631e-09
1.400205010501049951e+00 1.218251815696292646e-09
1.401005070507050476e+00 1.233222150894200719e-09
1.401805130513051223e+00 1.248697456055605065e-09
1.402605190519051748e+00 1.264688244287484242e-09
1.403405250525052272e+00 1.281205475001321389e-09
1.404205310531053019e+00 1.298260573323663481e-09
1.405005370537053544e+00 1.315865448456752627e-09
1.405805430543054069e+00 1.334032509194007213e-09
1.406605490549054815e+00 1.352774673589318237e-09
1.407405550555055340e+00 1.372105367831256287e-09
1.408205610561055865e+00 1.392038506229741439e-09
1.409005670567056612e+00 1.412588439155587621e-09
1.409805730573057136e+00 1.433769847632118420e-09
1.410605790579057661e+00 1.455597550280578695e-09
1.411405850585058408e+00 1.478086167841378420e-09
1.412205910591058933e+00 1.501249559015907636e-09
1.413005970597059457e+00 1.525099895234998584e-09
1.413806030603060204e+00 1.549646180550706724e-09
1.414606090609060729e+00 1.574891958446911915e-09
1.415406150615061254e+00 1.600831930501048586e-09
1.416206210621062000e+00 1.627447386457645716e-09
1.417006270627062525e+00 1.654701038330350372e-09
1.417806330633063050e+00 1.682533614355213389e-09
1.418606390639063797e+00 1.710867790556128194e-09
1.419406450645064321e+00 1.739628276488717467e-09
1.420206510651064846e+00 1.768783932586773168e-09
1.421006570657065593e+00 1.798399587144065823e-09
1.421806630663066118e+00 1.828658038575724363e-09
1.422606690669066865e+00 1.859815436376157356e-09
1.423406750675067389e+00 1.892109559497318721e-09
1.424206810681067914e+00 1.925688932684398149e-09
1.425006870687068661e+00 1.960603574246883004e-09
1.425806930693069186e+00 1.996839006028922433e-09
1.426606990699069710e+00 2.034356108426543071e-09
1.427407050705070457e+00 2.073117129514538666e-09
1.428207110711070982e+00 2.113096919257037958e-09
1.429007170717071507e+00 2.154285150384982386e-09
1.429807230723072253e+00 2.196684647682963025e-09
1.430607290729072778e+00 2.240308695299788213e-09
1.431407350735073303e+00 2.285178533249447131e-09
1.432207410741074050e+00 2.331321397865045807e-09
1.433007470747074574e+00 2.378769109372720830e-09
1.433807530753075099e+00 2.427557101506325825e-09
1.434607590759075846e+00 2.477723777295721467e-09
1.435407650765076371e+00 2.529310095232237921e-09
1.436207710771076895e+00 2.582359314796070317e-09
1.437007770777077642e+00 2.636916851394425775e-09
1.437807830783078167e+00 2.693030206528878069e-09
1.438607890789078692e+00 2.750748950143403665e-09
1.439407950795079438e+00 2.810124739736549005e-09
1.440208010801079963e+00 2.871211365975959628e-09
1.441008070807080488e+00 2.934064818014697527e-09
1.441808130813081235e+00 2.998743364029823770e-09
1.442608190819081759e+00 3.065307644065365513e-09
1.443408250825082284e+00 3.133820773318559858e-09
1.444208310831083031e+00 3.204348454728258603e-09
1.445008370837083556e+00 3.276959100221810494e-09
1.445808430843084080e+00 3.351723960324505377e-09
1.446608490849084827e+00 3.428717262083516506e-09
1.447408550855085352e+00 3.508016355440114314e-09
1.448208610861085877e+00 3.589701868321165786e-09
1.449008670867086623e+00 3.673857870828068375e-09
1.449808730873087148e+00 3.760572048990540010e-09
1.450608790879087673e+00 3.849935888628871349e-09
1.451408850885088420e+00 3.942044869937712212e-09
1.452208910891088944e+00 4.036998673470031859e-09
1.453008970897089469e+00 4.134901398265301641e-09
1.453809030903090216e+00 4.235861792930694089e-09
1.454609090909090741e+00 4.339993500552329900e-09
1.455409150915091265e+00 4.447415318385483827e-09
1.456209210921092012e+00 4.558251473347598889e-09
1.457009270927092537e+00 4.672631914420150293e-09
1.457809330933093062e+00 4.790692623153002200e-09
1.458609390939093808e+00 4.912575943559387660e-09
1.459409450945094333e+00 5.038430932792364619e-09
1.460209510951094858e+00 5.168413734106707115e-09
1.461009570957095605e+00 5.302687973729482625e-09
1.461809630963096129e+00 5.441425183397321693e-09
1.462609690969096654e+00 5.584805250462053171e-09
1.463409750975097401e+00 5.733016897623638689e-09
1.464209810981097926e+00 5.886258194522867564e-09
1.465009870987098450e+00 6.044737103614486724e-09
1.465809930993099197e+00 6.208672062947661319e-09
1.466609990999099722e+00 6.378292608706947699e-09
1.467410051005100247e+00 6.553840040615436392e-09
1.468210111011100993e+00 6.735568133572646708e-09
1.469010171017101518e+00 6.923743899199174934e-09
1.469810231023102043e+00 7.118648401288949565e-09
1.470610291029102790e+00 7.320577629528671199e-09
1.471410351035103314e+00 7.529843436243998808e-09
1.472210411041104061e+00 7.746774541368702753e-09
1.473010471047104586e+00 7.971717611315100702e-09
1.473810531053105111e+00 8.205038417958802821e-09
1.474610591059105857e+00 8.447123084537460532e-09
1.475410651065106382e+00 8.698379425915904136e-09
1.476210711071106907e+00 8.959238391390683585e-09
1.477010771077107654e+00 9.230155619003977174e-09
1.477810831083108178e+00 9.511613111223740919e-09
1.478610891089108703e+00 9.804121042831665402e-09
1.479410951095109450e+00 1.010821971294936771e-08
1.480211011101109975e+00 1.042448165435340698e-08
1.481011071107110499e+00 1.075351391458273803e-08
1.481811131113111246e+00 1.109596052485059295e-08
1.482611191119111771e+00 1.145250517446172286e-08
1.483411251125112296e+00 1.182387411031960764e-08
1.484211311131113042e+00 1.221083928321464688e-08
1.485011371137113567e+00 1.261422176494944003e-08
1.485811431143114092e+00 1.303489546300820378e-08
1.486611491149114839e+00 1.347379116244850988e-08
1.487411551155115363e+00 1.393190092804712878e-08
1.488211611161115888e+00 1.441028290349839216e-08
1.489011671167116635e+00 1.491006654871372393e-08
1.489811731173117160e+00 1.543245836107078201e-08
1.490611791179117684e+00 1.597874813189309775e-08
1.491411851185118431e+00 1.655031579557894533e-08
1.492211911191118956e+00 1.714863893577799599e-08
1.493011971197119481e+00 1.777530102092782039e-08
1.493812031203120227e+00 1.843200045047204900e-08
1.494612091209120752e+00 1.912056050334250135e-08
1.495412151215121277e+00 1.984294029201003108e-08
1.496212211221122024e+00 2.060124683879019434e-08
1.497012271227122548e+00 2.139774840643282808e-08
1.497812331233123073e+00 2.223488923261691078e-08
1.498612391239123820e+00 2.311530583818819627e-08
1.499412451245124345e+00 2.404184510225608854e-08
1.500212511251124869e+00 2.501758432412700319e-08
1.501012571257125616e+00 2.604585352307806286e-08
1.501812631263126141e+00 2.713026026292715527e-08
1.502612691269126666e+00 2.827471733007204293e-08
1.503412751275127412e+00 2.948347364216821390e-08
1.504212811281127937e+00 3.076114882116020097e-08
1.505012871287128462e+00 3.211277193041723389e-08
1.505812931293129209e+00 3.354382495301473130e-08
1.506612991299129733e+00 3.506029167892669340e-08
1.507413051305130258e+00 3.666871277560143112e-08
1.508213111311131005e+00 3.837624794219533366e-08
1.509013171317131530e+00 4.019074619649599099e-08
1.509813231323132054e+00 4.212082551987809582e-08
1.510613291329132801e+00 4.417596329514286942e-08
1.511413351335133326e+00 4.636659922184119337e-08
1.512213411341133851e+00 4.870425269213266870e-08
1.513013471347134598e+00 5.120165696799331559e-08
1.513813531353135122e+00 5.387291293075529226e-08
1.514613591359135647e+00 5.673366569275459728e-08
1.515413651365136394e+00 5.980130798857544412e-08
1.516213711371136919e+00 6.309521502537677215e-08
1.517013771377137443e+00 6.663701639993922704e-08
1.517813831383138190e+00 7.045091182451311531e-08
1.518613891389138715e+00 7.456403879513035231e-08
1.519413951395139462e+00 7.900690204938460413e-08
1.520214011401139986e+00 8.381387677793262027e-08
1.521014071407140511e+00 8.902380018081256908e-08
1.521814131413141258e+00 9.468066923127390533e-08
1.522614191419141783e+00 1.008344666012082607e-07
1.523414251425142307e+00 1.075421418398664063e-07
1.524214311431143054e+00 1.148687813756444155e-07
1.525014371437143579e+00 1.228890091140972594e-07
1.525814431443144104e+00 1.316886698372103024e-07
1.526614491449144850e+00 1.413668609313060746e-07
1.527414551455145375e+00 1.520383950560149553e-07
1.528214611461145900e+00 1.638367983669286592e-07
1.529014671467146647e+00 1.769179773438492322e-07
1.529814731473147171e+00 1.914647241725910683e-07
1.530614791479147696e+00 2.076922786458379331e-07
1.531414851485148443e+00 2.258552271950819408e-07
1.532214911491148968e+00 2.462561015211324423e-07
1.533014971497149492e+00 2.692561462532917688e-07
1.533815031503150239e+00 2.952888645539959180e-07
1.534615091509150764e+00 3.248771315396014954e-07
1.535415151515151289e+00 3.586548977555259941e-07
1.536215211521152035e+00 3.973947979102446577e-07
1.537015271527152560e+00 4.420433375628559756e-07
1.537815331533153085e+00 4.937657408372651343e-07
1.538615391539153832e+00 5.540029560275127289e-07
1.539415451545154356e+00 6.245435992293062036e-07
1.540215511551154881e+00 7.076134553368008479e-07
1.541015571557155628e+00 8.059838679023813821e-07
1.541815631563156153e+00 9.230965139522314259e-07
1.542615691569156677e+00 1.063192835055580178e-06
1.543415751575157424e+00 1.231416342937850513e-06
1.544215811581157949e+00 1.433815388278864908e-06
1.545015871587158474e+00 1.677097275710731123e-06
1.545815931593159220e+00 1.967853373394895643e-06
1.546615991599159745e+00 2.310787576071625744e-06
1.547416051605160270e+00 2.705319826510369841e-06
1.548216111611161017e+00 3.140121845699967440e-06
1.549016171617161541e+00 3.586392222309853581e-06
1.549816231623162066e+00 3.993721906460230305e-06
1.550616291629162813e+00 4.295903991753275293e-06
1.551416351635163338e+00 4.431956752781453022e-06
1.552216411641163862e+00 4.374428647180761322e-06
1.553016471647164609e+00 4.143666092521574147e-06
1.553816531653165134e+00 3.795334441149840342e-06
1.554616591659165659e+00 3.393190320562166034e-06
1.555416651665166405e+00 2.987973548104044227e-06
1.556216711671166930e+00 2.610624347466445327e-06
1.557016771677167455e+00 2.275286810588559847e-06
1.557816831683168202e+00 1.985247505335963675e-06
1.558616891689168726e+00 1.738037407246467511e-06
1.559416951695169251e+00 1.528754302026540417e-06
1.560217011701169998e+00 1.351897762472984320e-06
1.561017071707170523e+00 1.202248954417103190e-06
1.561817131713171047e+00 1.075217602997454563e-06
1.562617191719171794e+00 9.669210735056650176e-07
1.563417251725172319e+00 8.741430589450803392e-07
1.564217311731172844e+00 7.942475846367994549e-07
1.565017371737173590e+00 7.250843635543144306e-07
1.565817431743174115e+00 6.649009799611816839e-07
1.566617491749174862e+00 6.122672980806218747e-07
1.567417551755175387e+00 5.660128585706656993e-07
1.568217611761175911e+00 5.251761088554734305e-07
1.569017671767176658e+00 4.889636934579862759e-07
1.569817731773177183e+00 4.567179915053023165e-07
1.570617791779177708e+00 4.278912809799765548e-07
1.571417851785178454e+00 4.020251693071757631e-07
1.572217911791178979e+00 3.787341858097977407e-07
1.573017971797179504e+00 3.576926560906515522e-07
1.573818031803180251e+00 3.386241646372898693e-07
1.574618091809180775e+00 3.212930617601147408e-07
1.575418151815181300e+00 3.054975893999785580e-07
1.576218211821182047e+00 2.910642930249664242e-07
1.577018271827182572e+00 2.778434589903203780e-07
1.577818331833183096e+00 2.657053727785816294e-07
1.578618391839183843e+00 2.545372370556240027e-07
1.579418451845184368e+00 2.442406223077091779e-07
1.580218511851184893e+00 2.347293491770207596e-07
1.581018571857185639e+00 2.259277221964939956e-07
1.581818631863186164e+00 2.177690507528829245e-07
1.582618691869186689e+00 2.101944057884381952e-07
1.583418751875187436e+00 2.031515707596300197e-07
1.584218811881187960e+00 1.965941532992790468e-07
1.585018871887188485e+00 1.904808303335128857e-07
1.585818931893189232e+00 1.847747044383636610e-07
1.586618991899189757e+00 1.794427532550719596e-07
1.587419051905190281e+00 1.744553570288217328e-07
1.588219111911191028e+00 1.697858919570069777e-07
1.589019171917191553e+00 1.654103791580617431e-07
1.589819231923192078e+00 1.613071808009125534e-07
1.590619291929192824e+00 1.574567363469744475e-07
1.591419351935193349e+00 1.538413330135791272e-07
1.592219411941193874e+00 1.504449055190717371e-07
1.593019471947194621e+00 1.472528609548574854e-07
1.593819531953195145e+00 1.442519252793109998e-07
1.594619591959195670e+00 1.414300084681646051e-07
1.595419651965196417e+00 1.387760858054316010e-07
1.596219711971196942e+00 1.362800931745125238e-07
1.597019771977197466e+00 1.339328345239040580e-07
1.597819831983198213e+00 1.317258999465200394e-07
1.598619891989198738e+00 1.296515930346014625e-07
1.599419951995199263e+00 1.277028663607076098e-07
1.600220012001200010e+00 1.258732640950643702e-07
1.601020072007200534e+00 1.241568709053014781e-07
1.601820132013201059e+00 1.225482664003278138e-07
1.602620192019201806e+00 1.210424844789753619e-07
1.603420252025202331e+00 1.196349770287086414e-07
1.604220312031202855e+00 1.183215814924636530e-07
1.605020372037203602e+00 1.170984918843415343e-07
1.605820432043204127e+00 1.159622328889965055e-07
1.606620492049204652e+00 1.149096367264255449e-07
1.607420552055205398e+00 1.139378225046342783e-07
1.608220612061205923e+00 1.130441778180955851e-07
1.609020672067206448e+00 1.122263423810142778e-07
1.609820732073207195e+00 1.114821935116356973e-07
1.610620792079207719e+00 1.108098333078945844e-07
1.611420852085208244e+00 1.102075773759461545e-07
1.612220912091208991e+00 1.096739449921358605e-07
1.613020972097209516e+00 1.092076505958771519e-07
1.613821032103210040e+00 1.088075965262891062e-07
1.614621092109210787e+00 1.084728669293273050e-07
1.615421152115211312e+00 1.082027227749555689e-07
1.616221212121212059e+00 1.079965979357340172e-07
1.617021272127212583e+00 1.078540962893233318e-07
1.617821332133213108e+00 1.077749898179434506e-07
1.618621392139213855e+00 1.077592176879872767e-07
1.619421452145214380e+00 1.078068863029064105e-07
1.620221512151214904e+00 1.079182703323234381e-07
1.621021572157215651e+00 1.080938147302466934e-07
1.621821632163216176e+00 1.083341377653719598e-07
1.622621692169216701e+00 1.086400350970119341e-07
1.623421752175217447e+00 1.090124849412131567e-07
1.624221812181217972e+00 1.094526543834794857e-07
1.625021872187218497e+00 1.099619069071994763e-07
1.625821932193219244e+00 1.105418112208155874e-07
1.626621992199219768e+00 1.111941514819987002e-07
1.627422052205220293e+00 1.119209390341063148e-07
1.628222112211221040e+00 1.127244257891065384e-07
1.629022172217221565e+00 1.136071194125167592e-07
1.629822232223222089e+00 1.145718004899855620e-07
1.630622292229222836e+00 1.156215418826173346e-07
1.631422352235223361e+00 1.167597305093700867e-07
1.632222412241223886e+00 1.179900918308130858e-07
1.633022472247224632e+00 1.193167173497453184e-07
1.633822532253225157e+00 1.207440954918519283e-07
1.634622592259225682e+00 1.222771462847342584e-07
1.635422652265226429e+00 1.239212603177102582e-07
1.636222712271226953e+00 1.256823425393992859e-07
1.637022772277227478e+00 1.275668615372966810e-07
1.637822832283228225e+00 1.295819050455655564e-07
1.638622892289228750e+00 1.317352425472633409e-07
1.639422952295229274e+00 1.340353959783655900e-07
1.640223012301230021e+00 1.364917197078044364e-07
1.641023072307230546e+00 1.391144911652536847e-07
1.641823132313231071e+00 1.419150137230720624e-07
1.642623192319231817e+00 1.449057337183049016e-07
1.643423252325232342e+00 1.481003738346807840e-07
1.644223312331232867e+00 1.515140854647147334e-07
1.645023372337233614e+00 1.551636231532598994e-07
1.645823432343234138e+00 1.590675448039956720e-07
1.646623492349234663e+00 1.632464420324981065e-07
1.647423552355235410e+00 1.677232059015704887e-07
1.648223612361235935e+00 1.725233343126941070e-07
1.649023672367236459e+00 1.776752885961064448e-07
1.649823732373237206e+00 1.832109083984128480e-07
1.650623792379237731e+00 1.891658958826281346e-07
1.651423852385238256e+00 1.955803826232430750e-07
1.652223912391239002e+00 2.024995955154134141e-07
1.653023972397239527e+00 2.099746416738180122e-07
1.653824032403240052e+00 2.180634368665312274e-07
1.654624092409240799e+00 2.268318077630864671e-07
1.655424152415241323e+00 2.363548054974861489e-07
1.656224212421241848e+00 2.467182771772969379e-07
1.657024272427242595e+00 2.580207535550307353e-07
1.657824332433243120e+00 2.703757258303683353e-07
1.658624392439243644e+00 2.839144033964038918e-07
1.659424452445244391e+00 2.987890684831152981e-07
1.660224512451244916e+00 3.151771746424495160e-07
1.661024572457245441e+00 3.332863758589157288e-07
1.661824632463246187e+00 3.533607242870944207e-07
1.662624692469246712e+00 3.756883403487070644e-07
1.663424752475247459e+00 4.006109429031375123e-07
1.664224812481247984e+00 4.285357335858832971e-07
1.665024872487248508e+00 4.599502621288697466e-07
1.665824932493249255e+00 4.954410607322029423e-07
1.666624992499249780e+00 5.357170223953344491e-07
1.667425052505250305e+00 5.816386952357238064e-07
1.668225112511251051e+00 6.342548298784075232e-07
1.669025172517251576e+00 6.948475511713912027e-07
1.669825232523252101e+00 7.649872155689420568e-07
1.670625292529252848e+00 8.465969219691177367e-07
1.671425352535253372e+00 9.420238892598108258e-07
1.672225412541253897e+00 1.054108799025804480e-06
1.673025472547254644e+00 1.186231554679811359e-06
1.673825532553255169e+00 1.342287134070336733e-06
1.674625592559255693e+00 1.526499422882904513e-06
1.675425652565256440e+00 1.742903038815086761e-06
1.676225712571256965e+00 1.994209342636007086e-06
1.677025772577257490e+00 2.279660024985330347e-06
1.677825832583258236e+00 2.591520642601315261e-06
1.678625892589258761e+00 2.910482832713191474e-06
1.679425952595259286e+00 3.201999656677136377e-06
1.680226012601260033e+00 3.418231351085858284e-06
1.681026072607260557e+00 3.510678796807979501e-06
1.681826132613261082e+00 3.451479668048543300e-06
1.682626192619261829e+00 3.249358380147685674e-06
1.683426252625262354e+00 2.945773712085012633e-06
1.684226312631262878e+00 2.594387404155685224e-06
1.685026372637263625e+00 2.240819825234788663e-06
1.685826432643264150e+00 1.913834548582901141e-06
1.686626492649264675e+00 1.626586737798497196e-06
1.687426552655265422e+00 1.381799241095952473e-06
1.688226612661265946e+00 1.176663018284149476e-06
1.689026672667266471e+00 1.006121210939646320e-06
1.689826732673267218e+00 8.646769302886841992e-07
1.690626792679267743e+00 7.472334199115273224e-07
1.691426852685268267e+00 6.493987032085762898e-07
1.692226912691269014e+00 5.675287881679415379e-07
1.693026972697269539e+00 4.986600992728123534e-07
1.693827032703270064e+00 4.404062523199067358e-07
1.694627092709270810e+00 3.908532105571708414e-07
1.695427152715271335e+00 3.484661969457976387e-07
1.696227212721271860e+00 3.120120386184441994e-07
1.697027272727272607e+00 2.804964551130113561e-07
1.697827332733273131e+00 2.531142885408699884e-07
1.698627392739273656e+00 2.292103554495093105e-07
1.699427452745274403e+00 2.082487704242437973e-07
1.700227512751274928e+00 1.897889224242061847e-07
1.701027572757275452e+00 1.734666334800800828e-07
1.701827632763276199e+00 1.589793403278659394e-07
1.702627692769276724e+00 1.460743971738966043e-07
1.703427752775277249e+00 1.345398031714238372e-07
1.704227812781277995e+00 1.241968184644730960e-07
1.705027872787278520e+00 1.148940562405773956e-07
1.705827932793279045e+00 1.065027329319869817e-07
1.706627992799279792e+00 9.891283107069185051e-08
1.707428052805280316e+00 9.202998458339794505e-08
1.708228112811280841e+00 8.577293859383990668e-08
1.709028172817281588e+00 8.007146821330988843e-08
1.709828232823282113e+00 7.486466572439102510e-08
1.710628292829282637e+00 7.009952479636627475e-08
1.711428352835283384e+00 6.572976527032023014e-08
1.712228412841283909e+00 6.171485364144119288e-08
1.713028472847284656e+00 5.801918341881600361e-08
1.713828532853285180e+00 5.461138664471246643e-08
1.714628592859285705e+00 5.146375345020154598e-08
1.715428652865286452e+00 4.855174095079857297e-08
1.716228712871286977e+00 4.585355630307991506e-08
1.717028772877287501e+00 4.334980154961230359e-08
1.717828832883288248e+00 4.102317012785744367e-08
1.718628892889288773e+00 3.885818672711791985e-08
1.719428952895289298e+00 3.684098363793853313e-08
1.720229012901290044e+00 3.495910792211423218e-08
1.721029072907290569e+00 3.320135469458526865e-08
1.721829132913291094e+00 3.155762259494003616e-08
1.722629192919291841e+00 3.001878817076939028e-08
1.723429252925292365e+00 2.857659642500747527e-08
1.724229312931292890e+00 2.722356521665193965e-08
1.725029372937293637e+00 2.595290156611877402e-08
1.725829432943294162e+00 2.475842821698738134e-08
1.726629492949294686e+00 2.363451905613324241e-08
1.727429552955295433e+00 2.257604220332055114e-08
1.728229612961295958e+00 2.157830975644614079e-08
1.729029672967296483e+00 2.063703332577248996e-08
1.729829732973297229e+00 1.974828461443513279e-08
1.730629792979297754e+00 1.890846040720360575e-08
1.731429852985298279e+00 1.811425141812784180e-08
1.732229912991299026e+00 1.736261452298076079e-08
1.733029972997299550e+00 1.665074796645099737e-08
1.733830033003300075e+00 1.597606918868466468e-08
1.734630093009300822e+00 1.533619496249673459e-08
1.735430153015301347e+00 1.472892357260550150e-08
1.736230213021301871e+00 1.415221880262528286e-08
1.737030273027302618e+00 1.360419552515053575e-08
1.737830333033303143e+00 1.308310671577674438e-08
1.738630393039303668e+00 1.258733173396180455e-08
1.739430453045304414e+00 1.211536573272732027e-08
1.740230513051304939e+00 1.166581007576466094e-08
1.741030573057305464e+00 1.123736365490525308e-08
1.741830633063306211e+00 1.082881501345878391e-08
1.742630693069306735e+00 1.043903519185164530e-08
1.743430753075307260e+00 1.006697122155629285e-08
1.744230813081308007e+00 9.711640201665752163e-09
1.745030873087308532e+00 9.372123899799492348e-09
1.745830933093309056e+00 9.047563825462923059e-09
1.746630993099309803e+00 8.737156729650763270e-09
1.747431053105310328e+00 8.440150489466400643e-09
1.748231113111310853e+00 8.155840340934143439e-09
1.749031173117311599e+00 7.883565427065399360e-09
1.749831233123312124e+00 7.622705631682063305e-09
1.750631293129312649e+00 7.372678672543328808e-09
1.751431353135313396e+00 7.132937430030342130e-09
1.752231413141313920e+00 6.902967490040588494e-09
1.753031473147314445e+00 6.682284881881169218e-09
1.753831533153315192e+00 6.470433993853522368e-09
1.754631593159315717e+00 6.266985650918394176e-09
1.755431653165316241e+00 6.071535340343025005e-09
1.756231713171316988e+00 5.883701572590014606e-09
1.757031773177317513e+00 5.703124365916639735e-09
1.757831833183318038e+00 5.529463844239890620e-09
1.758631893189318784e+00 5.362398938797659318e-09
1.759431953195319309e+00 5.201626185010822232e-09
1.760232013201320056e+00 5.046858606735996479e-09
1.761032073207320581e+00 4.897824680809485680e-09
1.761832133213321105e+00 4.754267375417442025e-09
1.762632193219321852e+00 4.615943256404424270e-09
1.763432253225322377e+00 4.482621656150710394e-09
1.764232313231322902e+00 4.354083900116948372e-09
1.765032373237323648e+00 4.230122586581280754e-09
1.765832433243324173e+00 4.110540915475332924e-09
1.766632493249324698e+00 3.995152062575324140e-09
1.767432553255325445e+00 3.883778595619215878e-09
1.768232613261325969e+00 3.776251929208286181e-09
1.769032673267326494e+00 3.672411815609940296e-09
1.769832733273327241e+00 3.572105868818053193e-09
1.770632793279327766e+00 3.475189119439889620e-09
1.771432853285328290e+00 3.381523598176528350e-09
1.772232913291329037e+00 3.290977945842062408e-09
1.773032973297329562e+00 3.203427048030077913e-09
1.773833033303330087e+00 3.118751692684858790e-09
1.774633093309330834e+00 3.036838248971246939e-09
1.775433153315331358e+00 2.957578365961382077e-09
1.776233213321331883e+00 2.880868689770329121e-09
1.777033273327332630e+00 2.806610597877345644e-09
1.777833333333333155e+00 2.734709949465135859e-09
1.778633393339333679e+00 2.665076850696534354e-09
1.779433453345334426e+00 2.597625433929720814e-09
1.780233513351334951e+00 2.532273649945917183e-09
1.781033573357335476e+00 2.468943072332011347e-09
1.781833633363336222e+00 2.407558713222979131e-09
1.782633693369336747e+00 2.348048849666525050e-09
1.783433753375337272e+00 2.290344859924915483e-09
1.784233813381338019e+00 2.234381069078506220e-09
1.785033873387338543e+00 2.180094603339756493e-09
1.785833933393339068e+00 2.127425252528318177e-09
1.786633993399339815e+00 2.076315340196187849e-09
1.787434053405340340e+00 2.026709600927186129e-09
1.788234113411340864e+00 1.978555064367441005e-09
1.789034173417341611e+00 1.931800945574576465e-09
1.789834233423342136e+00 1.886398541300378515e-09
1.790634293429342661e+00 1.842301131848217625e-09
1.791434353435343407e+00 1.799463888170292271e-09
1.792234413441343932e+00 1.757843783892073055e-09
1.793034473447344457e+00 1.717399511971683397e-09
1.793834533453345204e+00 1.678091405721642598e-09
1.794634593459345728e+00 1.639881363937561061e-09
1.795434653465346253e+00 1.602732779895172521e-09
1.796234713471347000e+00 1.566610473992449943e-09
1.797034773477347525e+00 1.531480629827703948e-09
1.797834833483348049e+00 1.497310733517702412e-09
1.798634893489348796e+00 1.464069516072523521e-09
1.799434953495349321e+00 1.431726898655017168e-09
1.800235013501349846e+00 1.400253940563539512e-09
1.801035073507350592e+00 1.369622789786677867e-09
1.801835133513351117e+00 1.339806635987965241e-09
1.802635193519351642e+00 1.310779665786948567e-09
1.803435253525352389e+00 1.282517020211714597e-09
1.804235313531352913e+00 1.254994754204794066e-09
1.805035373537353438e+00 1.228189798071928240e-09
1.805835433543354185e+00 1.202079920769569659e-09
1.806635493549354710e+00 1.176643694933216127e-09
1.807435553555355456e+00 1.151860463554279879e-09
1.808235613561355981e+00 1.127710308218942790e-09
1.809035673567356506e+00 1.104174018827034981e-09
1.809835733573357253e+00 1.081233064714086989e-09
1.810635793579357777e+00 1.058869567103949512e-09
1.811435853585358302e+00 1.037066272823392163e-09
1.812235913591359049e+00 1.015806529214432653e-09
1.813035973597359574e+00 9.950742601832164846e-10
1.813836033603360098e+00 9.748539433281028514e-10
1.814636093609360845e+00 9.551305880926864586e-10
1.815436153615361370e+00 9.358897148925017102e-10
1.816236213621361895e+00 9.171173351668722646e-10
1.817036273627362641e+00 8.987999323103403042e-10
1.817836333633363166e+00 8.809244434402652843e-10
1.818636393639363691e+00 8.634782419597033859e-10
1.819436453645364438e+00 8.464491208768942881e-10
1.820236513651364962e+00 8.298252768447597569e-10
1.821036573657365487e+00 8.135952948856199384e-10
1.821836633663366234e+00 7.977481337684600298e-10
1.822636693669366759e+00 7.822731120075915698e-10
1.823436753675367283e+00 7.671598944532133631e-10
1.824236813681368030e+00 7.523984794460366873e-10
1.825036873687368555e+00 7.379791865095030381e-10
1.825836933693369080e+00 7.238926445544266156e-10
1.826636993699369826e+00 7.101297805723953969e-10
1.827437053705370351e+00 6.966818087952501243e-10
1.828237113711370876e+00 6.835402202992658258e-10
1.829037173717371623e+00 6.706967730336859866e-10
1.829837233723372147e+00 6.581434822543206554e-10
1.830637293729372672e+00 6.458726113437942051e-10
1.831437353735373419e+00 6.338766630011278920e-10
1.832237413741373944e+00 6.221483707840185811e-10
1.833037473747374468e+00 6.106806909880955491e-10
1.833837533753375215e+00 5.994667948481944603e-10
1.834637593759375740e+00 5.885000610474513062e-10
1.835437653765376265e+00 5.777740685205888146e-10
1.836237713771377011e+00 5.672825895386216995e-10
1.837037773777377536e+00 5.570195830626701285e-10
1.837837833783378061e+00 5.469791883551983125e-10
1.838637893789378808e+00 5.371557188376024740e-10
1.839437953795379332e+00 5.275436561835705181e-10
1.840238013801379857e+00 5.181376446380713473e-10
1.841038073807380604e+00 5.089324855524522439e-10
1.841838133813381129e+00 4.999231321264549673e-10
1.842638193819381653e+00 4.911046843483872050e-10
1.843438253825382400e+00 4.824723841252011483e-10
1.844238313831382925e+00 4.740216105945027911e-10
1.845038373837383450e+00 4.657478756108970923e-10
1.845838433843384196e+00 4.576468193995216927e-10
1.846638493849384721e+00 4.497142063698107402e-10
1.847438553855385246e+00 4.419459210829376523e-10
1.848238613861385993e+00 4.343379643666533483e-10
1.849038673867386517e+00 4.268864495715314719e-10
1.849838733873387042e+00 4.195875989628585167e-10
1.850638793879387789e+00 4.124377402427458058e-10
1.851438853885388314e+00 4.054333031971951692e-10
1.852238913891388838e+00 3.985708164631378619e-10
1.853038973897389585e+00 3.918469044106561083e-10
1.853839033903390110e+00 3.852582841358563902e-10
1.854639093909390635e+00 3.788017625599586709e-10
1.855439153915391381e+00 3.724742336304941897e-10
1.856239213921391906e+00 3.662726756205821655e-10
1.857039273927392653e+00 3.601941485224489446e-10
1.857839333933393178e+00 3.542357915315669053e-10
1.858639393939393702e+00 3.483948206178645639e-10
1.859439453945394449e+00 3.426685261806925447e-10
1.860239513951394974e+00 3.370542707843185283e-10
1.861039573957395499e+00 3.315494869708660035e-10
1.861839633963396246e+00 3.261516751477658615e-10
1.862639693969396770e+00 3.208584015468998892e-10
1.863439753975397295e+00 3.156672962526986594e-10
1.864239813981398042e+00 3.105760512966506491e-10
1.865039873987398567e+00 3.055824188157018074e-10
1.865839933993399091e+00 3.006842092721705802e-10
1.866639993999399838e+00 2.958792897329008024e-10
1.867440054005400363e+00 2.911655822054621356e-10
1.868240114011400888e+00 2.865410620292697657e-10
1.869040174017401634e+00 2.820037563196508991e-10
1.869840234023402159e+00 2.775517424628899328e-10
1.870640294029402684e+00 2.731831466603991072e-10
1.871440354035403431e+00 2.688961425202434388e-10
1.872240414041403955e+00 2.646889496943087554e-10
1.873040474047404480e+00 2.605598325594437384e-10
1.873840534053405227e+00 2.565070989410340557e-10
1.874640594059405752e+00 2.525290988774747339e-10
1.875440654065406276e+00 2.486242234240736104e-10
1.876240714071407023e+00 2.447909034950122788e-10
1.877040774077407548e+00 2.410276087420034039e-10
1.877840834083408073e+00 2.373328464683454212e-10
1.878640894089408819e+00 2.337051605771564426e-10
1.879440954095409344e+00 2.301431305525734031e-10
1.880241014101409869e+00 2.266453704727744232e-10
1.881041074107410616e+00 2.232105280537193758e-10
1.881841134113411140e+00 2.198372837225556831e-10
1.882641194119411665e+00 2.165243497196448992e-10
1.883441254125412412e+00 2.132704692282569066e-10
1.884241314131412937e+00 2.100744155309635910e-10
1.885041374137413461e+00 2.069349911918328213e-10
1.885841434143414208e+00 2.038510272635401865e-10
1.886641494149414733e+00 2.008213825185670424e-10
1.887441554155415258e+00 1.978449427036524665e-10
1.888241614161416004e+00 1.949206198167388137e-10
1.889041674167416529e+00 1.920473514056494250e-10
1.889841734173417054e+00 1.892240998877667987e-10
1.890641794179417801e+00 1.864498518900237833e-10
1.891441854185418325e+00 1.837236176085343399e-10
1.892241914191418850e+00 1.810444301871972417e-10
1.893041974197419597e+00 1.784113451146778146e-10
1.893842034203420122e+00 1.758234396391412577e-10
1.894642094209420646e+00 1.732798122001682632e-10
1.895442154215421393e+00 1.707795818772880485e-10
1.896242214221421918e+00 1.683218878545986809e-10
1.897042274227422443e+00 1.659058889009375452e-10
1.897842334233423189e+00 1.635307628651185439e-10
1.898642394239423714e+00 1.611957061857417902e-10
1.899442454245424239e+00 1.588999334151096516e-10
1.900242514251424986e+00 1.566426767568002168e-10
1.901042574257425510e+00 1.544231856164680532e-10
1.901842634263426035e+00 1.522407261654392517e-10
1.902642694269426782e+00 1.500945809167143088e-10
1.903442754275427307e+00 1.479840483129736848e-10
1.904242814281428053e+00 1.459084423262157438e-10
1.905042874287428578e+00 1.438670920686641768e-10
1.905842934293429103e+00 1.418593414145827059e-10
1.906642994299429850e+00 1.398845486326726856e-10
1.907443054305430374e+00 1.379420860287181273e-10
1.908243114311430899e+00 1.360313395981564523e-10
1.909043174317431646e+00 1.341517086882780407e-10
1.909843234323432171e+00 1.323026056697582895e-10
1.910643294329432695e+00 1.304834556172236477e-10
1.911443354335433442e+00 1.286936959985945795e-10
1.912243414341433967e+00 1.269327763729269551e-10
1.913043474347434492e+00 1.252001580964943072e-10
1.913843534353435238e+00 1.234953140368654587e-10
1.914643594359435763e+00 1.218177282947384168e-10
1.915443654365436288e+00 1.201668959332859984e-10
1.916243714371437035e+00 1.185423227148046573e-10
1.917043774377437559e+00 1.169435248444361728e-10
1.917843834383438084e+00 1.153700287207552203e-10
1.918643894389438831e+00 1.138213706930191713e-10
1.919443954395439356e+00 1.122970968248874545e-10
1.920244014401439880e+00 1.107967626644070419e-10
1.921044074407440627e+00 1.093199330200938686e-10
1.921844134413441152e+00 1.078661817429256858e-10
1.922644194419441677e+00 1.064350915140691369e-10
1.923444254425442423e+00 1.050262536381794844e-10
1.924244314431442948e+00 1.036392678421142862e-10
1.925044374437443473e+00 1.022737420788895862e-10
1.925844434443444220e+00 1.009292923367450326e-10
1.926644494449444744e+00 9.960554245315985204e-11
1.927444554455445269e+00 9.830212393367872388e-11
1.928244614461446016e+00 9.701867577541154854e-11
1.929044674467446541e+00 9.575484429507793973e-11
1.929844734473447065e+00 9.451028296145161960e-11
1.930644794479447812e+00 9.328465223210170707e-11
1.931444854485448337e+00 9.207761939429195865e-11
1.932244914491448862e+00 9.088885840992640888e-11
1.933044974497449608e+00 8.971804976442944366e-11
1.933845034503450133e+00 8.856488031944855942e-11
1.934645094509450658e+00 8.742904316926917300e-11
1.935445154515451405e+00 8.631023750084238829e-11
1.936245214521451929e+00 8.520816845732623845e-11
1.937045274527452454e+00 8.412254700503513192e-11
1.937845334533453201e+00 8.305308980371266463e-11
1.938645394539453726e+00 8.199951908003090181e-11
1.939445454545454250e+00 8.096156250422521719e-11
1.940245514551454997e+00 7.993895306978445310e-11
1.941045574557455522e+00 7.893142897610945687e-11
1.941845634563456047e+00 7.793873351405820618e-11
1.942645694569456793e+00 7.696061495430005277e-11
1.943445754575457318e+00 7.599682643840465102e-11
1.944245814581457843e+00 7.504712587258662743e-11
1.945045874587458590e+00 7.411127582403929964e-11
1.945845934593459114e+00 7.318904341978593251e-11
1.946645994599459639e+00 7.228020024797909989e-11
1.947446054605460386e+00 7.138452226158516989e-11
1.948246114611460911e+00 7.050178968439001421e-11
1.949046174617461435e+00 6.963178691926046469e-11
1.949846234623462182e+00 6.877430245860738870e-11
1.950646294629462707e+00 6.792912879698762094e-11
1.951446354635463232e+00 6.709606234578905908e-11
1.952246414641463979e+00 6.627490334994584165e-11
1.953046474647464503e+00 6.546545580662863933e-11
1.953846534653465250e+00 6.466752738585657722e-11
1.954646594659465775e+00 6.388092935298623686e-11
1.955446654665466300e+00 6.310547649302088190e-11
1.956246714671467046e+00 6.234098703670009980e-11
1.957046774677467571e+00 6.158728258831901338e-11
1.957846834683468096e+00 6.084418805523211039e-11
1.958646894689468843e+00 6.011153157900177958e-11
1.959446954695469367e+00 5.938914446814626506e-11
1.960247014701469892e+00 5.867686113244609357e-11
1.961047074707470639e+00 5.797451901876984514e-11
1.961847134713471164e+00 5.728195854838236711e-11
1.962647194719471688e+00 5.659902305569133243e-11
1.963447254725472435e+00 5.592555872840346888e-11
1.964247314731472960e+00 5.526141454904970105e-11
1.965047374737473485e+00 5.460644223784569787e-11
1.965847434743474231e+00 5.396049619685393079e-11
1.966647494749474756e+00 5.332343345541677233e-11
1.967447554755475281e+00 5.269511361682395507e-11
1.968247614761476028e+00 5.207539880618848969e-11
1.969047674767476552e+00 5.146415361949799387e-11
1.969847734773477077e+00 5.086124507381230594e-11
1.970647794779477824e+00 5.026654255858040978e-11
1.971447854785478349e+00 4.967991778804733805e-11
1.972247914791478873e+00 4.910124475472395741e-11
1.973047974797479620e+00 4.853039968389512377e-11
1.973848034803480145e+00 4.796726098913966694e-11
1.974648094809480670e+00 4.741170922883618064e-11
1.975448154815481416e+00 4.686362706363223237e-11
1.976248214821481941e+00 4.632289921485379979e-11
1.977048274827482466e+00 4.578941242382830861e-11
1.977848334833483213e+00 4.526305541210450242e-11
1.978648394839483737e+00 4.474371884254333357e-11
1.979448454845484262e+00 4.423129528125966753e-11
1.980248514851485009e+00 4.372567916039552354e-11
1.981048574857485534e+00 4.322676674170390043e-11
1.981848634863486058e+00 4.273445608092251484e-11
1.982648694869486805e+00 4.224864699292102427e-11
1.983448754875487330e+00 4.176924101760195392e-11
1.984248814881487855e+00 4.129614138653583675e-11
1.985048874887488601e+00 4.082925299031640139e-11
1.985848934893489126e+00 4.036848234661609116e-11
1.986648994899489651e+00 3.991373756892509929e-11
1.987449054905490398e+00 3.946492833596067887e-11
1.988249114911490922e+00 3.902196586172719199e-11
1.989049174917491447e+00 3.858476286621464528e-11
1.989849234923492194e+00 3.815323354671842529e-11
1.990649294929492719e+00 3.772729354976788387e-11
1.991449354935493243e+00 3.730685994364674560e-11
1.992249414941493990e+00 3.689185119149445441e-11
1.993049474947494515e+00 3.648218712497322773e-11
1.993849534953495040e+00 3.607778891848786117e-11
1.994649594959495786e+00 3.567857906394566280e-11
1.995449654965496311e+00 3.528448134604485881e-11
1.996249714971496836e+00 3.489542081807715019e-11
1.997049774977497583e+00 3.451132377823472025e-11
1.997849834983498107e+00 3.413211774640972482e-11
1.998649894989498632e+00 3.375773144147352788e-11
1.999449954995499379e+00 3.338809475902635728e-11
2.000250015001500348e+00 3.302313874960657572e-11
2.001050075007500872e+00 3.266279559734739819e-11
2.001850135013501397e+00 3.230699859907284238e-11
2.002650195019501922e+00 3.195568214382187427e-11
2.003450255025502447e+00 3.160878169279223805e-11
2.004250315031502971e+00 3.126623375969227344e-11
2.005050375037503940e+00 3.092797589149414832e-11
2.005850435043504465e+00 3.059394664957801813e-11
2.006650495049504990e+00 3.026408559125770948e-11
2.007450555055505514e+00 2.993833325168138796e-11
2.008250615061506039e+00 2.961663112609750372e-11
2.009050675067506564e+00 2.929892165247776890e-11
2.009850735073507533e+00 2.898514819448972233e-11
2.010650795079508057e+00 2.867525502481180822e-11
2.011450855085508582e+00 2.836918730878089769e-11
2.012250915091509107e+00 2.806689108836811676e-11
2.013050975097509632e+00 2.776831326647384666e-11
2.013851035103510156e+00 2.747340159153493306e-11
2.014651095109511125e+00 2.718210464243768717e-11
2.015451155115511650e+00 2.689437181373082382e-11
2.016251215121512175e+00 2.661015330112904696e-11
2.017051275127512699e+00 2.632940008730439695e-11
2.017851335133513224e+00 2.605206392795662604e-11
2.018651395139513749e+00 2.577809733815800387e-11
2.019451455145514718e+00 2.550745357896493716e-11
2.020251515151515243e+00 2.524008664429339225e-11
2.021051575157515767e+00 2.497595124804865300e-11
2.021851635163516292e+00 2.471500281150760138e-11
2.022651695169516817e+00 2.445719745094596966e-11
2.023451755175517341e+00 2.420249196550581089e-11
2.024251815181518310e+00 2.395084382529802447e-11
2.025051875187518835e+00 2.370221115973561015e-11
2.025851935193519360e+00 2.345655274609100718e-11
2.026651995199519884e+00 2.321382799827473662e-11
2.027452055205520409e+00 2.297399695582974389e-11
2.028252115211521378e+00 2.273702027313611342e-11
2.029052175217521903e+00 2.250285920882394519e-11
2.029852235223522428e+00 2.227147561538688076e-11
2.030652295229522952e+00 2.204283192899490228e-11
2.031452355235523477e+00 2.181689115950065301e-11
2.032252415241524002e+00 2.159361688063574756e-11
2.033052475247524971e+00 2.137297322039274879e-11
2.033852535253525495e+00 2.115492485158956696e-11
2.034652595259526020e+00 2.093943698261165759e-11
2.035452655265526545e+00 2.072647534832869944e-11
2.036252715271527070e+00 2.051600620118269275e-11
2.037052775277527594e+00 2.030799630244297675e-11
2.037852835283528563e+00 2.010241291362511935e-11
2.038652895289529088e+00 1.989922378807088414e-11
2.039452955295529613e+00 1.969839716268434064e-11
2.040253015301530137e+00 1.949990174982297723e-11
2.041053075307530662e+00 1.930370672933915087e-11
2.041853135313531187e+00 1.910978174076932108e-11
2.042653195319532156e+00 1.891809687566803412e-11
2.043453255325532680e+00 1.872862267008395268e-11
2.044253315331533205e+00 1.854133009717392146e-11
2.045053375337533730e+00 1.835619055995400864e-11
2.045853435343534255e+00 1.817317588418350694e-11
2.046653495349534779e+00 1.799225831137932875e-11
2.047453555355535748e+00 1.781341049195859479e-11
2.048253615361536273e+00 1.763660547850690261e-11
2.049053675367536798e+00 1.746181671916857513e-11
2.049853735373537322e+00 1.728901805115810078e-11
2.050653795379537847e+00 1.711818369438943725e-11
2.051453855385538372e+00 1.694928824522056150e-11
2.052253915391539341e+00 1.678230667031168600e-11
2.053053975397539865e+00 1.661721430059467268e-11
2.053854035403540390e+00 1.645398682535053276e-11
2.054654095409540915e+00 1.629260028639443114e-11
2.055454155415541440e+00 1.613303107236506724e-11
2.056254215421541964e+00 1.597525591311619017e-11
2.057054275427542933e+00 1.581925187420890064e-11
2.057854335433543458e+00 1.566499635150277180e-11
2.058654395439543983e+00 1.551246706584260652e-11
2.059454455445544507e+00 1.536164205784082113e-11
2.060254515451545032e+00 1.521249968275205344e-11
2.061054575457545557e+00 1.506501860543907074e-11
2.061854635463546526e+00 1.491917779542775814e-11
2.062654695469547050e+00 1.477495652204969101e-11
2.063454755475547575e+00 1.463233434967021080e-11
2.064254815481548100e+00 1.449129113300104784e-11
2.065054875487548625e+00 1.435180701249507075e-11
2.065854935493549149e+00 1.421386240982207058e-11
2.066654995499550118e+00 1.407743802342387188e-11
2.067455055505550643e+00 1.394251482414742164e-11
2.068255115511551168e+00 1.380907405095364126e-11
2.069055175517551692e+00 1.367709720670162785e-11
2.069855235523552217e+00 1.354656605400612562e-11
2.070655295529552742e+00 1.341746261116692489e-11
2.071455355535553711e+00 1.328976914816884603e-11
2.072255415541554235e+00 1.316346818275133908e-11
2.073055475547554760e+00 1.303854247654527568e-11
2.073855535553555285e+00 1.291497503127735484e-11
2.074655595559555810e+00 1.279274908503920661e-11
2.075455655565556778e+00 1.267184810862092045e-11
2.076255715571557303e+00 1.255225580190771242e-11
2.077055775577557828e+00 1.243395609033786990e-11
2.077855835583558353e+00 1.231693312142166543e-11
2.078655895589558877e+00 1.220117126131969498e-11
2.079455955595559402e+00 1.208665509147947920e-11
2.080256015601560371e+00 1.197336940532924676e-11
2.081056075607560896e+00 1.186129920502822768e-11
2.081856135613561420e+00 1.175042969827150501e-11
2.082656195619561945e+00 1.164074629514957681e-11
2.083456255625562470e+00 1.153223460506058623e-11
2.084256315631562995e+00 1.142488043367487081e-11
2.085056375637563963e+00 1.131866977995060139e-11
2.085856435643564488e+00 1.121358883319972732e-11
2.086656495649565013e+00 1.110962397020288513e-11
2.087456555655565538e+00 1.100676175237299785e-11
2.088256615661566062e+00 1.090498892296623848e-11
2.089056675667566587e+00 1.080429240433950134e-11
2.089856735673567556e+00 1.070465929525368505e-11
2.090656795679568081e+00 1.060607686822214405e-11
2.091456855685568605e+00 1.050853256690253322e-11
2.092256915691569130e+00 1.041201400353271115e-11
2.093056975697569655e+00 1.031650895640865837e-11
2.093857035703570180e+00 1.022200536740429421e-11
2.094657095709571148e+00 1.012849133953208889e-11
2.095457155715571673e+00 1.003595513454433827e-11
2.096257215721572198e+00 9.944385170573203042e-12
2.097057275727572723e+00 9.853770019810148820e-12
2.097857335733573247e+00 9.764098406223236239e-12
2.098657395739573772e+00 9.675359203311698791e-12
2.099457455745574741e+00 9.587541431897493373e-12
2.100257515751575266e+00 9.500634257952712024e-12
2.101057575757575790e+00 9.414626990462315244e-12
2.101857635763576315e+00 9.329509079322049567e-12
2.102657695769576840e+00 9.245270113270017817e-12
2.103457755775577365e+00 9.161899817852186386e-12
2.104257815781578334e+00 9.079388053420622694e-12
2.105057875787578858e+00 8.997724813164307726e-12
2.105857935793579383e+00 8.916900221171436368e-12
2.106657995799579908e+00 8.836904530523218464e-12
2.107458055805580432e+00 8.757728121418243538e-12
2.108258115811580957e+00 8.679361499326966538e-12
2.109058175817581926e+00 8.601795293175816971e-12
2.109858235823582451e+00 8.525020253560540485e-12
2.110658295829582976e+00 8.449027250987740514e-12
2.111458355835583500e+00 8.373807274144849416e-12
2.112258415841584025e+00 8.299351428197512891e-12
2.113058475847584550e+00 8.225650933114148573e-12
2.113858535853585519e+00 8.152697122016961481e-12
2.114658595859586043e+00 8.080481439559437325e-12
2.115458655865586568e+00 8.008995440329134293e-12
2.116258715871587093e+00 7.938230787276028573e-12
2.117058775877587617e+00 7.868179250165620374e-12
2.117858835883588142e+00 7.798832704056297980e-12
2.118658895889589111e+00 7.730183127800814442e-12
2.119458955895589636e+00 7.662222602571416472e-12
2.120259015901590161e+00 7.594943310407656174e-12
2.121059075907590685e+00 7.528337532787551244e-12
2.121859135913591210e+00 7.462397649220650910e-12
2.122659195919592179e+00 7.397116135863295204e-12
2.123459255925592704e+00 7.332485564155550553e-12
2.124259315931593228e+00 7.268498599478996956e-12
2.125059375937593753e+00 7.205147999835770627e-12
2.125859435943594278e+00 7.142426614548010697e-12
2.126659495949594803e+00 7.080327382977344047e-12
2.127459555955595771e+00 7.018843333264286284e-12
2.128259615961596296e+00 6.957967581087220412e-12
2.129059675967596821e+00 6.897693328440256048e-12
2.129859735973597346e+00 6.838013862430178433e-12
2.130659795979597870e+00 6.778922554091794924e-12
2.131459855985598395e+00 6.720412857221506939e-12
2.132259915991599364e+00 6.662478307228643656e-12
2.133059975997599889e+00 6.605112520004781244e-12
2.133860036003600413e+00 6.548309190809734948e-12
2.134660096009600938e+00 6.492062093175109376e-12
2.135460156015601463e+00 6.436365077824288196e-12
2.136260216021601988e+00 6.381212071608977941e-12
2.137060276027602956e+00 6.326597076461794598e-12
2.137860336033603481e+00 6.272514168364991531e-12
2.138660396039604006e+00 6.218957496334444192e-12
2.139460456045604531e+00 6.165921281419356927e-12
2.140260516051605055e+00 6.113399815716906689e-12
2.141060576057605580e+00 6.061387461401816393e-12
2.141860636063606549e+00 6.009878649770506517e-12
2.142660696069607074e+00 5.958867880299734490e-12
2.143460756075607598e+00 5.908349719719197589e-12
2.144260816081608123e+00 5.858318801098134907e-12
2.145060876087608648e+00 5.808769822945739354e-12
2.145860936093609173e+00 5.759697548324804551e-12
2.146660996099610141e+00 5.711096803978729396e-12
2.147461056105610666e+00 5.662962479471629894e-12
2.148261116111611191e+00 5.615289526340975010e-12
2.149061176117611716e+00 5.568072957263127838e-12
2.149861236123612240e+00 5.521307845231150690e-12
2.150661296129612765e+00 5.474989322744744862e-12
2.151461356135613734e+00 5.429112581012242677e-12
2.152261416141614259e+00 5.383672869164554873e-12
2.153061476147614783e+00 5.338665493480330976e-12
2.153861536153615308e+00 5.294085816622916689e-12
2.154661596159615833e+00 5.249929256888442676e-12
2.155461656165616358e+00 5.206191287464820983e-12
2.156261716171617326e+00 5.162867435701828424e-12
2.157061776177617851e+00 5.119953282391766412e-12
2.157861836183618376e+00 5.077444461060678646e-12
2.158661896189618901e+00 5.035336657269918257e-12
2.159461956195619425e+00 4.993625607927906879e-12
2.160262016201619950e+00 4.952307100612018607e-12
2.161062076207620919e+00 4.911376972900170401e-12
2.161862136213621444e+00 4.870831111712310388e-12
2.162662196219621968e+00 4.830665452661272526e-12
2.163462256225622493e+00 4.790875979413212513e-12
2.164262316231623018e+00 4.751458723057187912e-12
2.165062376237623543e+00 4.712409761483918048e-12
2.165862436243624511e+00 4.673725218773464368e-12
2.166662496249625036e+00 4.635401264591826416e-12
2.167462556255625561e+00 4.597434113596043878e-12
2.168262616261626086e+00 4.559820024848053491e-12
2.169062676267626610e+00 4.522555301236814528e-12
2.169862736273627579e+00 4.485636288908788484e-12
2.170662796279628104e+00 4.449059376706632406e-12
2.171462856285628629e+00 4.412820995615695512e-12
2.172262916291629153e+00 4.376917618218679368e-12
2.173062976297629678e+00 4.341345758157914750e-12
2.173863036303630203e+00 4.306101969605311745e-12
2.174663096309631172e+00 4.271182846739920063e-12
2.175463156315631696e+00 4.236585023232868552e-12
2.176263216321632221e+00 4.202305171739500539e-12
2.177063276327632746e+00 4.168340003398901281e-12
2.177863336333633271e+00 4.134686267340336907e-12
2.178663396339633795e+00 4.101340750196745393e-12
2.179463456345634764e+00 4.068300275625054203e-12
2.180263516351635289e+00 4.035561703833333475e-12
2.181063576357635814e+00 4.003121931114405908e-12
2.181863636363636338e+00 3.970977889386265532e-12
2.182663696369636863e+00 3.939126545738695494e-12
2.183463756375637388e+00 3.907564901986458856e-12
2.184263816381638357e+00 3.876289994228524420e-12
2.185063876387638881e+00 3.845298892413726627e-12
2.185863936393639406e+00 3.814588699912109902e-12
2.186663996399639931e+00 3.784156553092614175e-12
2.187464056405640456e+00 3.753999620906388307e-12
2.188264116411640980e+00 3.724115104476053713e-12
2.189064176417641949e+00 3.694500236690505417e-12
2.189864236423642474e+00 3.665152281805569611e-12
2.190664296429642999e+00 3.636068535049862590e-12
2.191464356435643523e+00 3.607246322236391090e-12
2.192264416441644048e+00 3.578682999379370152e-12
2.193064476447644573e+00 3.550375952316365167e-12
2.193864536453645542e+00 3.522322596335569456e-12
2.194664596459646067e+00 3.494520375808386237e-12
2.195464656465646591e+00 3.466966763826769700e-12
2.196264716471647116e+00 3.439659261845836133e-12
2.197064776477647641e+00 3.412595399331154186e-12
2.197864836483648165e+00 3.385772733411005496e-12
2.198664896489649134e+00 3.359188848533257000e-12
2.199464956495649659e+00 3.332841356127107476e-12
2.200265016501650184e+00 3.306727894269190920e-12
2.201065076507650708e+00 3.280846127354453983e-12
2.201865136513651233e+00 3.255193745771376908e-12
2.202665196519651758e+00 3.229768465581659959e-12
2.203465256525652727e+00 3.204568028204180651e-12
2.204265316531653252e+00 3.179590200103372434e-12
2.205065376537653776e+00 3.154832772481623366e-12
2.205865436543654301e+00 3.130293560975981538e-12
2.206665496549654826e+00 3.105970405358910773e-12
2.207465556555655350e+00 3.081861169243034002e-12
2.208265616561656319e+00 3.057963739789879651e-12
2.209065676567656844e+00 3.034276027422600775e-12
2.209865736573657369e+00 3.010795965542415677e-12
2.210665796579657894e+00 2.987521510248948164e-12
2.211465856585658418e+00 2.964450640064312728e-12
2.212265916591658943e+00 2.941581355660833589e-12
2.213065976597659912e+00 2.918911679592420213e-12
2.213866036603660437e+00 2.896439656029586789e-12
2.214666096609660961e+00 2.874163350497874132e-12
2.215466156615661486e+00 2.852080849619844862e-12
2.216266216621662011e+00 2.830190260860523411e-12
2.217066276627662980e+00 2.808489712276114477e-12
2.217866336633663504e+00 2.786977352266165484e-12
2.218666396639664029e+00 2.765651349328899651e-12
2.219466456645664554e+00 2.744509891819876756e-12
2.220266516651665079e+00 2.723551187713776429e-12
2.221066576657665603e+00 2.702773464369370208e-12
2.221866636663666572e+00 2.682174968297524037e-12
2.222666696669667097e+00 2.661753964932369735e-12
2.223466756675667622e+00 2.641508738405308991e-12
2.224266816681668146e+00 2.621437591322145547e-12
2.225066876687668671e+00 2.601538844543050707e-12
2.225866936693669196e+00 2.581810836965419949e-12
2.226666996699670165e+00 2.562251925309587100e-12
2.227467056705670689e+00 2.542860483907364172e-12
2.228267116711671214e+00 2.523634904493222290e-12
2.229067176717671739e+00 2.504573595998325730e-12
2.229867236723672264e+00 2.485674984347182416e-12
2.230667296729672788e+00 2.466937512256939526e-12
2.231467356735673757e+00 2.448359639039278988e-12
2.232267416741674282e+00 2.429939840404929015e-12
2.233067476747674807e+00 2.411676608270617594e-12
2.233867536753675331e+00 2.393568450568593555e-12
2.234667596759675856e+00 2.375613891058589999e-12
2.235467656765676381e+00 2.357811469142218377e-12
2.236267716771677350e+00 2.340159739679702346e-12
2.237067776777677874e+00 2.322657272809082661e-12
2.237867836783678399e+00 2.305302653767605941e-12
2.238667896789678924e+00 2.288094482715502077e-12
2.239467956795679449e+00 2.271031374562006910e-12
2.240268016801679973e+00 2.254111958793579670e-12
2.241068076807680942e+00 2.237334879304342669e-12
2.241868136813681467e+00 2.220698794228710109e-12
2.242668196819681992e+00 2.204202375776080395e-12
2.243468256825682516e+00 2.187844310067696978e-12
2.244268316831683041e+00 2.171623296975589257e-12
2.245068376837683566e+00 2.155538049963514395e-12
2.245868436843684535e+00 2.139587295929951329e-12
2.246668496849685059e+00 2.123769775053109012e-12
2.247468556855685584e+00 2.108084240637829342e-12
2.248268616861686109e+00 2.092529458964480078e-12
2.249068676867686634e+00 2.077104209139765880e-12
2.249868736873687158e+00 2.061807282949392407e-12
2.250668796879688127e+00 2.046637484712577046e-12
2.251468856885688652e+00 2.031593631138464414e-12
2.252268916891689177e+00 2.016674551184244282e-12
2.253068976897689701e+00 2.001879085915143582e-12
2.253869036903690226e+00 1.987206088366119629e-12
2.254669096909690751e+00 1.972654423405311102e-12
2.255469156915691720e+00 1.958222967599201136e-12
2.256269216921692244e+00 1.943910609079465081e-12
2.257069276927692769e+00 1.929716247411450796e-12
2.257869336933693294e+00 1.915638793464359363e-12
2.258669396939693819e+00 1.901677169282975140e-12
2.259469456945694343e+00 1.887830307961064718e-12
2.260269516951695312e+00 1.874097153516292512e-12
2.261069576957695837e+00 1.860476660766730527e-12
2.261869636963696362e+00 1.846967795208855284e-12
2.262669696969696886e+00 1.833569532897102153e-12
2.263469756975697411e+00 1.820280860324893125e-12
2.264269816981697936e+00 1.807100774307120003e-12
2.265069876987698905e+00 1.794028281864110113e-12
2.265869936993699429e+00 1.781062400107009280e-12
2.266669996999699954e+00 1.768202156124555426e-12
2.267470057005700479e+00 1.755446586871274482e-12
2.268270117011701004e+00 1.742794739057058246e-12
2.269070177017701972e+00 1.730245669038048631e-12
2.269870237023702497e+00 1.717798442708934151e-12
2.270670297029703022e+00 1.705452135396501503e-12
2.271470357035703547e+00 1.693205831754508713e-12
2.272270417041704071e+00 1.681058625659870128e-12
2.273070477047704596e+00 1.669009620110074512e-12
2.273870537053705565e+00 1.657057927121871169e-12
2.274670597059706090e+00 1.645202667631199673e-12
2.275470657065706614e+00 1.633442971394309669e-12
2.276270717071707139e+00 1.621777976890097223e-12
2.277070777077707664e+00 1.610206831223651642e-12
2.277870837083708189e+00 1.598728690030924121e-12
2.278670897089709158e+00 1.587342717384591314e-12
2.279470957095709682e+00 1.576048085701052855e-12
2.280271017101710207e+00 1.564843975648522623e-12
2.281071077107710732e+00 1.553729576056256572e-12
2.281871137113711256e+00 1.542704083824891485e-12
2.282671197119711781e+00 1.531766703837820934e-12
2.283471257125712750e+00 1.520916648873661553e-12
2.284271317131713275e+00 1.510153139519803375e-12
2.285071377137713799e+00 1.499475404086921044e-12
2.285871437143714324e+00 1.488882678524576142e-12
2.286671497149714849e+00 1.478374206337823009e-12
2.287471557155715374e+00 1.467949238504774416e-12
2.288271617161716343e+00 1.457607033395194760e-12
2.289071677167716867e+00 1.447346856690062600e-12
2.289871737173717392e+00 1.437167981302048634e-12
2.290671797179717917e+00 1.427069687296991095e-12
2.291471857185718441e+00 1.417051261816296881e-12
2.292271917191718966e+00 1.407111999000234486e-12
2.293071977197719935e+00 1.397251199912173063e-12
2.293872037203720460e+00 1.387468172463721768e-12
2.294672097209720985e+00 1.377762231340714060e-12
2.295472157215721509e+00 1.368132697930115107e-12
2.296272217221722034e+00 1.358578900247768083e-12
2.297072277227722559e+00 1.349100172867009249e-12
2.297872337233723528e+00 1.339695856848114053e-12
2.298672397239724052e+00 1.330365299668586763e-12
2.299472457245724577e+00 1.321107855154247198e-12
2.300272517251725102e+00 1.311922883411156142e-12
2.301072577257725627e+00 1.302809750758328566e-12
2.301872637263726151e+00 1.293767829661244143e-12
2.302672697269727120e+00 1.284796498666106575e-12
2.303472757275727645e+00 1.275895142334938602e-12
2.304272817281728170e+00 1.267063151181355739e-12
2.305072877287728694e+00 1.258299921607152269e-12
2.305872937293729219e+00 1.249604855839598280e-12
2.306672997299729744e+00 1.240977361869483114e-12
2.307473057305730713e+00 1.232416853389864418e-12
2.308273117311731237e+00 1.223922749735556529e-12
2.309073177317731762e+00 1.215494475823278225e-12
2.309873237323732287e+00 1.207131462092553532e-12
2.310673297329732812e+00 1.198833144447241614e-12
2.311473357335733336e+00 1.190598964197795076e-12
2.312273417341734305e+00 1.182428368004131594e-12
2.313073477347734830e+00 1.174320807819245077e-12
2.313873537353735355e+00 1.166275740833368755e-12
2.314673597359735879e+00 1.158292629418863462e-12
2.315473657365736404e+00 1.150370941075711563e-12
2.316273717371737373e+00 1.142510148377631067e-12
2.317073777377737898e+00 1.134709728918835766e-12
2.317873837383738422e+00 1.126969165261366290e-12
2.318673897389738947e+00 1.119287944883068402e-12
2.319473957395739472e+00 1.111665560126139984e-12
2.320274017401739997e+00 1.104101508146292341e-12
2.321074077407740965e+00 1.096595290862450919e-12
2.321874137413741490e+00 1.089146414907099629e-12
2.322674197419742015e+00 1.081754391577110250e-12
2.323474257425742540e+00 1.074418736785201303e-12
2.324274317431743064e+00 1.067138971011914122e-12
2.325074377437743589e+00 1.059914619258149727e-12
2.325874437443744558e+00 1.052745210998228350e-12
2.326674497449745083e+00 1.045630280133526922e-12
2.327474557455745607e+00 1.038569364946575606e-12
2.328274617461746132e+00 1.031562008055728255e-12
2.329074677467746657e+00 1.024607756370330677e-12
2.329874737473747182e+00 1.017706161046390338e-12
2.330674797479748150e+00 1.010856777442752552e-12
2.331474857485748675e+00 1.004059165077781743e-12
2.332274917491749200e+00 9.973128875864993118e-13
2.333074977497749725e+00 9.906175126782471747e-13
2.333875037503750249e+00 9.839726120947957928e-13
2.334675097509750774e+00 9.773777615689386921e-13
2.335475157515751743e+00 9.708325407835486389e-13
2.336275217521752268e+00 9.643365333311007198e-13
2.337075277527752792e+00 9.578893266736296108e-13
2.337875337533753317e+00 9.514905121031523370e-13
2.338675397539753842e+00 9.451396847025375410e-13
2.339475457545754367e+00 9.388364433067962169e-13
2.340275517551755335e+00 9.325803904648185483e-13
2.341075577557755860e+00 9.263711324015366560e-13
2.341875637563756385e+00 9.202082789804956849e-13
2.342675697569756910e+00 9.140914436668538294e-13
2.343475757575757434e+00 9.080202434908014016e-13
2.344275817581757959e+00 9.019942990113646118e-13
2.345075877587758928e+00 8.960132342806315209e-13
2.345875937593759453e+00 8.900766768083693699e-13
2.346675997599759977e+00 8.841842575270193507e-13
2.347476057605760502e+00 8.783356107571057744e-13
2.348276117611761027e+00 8.725303741730038000e-13
2.349076177617761552e+00 8.667681887691001535e-13
2.349876237623762520e+00 8.610486988263167491e-13
2.350676297629763045e+00 8.553715518790230610e-13
2.351476357635763570e+00 8.497363986822811036e-13
2.352276417641764095e+00 8.441428931794801728e-13
2.353076477647764619e+00 8.385906924703113651e-13
2.353876537653765144e+00 8.330794567791050990e-13
2.354676597659766113e+00 8.276088494235002355e-13
2.355476657665766638e+00 8.221785367834810480e-13
2.356276717671767162e+00 8.167881882707227691e-13
2.357076777677767687e+00 8.114374762982980187e-13
2.357876837683768212e+00 8.061260762507009992e-13
2.358676897689768737e+00 8.008536664542084380e-13
2.359476957695769705e+00 7.956199281475451706e-13
2.360277017701770230e+00 7.904245454529080798e-13
2.361077077707770755e+00 7.852672053472503478e-13
2.361877137713771280e+00 7.801475976339297191e-13
2.362677197719771804e+00 7.750654149146307068e-13
2.363477257725772773e+00 7.700203525616091088e-13
2.364277317731773298e+00 7.650121086902421726e-13
2.365077377737773823e+00 7.600403841318450289e-13
2.365877437743774347e+00 7.551048824068235716e-13
2.366677497749774872e+00 7.502053096980840140e-13
2.367477557755775397e+00 7.453413748247535465e-13
2.368277617761776366e+00 7.405127892161608012e-13
2.369077677767776891e+00 7.357192668861313552e-13
2.369877737773777415e+00 7.309605244075154755e-13
2.370677797779777940e+00 7.262362808870308019e-13
2.371477857785778465e+00 7.215462579403498925e-13
2.372277917791778989e+00 7.168901796674705975e-13
2.373077977797779958e+00 7.122677726283321039e-13
2.373878037803780483e+00 7.076787658187307724e-13
2.374678097809781008e+00 7.031228906464341858e-13
2.375478157815781532e+00 6.985998809076092287e-13
2.376278217821782057e+00 6.941094727634670582e-13
2.377078277827782582e+00 6.896514047171737391e-13
2.377878337833783551e+00 6.852254175909951378e-13
2.378678397839784076e+00 6.808312545037032399e-13
2.379478457845784600e+00 6.764686608481992581e-13
2.380278517851785125e+00 6.721373842693927105e-13
2.381078577857785650e+00 6.678371746423164753e-13
2.381878637863786174e+00 6.635677840504592431e-13
2.382678697869787143e+00 6.593289667643432351e-13
2.383478757875787668e+00 6.551204792203255796e-13
2.384278817881788193e+00 6.509420799996127440e-13
2.385078877887788718e+00 6.467935298075158911e-13
2.385878937893789242e+00 6.426745914529071738e-13
2.386678997899789767e+00 6.385850298279081703e-13
2.387479057905790736e+00 6.345246118877820841e-13
2.388279117911791261e+00 6.304931066310518242e-13
2.389079177917791785e+00 6.264902850798020600e-13
2.389879237923792310e+00 6.225159202602144251e-13
2.390679297929792835e+00 6.185697871832962898e-13
2.391479357935793360e+00 6.146516628258119855e-13
2.392279417941794328e+00 6.107613261114133532e-13
2.393079477947794853e+00 6.068985578919794093e-13
2.393879537953795378e+00 6.030631409291263541e-13
2.394679597959795903e+00 5.992548598759395231e-13
2.395479657965796427e+00 5.954735012588776996e-13
2.396279717971796952e+00 5.917188534598764488e-13
2.397079777977797921e+00 5.879907066986284588e-13
2.397879837983798446e+00 5.842888530150653254e-13
2.398679897989798970e+00 5.806130862519970588e-13
2.399479957995799495e+00 5.769632020379552550e-13
2.400280018001800020e+00 5.733389977702046918e-13
2.401080078007800545e+00 5.697402725979318328e-13
2.401880138013801513e+00 5.661668274056033704e-13
2.402680198019802038e+00 5.626184647965155103e-13
2.403480258025802563e+00 5.590949890764860327e-13
2.404280318031803088e+00 5.555962062377383061e-13
2.405080378037803612e+00 5.521219239429405987e-13
2.405880438043804137e+00 5.486719515094139165e-13
2.406680498049805106e+00 5.452460998935021061e-13
2.407480558055805631e+00 5.418441816751074552e-13
2.408280618061806155e+00 5.384660110423731086e-13
2.409080678067806680e+00 5.351114037765378477e-13
2.409880738073807205e+00 5.317801772369374845e-13
2.410680798079808174e+00 5.284721503461643811e-13
2.411480858085808698e+00 5.251871435753830752e-13
2.412280918091809223e+00 5.219249789297807065e-13
2.413080978097809748e+00 5.186854799341882908e-13
2.413881038103810273e+00 5.154684716188341703e-13
2.414681098109810797e+00 5.122737805052482172e-13
2.415481158115811766e+00 5.091012345923041711e-13
2.416281218121812291e+00 5.059506633424277754e-13
2.417081278127812816e+00 5.028218976679039692e-13
2.417881338133813340e+00 4.997147699173651266e-13
2.418681398139813865e+00 4.966291138623910741e-13
2.419481458145814390e+00 4.935647646842574390e-13
2.420281518151815359e+00 4.905215589608127399e-13
2.421081578157815883e+00 4.874993346534966391e-13
2.421881638163816408e+00 4.844979310944772441e-13
2.422681698169816933e+00 4.815171889739277528e-13
2.423481758175817458e+00 4.785569503274360819e-13
2.424281818181817982e+00 4.756170585235287984e-13
2.425081878187818951e+00 4.726973582513334864e-13
2.425881938193819476e+00 4.697976955083624850e-13
2.426681998199820001e+00 4.669179175884129484e-13
2.427482058205820525e+00 4.640578730695983746e-13
2.428282118211821050e+00 4.612174118024947396e-13
2.429082178217821575e+00 4.583963848984135561e-13
2.429882238223822544e+00 4.555946447177782292e-13
2.430682298229823068e+00 4.528120448586392007e-13
2.431482358235823593e+00 4.500484401452786579e-13
2.432282418241824118e+00 4.473036866169527686e-13
2.433082478247824643e+00 4.445776415167321650e-13
2.433882538253825167e+00 4.418701632804588497e-13
2.434682598259826136e+00 4.391811115258160930e-13
2.435482658265826661e+00 4.365103470415065735e-13
2.436282718271827186e+00 4.338577317765311400e-13
2.437082778277827710e+00 4.312231288295855115e-13
2.437882838283828235e+00 4.286064024385587080e-13
2.438682898289828760e+00 4.260074179701321026e-13
2.439482958295829729e+00 4.234260419094867181e-13
2.440283018301830253e+00 4.208621418501164952e-13
2.441083078307830778e+00 4.183155864837299648e-13
2.441883138313831303e+00 4.157862455902642022e-13
2.442683198319831828e+00 4.132739900279942033e-13
2.443483258325832352e+00 4.107786917237394981e-13
2.444283318331833321e+00 4.083002236631672957e-13
2.445083378337833846e+00 4.058384598811974618e-13
2.445883438343834371e+00 4.033932754524887301e-13
2.446683498349834895e+00 4.009645464820358335e-13
2.447483558355835420e+00 3.985521500958473142e-13
2.448283618361835945e+00 3.961559644317198646e-13
2.449083678367836914e+00 3.937758686301026870e-13
2.449883738373837438e+00 3.914117428250570719e-13
2.450683798379837963e+00 3.890634681352920099e-13
2.451483858385838488e+00 3.867309266553014845e-13
2.452283918391839013e+00 3.844140014465814843e-13
2.453083978397839537e+00 3.821125765289351146e-13
2.453884038403840506e+00 3.798265368718631844e-13
2.454684098409841031e+00 3.775557683860418328e-13
2.455484158415841556e+00 3.753001579148732100e-13
2.456284218421842080e+00 3.730595932261336494e-13
2.457084278427842605e+00 3.708339630036915113e-13
2.457884338433843130e+00 3.686231568393129255e-13
2.458684398439844099e+00 3.664270652245418495e-13
2.459484458445844623e+00 3.642455795426695916e-13
2.460284518451845148e+00 3.620785920607651696e-13
2.461084578457845673e+00 3.599259959218011409e-13
2.461884638463846198e+00 3.577876851368447637e-13
2.462684698469847167e+00 3.556635545773280680e-13
2.463484758475847691e+00 3.535534999673996670e-13
2.464284818481848216e+00 3.514574178763359398e-13
2.465084878487848741e+00 3.493752057110375382e-13
2.465884938493849265e+00 3.473067617085987461e-13
2.466684998499849790e+00 3.452519849289406041e-13
2.467485058505850759e+00 3.432107752475215317e-13
2.468285118511851284e+00 3.411830333481199950e-13
2.469085178517851809e+00 3.391686607156792223e-13
2.469885238523852333e+00 3.371675596292264901e-13
2.470685298529852858e+00 3.351796331548618783e-13
2.471485358535853383e+00 3.332047851388086207e-13
2.472285418541854352e+00 3.312429202005348939e-13
2.473085478547854876e+00 3.292939437259464401e-13
2.473885538553855401e+00 3.273577618606283135e-13
2.474685598559855926e+00 3.254342815031694259e-13
2.475485658565856451e+00 3.235234102985426281e-13
2.476285718571856975e+00 3.216250566315460315e-13
2.477085778577857944e+00 3.197391296203132455e-13
2.477885838583858469e+00 3.178655391098851578e-13
2.478685898589858994e+00 3.160041956658330107e-13
2.479485958595859518e+00 3.141550105679567019e-13
2.480286018601860043e+00 3.123178958040344315e-13
2.481086078607860568e+00 3.104927640636347510e-13
2.481886138613861537e+00 3.086795287319839961e-13
2.482686198619862061e+00 3.068781038839010702e-13
2.483486258625862586e+00 3.050884042777777663e-13
2.484286318631863111e+00 3.033103453496246217e-13
2.485086378637863636e+00 3.015438432071709453e-13
2.485886438643864160e+00 2.997888146240236626e-13
2.486686498649865129e+00 2.980451770338716991e-13
2.487486558655865654e+00 2.963128485247619052e-13
2.488286618661866179e+00 2.945917478334111290e-13
2.489086678667866703e+00 2.928817943395849829e-13
2.489886738673867228e+00 2.911829080605246739e-13
2.490686798679867753e+00 2.894950096454258352e-13
2.491486858685868722e+00 2.878180203699714302e-13
2.492286918691869246e+00 2.861518621309167083e-13
2.493086978697869771e+00 2.844964574407225775e-13
2.493887038703870296e+00 2.828517294222390106e-13
2.494687098709870821e+00 2.812176018034435317e-13
2.495487158715871345e+00 2.795939989122238296e-13
2.496287218721872314e+00 2.779808456712118670e-13
2.497087278727872839e+00 2.763780675926679221e-13
2.497887338733873364e+00 2.747855907734052215e-13
2.498687398739873888e+00 2.732033418897735928e-13
2.499487458745874413e+00 2.716312481926799221e-13
2.500287518751874938e+00 2.700692375026606129e-13
2.501087578757875907e+00 2.685172382049984747e-13
2.501887638763876431e+00 2.669751792448871689e-13
2.502687698769876956e+00 2.654429901226360964e-13
2.503487758775877481e+00 2.639206008889239032e-13
2.504287818781878006e+00 2.624079421400959100e-13
2.505087878787878530e+00 2.609049450135044061e-13
2.505887938793879499e+00 2.594115411828907455e-13
2.506687998799880024e+00 2.579276628538169207e-13
2.507488058805880549e+00 2.564532427591281871e-13
2.508288118811881073e+00 2.549882141544675863e-13
2.509088178817881598e+00 2.535325108138303053e-13
2.509888238823882567e+00 2.520860670251536281e-13
2.510688298829883092e+00 2.506488175859578802e-13
2.511488358835883616e+00 2.492206977990131707e-13
2.512288418841884141e+00 2.478016434680625807e-13
2.513088478847884666e+00 2.463915908935711486e-13
2.513888538853885191e+00 2.449904768685230726e-13
2.514688598859886159e+00 2.435982386742526370e-13
2.515488658865886684e+00 2.422148140763172959e-13
2.516288718871887209e+00 2.408401413204040788e-13
2.517088778877887734e+00 2.394741591282772429e-13
2.517888838883888258e+00 2.381168066937633380e-13
2.518688898889888783e+00 2.367680236787708030e-13
2.519488958895889752e+00 2.354277502093461159e-13
2.520289018901890277e+00 2.340959268717725048e-13
2.521089078907890801e+00 2.327724947086917301e-13
2.521889138913891326e+00 2.314573952152745380e-13
2.522689198919891851e+00 2.301505703354173659e-13
2.523489258925892376e+00 2.288519624579794382e-13
2.524289318931893344e+00 2.275615144130482861e-13
2.525089378937893869e+00 2.262791694682471468e-13
2.525889438943894394e+00 2.250048713250681606e-13
2.526689498949894919e+00 2.237385641152429300e-13
2.527489558955895443e+00 2.224801923971464241e-13
2.528289618961895968e+00 2.212297011522337509e-13
2.529089678967896937e+00 2.199870357815059090e-13
2.529889738973897462e+00 2.187521421020139852e-13
2.530689798979897986e+00 2.175249663433863741e-13
2.531489858985898511e+00 2.163054551443976498e-13
2.532289918991899036e+00 2.150935555495579859e-13
2.533089978997899561e+00 2.138892150057432170e-13
2.533890039003900529e+00 2.126923813588480999e-13
2.534690099009901054e+00 2.115030028504755208e-13
2.535490159015901579e+00 2.103210281146493818e-13
2.536290219021902104e+00 2.091464061745633828e-13
2.537090279027902628e+00 2.079790864393541135e-13
2.537890339033903153e+00 2.068190187009079214e-13
2.538690399039904122e+00 2.056661531306912559e-13
2.539490459045904647e+00 2.045204402766166058e-13
2.540290519051905171e+00 2.033818310599271680e-13
2.541090579057905696e+00 2.022502767721187497e-13
2.541890639063906221e+00 2.011257290718838608e-13
2.542690699069906746e+00 2.000081399820842036e-13
2.543490759075907715e+00 1.988974618867519672e-13
2.544290819081908239e+00 1.977936475281175256e-13
2.545090879087908764e+00 1.966966500036603346e-13
2.545890939093909289e+00 1.956064227631916864e-13
2.546690999099909813e+00 1.945229196059591992e-13
2.547491059105910338e+00 1.934460946777796544e-13
2.548291119111911307e+00 1.923759024681958411e-13
2.549091179117911832e+00 1.913122978076622287e-13
2.549891239123912356e+00 1.902552358647486124e-13
2.550691299129912881e+00 1.892046721433760209e-13
2.551491359135913406e+00 1.881605624800742566e-13
2.552291419141913931e+00 1.871228630412626105e-13
2.553091479147914900e+00 1.860915303205569306e-13
2.553891539153915424e+00 1.850665211361000663e-13
2.554691599159915949e+00 1.840477926279147538e-13
2.555491659165916474e+00 1.830353022552806353e-13
2.556291719171916998e+00 1.820290077941360155e-13
2.557091779177917967e+00 1.810288673344998140e-13
2.557891839183918492e+00 1.800348392779203263e-13
2.558691899189919017e+00 1.790468823349412505e-13
2.559491959195919542e+00 1.780649555225943219e-13
2.560292019201920066e+00 1.770890181619133280e-13
2.561092079207920591e+00 1.761190298754680913e-13
2.561892139213921560e+00 1.751549505849219039e-13
2.562692199219922085e+00 1.741967405086126904e-13
2.563492259225922609e+00 1.732443601591484589e-13
2.564292319231923134e+00 1.722977703410314790e-13
2.565092379237923659e+00 1.713569321482993484e-13
2.565892439243924184e+00 1.704218069621877424e-13
2.566692499249925152e+00 1.694923564488134356e-13
2.567492559255925677e+00 1.685685425568784257e-13
2.568292619261926202e+00 1.676503275153934200e-13
2.569092679267926727e+00 1.667376738314200778e-13
2.569892739273927251e+00 1.658305442878361988e-13
2.570692799279927776e+00 1.649289019411172696e-13
2.571492859285928745e+00 1.640327101191395174e-13
2.572292919291929270e+00 1.631419324190025031e-13
2.573092979297929794e+00 1.622565327048662026e-13
2.573893039303930319e+00 1.613764751058135859e-13
2.574693099309930844e+00 1.605017240137273312e-13
2.575493159315931369e+00 1.596322440811860023e-13
2.576293219321932337e+00 1.587680002193789316e-13
2.577093279327932862e+00 1.579089575960408437e-13
2.577893339333933387e+00 1.570550816333995793e-13
2.578693399339933912e+00 1.562063380061472215e-13
2.579493459345934436e+00 1.553626926394253067e-13
2.580293519351934961e+00 1.545241117068286912e-13
2.581093579357935930e+00 1.536905616284264569e-13
2.581893639363936455e+00 1.528620090688011942e-13
2.582693699369936979e+00 1.520384209351032802e-13
2.583493759375937504e+00 1.512197643751211096e-13
2.584293819381938029e+00 1.504060067753734153e-13
2.585093879387938554e+00 1.495971157592111800e-13
2.585893939393939522e+00 1.487930591849405768e-13
2.586693999399940047e+00 1.479938051439608788e-13
2.587494059405940572e+00 1.471993219589173127e-13
2.588294119411941097e+00 1.464095781818709774e-13
2.589094179417941621e+00 1.456245425924838325e-13
2.589894239423942146e+00 1.448441841962208281e-13
2.590694299429943115e+00 1.440684722225644028e-13
2.591494359435943640e+00 1.432973761232490259e-13
2.592294419441944164e+00 1.425308655705050034e-13
2.593094479447944689e+00 1.417689104553222019e-13
2.593894539453945214e+00 1.410114808857259391e-13
2.594694599459945739e+00 1.402585471850697879e-13
2.595494659465946707e+00 1.395100798903398917e-13
2.596294719471947232e+00 1.387660497504784895e-13
2.597094779477947757e+00 1.380264277247151408e-13
2.597894839483948282e+00 1.372911849809192052e-13
2.598694899489948806e+00 1.365602928939612083e-13
2.599494959495949331e+00 1.358337230440905394e-13
2.600295019501950300e+00 1.351114472153266549e-13
2.601095079507950825e+00 1.343934373938650747e-13
2.601895139513951349e+00 1.336796657664929200e-13
2.602695199519951874e+00 1.329701047190232076e-13
2.603495259525952399e+00 1.322647268347385096e-13
2.604295319531953368e+00 1.315635048928493546e-13
2.605095379537953892e+00 1.308664118669671447e-13
2.605895439543954417e+00 1.301734209235863116e-13
2.606695499549954942e+00 1.294845054205829058e-13
2.607495559555955467e+00 1.287996389057236619e-13
2.608295619561955991e+00 1.281187951151893275e-13
2.609095679567956960e+00 1.274419479721083400e-13
2.609895739573957485e+00 1.267690715851065859e-13
2.610695799579958010e+00 1.261001402468638980e-13
2.611495859585958534e+00 1.254351284326884519e-13
2.612295919591959059e+00 1.247740107990986840e-13
2.613095979597959584e+00 1.241167621824203559e-13
2.613896039603960553e+00 1.234633575973933383e-13
2.614696099609961077e+00 1.228137722357917728e-13
2.615496159615961602e+00 1.221679814650536250e-13
2.616296219621962127e+00 1.215259608269241467e-13
2.617096279627962652e+00 1.208876860361088298e-13
2.617896339633963176e+00 1.202531329789395875e-13
2.618696399639964145e+00 1.196222777120493164e-13
2.619496459645964670e+00 1.189950964610619838e-13
2.620296519651965195e+00 1.183715656192876621e-13
2.621096579657965719e+00 1.177516617464340227e-13
2.621896639663966244e+00 1.171353615673256042e-13
2.622696699669966769e+00 1.165226419706344155e-13
2.623496759675967738e+00 1.159134800076213933e-13
2.624296819681968262e+00 1.153078528908893963e-13
2.625096879687968787e+00 1.147057379931423581e-13
2.625896939693969312e+00 1.141071128459613540e-13
2.626696999699969837e+00 1.135119551385847570e-13
2.627497059705970361e+00 1.129202427167025303e-13
2.628297119711971330e+00 1.123319535812583700e-13
2.629097179717971855e+00 1.117470658872635615e-13
2.629897239723972380e+00 1.111655579426184843e-13
2.630697299729972904e+00 1.105874082069455148e-13
2.631497359735973429e+00 1.100125952904319118e-13
2.632297419741973954e+00 1.094410979526804403e-13
2.633097479747974923e+00 1.088728951015711146e-13
2.633897539753975447e+00 1.083079657921327484e-13
2.634697599759975972e+00 1.077462892254215609e-13
2.635497659765976497e+00 1.071878447474111166e-13
2.636297719771977022e+00 1.066326118478908990e-13
2.637097779777977546e+00 1.060805701593737446e-13
2.637897839783978515e+00 1.055316994560120741e-13
2.638697899789979040e+00 1.049859796525246252e-13
2.639497959795979565e+00 1.044433908031287639e-13
2.640298019801980089e+00 1.039039131004853294e-13
2.641098079807980614e+00 1.033675268746496891e-13
2.641898139813981139e+00 1.028342125920321461e-13
2.642698199819982108e+00 1.023039508543666516e-13
2.643498259825982633e+00 1.017767223976897164e-13
2.644298319831983157e+00 1.012525080913242818e-13
2.645098379837983682e+00 1.007312889368745853e-13
2.645898439843984207e+00 1.002130460672290775e-13
2.646698499849984731e+00 9.969776074556973959e-14
2.647498559855985700e+00 9.918541436439229252e-14
2.648298619861986225e+00 9.867598844453173313e-14
2.649098679867986750e+00 9.816946463419694500e-14
2.649898739873987275e+00 9.766582470801365241e-14
2.650698799879987799e+00 9.716505056607436676e-14
2.651498859885988768e+00 9.666712423299656237e-14
2.652298919891989293e+00 9.617202785698896813e-14
2.653098979897989818e+00 9.567974370892353883e-14
2.653899039903990342e+00 9.519025418141753671e-14
2.654699099909990867e+00 9.470354178792129262e-14
2.655499159915991392e+00 9.421958916181413361e-14
2.656299219921992361e+00 9.373837905550718932e-14
2.657099279927992885e+00 9.325989433955519773e-14
2.657899339933993410e+00 9.278411800177123908e-14
2.658699399939993935e+00 9.231103314635453346e-14
2.659499459945994460e+00 9.184062299301998010e-14
2.660299519951994984e+00 9.137287087613843781e-14
2.661099579957995953e+00 9.090776024388172600e-14
2.661899639963996478e+00 9.044527465737648615e-14
2.662699699969997003e+00 8.998539778986213277e-14
2.663499759975997527e+00 8.952811342585815702e-14
2.664299819981998052e+00 8.907340546033737529e-14
2.665099879987998577e+00 8.862125789790538761e-14
2.665899939993999546e+00 8.817165485198652372e-14
2.666700000000000070e+00 8.772458054401798057e-14
2.667500060006000595e+00 8.728001930264799893e-14
2.668300120012001120e+00 8.683795556294235760e-14
2.669100180018001645e+00 8.639837386559599218e-14
2.669900240024002169e+00 8.596125885615256549e-14
2.670700300030003138e+00 8.552659528422829157e-14
2.671500360036003663e+00 8.509436800274410261e-14
2.672300420042004188e+00 8.466456196716133743e-14
2.673100480048004712e+00 8.423716223472649236e-14
2.673900540054005237e+00 8.381215396371982174e-14
2.674700600060005762e+00 8.338952241271106976e-14
2.675500660066006731e+00 8.296925293982035196e-14
2.676300720072007255e+00 8.255133100198638263e-14
2.677100780078007780e+00 8.213574215423834985e-14
2.677900840084008305e+00 8.172247204897561608e-14
2.678700900090008830e+00 8.131150643525201310e-14
2.679500960096009354e+00 8.090283115806649819e-14
2.680301020102010323e+00 8.049643215765849317e-14
2.681101080108010848e+00 8.009229546881103621e-14
2.681901140114011373e+00 7.969040722015566281e-14
2.682701200120011897e+00 7.929075363348698037e-14
2.683501260126012422e+00 7.889332102307995639e-14
2.684301320132012947e+00 7.849809579501344186e-14
2.685101380138013916e+00 7.810506444649922296e-14
2.685901440144014440e+00 7.771421356521677783e-14
2.686701500150014965e+00 7.732552982865165575e-14
2.687501560156015490e+00 7.693900000344110126e-14
2.688301620162016015e+00 7.655461094472351527e-14
2.689101680168016539e+00 7.617234959549399988e-14
2.689901740174017508e+00 7.579220298596379071e-14
2.690701800180018033e+00 7.541415823292641663e-14
2.691501860186018558e+00 7.503820253912707803e-14
2.692301920192019082e+00 7.466432319263815929e-14
2.693101980198019607e+00 7.429250756623937342e-14
2.693902040204020132e+00 7.392274311680263992e-14
2.694702100210021101e+00 7.355501738468208701e-14
2.695502160216021625e+00 7.318931799310893850e-14
2.696302220222022150e+00 7.282563264759022514e-14
2.697102280228022675e+00 7.246394913531332708e-14
2.697902340234023200e+00 7.210425532455483314e-14
2.698702400240023724e+00 7.174653916409391855e-14
2.699502460246024693e+00 7.139078868263016562e-14
2.700302520252025218e+00 7.103699198820674864e-14
2.701102580258025743e+00 7.068513726763698879e-14
2.701902640264026267e+00 7.033521278593594519e-14
2.702702700270026792e+00 6.998720688575695358e-14
2.703502760276027761e+00 6.964110798683166135e-14
2.704302820282028286e+00 6.929690458541545197e-14
2.705102880288028810e+00 6.895458525373569679e-14
2.705902940294029335e+00 6.861413863944614092e-14
2.706703000300029860e+00 6.827555346508402812e-14
2.707503060306030385e+00 6.793881852753231222e-14
2.708303120312031353e+00 6.760392269748570559e-14
2.709103180318031878e+00 6.727085491892166268e-14
2.709903240324032403e+00 6.693960420857364813e-14
2.710703300330032928e+00 6.661015965541026141e-14
2.711503360336033452e+00 6.628251042011822368e-14
2.712303420342033977e+00 6.595664573458809093e-14
2.713103480348034946e+00 6.563255490140528098e-14
2.713903540354035471e+00 6.531022729334527820e-14
2.714703600360035995e+00 6.498965235287065579e-14
2.715503660366036520e+00 6.467081959163453522e-14
2.716303720372037045e+00 6.435371858998603978e-14
2.717103780378037570e+00 6.403833899648109993e-14
2.717903840384038539e+00 6.372467052739527799e-14
2.718703900390039063e+00 6.341270296624241156e-14
2.719503960396039588e+00 6.310242616329494819e-14
2.720304020402040113e+00 6.279383003510910164e-14
2.721104080408040637e+00 6.248690456405408491e-14
2.721904140414041162e+00 6.218163979784361524e-14
2.722704200420042131e+00 6.187802584907211435e-14
2.723504260426042656e+00 6.157605289475451856e-14
2.724304320432043180e+00 6.127571117586847441e-14
2.725104380438043705e+00 6.097699099690146941e-14
2.725904440444044230e+00 6.067988272540041135e-14
2.726704500450044755e+00 6.038437679152549908e-14
2.727504560456045724e+00 6.009046368760655455e-14
2.728304620462046248e+00 5.979813396770398695e-14
2.729104680468046773e+00 5.950737824717182690e-14
2.729904740474047298e+00 5.921818720222474914e-14
2.730704800480047822e+00 5.893055156950871753e-14
2.731504860486048347e+00 5.864446214567434394e-14
2.732304920492049316e+00 5.835990978695354123e-14
2.733104980498049841e+00 5.807688540874037941e-14
2.733905040504050366e+00 5.779537998517327962e-14
2.734705100510050890e+00 5.751538454872221905e-14
2.735505160516051415e+00 5.723689018977819504e-14
2.736305220522051940e+00 5.695988805624578164e-14
2.737105280528052909e+00 5.668436935313913180e-14
2.737905340534053433e+00 5.641032534218120451e-14
2.738705400540053958e+00 5.613774734140511236e-14
2.739505460546054483e+00 5.586662672475957746e-14
2.740305520552055007e+00 5.559695492171676032e-14
2.741105580558055532e+00 5.532872341688344609e-14
2.741905640564056501e+00 5.506192374961448375e-14
2.742705700570057026e+00 5.479654751363076289e-14
2.743505760576057551e+00 5.453258635663755017e-14
2.744305820582058075e+00 5.427003197994807014e-14
2.745105880588058600e+00 5.400887613810873952e-14
2.745905940594059125e+00 5.374911063852772732e-14
2.746706000600060094e+00 5.349072734110566059e-14
2.747506060606060618e+00 5.323371815787029988e-14
2.748306120612061143e+00 5.297807505261252086e-14
2.749106180618061668e+00 5.272379004052595641e-14
2.749906240624062193e+00 5.247085518784951636e-14
2.750706300630063161e+00 5.221926261151175643e-14
2.751506360636063686e+00 5.196900447877914720e-14
2.752306420642064211e+00 5.172007300690542228e-14
2.753106480648064736e+00 5.147246046278495916e-14
2.753906540654065260e+00 5.122615916260802176e-14
2.754706600660065785e+00 5.098116147151910158e-14
2.755506660666066754e+00 5.073745980327680507e-14
2.756306720672067279e+00 5.049504661991818387e-14
2.757106780678067803e+00 5.025391443142330480e-14
2.757906840684068328e+00 5.001405579538392833e-14
2.758706900690068853e+00 4.977546331667425693e-14
2.759506960696069378e+00 4.953812964712394276e-14
2.760307020702070346e+00 4.930204748519346830e-14
2.761107080708070871e+00 4.906720957565292213e-14
2.761907140714071396e+00 4.883360870926163938e-14
2.762707200720071921e+00 4.860123772245125637e-14
2.763507260726072445e+00 4.837008949701106868e-14
2.764307320732072970e+00 4.814015695977539615e-14
2.765107380738073939e+00 4.791143308231341531e-14
2.765907440744074464e+00 4.768391088062188868e-14
2.766707500750074988e+00 4.745758341481867649e-14
2.767507560756075513e+00 4.723244378884031264e-14
2.768307620762076038e+00 4.700848515014058414e-14
2.769107680768076563e+00 4.678570068939195038e-14
2.769907740774077531e+00 4.656408364018895038e-14
2.770707800780078056e+00 4.634362727875413437e-14
2.771507860786078581e+00 4.612432492364528911e-14
2.772307920792079106e+00 4.590616993546612159e-14
2.773107980798079630e+00 4.568915571657825535e-14
2.773908040804080155e+00 4.547327571081529051e-14
2.774708100810081124e+00 4.525852340319918619e-14
2.775508160816081649e+00 4.504489231965976049e-14
2.776308220822082173e+00 4.483237602675381817e-14
2.777108280828082698e+00 4.462096813138903034e-14
2.777908340834083223e+00 4.441066228054781430e-14
2.778708400840083748e+00 4.420145216101474099e-14
2.779508460846084716e+00 4.399333149910492077e-14
2.780308520852085241e+00 4.378629406039514699e-14
2.781108580858085766e+00 4.358033364945611869e-14
2.781908640864086291e+00 4.337544410958766110e-14
2.782708700870086815e+00 4.317161932255502515e-14
2.783508760876087340e+00 4.296885320832800801e-14
2.784308820882088309e+00 4.276713972482091934e-14
2.785108880888088834e+00 4.256647286763558931e-14
2.785908940894089358e+00 4.236684666980532328e-14
2.786709000900089883e+00 4.216825520154125463e-14
2.787509060906090408e+00 4.197069256998042044e-14
2.788309120912090933e+00 4.177415291893579988e-14
2.789109180918091901e+00 4.157863042864781673e-14
2.789909240924092426e+00 4.138411931553845454e-14
2.790709300930092951e+00 4.119061383196597774e-14
2.791509360936093476e+00 4.099810826598266927e-14
2.792309420942094000e+00 4.080659694109331925e-14
2.793109480948094525e+00 4.061607421601642100e-14
2.793909540954095494e+00 4.042653448444625059e-14
2.794709600960096019e+00 4.023797217481744551e-14
2.795509660966096543e+00 4.005038175007049840e-14
2.796309720972097068e+00 3.986375770741976885e-14
2.797109780978097593e+00 3.967809457812250491e-14
2.797909840984098562e+00 3.949338692724992828e-14
2.798709900990099086e+00 3.930962935346043367e-14
2.799509960996099611e+00 3.912681648877288907e-14
2.800310021002100136e+00 3.894494299834349541e-14
2.801110081008100661e+00 3.876400358024297442e-14
2.801910141014101185e+00 3.858399296523583263e-14
2.802710201020102154e+00 3.840490591656119700e-14
2.803510261026102679e+00 3.822673722971544891e-14
2.804310321032103204e+00 3.804948173223579869e-14
2.805110381038103728e+00 3.787313428348601833e-14
2.805910441044104253e+00 3.769768977444366360e-14
2.806710501050104778e+00 3.752314312748855205e-14
2.807510561056105747e+00 3.734948929619298284e-14
2.808310621062106271e+00 3.717672326511359731e-14
2.809110681068106796e+00 3.700484004958428095e-14
2.809910741074107321e+00 3.683383469551102800e-14
2.810710801080107846e+00 3.666370227916814394e-14
2.811510861086108370e+00 3.649443790699571655e-14
2.812310921092109339e+00 3.632603671539879710e-14
2.813110981098109864e+00 3.615849387054834241e-14
2.813911041104110389e+00 3.599180456818249128e-14
2.814711101110110913e+00 3.582596403341040321e-14
2.815511161116111438e+00 3.566096752051708785e-14
2.816311221122111963e+00 3.549681031276950307e-14
2.817111281128112932e+00 3.533348772222423059e-14
2.817911341134113457e+00 3.517099508953657170e-14
2.818711401140113981e+00 3.500932778377081041e-14
2.819511461146114506e+00 3.484848120221192180e-14
2.820311521152115031e+00 3.468845077017874455e-14
2.821111581158115555e+00 3.452923194083834620e-14
2.821911641164116524e+00 3.437082019502187770e-14
2.822711701170117049e+00 3.421321104104162718e-14
2.823511761176117574e+00 3.405640001450916539e-14
2.824311821182118099e+00 3.390038267815541597e-14
2.825111881188118623e+00 3.374515462165130010e-14
2.825911941194119148e+00 3.359071146143008494e-14
2.826712001200120117e+00 3.343704884051098178e-14
2.827512061206120642e+00 3.328416242832408830e-14
2.828312121212121166e+00 3.313204792053579159e-14
2.829112181218121691e+00 3.298070103887668916e-14
2.829912241224122216e+00 3.283011753096978136e-14
2.830712301230122740e+00 3.268029317016017209e-14
2.831512361236123709e+00 3.253122375534610742e-14
2.832312421242124234e+00 3.238290511081118799e-14
2.833112481248124759e+00 3.223533308605747137e-14
2.833912541254125284e+00 3.208850355563995634e-14
2.834712601260125808e+00 3.194241241900260082e-14
2.835512661266126333e+00 3.179705560031475631e-14
2.836312721272127302e+00 3.165242904830948927e-14
2.837112781278127827e+00 3.150852873612277969e-14
2.837912841284128351e+00 3.136535066113329398e-14
2.838712901290128876e+00 3.122289084480443610e-14
2.839512961296129401e+00 3.108114533252649965e-14
2.840313021302129926e+00 3.094011019346050494e-14
2.841113081308130894e+00 3.079978152038281865e-14
2.841913141314131419e+00 3.066015542953130703e-14
2.842713201320131944e+00 3.052122806045192452e-14
2.843513261326132469e+00 3.038299557584694955e-14
2.844313321332132993e+00 3.024545416142395870e-14
2.845113381338133962e+00 3.010860002574605040e-14
2.845913441344134487e+00 2.997242940008337501e-14
2.846713501350135012e+00 2.983693853826482895e-14
2.847513561356135536e+00 2.970212371653159166e-14
2.848313621362136061e+00 2.956798123339169116e-14
2.849113681368136586e+00 2.943450740947515032e-14
2.849913741374137555e+00 2.930169858739026264e-14
2.850713801380138079e+00 2.916955113158133858e-14
2.851513861386138604e+00 2.903806142818674217e-14
2.852313921392139129e+00 2.890722588489834749e-14
2.853113981398139654e+00 2.877704093082216280e-14
2.853914041404140178e+00 2.864750301633920698e-14
2.854714101410141147e+00 2.851860861296819725e-14
2.855514161416141672e+00 2.839035421322893741e-14
2.856314221422142197e+00 2.826273633050595219e-14
2.857114281428142721e+00 2.813575149891440928e-14
2.857914341434143246e+00 2.800939627316555228e-14
2.858714401440143771e+00 2.788366722843440875e-14
2.859514461446144740e+00 2.775856096022721107e-14
2.860314521452145264e+00 2.763407408425083995e-14
2.861114581458145789e+00 2.751020323628219225e-14
2.861914641464146314e+00 2.738694507203910756e-14
2.862714701470146839e+00 2.726429626705204887e-14
2.863514761476147363e+00 2.714225351653652491e-14
2.864314821482148332e+00 2.702081353526646530e-14
2.865114881488148857e+00 2.689997305744887373e-14
2.865914941494149382e+00 2.677972883659838327e-14
2.866715001500149906e+00 2.666007764541380916e-14
2.867515061506150431e+00 2.654101627565478353e-14
2.868315121512150956e+00 2.642254153801957666e-14
2.869115181518151925e+00 2.630465026202358711e-14
2.869915241524152449e+00 2.618733929587911939e-14
2.870715301530152974e+00 2.607060550637521199e-14
2.871515361536153499e+00 2.595444577875896747e-14
2.872315421542154024e+00 2.583885701661751994e-14
2.873115481548154548e+00 2.572383614176058314e-14
2.873915541554155517e+00 2.560938009410413446e-14
2.874715601560156042e+00 2.549548583155503617e-14
2.875515661566156567e+00 2.538215032989544518e-14
2.876315721572157091e+00 2.526937058266955790e-14
2.877115781578157616e+00 2.515714360106989432e-14
2.877915841584158141e+00 2.504546641382489480e-14
2.878715901590159110e+00 2.493433606708722688e-14
2.879515961596159634e+00 2.482374962432300074e-14
2.880316021602160159e+00 2.471370416620131611e-14
2.881116081608160684e+00 2.460419679048499870e-14
2.881916141614161209e+00 2.449522461192180365e-14
2.882716201620161733e+00 2.438678476213682123e-14
2.883516261626162702e+00 2.427887438952482256e-14
2.884316321632163227e+00 2.417149065914425880e-14
2.885116381638163752e+00 2.406463075261125402e-14
2.885916441644164276e+00 2.395829186799465830e-14
2.886716501650164801e+00 2.385247121971197802e-14
2.887516561656165326e+00 2.374716603842554290e-14
2.888316621662166295e+00 2.364237357093981830e-14
2.889116681668166819e+00 2.353809108009930146e-14
2.889916741674167344e+00 2.343431584468702347e-14
2.890716801680167869e+00 2.333104515932363502e-14
2.891516861686168394e+00 2.322827633436762180e-14
2.892316921692169363e+00 2.312600669581568717e-14
2.893116981698169887e+00 2.302423358520440013e-14
2.893917041704170412e+00 2.292295435951171076e-14
2.894717101710170937e+00 2.282216639105985405e-14
2.895517161716171461e+00 2.272186706741865770e-14
2.896317221722171986e+00 2.262205379130940513e-14
2.897117281728172955e+00 2.252272398050946230e-14
2.897917341734173480e+00 2.242387506775789197e-14
2.898717401740174004e+00 2.232550450066064219e-14
2.899517461746174529e+00 2.222760974159774147e-14
2.900317521752175054e+00 2.213018826763019114e-14
2.901117581758175579e+00 2.203323757040792422e-14
2.901917641764176548e+00 2.193675515607797882e-14
2.902717701770177072e+00 2.184073854519397483e-14
2.903517761776177597e+00 2.174518527262538856e-14
2.904317821782178122e+00 2.165009288746809591e-14
2.905117881788178646e+00 2.155545895295510175e-14
2.905917941794179171e+00 2.146128104636822534e-14
2.906718001800180140e+00 2.136755675894995933e-14
2.907518061806180665e+00 2.127428369581651203e-14
2.908318121812181190e+00 2.118145947587066356e-14
2.909118181818181714e+00 2.108908173171596929e-14
2.909918241824182239e+00 2.099714810957099492e-14
2.910718301830182764e+00 2.090565626918453601e-14
2.911518361836183733e+00 2.081460388375102052e-14
2.912318421842184257e+00 2.072398863982685803e-14
2.913118481848184782e+00 2.063380823724704449e-14
2.913918541854185307e+00 2.054406038904253064e-14
2.914718601860185831e+00 2.045474282135796906e-14
2.915518661866186356e+00 2.036585327337029107e-14
2.916318721872187325e+00 2.027738949720741940e-14
2.917118781878187850e+00 2.018934925786809465e-14
2.917918841884188375e+00 2.010173033314162287e-14
2.918718901890188899e+00 2.001453051352846256e-14
2.919518961896189424e+00 1.992774760216157204e-14
2.920319021902189949e+00 1.984137941472773795e-14
2.921119081908190918e+00 1.975542377939000183e-14
2.921919141914191442e+00 1.966987853671022551e-14
2.922719201920191967e+00 1.958474153957221821e-14
2.923519261926192492e+00 1.950001065310558622e-14
2.924319321932193017e+00 1.941568375460982870e-14
2.925119381938193541e+00 1.933175873347923180e-14
2.925919441944194510e+00 1.924823349112784800e-14
2.926719501950195035e+00 1.916510594091562402e-14
2.927519561956195560e+00 1.908237400807418480e-14
2.928319621962196084e+00 1.900003562963384803e-14
2.929119681968196609e+00 1.891808875435069879e-14
2.929919741974197134e+00 1.883653134263442444e-14
2.930719801980198103e+00 1.875536136647618445e-14
2.931519861986198627e+00 1.867457680937779583e-14
2.932319921992199152e+00 1.859417566628030659e-14
2.933119981998199677e+00 1.851415594349385017e-14
2.933920042004200202e+00 1.843451565862777766e-14
2.934720102010200726e+00 1.835525284052109282e-14
2.935520162016201695e+00 1.827636552917329746e-14
2.936320222022202220e+00 1.819785177567635055e-14
2.937120282028202745e+00 1.811970964214587641e-14
2.937920342034203269e+00 1.804193720165408944e-14
2.938720402040203794e+00 1.796453253816233076e-14
2.939520462046204319e+00 1.788749374645427692e-14
2.940320522052205288e+00 1.781081893206990590e-14
2.941120582058205812e+00 1.773450621123941586e-14
2.941920642064206337e+00 1.765855371081770233e-14
2.942720702070206862e+00 1.758295956821968740e-14
2.943520762076207387e+00 1.750772193135540274e-14
2.944320822082208355e+00 1.743283895856599097e-14
2.945120882088208880e+00 1.735830881856012340e-14
2.945920942094209405e+00 1.728412969035051254e-14
2.946721002100209930e+00 1.721029976319096097e-14
2.947521062106210454e+00 1.713681723651418022e-14
2.948321122112210979e+00 1.706368031986954012e-14
2.949121182118211948e+00 1.699088723286131050e-14
2.949921242124212473e+00 1.691843620508775480e-14
2.950721302130212997e+00 1.684632547608001859e-14
2.951521362136213522e+00 1.677455329524169652e-14
2.952321422142214047e+00 1.670311792178892937e-14
2.953121482148214572e+00 1.663201762469066837e-14
2.953921542154215540e+00 1.656125068260941277e-14
2.954721602160216065e+00 1.649081538384249656e-14
2.955521662166216590e+00 1.642071002626327411e-14
2.956321722172217115e+00 1.635093291726338185e-14
2.957121782178217639e+00 1.628148237369474761e-14
2.957921842184218164e+00 1.621235672181243596e-14
2.958721902190219133e+00 1.614355429721756316e-14
2.959521962196219658e+00 1.607507344480083677e-14
2.960322022202220182e+00 1.600691251868618051e-14
2.961122082208220707e+00 1.593906988217495548e-14
2.961922142214221232e+00 1.587154390769046852e-14
2.962722202220221757e+00 1.580433297672287186e-14
2.963522262226222725e+00 1.573743547977426471e-14
2.964322322232223250e+00 1.567084981630454900e-14
2.965122382238223775e+00 1.560457439467706427e-14
2.965922442244224300e+00 1.553860763210510284e-14
2.966722502250224824e+00 1.547294795459841564e-14
2.967522562256225349e+00 1.540759379691030485e-14
2.968322622262226318e+00 1.534254360248487750e-14
2.969122682268226843e+00 1.527779582340495228e-14
2.969922742274227367e+00 1.521334892033962235e-14
2.970722802280227892e+00 1.514920136249309931e-14
2.971522862286228417e+00 1.508535162755312483e-14
2.972322922292228942e+00 1.502179820164007968e-14
2.973122982298229910e+00 1.495853957925631043e-14
2.973923042304230435e+00 1.489557426323592952e-14
2.974723102310230960e+00 1.483290076469458693e-14
2.975523162316231485e+00 1.477051760298009058e-14
2.976323222322232009e+00 1.470842330562284698e-14
2.977123282328232534e+00 1.464661640828692978e-14
2.977923342334233503e+00 1.458509545472133441e-14
2.978723402340234028e+00 1.452385899671170301e-14
2.979523462346234552e+00 1.446290559403204299e-14
2.980323522352235077e+00 1.440223381439714918e-14
2.981123582358235602e+00 1.434184223341498196e-14
2.981923642364236127e+00 1.428172943453965741e-14
2.982723702370237095e+00 1.422189400902447223e-14
2.983523762376237620e+00 1.416233455587550297e-14
2.984323822382238145e+00 1.410304968180522410e-14
2.985123882388238670e+00 1.404403800118654116e-14
2.985923942394239194e+00 1.398529813600730341e-14
2.986724002400239719e+00 1.392682871582475030e-14
2.987524062406240688e+00 1.386862837772053218e-14
2.988324122412241213e+00 1.381069576625603867e-14
2.989124182418241737e+00 1.375302953342765136e-14
2.989924242424242262e+00 1.369562833862274269e-14
2.990724302430242787e+00 1.363849084857572378e-14
2.991524362436243756e+00 1.358161573732426109e-14
2.992324422442244281e+00 1.352500168616614938e-14
2.993124482448244805e+00 1.346864738361603005e-14
2.993924542454245330e+00 1.341255152536266491e-14
2.994724602460245855e+00 1.335671281422637707e-14
2.995524662466246379e+00 1.330112996011686585e-14
2.996324722472247348e+00 1.324580167999103113e-14
2.997124782478247873e+00 1.319072669781154392e-14
2.997924842484248398e+00 1.313590374450507778e-14
2.998724902490248923e+00 1.308133155792133379e-14
2.999524962496249447e+00 1.302700888279201663e-14
3.000325022502249972e+00 1.297293447069015305e-14
3.001125082508250941e+00 1.291910707998975895e-14
3.001925142514251466e+00 1.286552547582569584e-14
3.002725202520251990e+00 1.281218843005359829e-14
3.003525262526252515e+00 1.275909472121048454e-14
3.004325322532253040e+00 1.270624313447520613e-14
3.005125382538253564e+00 1.265363246162931413e-14
3.005925442544254533e+00 1.260126150101824243e-14
3.006725502550255058e+00 1.254912905751266144e-14
3.007525562556255583e+00 1.249723394247002114e-14
3.008325622562256108e+00 1.244557497369638280e-14
3.009125682568256632e+00 1.239415097540862943e-14
3.009925742574257157e+00 1.234296077819666985e-14
3.010725802580258126e+00 1.229200321898604510e-14
3.011525862586258651e+00 1.224127714100084569e-14
3.012325922592259175e+00 1.219078139372655467e-14
3.013125982598259700e+00 1.214051483287346022e-14
3.013926042604260225e+00 1.209047632034011882e-14
3.014726102610260750e+00 1.204066472417708341e-14
3.015526162616261718e+00 1.199107891855092660e-14
3.016326222622262243e+00 1.194171778370842794e-14
3.017126282628262768e+00 1.189258020594089849e-14
3.017926342634263293e+00 1.184366507754892035e-14
3.018726402640263817e+00 1.179497129680723439e-14
3.019526462646264342e+00 1.174649776792971332e-14
3.020326522652265311e+00 1.169824340103477481e-14
3.021126582658265836e+00 1.165020711211101403e-14
3.021926642664266360e+00 1.160238782298263100e-14
3.022726702670266885e+00 1.155478446127569889e-14
3.023526762676267410e+00 1.150739596038420201e-14
3.024326822682267935e+00 1.146022125943645241e-14
3.025126882688268903e+00 1.141325930326164060e-14
3.025926942694269428e+00 1.136650904235681224e-14
3.026727002700269953e+00 1.131996943285367131e-14
3.027527062706270478e+00 1.127363943648594654e-14
3.028327122712271002e+00 1.122751802055676247e-14
3.029127182718271527e+00 1.118160415790629466e-14
3.029927242724272496e+00 1.113589682687959674e-14
3.030727302730273021e+00 1.109039501129472726e-14
3.031527362736273545e+00 1.104509770041085451e-14
3.032327422742274070e+00 1.100000388889673361e-14
3.033127482748274595e+00 1.095511257679943134e-14
3.033927542754275120e+00 1.091042276951304937e-14
3.034727602760276088e+00 1.086593347774778831e-14
3.035527662766276613e+00 1.082164371749924840e-14
3.036327722772277138e+00 1.077755251001772384e-14
3.037127782778277663e+00 1.073365888177786328e-14
3.037927842784278187e+00 1.068996186444842483e-14
3.038727902790279156e+00 1.064646049486234037e-14
3.039527962796279681e+00 1.060315381498684145e-14
3.040328022802280206e+00 1.056004087189376331e-14
3.041128082808280730e+00 1.051712071773018830e-14
3.041928142814281255e+00 1.047439240968904025e-14
3.042728202820281780e+00 1.043185500998012700e-14
3.043528262826282749e+00 1.038950758580112919e-14
3.044328322832283273e+00 1.034734920930893314e-14
3.045128382838283798e+00 1.030537895759097935e-14
3.045928442844284323e+00 1.026359591263703078e-14
3.046728502850284848e+00 1.022199916131080224e-14
3.047528562856285372e+00 1.018058779532209470e-14
3.048328622862286341e+00 1.013936091119879068e-14
3.049128682868286866e+00 1.009831761025935145e-14
3.049928742874287391e+00 1.005745699858512007e-14
3.050728802880287915e+00 1.001677818699308998e-14
3.051528862886288440e+00 9.976280291008753926e-15
3.052328922892288965e+00 9.935962430839011350e-15
3.053128982898289934e+00 9.895823731345408642e-15
3.053929042904290458e+00 9.855863322017489845e-15
3.054729102910290983e+00 9.816080336946208884e-15
3.055529162916291508e+00 9.776473914797616322e-15
3.056329222922292033e+00 9.737043198786790665e-15
3.057129282928292557e+00 9.697787336651618199e-15
3.057929342934293526e+00 9.658705480627096638e-15
3.058729402940294051e+00 9.619796787419667168e-15
3.059529462946294576e+00 9.581060418181489690e-15
3.060329522952295100e+00 9.542495538485268697e-15
3.061129582958295625e+00 9.504101318298870875e-15
3.061929642964296150e+00 9.465876931960375022e-15
3.062729702970297119e+00 9.427821558153044639e-15
3.063529762976297643e+00 9.389934379880713894e-15
3.064329822982298168e+00 9.352214584443044213e-15
3.065129882988298693e+00 9.314661363411107455e-15
3.065929942994299218e+00 9.277273912603071641e-15
3.066730003000299742e+00 9.240051432060115454e-15
3.067530063006300711e+00 9.202993126022287519e-15
3.068330123012301236e+00 9.166098202904775885e-15
3.069130183018301761e+00 9.129365875274082851e-15
3.069930243024302285e+00 9.092795359824529533e-15
3.070730303030302810e+00 9.056385877354774629e-15
3.071530363036303335e+00 9.020136652744543023e-15
3.072330423042304304e+00 8.984046914931513739e-15
3.073130483048304828e+00 8.948115896888315175e-15
3.073930543054305353e+00 8.912342835599618167e-15
3.074730603060305878e+00 8.876726972039457810e-15
3.075530663066306403e+00 8.841267551148649950e-15
3.076330723072306927e+00 8.805963821812319694e-15
3.077130783078307896e+00 8.770815036837593998e-15
3.077930843084308421e+00 8.735820452931530917e-15
3.078730903090308946e+00 8.700979330678939997e-15
3.079530963096309470e+00 8.666290934520549753e-15
3.080331023102309995e+00 8.631754532731233535e-15
3.081131083108310520e+00 8.597369397398390004e-15
3.081931143114311489e+00 8.563134804400396189e-15
3.082731203120312014e+00 8.529050033385335056e-15
3.083531263126312538e+00 8.495114367749573212e-15
3.084331323132313063e+00 8.461327094616835571e-15
3.085131383138313588e+00 8.427687504817093862e-15
3.085931443144314557e+00 8.394194892865745438e-15
3.086731503150315081e+00 8.360848556942949846e-15
3.087531563156315606e+00 8.327647798872878636e-15
3.088331623162316131e+00 8.294591924103354859e-15
3.089131683168316655e+00 8.261680241685449968e-15
3.089931743174317180e+00 8.228912064253240068e-15
3.090731803180318149e+00 8.196286708003713634e-15
3.091531863186318674e+00 8.163803492676825945e-15
3.092331923192319199e+00 8.131461741535509354e-15
3.093131983198319723e+00 8.099260781346019605e-15
3.093932043204320248e+00 8.067199942358290041e-15
3.094732103210320773e+00 8.035278558286427809e-15
3.095532163216321742e+00 8.003495966289246347e-15
3.096332223222322266e+00 7.971851506951140245e-15
3.097132283228322791e+00 7.940344524262753413e-15
3.097932343234323316e+00 7.908974365602057471e-15
3.098732403240323841e+00 7.877740381715346506e-15
3.099532463246324365e+00 7.846641926698495318e-15
3.100332523252325334e+00 7.815678357978165597e-15
3.101132583258325859e+00 7.784849036293329222e-15
3.101932643264326384e+00 7.754153325676655876e-15
3.102732703270326908e+00 7.723590593436279320e-15
3.103532763276327433e+00 7.693160210137446903e-15
3.104332823282327958e+00 7.662861549584396280e-15
3.105132883288328927e+00 7.632693988802337820e-15
3.105932943294329451e+00 7.602656908019538005e-15
3.106733003300329976e+00 7.572749690649437527e-15
3.107533063306330501e+00 7.542971723272985536e-15
3.108333123312331026e+00 7.513322395621005446e-15
3.109133183318331550e+00 7.483801100556726399e-15
3.109933243324332519e+00 7.454407234058300527e-15
3.110733303330333044e+00 7.425140195201654697e-15
3.111533363336333569e+00 7.395999386143156077e-15
3.112333423342334093e+00 7.366984212102590100e-15
3.113133483348334618e+00 7.338094081346154200e-15
3.113933543354335143e+00 7.309328405169626672e-15
3.114733603360336112e+00 7.280686597881455075e-15
3.115533663366336636e+00 7.252168076786267462e-15
3.116333723372337161e+00 7.223772262168107505e-15
3.117133783378337686e+00 7.195498577274019881e-15
3.117933843384338211e+00 7.167346448297698758e-15
3.118733903390338735e+00 7.139315304363122095e-15
3.119533963396339704e+00 7.111404577508430469e-15
3.120334023402340229e+00 7.083613702669803560e-15
3.121134083408340754e+00 7.055942117665455728e-15
3.121934143414341278e+00 7.028389263179711290e-15
3.122734203420341803e+00 7.000954582747241492e-15
3.123534263426342328e+00 6.973637522737320427e-15
3.124334323432343297e+00 6.946437532338191391e-15
3.125134383438343821e+00 6.919354063541575228e-15
3.125934443444344346e+00 6.892386571127193675e-15
3.126734503450344871e+00 6.865534512647442574e-15
3.127534563456345396e+00 6.838797348412109279e-15
3.128334623462345920e+00 6.812174541473288051e-15
3.129134683468346889e+00 6.785665557610164513e-15
3.129934743474347414e+00 6.759269865314215829e-15
3.130734803480347939e+00 6.732986935774114272e-15
3.131534863486348463e+00 6.706816242861086756e-15
3.132334923492348988e+00 6.680757263114060584e-15
3.133134983498349957e+00 6.654809475725142887e-15
3.133935043504350482e+00 6.628972362525014862e-15
3.134735103510351006e+00 6.603245407968437243e-15
3.135535163516351531e+00 6.577628099119955353e-15
3.136335223522352056e+00 6.552119925639553668e-15
3.137135283528352581e+00 6.526720379768438964e-15
3.137935343534353549e+00 6.501428956314967043e-15
3.138735403540354074e+00 6.476245152640572603e-15
3.139535463546354599e+00 6.451168468645794576e-15
3.140335523552355124e+00 6.426198406756440287e-15
3.141135583558355648e+00 6.401334471909741742e-15
3.141935643564356173e+00 6.376576171540708328e-15
3.142735703570357142e+00 6.351923015568430616e-15
3.143535763576357667e+00 6.327374516382591623e-15
3.144335823582358191e+00 6.302930188829934696e-15
3.145135883588358716e+00 6.278589550200893105e-15
3.145935943594359241e+00 6.254352120216318250e-15
3.146736003600359766e+00 6.230217421014149488e-15
3.147536063606360734e+00 6.206184977136344287e-15
3.148336123612361259e+00 6.182254315515783922e-15
3.149136183618361784e+00 6.158424965463224138e-15
3.149936243624362309e+00 6.134696458654392542e-15
3.150736303630362833e+00 6.111068329117144371e-15
3.151536363636363358e+00 6.087540113218669532e-15
3.152336423642364327e+00 6.064111349652795886e-15
3.153136483648364852e+00 6.040781579427380885e-15
3.153936543654365376e+00 6.017550345851737921e-15
3.154736603660365901e+00 5.994417194524135240e-15
3.155536663666366426e+00 5.971381673319408467e-15
3.156336723672366951e+00 5.948443332376653581e-15
3.157136783678367919e+00 5.925601724086893080e-15
3.157936843684368444e+00 5.902856403080988260e-15
3.158736903690368969e+00 5.880206926217392941e-15
3.159536963696369494e+00 5.857652852570195916e-15
3.160337023702370018e+00 5.835193743417107383e-15
3.161137083708370543e+00 5.812829162227540838e-15
3.161937143714371512e+00 5.790558674650788837e-15
3.162737203720372037e+00 5.768381848504265815e-15
3.163537263726372561e+00 5.746298253761755636e-15
3.164337323732373086e+00 5.724307462541814546e-15
3.165137383738373611e+00 5.702409049096189909e-15
3.165937443744374136e+00 5.680602589798313093e-15
3.166737503750375105e+00 5.658887663131881494e-15
3.167537563756375629e+00 5.637263849679502101e-15
3.168337623762376154e+00 5.615730732111340567e-15
3.169137683768376679e+00 5.594287895173932014e-15
3.169937743774377203e+00 5.572934925678978417e-15
3.170737803780377728e+00 5.551671412492290349e-15
3.171537863786378697e+00 5.530496946522662469e-15
3.172337923792379222e+00 5.509411120710986448e-15
3.173137983798379747e+00 5.488413530019273974e-15
3.173938043804380271e+00 5.467503771419837522e-15
3.174738103810380796e+00 5.446681443884480593e-15
3.175538163816381321e+00 5.425946148373766050e-15
3.176338223822382290e+00 5.405297487826404365e-15
3.177138283828382814e+00 5.384735067148592947e-15
3.177938343834383339e+00 5.364258493203480119e-15
3.178738403840383864e+00 5.343867374800711921e-15
3.179538463846384388e+00 5.323561322686008894e-15
3.180338523852384913e+00 5.303339949530776775e-15
3.181138583858385882e+00 5.283202869921822126e-15
3.181938643864386407e+00 5.263149700351153144e-15
3.182738703870386932e+00 5.243180059205700020e-15
3.183538763876387456e+00 5.223293566757284567e-15
3.184338823882387981e+00 5.203489845152521229e-15
3.185138883888388950e+00 5.183768518402768565e-15
3.185938943894389475e+00 5.164129212374290582e-15
3.186739003900389999e+00 5.144571554778216894e-15
3.187539063906390524e+00 5.125095175160819232e-15
3.188339123912391049e+00 5.105699704893690905e-15
3.189139183918391574e+00 5.086384777164009899e-15
3.189939243924392542e+00 5.067150026964902933e-15
3.190739303930393067e+00 5.047995091085820574e-15
3.191539363936393592e+00 5.028919608102963614e-15
3.192339423942394117e+00 5.009923218369808070e-15
3.193139483948394641e+00 4.991005564007618335e-15
3.193939543954395166e+00 4.972166288896125213e-15
3.194739603960396135e+00 4.953405038664059586e-15
3.195539663966396660e+00 4.934721460680041073e-15
3.196339723972397184e+00 4.916115204043184273e-15
3.197139783978397709e+00 4.897585919573985842e-15
3.197939843984398234e+00 4.879133259805211575e-15
3.198739903990398759e+00 4.860756878972786639e-15
3.199539963996399727e+00 4.842456433006788358e-15
3.200340024002400252e+00 4.824231579522478445e-15
3.201140084008400777e+00 4.806081977811354948e-15
3.201940144014401302e+00 4.788007288832312281e-15
3.202740204020401826e+00 4.770007175202783099e-15
3.203540264026402351e+00 4.752081301190017445e-15
3.204340324032403320e+00 4.734229332702315348e-15
3.205140384038403845e+00 4.716450937280402207e-15
3.205940444044404369e+00 4.698745784088759996e-15
3.206740504050404894e+00 4.681113543907081539e-15
3.207540564056405419e+00 4.663553889121756332e-15
3.208340624062405944e+00 4.646066493717341375e-15
3.209140684068406912e+00 4.628651033268217398e-15
3.209940744074407437e+00 4.611307184930147251e-15
3.210740804080407962e+00 4.594034627431966842e-15
3.211540864086408487e+00 4.576833041067283946e-15
3.212340924092409011e+00 4.559702107686269321e-15
3.213140984098409536e+00 4.542641510687447824e-15
3.213941044104410505e+00 4.525650935009526596e-15
3.214741104110411030e+00 4.508730067123381818e-15
3.215541164116411554e+00 4.491878595023900306e-15
3.216341224122412079e+00 4.475096208222041208e-15
3.217141284128412604e+00 4.458382597736855888e-15
3.217941344134413129e+00 4.441737456087566179e-15
3.218741404140414097e+00 4.425160477285697078e-15
3.219541464146414622e+00 4.408651356827261502e-15
3.220341524152415147e+00 4.392209791684947404e-15
3.221141584158415672e+00 4.375835480300416130e-15
3.221941644164416196e+00 4.359528122576558167e-15
3.222741704170416721e+00 4.343287419869893259e-15
3.223541764176417690e+00 4.327113074982913725e-15
3.224341824182418215e+00 4.311004792156585542e-15
3.225141884188418739e+00 4.294962277062725589e-15
3.225941944194419264e+00 4.278985236796614746e-15
3.226742004200419789e+00 4.263073379869495044e-15
3.227542064206420314e+00 4.247226416201212745e-15
3.228342124212421282e+00 4.231444057112822773e-15
3.229142184218421807e+00 4.215726015319342234e-15
3.229942244224422332e+00 4.200072004922390350e-15
3.230742304230422857e+00 4.184481741403005084e-15
3.231542364236423381e+00 4.168954941614464513e-15
3.232342424242424350e+00 4.153491323775091623e-15
3.233142484248424875e+00 4.138090607461179806e-15
3.233942544254425400e+00 4.122752513599911254e-15
3.234742604260425924e+00 4.107476764462305336e-15
3.235542664266426449e+00 4.092263083656256105e-15
3.236342724272426974e+00 4.077111196119556408e-15
3.237142784278427943e+00 4.062020828112989035e-15
3.237942844284428467e+00 4.046991707213469157e-15
3.238742904290428992e+00 4.032023562307189911e-15
3.239542964296429517e+00 4.017116123582804277e-15
3.240343024302430042e+00 4.002269122524701612e-15
3.241143084308430566e+00 3.987482291906269995e-15
3.241943144314431535e+00 3.972755365783185383e-15
3.242743204320432060e+00 3.958088079486821468e-15
3.243543264326432585e+00 3.943480169617580650e-15
3.244343324332433109e+00 3.928931374038337807e-15
3.245143384338433634e+00 3.914441431867912479e-15
3.245943444344434159e+00 3.900010083474562338e-15
3.246743504350435128e+00 3.885637070469510587e-15
3.247543564356435652e+00 3.871322135700531729e-15
3.248343624362436177e+00 3.857065023245556274e-15
3.249143684368436702e+00 3.842865478406274656e-15
3.249943744374437227e+00 3.828723247701879985e-15
3.250743804380437751e+00 3.814638078862718508e-15
3.251543864386438720e+00 3.800609720824089949e-15
3.252343924392439245e+00 3.786637923719994211e-15
3.253143984398439770e+00 3.772722438876958537e-15
3.253944044404440294e+00 3.758863018807892287e-15
3.254744104410440819e+00 3.745059417205955908e-15
3.255544164416441344e+00 3.731311388938514315e-15
3.256344224422442313e+00 3.717618690041052409e-15
3.257144284428442838e+00 3.703981077711202610e-15
3.257944344434443362e+00 3.690398310302705337e-15
3.258744404440443887e+00 3.676870147319524897e-15
3.259544464446444412e+00 3.663396349409892003e-15
3.260344524452444936e+00 3.649976678360431500e-15
3.261144584458445905e+00 3.636610897090338198e-15
3.261944644464446430e+00 3.623298769645536941e-15
3.262744704470446955e+00 3.610040061192886839e-15
3.263544764476447479e+00 3.596834538014468345e-15
3.264344824482448004e+00 3.583681967501802476e-15
3.265144884488448529e+00 3.570582118150232548e-15
3.265944944494449498e+00 3.557534759553203360e-15
3.266745004500450023e+00 3.544539662396702084e-15
3.267545064506450547e+00 3.531596598453570583e-15
3.268345124512451072e+00 3.518705340578028351e-15
3.269145184518451597e+00 3.505865662700093289e-15
3.269945244524452121e+00 3.493077339820080588e-15
3.270745304530453090e+00 3.480340148003139864e-15
3.271545364536453615e+00 3.467653864373824249e-15
3.272345424542454140e+00 3.455018267110643302e-15
3.273145484548454665e+00 3.442433135440701520e-15
3.273945544554455189e+00 3.429898249634330529e-15
3.274745604560455714e+00 3.417413390999792677e-15
3.275545664566456683e+00 3.404978341877947544e-15
3.276345724572457208e+00 3.392592885637026130e-15
3.277145784578457732e+00 3.380256806667361268e-15
3.277945844584458257e+00 3.367969890376185084e-15
3.278745904590458782e+00 3.355731923182460776e-15
3.279545964596459751e+00 3.343542692511707684e-15
3.280346024602460275e+00 3.331401986790932469e-15
3.281146084608460800e+00 3.319309595443458519e-15
3.281946144614461325e+00 3.307265308883906431e-15
3.282746204620461850e+00 3.295268918513150822e-15
3.283546264626462374e+00 3.283320216713285816e-15
3.284346324632463343e+00 3.271418996842657196e-15
3.285146384638463868e+00 3.259565053230922558e-15
3.285946444644464393e+00 3.247758181174071226e-15
3.286746504650464917e+00 3.235998176929572370e-15
3.287546564656465442e+00 3.224284837711450932e-15
3.288346624662465967e+00 3.212617961685495692e-15
3.289146684668466936e+00 3.200997347964355707e-15
3.289946744674467460e+00 3.189422796602836337e-15
3.290746804680467985e+00 3.177894108593051689e-15
3.291546864686468510e+00 3.166411085859715124e-15
3.292346924692469035e+00 3.154973531255404509e-15
3.293146984698469559e+00 3.143581248555895712e-15
3.293947044704470528e+00 3.132234042455442453e-15
3.294747104710471053e+00 3.120931718562208405e-15
3.295547164716471578e+00 3.109674083393563215e-15
3.296347224722472102e+00 3.098460944371571009e-15
3.297147284728472627e+00 3.087292109818357022e-15
3.297947344734473152e+00 3.076167388951605953e-15
3.298747404740474121e+00 3.065086591880022083e-15
3.299547464746474645e+00 3.054049529598860762e-15
3.300347524752475170e+00 3.043056013985432695e-15
3.301147584758475695e+00 3.032105857794665024e-15
3.301947644764476220e+00 3.021198874654691592e-15
3.302747704770476744e+00 3.010334879062438871e-15
3.303547764776477713e+00 2.999513686379266327e-15
3.304347824782478238e+00 2.988735112826630835e-15
3.305147884788478763e+00 2.977998975481715605e-15
3.305947944794479287e+00 2.967305092273175065e-15
3.306748004800479812e+00 2.956653281976815450e-15
3.307548064806480337e+00 2.946043364211383867e-15
3.308348124812481306e+00 2.935475159434285174e-15
3.309148184818481830e+00 2.924948488937411663e-15
3.309948244824482355e+00 2.914463174842943169e-15
3.310748304830482880e+00 2.904019040099168077e-15
3.311548364836483405e+00 2.893615908476352848e-15
3.312348424842483929e+00 2.883253604562627711e-15
3.313148484848484898e+00 2.872931953759868815e-15
3.313948544854485423e+00 2.862650782279656496e-15
3.314748604860485948e+00 2.852409917139181090e-15
3.315548664866486472e+00 2.842209186157243012e-15
3.316348724872486997e+00 2.832048417950213793e-15
3.317148784878487522e+00 2.821927441928078359e-15
3.317948844884488491e+00 2.811846088290435117e-15
3.318748904890489015e+00 2.801804188022592666e-15
3.319548964896489540e+00 2.791801572891591183e-15
3.320349024902490065e+00 2.781838075442342915e-15
3.321149084908490590e+00 2.771913528993730476e-15
3.321949144914491114e+00 2.762027767634739853e-15
3.322749204920492083e+00 2.752180626220626538e-15
3.323549264926492608e+00 2.742371940369112824e-15
3.324349324932493133e+00 2.732601546456557497e-15
3.325149384938493657e+00 2.722869281614177577e-15
3.325949444944494182e+00 2.713174983724313858e-15
3.326749504950495151e+00 2.703518491416668041e-15
3.327549564956495676e+00 2.693899644064610072e-15
3.328349624962496200e+00 2.684318281781445648e-15
3.329149684968496725e+00 2.674774245416746440e-15
3.329949744974497250e+00 2.665267376552713438e-15
3.330749804980497775e+00 2.655797517500500865e-15
3.331549864986498743e+00 2.646364511296623306e-15
3.332349924992499268e+00 2.636968201699344303e-15
3.333149984998499793e+00 2.627608433185091775e-15
3.333950045004500318e+00 2.618285050944888418e-15
3.334750105010500842e+00 2.608997900880827075e-15
3.335550165016501367e+00 2.599746829602528754e-15
3.336350225022502336e+00 2.590531684423628643e-15
3.337150285028502861e+00 2.581352313358326030e-15
3.337950345034503385e+00 2.572208565117863218e-15
3.338750405040503910e+00 2.563100289107114496e-15
3.339550465046504435e+00 2.554027335421138025e-15
3.340350525052504960e+00 2.544989554841761647e-15
3.341150585058505929e+00 2.535986798834173826e-15
3.341950645064506453e+00 2.527018919543597017e-15
3.342750705070506978e+00 2.518085769791858097e-15
3.343550765076507503e+00 2.509187203074085798e-15
3.344350825082508027e+00 2.500323073555382107e-15
3.345150885088508552e+00 2.491493236067511813e-15
3.345950945094509521e+00 2.482697546105608616e-15
3.346751005100510046e+00 2.473935859824928967e-15
3.347551065106510571e+00 2.465208034037550683e-15
3.348351125112511095e+00 2.456513926209172146e-15
3.349151185118511620e+00 2.447853394455884283e-15
3.349951245124512145e+00 2.439226297540965422e-15
3.350751305130513114e+00 2.430632494871687593e-15
3.351551365136513638e+00 2.422071846496168181e-15
3.352351425142514163e+00 2.413544213100196733e-15
3.353151485148514688e+00 2.405049456004100816e-15
3.353951545154515212e+00 2.396587437159635142e-15
3.354751605160515737e+00 2.388158019146886867e-15
3.355551665166516706e+00 2.379761065171160773e-15
3.356351725172517231e+00 2.371396439059950045e-15
3.357151785178517756e+00 2.363064005259839988e-15
3.357951845184518280e+00 2.354763628833493398e-15
3.358751905190518805e+00 2.346495175456628830e-15
3.359551965196519330e+00 2.338258511415010303e-15
3.360352025202520299e+00 2.330053503601450024e-15
3.361152085208520823e+00 2.321880019512863965e-15
3.361952145214521348e+00 2.313737927247270642e-15
3.362752205220521873e+00 2.305627095500878245e-15
3.363552265226522398e+00 2.297547393565143371e-15
3.364352325232522922e+00 2.289498691323870382e-15
3.365152385238523891e+00 2.281480859250295380e-15
3.365952445244524416e+00 2.273493768404239211e-15
3.366752505250524941e+00 2.265537290429203268e-15
3.367552565256525465e+00 2.257611297549532754e-15
3.368352625262525990e+00 2.249715662567589398e-15
3.369152685268526515e+00 2.241850258860917083e-15
3.369952745274527484e+00 2.234014960379441388e-15
3.370752805280528008e+00 2.226209641642683328e-15
3.371552865286528533e+00 2.218434177736969552e-15
3.372352925292529058e+00 2.210688444312671725e-15
3.373152985298529583e+00 2.202972317581469173e-15
3.373953045304530551e+00 2.195285674313598530e-15
3.374753105310531076e+00 2.187628391835160952e-15
3.375553165316531601e+00 2.180000348025379647e-15
3.376353225322532126e+00 2.172401421313939443e-15
3.377153285328532650e+00 2.164831490678292429e-15
3.377953345334533175e+00 2.157290435641006990e-15
3.378753405340534144e+00 2.149778136267106190e-15
3.379553465346534669e+00 2.142294473161445602e-15
3.380353525352535193e+00 2.134839327466079295e-15
3.381153585358535718e+00 2.127412580857662908e-15
3.381953645364536243e+00 2.120014115544846070e-15
3.382753705370536768e+00 2.112643814265705839e-15
3.383553765376537736e+00 2.105301560285165159e-15
3.384353825382538261e+00 2.097987237392461399e-15
3.385153885388538786e+00 2.090700729898577040e-15
3.385953945394539311e+00 2.083441922633727935e-15
3.386754005400539835e+00 2.076210700944852370e-15
3.387554065406540360e+00 2.069006950693104458e-15
3.388354125412541329e+00 2.061830558251358573e-15
3.389154185418541854e+00 2.054681410501754025e-15
3.389954245424542378e+00 2.047559394833215276e-15
3.390754305430542903e+00 2.040464399138998578e-15
3.391554365436543428e+00 2.033396311814277670e-15
3.392354425442543953e+00 2.026355021753696331e-15
3.393154485448544921e+00 2.019340418348965910e-15
3.393954545454545446e+00 2.012352391486484934e-15
3.394754605460545971e+00 2.005390831544909418e-15
3.395554665466546496e+00 1.998455629392819416e-15
3.396354725472547020e+00 1.991546676386330740e-15
3.397154785478547545e+00 1.984663864366767826e-15
3.397954845484548514e+00 1.977807085658298724e-15
3.398754905490549039e+00 1.970976233065639912e-15
3.399554965496549563e+00 1.964171199871724419e-15
3.400355025502550088e+00 1.957391879835390858e-15
3.401155085508550613e+00 1.950638167189121370e-15
3.401955145514551138e+00 1.943909956636744063e-15
3.402755205520552106e+00 1.937207143351163067e-15
3.403555265526552631e+00 1.930529622972133946e-15
3.404355325532553156e+00 1.923877291603988226e-15
3.405155385538553681e+00 1.917250045813407235e-15
3.405955445544554205e+00 1.910647782627223937e-15
3.406755505550554730e+00 1.904070399530193614e-15
3.407555565556555699e+00 1.897517794462802013e-15
3.408355625562556224e+00 1.890989865819091250e-15
3.409155685568556748e+00 1.884486512444471506e-15
3.409955745574557273e+00 1.878007633633561915e-15
3.410755805580557798e+00 1.871553129128044076e-15
3.411555865586558323e+00 1.865122899114512798e-15
3.412355925592559291e+00 1.858716844222349729e-15
3.413155985598559816e+00 1.852334865521623011e-15
3.413956045604560341e+00 1.845976864520943945e-15
3.414756105610560866e+00 1.839642743165391108e-15
3.415556165616561390e+00 1.833332403834427754e-15
3.416356225622561915e+00 1.827045749339816462e-15
3.417156285628562884e+00 1.820782682923556269e-15
3.417956345634563409e+00 1.814543108255842274e-15
3.418756405640563933e+00 1.808326929432989759e-15
3.419556465646564458e+00 1.802134050975435600e-15
3.420356525652564983e+00 1.795964377825694340e-15
3.421156585658565508e+00 1.789817815346353681e-15
3.421956645664566476e+00 1.783694269318067632e-15
3.422756705670567001e+00 1.777593645937576069e-15
3.423556765676567526e+00 1.771515851815703394e-15
3.424356825682568051e+00 1.765460793975411631e-15
3.425156885688568575e+00 1.759428379849811110e-15
3.425956945694569544e+00 1.753418517280225396e-15
3.426757005700570069e+00 1.747431114514259168e-15
3.427557065706570594e+00 1.741466080203852299e-15
3.428357125712571118e+00 1.735523323403348328e-15
3.429157185718571643e+00 1.729602753567604353e-15
3.429957245724572168e+00 1.723704280550083165e-15
3.430757305730573137e+00 1.717827814600948941e-15
3.431557365736573662e+00 1.711973266365204352e-15
3.432357425742574186e+00 1.706140546880797094e-15
3.433157485748574711e+00 1.700329567576766067e-15
3.433957545754575236e+00 1.694540240271386962e-15
3.434757605760575760e+00 1.688772477170330269e-15
3.435557665766576729e+00 1.683026190864818697e-15
3.436357725772577254e+00 1.677301294329808056e-15
3.437157785778577779e+00 1.671597700922169924e-15
3.437957845784578303e+00 1.665915324378876082e-15
3.438757905790578828e+00 1.660254078815207010e-15
3.439557965796579353e+00 1.654613878722970442e-15
3.440358025802580322e+00 1.648994638968696651e-15
3.441158085808580847e+00 1.643396274791903149e-15
3.441958145814581371e+00 1.637818701803298257e-15
3.442758205820581896e+00 1.632261835983052710e-15
3.443558265826582421e+00 1.626725593679041284e-15
3.444358325832582945e+00 1.621209891605107107e-15
3.445158385838583914e+00 1.615714646839349434e-15
3.445958445844584439e+00 1.610239776822395256e-15
3.446758505850584964e+00 1.604785199355687273e-15
3.447558565856585489e+00 1.599350832599788630e-15
3.448358625862586013e+00 1.593936595072691801e-15
3.449158685868586538e+00 1.588542405648133774e-15
3.449958745874587507e+00 1.583168183553916768e-15
3.450758805880588032e+00 1.577813848370255368e-15
3.451558865886588556e+00 1.572479320028105525e-15
3.452358925892589081e+00 1.567164518807515044e-15
3.453158985898589606e+00 1.561869365335994192e-15
3.453959045904590131e+00 1.556593780586870336e-15
3.454759105910591099e+00 1.551337685877667023e-15
3.455559165916591624e+00 1.546101002868497671e-15
3.456359225922592149e+00 1.540883653560443072e-15
3.457159285928592674e+00 1.535685560293951388e-15
3.457959345934593198e+00 1.530506645747263587e-15
3.458759405940593723e+00 1.525346832934808697e-15
3.459559465946594692e+00 1.520206045205634766e-15
3.460359525952595217e+00 1.515084206241853621e-15
3.461159585958595741e+00 1.509981240057058022e-15
3.461959645964596266e+00 1.504897070994783572e-15
3.462759705970596791e+00 1.499831623726964730e-15
3.463559765976597316e+00 1.494784823252392579e-15
3.464359825982598284e+00 1.489756594895179905e-15
3.465159885988598809e+00 1.484746864303265515e-15
3.465959945994599334e+00 1.479755557446859982e-15
3.466760006000599859e+00 1.474782600616981722e-15
3.467560066006600383e+00 1.469827920423923046e-15
3.468360126012600908e+00 1.464891443795785449e-15
3.469160186018601877e+00 1.459973097976975843e-15
3.469960246024602402e+00 1.455072810526750907e-15
3.470760306030602926e+00 1.450190509317727525e-15
3.471560366036603451e+00 1.445326122534433648e-15
3.472360426042603976e+00 1.440479578671850870e-15
3.473160486048604945e+00 1.435650806533967266e-15
3.473960546054605469e+00 1.430839735232341667e-15
3.474760606060605994e+00 1.426046294184667926e-15
3.475560666066606519e+00 1.421270413113346102e-15
3.476360726072607044e+00 1.416512022044072364e-15
3.477160786078607568e+00 1.411771051304421019e-15
3.477960846084608537e+00 1.407047431522439548e-15
3.478760906090609062e+00 1.402341093625269480e-15
3.479560966096609587e+00 1.397651968837726837e-15
3.480361026102610111e+00 1.392979988680942533e-15
3.481161086108610636e+00 1.388325084970976740e-15
3.481961146114611161e+00 1.383687189817452972e-15
3.482761206120612130e+00 1.379066235622185670e-15
3.483561266126612654e+00 1.374462155077845248e-15
3.484361326132613179e+00 1.369874881166590996e-15
3.485161386138613704e+00 1.365304347158733176e-15
3.485961446144614229e+00 1.360750486611398859e-15
3.486761506150614753e+00 1.356213233367203680e-15
3.487561566156615722e+00 1.351692521552930496e-15
3.488361626162616247e+00 1.347188285578212974e-15
3.489161686168616772e+00 1.342700460134222338e-15
3.489961746174617296e+00 1.338228980192369491e-15
3.490761806180617821e+00 1.333773781003008919e-15
3.491561866186618346e+00 1.329334798094146143e-15
3.492361926192619315e+00 1.324911967270155029e-15
3.493161986198619839e+00 1.320505224610506146e-15
3.493962046204620364e+00 1.316114506468484671e-15
3.494762106210620889e+00 1.311739749469938855e-15
3.495562166216621414e+00 1.307380890512013122e-15
3.496362226222621938e+00 1.303037866761898703e-15
3.497162286228622907e+00 1.298710615655590195e-15
3.497962346234623432e+00 1.294399074896645672e-15
3.498762406240623957e+00 1.290103182454950933e-15
3.499562466246624481e+00 1.285822876565493019e-15
3.500362526252625006e+00 1.281558095727139452e-15
3.501162586258625531e+00 1.277308778701422996e-15
3.501962646264626500e+00 1.273074864511334105e-15
3.502762706270627024e+00 1.268856292440119689e-15
3.503562766276627549e+00 1.264653002030076547e-15
3.504362826282628074e+00 1.260464933081370839e-15
3.505162886288628599e+00 1.256292025650846710e-15
3.505962946294629123e+00 1.252134220050850295e-15
3.506763006300630092e+00 1.247991456848047212e-15
3.507563066306630617e+00 1.243863676862272015e-15
3.508363126312631142e+00 1.239750821165350422e-15
3.509163186318631666e+00 1.235652831079948366e-15
3.509963246324632191e+00 1.231569648178415721e-15
3.510763306330632716e+00 1.227501214281659025e-15
3.511563366336633685e+00 1.223447471457975144e-15
3.512363426342634209e+00 1.219408362021941937e-15
3.513163486348634734e+00 1.215383828533274016e-15
3.513963546354635259e+00 1.211373813795711436e-15
3.514763606360635784e+00 1.207378260855893400e-15
3.515563666366636308e+00 1.203397113002248725e-15
3.516363726372637277e+00 1.199430313763892028e-15
3.517163786378637802e+00 1.195477806909526423e-15
3.517963846384638327e+00 1.191539536446339508e-15
3.518763906390638851e+00 1.187615446618916512e-15
3.519563966396639376e+00 1.183705481908158965e-15
3.520364026402640345e+00 1.179809587030201985e-15
3.521164086408640870e+00 1.175927706935343204e-15
3.521964146414641395e+00 1.172059786806971295e-15
3.522764206420641919e+00 1.168205772060499238e-15
3.523564266426642444e+00 1.164365608342317303e-15
3.524364326432642969e+00 1.160539241528725718e-15
3.525164386438643938e+00 1.156726617724893576e-15
3.525964446444644462e+00 1.152927683263827592e-15
3.526764506450644987e+00 1.149142384705306550e-15
3.527564566456645512e+00 1.145370668834872549e-15
3.528364626462646036e+00 1.141612482662796804e-15
3.529164686468646561e+00 1.137867773423051761e-15
3.529964746474647530e+00 1.134136488572300173e-15
3.530764806480648055e+00 1.130418575788879045e-15
3.531564866486648580e+00 1.126713982971790880e-15
3.532364926492649104e+00 1.123022658239706360e-15
3.533164986498649629e+00 1.119344549929958747e-15
3.533965046504650154e+00 1.115679606597554256e-15
3.534765106510651123e+00 1.112027777014186769e-15
3.535565166516651647e+00 1.108389010167252940e-15
3.536365226522652172e+00 1.104763255258871446e-15
3.537165286528652697e+00 1.101150461704906572e-15
3.537965346534653222e+00 1.097550579134009946e-15
3.538765406540653746e+00 1.093963557386640571e-15
3.539565466546654715e+00 1.090389346514119381e-15
3.540365526552655240e+00 1.086827896777670968e-15
3.541165586558655765e+00 1.083279158647462949e-15
3.541965646564656289e+00 1.079743082801676292e-15
3.542765706570656814e+00 1.076219620125545667e-15
3.543565766576657339e+00 1.072708721710443974e-15
3.544365826582658308e+00 1.069210338852929793e-15
3.545165886588658832e+00 1.065724423053838221e-15
3.545965946594659357e+00 1.062250926017341140e-15
3.546766006600659882e+00 1.058789799650041413e-15
3.547566066606660407e+00 1.055340996060052475e-15
3.548366126612660931e+00 1.051904467556090158e-15
3.549166186618661900e+00 1.048480166646566885e-15
3.549966246624662425e+00 1.045068046038689995e-15
3.550766306630662950e+00 1.041668058637572903e-15
3.551566366636663474e+00 1.038280157545328098e-15
3.552366426642663999e+00 1.034904296060193489e-15
3.553166486648664524e+00 1.031540427675638220e-15
3.553966546654665493e+00 1.028188506079490794e-15
3.554766606660666017e+00 1.024848485153065990e-15
3.555566666666666542e+00 1.021520318970283120e-15
3.556366726672667067e+00 1.018203961796808931e-15
3.557166786678667592e+00 1.014899368089189856e-15
3.557966846684668116e+00 1.011606492493996300e-15
3.558766906690669085e+00 1.008325289846971257e-15
3.559566966696669610e+00 1.005055715172175389e-15
3.560367026702670135e+00 1.001797723681141361e-15
3.561167086708670659e+00 9.985512707720356785e-16
3.561967146714671184e+00 9.953163120288199318e-16
3.562767206720671709e+00 9.920928032204122361e-16
3.563567266726672678e+00 9.888807002998612943e-16
3.564367326732673202e+00 9.856799594035283483e-16
3.565167386738673727e+00 9.824905368502509862e-16
3.565967446744674252e+00 9.793123891405308131e-16
3.566767506750674777e+00 9.761454729557254601e-16
3.567567566756675745e+00 9.729897451572289579e-16
3.568367626762676270e+00 9.698451627856807065e-16
3.569167686768676795e+00 9.667116830601413127e-16
3.569967746774677320e+00 9.635892633773128014e-16
3.570767806780677844e+00 9.604778613107387103e-16
3.571567866786678369e+00 9.573774346100057627e-16
3.572367926792679338e+00 9.542879411999709812e-16
3.573167986798679863e+00 9.512093391799688825e-16
3.573968046804680387e+00 9.481415868230318852e-16
3.574768106810680912e+00 9.450846425751219600e-16
3.575568166816681437e+00 9.420384650543461068e-16
3.576368226822681962e+00 9.390030130502022042e-16
3.577168286828682930e+00 9.359782455228073061e-16
3.577968346834683455e+00 9.329641216021383628e-16
3.578768406840683980e+00 9.299606005872711682e-16
3.579568466846684505e+00 9.269676419456333077e-16
3.580368526852685029e+00 9.239852053122486272e-16
3.581168586858685554e+00 9.210132504889929426e-16
3.581968646864686523e+00 9.180517374438483691e-16
3.582768706870687048e+00 9.151006263101765832e-16
3.583568766876687572e+00 9.121598773859625019e-16
3.584368826882688097e+00 9.092294511330983921e-16
3.585168886888688622e+00 9.063093081766468765e-16
3.585968946894689147e+00 9.033994093041207045e-16
3.586769006900690115e+00 9.004997154647532521e-16
3.587569066906690640e+00 8.976101877687942672e-16
3.588369126912691165e+00 8.947307874867789893e-16
3.589169186918691690e+00 8.918614760488242889e-16
3.589969246924692214e+00 8.890022150439210588e-16
3.590769306930692739e+00 8.861529662192275923e-16
3.591569366936693708e+00 8.833136914793675953e-16
3.592369426942694233e+00 8.804843528857376655e-16
3.593169486948694757e+00 8.776649126558018529e-16
3.593969546954695282e+00 8.748553331624122538e-16
3.594769606960695807e+00 8.720555769331059383e-16
3.595569666966696332e+00 8.692656066494395466e-16
3.596369726972697300e+00 8.664853851462877935e-16
3.597169786978697825e+00 8.637148754111822066e-16
3.597969846984698350e+00 8.609540405836231408e-16
3.598769906990698875e+00 8.582028439544107253e-16
3.599569966996699399e+00 8.554612489649834041e-16
3.600370027002699924e+00 8.527292192067421777e-16
3.601170087008700893e+00 8.500067184203932853e-16
3.601970147014701418e+00 8.472937104952919705e-16
3.602770207020701942e+00 8.445901594687781621e-16
3.603570267026702467e+00 8.418960295255285234e-16
3.604370327032702992e+00 8.392112849969074173e-16
3.605170387038703517e+00 8.365358903603145176e-16
3.605970447044704486e+00 8.338698102385470155e-16
3.606770507050705010e+00 8.312130093991605434e-16
3.607570567056705535e+00 8.285654527538161956e-16
3.608370627062706060e+00 8.259271053576652163e-16
3.609170687068706584e+00 8.232979324087070646e-16
3.609970747074707109e+00 8.206778992471596071e-16
3.610770807080708078e+00 8.180669713548361155e-16
3.611570867086708603e+00 8.154651143545251231e-16
3.612370927092709127e+00 8.128722940093653510e-16
3.613170987098709652e+00 8.102884762222287206e-16
3.613971047104710177e+00 8.077136270351109583e-16
3.614771107110711146e+00 8.051477126285142132e-16
3.615571167116711671e+00 8.025906993208475230e-16
3.616371227122712195e+00 8.000425535678096290e-16
3.617171287128712720e+00 7.975032419617973300e-16
3.617971347134713245e+00 7.949727312312987501e-16
3.618771407140713769e+00 7.924509882402974528e-16
3.619571467146714738e+00 7.899379799876797105e-16
3.620371527152715263e+00 7.874336736066488739e-16
3.621171587158715788e+00 7.849380363641205130e-16
3.621971647164716313e+00 7.824510356601547330e-16
3.622771707170716837e+00 7.799726390273603873e-16
3.623571767176717362e+00 7.775028141303222655e-16
3.624371827182718331e+00 7.750415287650180269e-16
3.625171887188718856e+00 7.725887508582519953e-16
3.625971947194719380e+00 7.701444484670691344e-16
3.626772007200719905e+00 7.677085897781987032e-16
3.627572067206720430e+00 7.652811431074788808e-16
3.628372127212720955e+00 7.628620768993014083e-16
3.629172187218721923e+00 7.604513597260348327e-16
3.629972247224722448e+00 7.580489602874852223e-16
3.630772307230722973e+00 7.556548474103239461e-16
3.631572367236723498e+00 7.532689900475416840e-16
3.632372427242724022e+00 7.508913572778954350e-16
3.633172487248724547e+00 7.485219183053608507e-16
3.633972547254725516e+00 7.461606424585828920e-16
3.634772607260726041e+00 7.438074991903393054e-16
3.635572667266726565e+00 7.414624580769930547e-16
3.636372727272727090e+00 7.391254888179555013e-16
3.637172787278727615e+00 7.367965612351542190e-16
3.637972847284728140e+00 7.344756452724965681e-16
3.638772907290729108e+00 7.321627109953356372e-16
3.639572967296729633e+00 7.298577285899525527e-16
3.640373027302730158e+00 7.275606683630179831e-16
3.641173087308730683e+00 7.252715007410775055e-16
3.641973147314731207e+00 7.229901962700262243e-16
3.642773207320731732e+00 7.207167256145905883e-16
3.643573267326732701e+00 7.184510595578150396e-16
3.644373327332733226e+00 7.161931690005467884e-16
3.645173387338733750e+00 7.139430249609229552e-16
3.645973447344734275e+00 7.117005985738634316e-16
3.646773507350734800e+00 7.094658610905628539e-16
3.647573567356735325e+00 7.072387838779879019e-16
3.648373627362736293e+00 7.050193384183725258e-16
3.649173687368736818e+00 7.028074963087268809e-16
3.649973747374737343e+00 7.006032292603252578e-16
3.650773807380737868e+00 6.984065090982272445e-16
3.651573867386738392e+00 6.962173077607711782e-16
3.652373927392738917e+00 6.940355972990950117e-16
3.653173987398739886e+00 6.918613498766392318e-16
3.653974047404740411e+00 6.896945377686704865e-16
3.654774107410740935e+00 6.875351333617879548e-16
3.655574167416741460e+00 6.853831091534483541e-16
3.656374227422741985e+00 6.832384377514864114e-16
3.657174287428742510e+00 6.811010918736361230e-16
3.657974347434743478e+00 6.789710443470547759e-16
3.658774407440744003e+00 6.768482681078591963e-16
3.659574467446744528e+00 6.747327362006423745e-16
3.660374527452745053e+00 6.726244217780153347e-16
3.661174587458745577e+00 6.705232981001346065e-16
3.661974647464746102e+00 6.684293385342468557e-16
3.662774707470747071e+00 6.663425165542169477e-16
3.663574767476747596e+00 6.642628057400783957e-16
3.664374827482748120e+00 6.621901797775693133e-16
3.665174887488748645e+00 6.601246124576769457e-16
3.665974947494749170e+00 6.580660776761896953e-16
3.666775007500750139e+00 6.560145494332417521e-16
3.667575067506750663e+00 6.539700018328661051e-16
3.668375127512751188e+00 6.519324090825478499e-16
3.669175187518751713e+00 6.499017454927762142e-16
3.669975247524752238e+00 6.478779854766059513e-16
3.670775307530752762e+00 6.458611035492126197e-16
3.671575367536753731e+00 6.438510743274583151e-16
3.672375427542754256e+00 6.418478725294530640e-16
3.673175487548754781e+00 6.398514729741182872e-16
3.673975547554755305e+00 6.378618505807544063e-16
3.674775607560755830e+00 6.358789803686137733e-16
3.675575667566756355e+00 6.339028374564685725e-16
3.676375727572757324e+00 6.319333970621822717e-16
3.677175787578757848e+00 6.299706345022941883e-16
3.677975847584758373e+00 6.280145251915847283e-16
3.678775907590758898e+00 6.260650446426600513e-16
3.679575967596759423e+00 6.241221684655342695e-16
3.680376027602759947e+00 6.221858723672117465e-16
3.681176087608760916e+00 6.202561321512692963e-16
3.681976147614761441e+00 6.183329237174473565e-16
3.682776207620761966e+00 6.164162230612352444e-16
3.683576267626762490e+00 6.145060062734625274e-16
3.684376327632763015e+00 6.126022495398920690e-16
3.685176387638763540e+00 6.107049291408126810e-16
3.685976447644764509e+00 6.088140214506388750e-16
3.686776507650765033e+00 6.069295029375071631e-16
3.687576567656765558e+00 6.050513501628734428e-16
3.688376627662766083e+00 6.031795397811174819e-16
3.689176687668766608e+00 6.013140485391444453e-16
3.689976747674767132e+00 5.994548532759944086e-16
3.690776807680768101e+00 5.976019309224433917e-16
3.691576867686768626e+00 5.957552585006192826e-16
3.692376927692769151e+00 5.939148131236056313e-16
3.693176987698769675e+00 5.920805719950570807e-16
3.693977047704770200e+00 5.902525124088165717e-16
3.694777107710770725e+00 5.884306117485263358e-16
3.695577167716771694e+00 5.866148474872477633e-16
3.696377227722772218e+00 5.848051971870854121e-16
3.697177287728772743e+00 5.830016384987984938e-16
3.697977347734773268e+00 5.812041491614326731e-16
3.698777407740773793e+00 5.794127070019411182e-16
3.699577467746774317e+00 5.776272899348103841e-16
3.700377527752775286e+00 5.758478759616894505e-16
3.701177587758775811e+00 5.740744431710227041e-16
3.701977647764776336e+00 5.723069697376747369e-16
3.702777707770776860e+00 5.705454339225685548e-16
3.703577767776777385e+00 5.687898140723184615e-16
3.704377827782777910e+00 5.670400886188688586e-16
3.705177887788778879e+00 5.652962360791276227e-16
3.705977947794779404e+00 5.635582350546129914e-16
3.706778007800779928e+00 5.618260642310878278e-16
3.707578067806780453e+00 5.600997023782074928e-16
3.708378127812780978e+00 5.583791283491611101e-16
3.709178187818781502e+00 5.566643210803233834e-16
3.709978247824782471e+00 5.549552595908932976e-16
3.710778307830782996e+00 5.532519229825551061e-16
3.711578367836783521e+00 5.515542904391188072e-16
3.712378427842784046e+00 5.498623412261812300e-16
3.713178487848784570e+00 5.481760546907738080e-16
3.713978547854785539e+00 5.464954102610211991e-16
3.714778607860786064e+00 5.448203874458029634e-16
3.715578667866786589e+00 5.431509658344018298e-16
3.716378727872787113e+00 5.414871250961748391e-16
3.717178787878787638e+00 5.398288449802104861e-16
3.717978847884788163e+00 5.381761053149908891e-16
3.718778907890789132e+00 5.365288860080606663e-16
3.719578967896789656e+00 5.348871670456921623e-16
3.720379027902790181e+00 5.332509284925526480e-16
3.721179087908790706e+00 5.316201504913722095e-16
3.721979147914791231e+00 5.299948132626197242e-16
3.722779207920791755e+00 5.283748971041715386e-16
3.723579267926792724e+00 5.267603823909852748e-16
3.724379327932793249e+00 5.251512495747801442e-16
3.725179387938793774e+00 5.235474791837082885e-16
3.725979447944794298e+00 5.219490518220345025e-16
3.726779507950794823e+00 5.203559481698198016e-16
3.727579567956795348e+00 5.187681489825969047e-16
3.728379627962796317e+00 5.171856350910581410e-16
3.729179687968796841e+00 5.156083874007381303e-16
3.729979747974797366e+00 5.140363868916972532e-16
3.730779807980797891e+00 5.124696146182113325e-16
3.731579867986798416e+00 5.109080517084595401e-16
3.732379927992798940e+00 5.093516793642111210e-16
3.733179987998799909e+00 5.078004788605221744e-16
3.733980048004800434e+00 5.062544315454261246e-16
3.734780108010800959e+00 5.047135188396234031e-16
3.735580168016801483e+00 5.031777222361837517e-16
3.736380228022802008e+00 5.016470233002377785e-16
3.737180288028802533e+00 5.001214036686777818e-16
3.737980348034803502e+00 4.986008450498559126e-16
3.738780408040804026e+00 4.970853292232872669e-16
3.739580468046804551e+00 4.955748380393483436e-16
3.740380528052805076e+00 4.940693534189829967e-16
3.741180588058805601e+00 4.925688573534063168e-16
3.741980648064806125e+00 4.910733319038133437e-16
3.742780708070807094e+00 4.895827592010811732e-16
3.743580768076807619e+00 4.880971214454842771e-16
3.744380828082808144e+00 4.866164009064000601e-16
3.745180888088808668e+00 4.851405799220199405e-16
3.745980948094809193e+00 4.836696408990660497e-16
3.746781008100809718e+00 4.822035663125013262e-16
3.747581068106810687e+00 4.807423387052450326e-16
3.748381128112811211e+00 4.792859406878949780e-16
3.749181188118811736e+00 4.778343549384350476e-16
3.749981248124812261e+00 4.763875642019641306e-16
3.750781308130812786e+00 4.749455512904093692e-16
3.751581368136813310e+00 4.735082990822521279e-16
3.752381428142814279e+00 4.720757905222486384e-16
3.753181488148814804e+00 4.706480086211557717e-16
3.753981548154815329e+00 4.692249364554538519e-16
3.754781608160815853e+00 4.678065571670738092e-16
3.755581668166816378e+00 4.663928539631283755e-16
3.756381728172816903e+00 4.649838101156336165e-16
3.757181788178817872e+00 4.635794089612471283e-16
3.757981848184818396e+00 4.621796339009964723e-16
3.758781908190818921e+00 4.607844684000083000e-16
3.759581968196819446e+00 4.593938959872453664e-16
3.760382028202819971e+00 4.580079002552422616e-16
3.761182088208820939e+00 4.566264648598383815e-16
3.761982148214821464e+00 4.552495735199188856e-16
3.762782208220821989e+00 4.538772100171497383e-16
3.763582268226822514e+00 4.525093581957190609e-16
3.764382328232823038e+00 4.511460019620776955e-16
3.765182388238823563e+00 4.497871252846809512e-16
3.765982448244824532e+00 4.484327121937303508e-16
3.766782508250825057e+00 4.470827467809217873e-16
3.767582568256825581e+00 4.457372131991867772e-16
3.768382628262826106e+00 4.443960956624395319e-16
3.769182688268826631e+00 4.430593784453252128e-16
3.769982748274827156e+00 4.417270458829709470e-16
3.770782808280828124e+00 4.403990823707304331e-16
3.771582868286828649e+00 4.390754723639410223e-16
3.772382928292829174e+00 4.377562003776704929e-16
3.773182988298829699e+00 4.364412509864719127e-16
3.773983048304830223e+00 4.351306088241394368e-16
3.774783108310830748e+00 4.338242585834621832e-16
3.775583168316831717e+00 4.325221850159787982e-16
3.776383228322832242e+00 4.312243729317414885e-16
3.777183288328832766e+00 4.299308071990645720e-16
3.777983348334833291e+00 4.286414727442941302e-16
3.778783408340833816e+00 4.273563545515604043e-16
3.779583468346834341e+00 4.260754376625458706e-16
3.780383528352835310e+00 4.247987071762427638e-16
3.781183588358835834e+00 4.235261482487224344e-16
3.781983648364836359e+00 4.222577460928955836e-16
3.782783708370836884e+00 4.209934859782792543e-16
3.783583768376837408e+00 4.197333532307657433e-16
3.784383828382837933e+00 4.184773332323887542e-16
3.785183888388838902e+00 4.172254114210901403e-16
3.785983948394839427e+00 4.159775732904985805e-16
3.786784008400839951e+00 4.147338043896889762e-16
3.787584068406840476e+00 4.134940903229630004e-16
3.788384128412841001e+00 4.122584167496176161e-16
3.789184188418841526e+00 4.110267693837224697e-16
3.789984248424842495e+00 4.097991339938911214e-16
3.790784308430843019e+00 4.085754964030615940e-16
3.791584368436843544e+00 4.073558424882698216e-16
3.792384428442844069e+00 4.061401581804276350e-16
3.793184488448844593e+00 4.049284294641048384e-16
3.793984548454845118e+00 4.037206423773050255e-16
3.794784608460846087e+00 4.025167830112500720e-16
3.795584668466846612e+00 4.013168375101608329e-16
3.796384728472847137e+00 4.001207920710390218e-16
3.797184788478847661e+00 3.989286329434507678e-16
3.797984848484848186e+00 3.977403464293133761e-16
3.798784908490848711e+00 3.965559188826795254e-16
3.799584968496849680e+00 3.953753367095242755e-16
3.800385028502850204e+00 3.941985863675328143e-16
3.801185088508850729e+00 3.930256543658881557e-16
3.801985148514851254e+00 3.918565272650599714e-16
3.802785208520851779e+00 3.906911916765983037e-16
3.803585268526852303e+00 3.895296342629210168e-16
3.804385328532853272e+00 3.883718417371066716e-16
3.805185388538853797e+00 3.872178008626908022e-16
3.805985448544854322e+00 3.860674984534552411e-16
3.806785508550854846e+00 3.849209213732265152e-16
3.807585568556855371e+00 3.837780565356685737e-16
3.808385628562856340e+00 3.826388909040825642e-16
3.809185688568856865e+00 3.815034114912033566e-16
3.809985748574857389e+00 3.803716053589970029e-16
3.810785808580857914e+00 3.792434596184600214e-16
3.811585868586858439e+00 3.781189614294213431e-16
3.812385928592858964e+00 3.769980980003410539e-16
3.813185988598859932e+00 3.758808565881142146e-16
3.813986048604860457e+00 3.747672244978742373e-16
3.814786108610860982e+00 3.736571890827930570e-16
3.815586168616861507e+00 3.725507377438897837e-16
3.816386228622862031e+00 3.714478579298329940e-16
3.817186288628862556e+00 3.703485371367484463e-16
3.817986348634863525e+00 3.692527629080250705e-16
3.818786408640864050e+00 3.681605228341256902e-16
3.819586468646864574e+00 3.670718045523928650e-16
3.820386528652865099e+00 3.659865957468572458e-16
3.821186588658865624e+00 3.649048841480531794e-16
3.821986648664866149e+00 3.638266575328251410e-16
3.822786708670867117e+00 3.627519037241405283e-16
3.823586768676867642e+00 3.616806105909057576e-16
3.824386828682868167e+00 3.606127660477754590e-16
3.825186888688868692e+00 3.595483580549708894e-16
3.825986948694869216e+00 3.584873746180915436e-16
3.826787008700869741e+00 3.574298037879351454e-16
3.827587068706870710e+00 3.563756336603098499e-16
3.828387128712871235e+00 3.553248523758578836e-16
3.829187188718871759e+00 3.542774481198687320e-16
3.829987248724872284e+00 3.532334091221004139e-16
3.830787308730872809e+00 3.521927236566001136e-16
3.831587368736873334e+00 3.511553800415245181e-16
3.832387428742874302e+00 3.501213666389600554e-16
3.833187488748874827e+00 3.490906718547484574e-16
3.833987548754875352e+00 3.480632841383078862e-16
3.834787608760875877e+00 3.470391919824546018e-16
3.835587668766876401e+00 3.460183839232321243e-16
3.836387728772876926e+00 3.450008485397343324e-16
3.837187788778877895e+00 3.439865744539299906e-16
3.837987848784878420e+00 3.429755503304952646e-16
3.838787908790878944e+00 3.419677648766341563e-16
3.839587968796879469e+00 3.409632068419122520e-16
3.840388028802879994e+00 3.399618650180828274e-16
3.841188088808880519e+00 3.389637282389201517e-16
3.841988148814881487e+00 3.379687853800453464e-16
3.842788208820882012e+00 3.369770253587632390e-16
3.843588268826882537e+00 3.359884371338894547e-16
3.844388328832883062e+00 3.350030097055869248e-16
3.845188388838883586e+00 3.340207321151968734e-16
3.845988448844884111e+00 3.330415934450750794e-16
3.846788508850885080e+00 3.320655828184243914e-16
3.847588568856885605e+00 3.310926893991351313e-16
3.848388628862886129e+00 3.301229023916150949e-16
3.849188688868886654e+00 3.291562110406319276e-16
3.849988748874887179e+00 3.281926046311482523e-16
3.850788808880887704e+00 3.272320724881609392e-16
3.851588868886888672e+00 3.262746039765389453e-16
3.852388928892889197e+00 3.253201885008672682e-16
3.853188988898889722e+00 3.243688155052828136e-16
3.853989048904890247e+00 3.234204744733181021e-16
3.854789108910890771e+00 3.224751549277421167e-16
3.855589168916891740e+00 3.215328464304035658e-16
3.856389228922892265e+00 3.205935385820760201e-16
3.857189288928892790e+00 3.196572210222979217e-16
3.857989348934893314e+00 3.187238834292194465e-16
3.858789408940893839e+00 3.177935155194487749e-16
3.859589468946894364e+00 3.168661070478963904e-16
3.860389528952895333e+00 3.159416478076215968e-16
3.861189588958895857e+00 3.150201276296824869e-16
3.861989648964896382e+00 3.141015363829800927e-16
3.862789708970896907e+00 3.131858639741095379e-16
3.863589768976897432e+00 3.122731003472083788e-16
3.864389828982897956e+00 3.113632354838070168e-16
3.865189888988898925e+00 3.104562594026782725e-16
3.865989948994899450e+00 3.095521621596903617e-16
3.866790009000899975e+00 3.086509338476567160e-16
3.867590069006900499e+00 3.077525645961895012e-16
3.868390129012901024e+00 3.068570445715520017e-16
3.869190189018901549e+00 3.059643639765135194e-16
3.869990249024902518e+00 3.050745130502017583e-16
3.870790309030903042e+00 3.041874820679612726e-16
3.871590369036903567e+00 3.033032613412050140e-16
3.872390429042904092e+00 3.024218412172726315e-16
3.873190489048904617e+00 3.015432120792866529e-16
3.873990549054905141e+00 3.006673643460109827e-16
3.874790609060906110e+00 2.997942884717069841e-16
3.875590669066906635e+00 2.989239749459948369e-16
3.876390729072907160e+00 2.980564142937101619e-16
3.877190789078907684e+00 2.971915970747644419e-16
3.877990849084908209e+00 2.963295138840070205e-16
3.878790909090908734e+00 2.954701553510846351e-16
3.879590969096909703e+00 2.946135121403023806e-16
3.880391029102910228e+00 2.937595749504892086e-16
3.881191089108910752e+00 2.929083345148553404e-16
3.881991149114911277e+00 2.920597816008624998e-16
3.882791209120911802e+00 2.912139070100807839e-16
3.883591269126912326e+00 2.903707015780584027e-16
3.884391329132913295e+00 2.895301561741836282e-16
3.885191389138913820e+00 2.886922617015538926e-16
3.885991449144914345e+00 2.878570090968376890e-16
3.886791509150914870e+00 2.870243893301451977e-16
3.887591569156915394e+00 2.861943934048935881e-16
3.888391629162915919e+00 2.853670123576754273e-16
3.889191689168916888e+00 2.845422372581269894e-16
3.889991749174917413e+00 2.837200592087989807e-16
3.890791809180917937e+00 2.829004693450233706e-16
3.891591869186918462e+00 2.820834588347856941e-16
3.892391929192918987e+00 2.812690188785949399e-16
3.893191989198919511e+00 2.804571407093554088e-16
3.893992049204920480e+00 2.796478155922373416e-16
3.894792109210921005e+00 2.788410348245511934e-16
3.895592169216921530e+00 2.780367897356186554e-16
3.896392229222922055e+00 2.772350716866471767e-16
3.897192289228922579e+00 2.764358720706032533e-16
3.897992349234923104e+00 2.756391823120882319e-16
3.898792409240924073e+00 2.748449938672108596e-16
3.899592469246924598e+00 2.740532982234669335e-16
3.900392529252925122e+00 2.732640868996107650e-16
3.901192589258925647e+00 2.724773514455353231e-16
3.901992649264926172e+00 2.716930834421478897e-16
3.902792709270926697e+00 2.709112745012464550e-16
3.903592769276927665e+00 2.701319162654006983e-16
3.904392829282928190e+00 2.693550004078298622e-16
3.905192889288928715e+00 2.685805186322802328e-16
3.905992949294929240e+00 2.678084626729067121e-16
3.906793009300929764e+00 2.670388242941515797e-16
3.907593069306930733e+00 2.662715952906269032e-16
3.908393129312931258e+00 2.655067674869948781e-16
3.909193189318931783e+00 2.647443327378491533e-16
3.909993249324932307e+00 2.639842829275974883e-16
3.910793309330932832e+00 2.632266099703449522e-16
3.911593369336933357e+00 2.624713058097762849e-16
3.912393429342934326e+00 2.617183624190394418e-16
3.913193489348934850e+00 2.609677718006321451e-16
3.913993549354935375e+00 2.602195259862833089e-16
3.914793609360935900e+00 2.594736170368402316e-16
3.915593669366936425e+00 2.587300370421534222e-16
3.916393729372936949e+00 2.579887781209631034e-16
3.917193789378937918e+00 2.572498324207860586e-16
3.917993849384938443e+00 2.565131921178026778e-16
3.918793909390938968e+00 2.557788494167439031e-16
3.919593969396939492e+00 2.550467965507792110e-16
3.920394029402940017e+00 2.543170257814062703e-16
3.921194089408940542e+00 2.535895293983396142e-16
3.921994149414941511e+00 2.528642997193978824e-16
3.922794209420942035e+00 2.521413290903983108e-16
3.923594269426942560e+00 2.514206098850419033e-16
3.924394329432943085e+00 2.507021345048082172e-16
3.925194389438943610e+00 2.499858953788440353e-16
3.925994449444944134e+00 2.492718849638568699e-16
3.926794509450945103e+00 2.485600957440062472e-16
3.927594569456945628e+00 2.478505202307972119e-16
3.928394629462946153e+00 2.471431509629720063e-16
3.929194689468946677e+00 2.464379805064052506e-16
3.929994749474947202e+00 2.457350014539961644e-16
3.930794809480947727e+00 2.450342064255642897e-16
3.931594869486948696e+00 2.443355880677441777e-16
3.932394929492949220e+00 2.436391390538809630e-16
3.933194989498949745e+00 2.429448520839252487e-16
3.933995049504950270e+00 2.422527198843300605e-16
3.934795109510950795e+00 2.415627352079463233e-16
3.935595169516951319e+00 2.408748908339216897e-16
3.936395229522952288e+00 2.401891795675963115e-16
3.937195289528952813e+00 2.395055942404024079e-16
3.937995349534953338e+00 2.388241277097617137e-16
3.938795409540953862e+00 2.381447728589827304e-16
3.939595469546954387e+00 2.374675225971637941e-16
3.940395529552954912e+00 2.367923698590877144e-16
3.941195589558955881e+00 2.361193076051266171e-16
3.941995649564956405e+00 2.354483288211388997e-16
3.942795709570956930e+00 2.347794265183722013e-16
3.943595769576957455e+00 2.341125937333629711e-16
3.944395829582957980e+00 2.334478235278393395e-16
3.945195889588958504e+00 2.327851089886230038e-16
3.945995949594959473e+00 2.321244432275307188e-16
3.946796009600959998e+00 2.314658193812800286e-16
3.947596069606960523e+00 2.308092306113889328e-16
3.948396129612961047e+00 2.301546701040812231e-16
3.949196189618961572e+00 2.295021310701912782e-16
3.949996249624962097e+00 2.288516067450677732e-16
3.950796309630963066e+00 2.282030903884782765e-16
3.951596369636963590e+00 2.275565752845157700e-16
3.952396429642964115e+00 2.269120547415029998e-16
3.953196489648964640e+00 2.262695220918992918e-16
3.953996549654965165e+00 2.256289706922065296e-16
3.954796609660966134e+00 2.249903939228759207e-16
3.955596669666966658e+00 2.243537851882175734e-16
3.956396729672967183e+00 2.237191379163040589e-16
3.957196789678967708e+00 2.230864455588815160e-16
3.957996849684968232e+00 2.224557015912770095e-16
3.958796909690968757e+00 2.218268995123071458e-16
3.959596969696969726e+00 2.212000328441870577e-16
3.960397029702970251e+00 2.205750951324421261e-16
3.961197089708970775e+00 2.199520799458137358e-16
3.961997149714971300e+00 2.193309808761737582e-16
3.962797209720971825e+00 2.187117915384315885e-16
3.963597269726972350e+00 2.180945055704484316e-16
3.964397329732973319e+00 2.174791166329460402e-16
3.965197389738973843e+00 2.168656184094207295e-16
3.965997449744974368e+00 2.162540046060530277e-16
3.966797509750974893e+00 2.156442689516226761e-16
3.967597569756975417e+00 2.150364051974192908e-16
3.968397629762975942e+00 2.144304071171568207e-16
3.969197689768976911e+00 2.138262685068865013e-16
3.969997749774977436e+00 2.132239831849120278e-16
3.970797809780977961e+00 2.126235449917022625e-16
3.971597869786978485e+00 2.120249477898058162e-16
3.972397929792979010e+00 2.114281854637677245e-16
3.973197989798979535e+00 2.108332519200428952e-16
3.973998049804980504e+00 2.102401410869124147e-16
3.974798109810981028e+00 2.096488469144010141e-16
3.975598169816981553e+00 2.090593633741913538e-16
3.976398229822982078e+00 2.084716844595407252e-16
3.977198289828982603e+00 2.078858041852004388e-16
3.977998349834983127e+00 2.073017165873301342e-16
3.978798409840984096e+00 2.067194157234182532e-16
3.979598469846984621e+00 2.061388956721988886e-16
3.980398529852985146e+00 2.055601505335692500e-16
3.981198589858985670e+00 2.049831744285100871e-16
3.981998649864986195e+00 2.044079614990042402e-16
3.982798709870986720e+00 2.038345059079552147e-16
3.983598769876987689e+00 2.032628018391080238e-16
3.984398829882988213e+00 2.026928434969687743e-16
3.985198889888988738e+00 2.021246251067251390e-16
3.985998949894989263e+00 2.015581409141669784e-16
3.986799009900989788e+00 2.009933851856072071e-16
3.987599069906990312e+00 2.004303522078039688e-16
3.988399129912991281e+00 1.998690362878809109e-16
3.989199189918991806e+00 1.993094317532513564e-16
3.989999249924992331e+00 1.987515329515379378e-16
3.990799309930992855e+00 1.981953342504981242e-16
3.991599369936993380e+00 1.976408300379442010e-16
3.992399429942993905e+00 1.970880147216691909e-16
3.993199489948994874e+00 1.965368827293687323e-16
3.993999549954995398e+00 1.959874285085667042e-16
3.994799609960995923e+00 1.954396465265370059e-16
3.995599669966996448e+00 1.948935312702300449e-16
3.996399729972996973e+00 1.943490772461972034e-16
3.997199789978997497e+00 1.938062789805154780e-16
3.997999849984998466e+00 1.932651310187128327e-16
3.998799909990998991e+00 1.927256279256956000e-16
3.999599969996999516e+00 1.921877642856723308e-16


==> figs/power spectrum/example_p1.csv <==
1.000000000000000048e-04 7.352226018900856321e-15
9.000600060006000262e-04 6.661237314478517183e-14
1.700120012001200007e-03 1.266518875113841839e-13
2.500180018001799554e-03 1.874719351676558323e-13
3.300240024002399752e-03 2.490736866082992250e-13
4.100300030003000383e-03 3.114583168284831725e-13
4.900360036003599713e-03 3.746270053798502511e-13
5.700420042004199911e-03 4.385809364278056740e-13
6.500480048004800109e-03 5.033212988100884338e-13
7.300540054005400306e-03 5.688492860966287555e-13
8.100600060005999636e-03 6.351660966506972110e-13
8.900660066006598967e-03 7.022729336913508475e-13
9.700720072007198297e-03 7.701710053571631524e-13
1.050078007800779936e-02 8.388615247712674898e-13
1.130084008400839869e-02 9.083457101076866466e-13
1.210090009000899976e-02 9.786247846589765564e-13
1.290096009600959909e-02 1.049699976905167038e-12
1.370102010201019842e-02 1.121572520584026304e-12
1.450108010801079948e-02 1.194243654762606735e-12
1.530114011401139881e-02 1.267714623910142188e-12
1.610120012001199988e-02 1.341986677972225659e-12
1.690126012601259747e-02 1.417061072446330716e-12
1.770132013201319854e-02 1.492939068458634278e-12
1.850138013801379960e-02 1.569621932842176301e-12
1.930144014401439720e-02 1.647110938216326266e-12
2.010150015001499826e-02 1.725407363067599288e-12
2.090156015601559933e-02 1.804512491831781466e-12
2.170162016201620039e-02 1.884427614977397164e-12
2.250168016801679799e-02 1.965154029090495637e-12
2.330174017401739905e-02 2.046693036960793929e-12
2.410180018001800012e-02 2.129045947669144565e-12
2.490186018601859771e-02 2.212214076676320943e-12
2.570192019201919878e-02 2.296198745913190526e-12
2.650198019801979984e-02 2.381001283872196252e-12
2.730204020402039744e-02 2.466623025700179686e-12
2.810210021002099851e-02 2.553065313292572177e-12
2.890216021602159957e-02 2.640329495388916040e-12
2.970222022202219717e-02 2.728416927669757781e-12
3.050228022802279823e-02 2.817328972854852369e-12
3.130234023402340277e-02 2.907067000802770238e-12
3.210240024002400383e-02 2.997632388611824231e-12
3.290246024602460490e-02 3.089026520722362517e-12
3.370252025202519902e-02 3.181250789020431122e-12
3.450258025802580009e-02 3.274306592942781847e-12
3.530264026402640115e-02 3.368195339583246154e-12
3.610270027002700222e-02 3.462918443800472619e-12
3.690276027602760328e-02 3.558477328327054588e-12
3.770282028202820435e-02 3.654873423879957580e-12
3.850288028802879847e-02 3.752108169272401520e-12
3.930294029402939954e-02 3.850183011527057260e-12
4.010300030003000060e-02 3.949099405990609474e-12
4.090306030603060167e-02 4.048858816449733199e-12
4.170312031203120273e-02 4.149462715248407269e-12
4.250318031803180380e-02 4.250912583406660780e-12
4.330324032403240486e-02 4.353209910740591014e-12
4.410330033003299899e-02 4.456356195983880641e-12
4.490336033603360005e-02 4.560352946910625146e-12
4.570342034203420112e-02 4.665201680459560984e-12
4.650348034803480218e-02 4.770903922859691209e-12
4.730354035403540325e-02 4.877461209757252047e-12
4.810360036003600431e-02 4.984875086344142374e-12
4.890366036603659844e-02 5.093147107487688488e-12
4.970372037203719950e-02 5.202278837861778890e-12
5.050378037803780057e-02 5.312271852079483794e-12
5.130384038403840163e-02 5.423127734826963066e-12
5.210390039003900270e-02 5.534848080998839503e-12
5.290396039603960376e-02 5.647434495834971205e-12
5.370402040204020483e-02 5.760888595058532580e-12
5.450408040804079896e-02 5.875212005015681848e-12
5.530414041404140002e-02 5.990406362816404701e-12
5.610420042004200109e-02 6.106473316476942036e-12
5.690426042604260215e-02 6.223414525063543285e-12
5.770432043204320322e-02 6.341231658837660849e-12
5.850438043804380428e-02 6.459926399402509695e-12
5.930444044404439841e-02 6.579500439851102801e-12
6.010450045004499947e-02 6.699955484915673579e-12
6.090456045604560054e-02 6.821293251118482045e-12
6.170462046204620160e-02 6.943515466924134802e-12
6.250468046804680267e-02 7.066623872893182944e-12
6.330474047404739679e-02 7.190620221837291123e-12
6.410480048004800480e-02 7.315506278975774211e-12
6.490486048604859892e-02 7.441283822093503171e-12
6.570492049204920693e-02 7.567954641700358658e-12
6.650498049804980105e-02 7.695520541192013447e-12
6.730504050405039518e-02 7.823983337012234309e-12
6.810510051005100318e-02 7.953344858816545845e-12
6.890516051605159731e-02 8.083606949637412953e-12
6.970522052205220531e-02 8.214771466050793322e-12
7.050528052805279944e-02 8.346840278344237662e-12
7.130534053405340744e-02 8.479815270686267856e-12
7.210540054005400157e-02 8.613698341297425634e-12
7.290546054605459569e-02 8.748491402622646022e-12
7.370552055205520370e-02 8.884196381505047672e-12
7.450558055805579782e-02 9.020815219361320999e-12
7.530564056405640583e-02 9.158349872358500876e-12
7.610570057005699995e-02 9.296802311592180436e-12
7.690576057605759408e-02 9.436174523266296842e-12
7.770582058205820208e-02 9.576468508874290303e-12
7.850588058805879621e-02 9.717686285381796280e-12
7.930594059405940421e-02 9.859829885410835344e-12
8.010600060005999834e-02 1.000290135742539891e-11
8.090606060606060634e-02 1.014690276591869899e-11
8.170612061206120047e-02 1.029183619160171211e-11
8.250618061806179460e-02 1.043770373159338070e-11
8.330624062406240260e-02 1.058450749961219434e-11
8.410630063006299673e-02 1.073224962616941389e-11
8.490636063606360473e-02 1.088093225876368036e-11
8.570642064206419886e-02 1.103055756207722307e-11
8.650648064806480686e-02 1.118112771817350897e-11
8.730654065406540099e-02 1.133264492669660124e-11
8.810660066006599511e-02 1.148511140507174253e-11
8.890666066606660312e-02 1.163852938870777673e-11
8.970672067206719724e-02 1.179290113120098593e-11
9.050678067806780525e-02 1.194822890454036857e-11
9.130684068406839937e-02 1.210451499931467374e-11
9.210690069006900738e-02 1.226176172492091523e-11
9.290696069606960150e-02 1.241997140977431876e-11
9.370702070207019563e-02 1.257914640152007858e-11
9.450708070807080363e-02 1.273928906724645828e-11
9.530714071407139776e-02 1.290040179369963474e-11
9.610720072007200576e-02 1.306248698750008349e-11
9.690726072607259989e-02 1.322554707536047611e-11
9.770732073207319401e-02 1.338958450430531934e-11
9.850738073807380202e-02 1.355460174189212409e-11
9.930744074407439614e-02 1.372060127643417068e-11
1.001075007500750041e-01 1.388758561722490260e-11
1.009075607560755983e-01 1.405555729476407637e-11
1.017076207620762063e-01 1.422451886098528468e-11
1.025076807680768004e-01 1.439447288948537949e-11
1.033077407740773945e-01 1.456542197575551547e-11
1.041078007800780025e-01 1.473736873741359105e-11
1.049078607860785967e-01 1.491031581443872983e-11
1.057079207920792047e-01 1.508426586940714021e-11
1.065079807980797988e-01 1.525922158772987805e-11
1.073080408040804068e-01 1.543518567789210546e-11
1.081081008100810009e-01 1.561216087169423336e-11
1.089081608160815950e-01 1.579014992449464725e-11
1.097082208220822030e-01 1.596915561545419405e-11
1.105082808280827972e-01 1.614918074778241368e-11
1.113083408340834052e-01 1.633022814898554146e-11
1.121084008400839993e-01 1.651230067111609038e-11
1.129084608460845934e-01 1.669540119102449502e-11
1.137085208520852014e-01 1.687953261061216741e-11
1.145085808580857956e-01 1.706469785708668547e-11
1.153086408640864036e-01 1.725089988321843224e-11
1.161087008700869977e-01 1.743814166759931281e-11
1.169087608760876057e-01 1.762642621490319019e-11
1.177088208820881998e-01 1.781575655614802721e-11
1.185088808880887939e-01 1.800613574896008031e-11
1.193089408940894020e-01 1.819756687783973466e-11
1.201090009000899961e-01 1.839005305442934915e-11
1.209090609060906041e-01 1.858359741778288816e-11
1.217091209120911982e-01 1.877820313463745656e-11
1.225091809180918062e-01 1.897387339968677982e-11
1.233092409240924003e-01 1.917061143585649679e-11
1.241093009300929945e-01 1.936842049458144300e-11
1.249093609360936025e-01 1.956730385608489188e-11
1.257094209420941966e-01 1.976726482965965085e-11
1.265094809480947768e-01 1.996830675395129629e-11
1.273095409540953848e-01 2.017043299724312115e-11
1.281096009600959928e-01 2.037364695774327647e-11
1.289096609660965731e-01 2.057795206387396473e-11
1.297097209720971811e-01 2.078335177456241025e-11
1.305097809780977891e-01 2.098984957953418530e-11
1.313098409840983971e-01 2.119744899960819684e-11
1.321099009900989774e-01 2.140615358699420336e-11
1.329099609960995854e-01 2.161596692559203460e-11
1.337100210021001934e-01 2.182689263129311821e-11
1.345100810081007736e-01 2.203893435228400013e-11
1.353101410141013816e-01 2.225209576935216229e-11
1.361102010201019896e-01 2.246638059619381139e-11
1.369102610261025976e-01 2.268179257972396497e-11
1.377103210321031779e-01 2.289833550038863128e-11
1.385103810381037859e-01 2.311601317247941587e-11
1.393104410441043939e-01 2.333482944444992457e-11
1.401105010501049741e-01 2.355478819923484523e-11
1.409105610561055821e-01 2.377589335457106176e-11
1.417106210621061901e-01 2.399814886332118843e-11
1.425106810681067981e-01 2.422155871379914622e-11
1.433107410741073784e-01 2.444612693009839193e-11
1.441108010801079864e-01 2.467185757242234452e-11
1.449108610861085944e-01 2.489875473741698287e-11
1.457109210921091746e-01 2.512682255850626742e-11
1.465109810981097826e-01 2.535606520622955563e-11
1.473110411041103907e-01 2.558648688858151177e-11
1.481111011101109987e-01 2.581809185135481820e-11
1.489111611161115789e-01 2.605088437848486089e-11
1.497112211221121869e-01 2.628486879239728744e-11
1.505112811281127949e-01 2.652004945435781078e-11
1.513113411341133752e-01 2.675643076482482075e-11
1.521114011401139832e-01 2.699401716380439324e-11
1.529114611461145912e-01 2.723281313120779697e-11
1.537115211521151714e-01 2.747282318721185669e-11
1.545115811581157794e-01 2.771405189262192387e-11
1.553116411641163874e-01 2.795650384923719334e-11
1.561117011701169954e-01 2.820018370021912493e-11
1.569117611761175757e-01 2.844509613046230153e-11
1.577118211821181837e-01 2.869124586696824043e-11
1.585118811881187917e-01 2.893863767922180246e-11
1.593119411941193719e-01 2.918727637957041879e-11
1.601120012001199799e-01 2.943716682360629038e-11
1.609120612061205879e-01 2.968831391055118205e-11
1.617121212121211959e-01 2.994072258364447356e-11
1.625121812181217762e-01 3.019439783053373754e-11
1.633122412241223842e-01 3.044934468366845161e-11
1.641123012301229922e-01 3.070556822069676712e-11
1.649123612361235724e-01 3.096307356486500519e-11
1.657124212421241805e-01 3.122186588542046125e-11
1.665124812481247885e-01 3.148195039801718889e-11
1.673125412541253965e-01 3.174333236512475632e-11
1.681126012601259767e-01 3.200601709644017584e-11
1.689126612661265847e-01 3.227000994930330361e-11
1.697127212721271927e-01 3.253531632911495359e-11
1.705127812781277730e-01 3.280194168975833317e-11
1.713128412841283810e-01 3.306989153402431736e-11
1.721129012901289890e-01 3.333917141403914644e-11
1.729129612961295970e-01 3.360978693169598804e-11
1.737130213021301772e-01 3.388174373908987256e-11
1.745130813081307852e-01 3.415504753895571120e-11
1.753131413141313932e-01 3.442970408511005563e-11
1.761132013201319735e-01 3.470571918289634731e-11
1.769132613261325815e-01 3.498309868963326880e-11
1.777133213321331895e-01 3.526184851506721803e-11
1.785133813381337975e-01 3.554197462182783920e-11
1.793134413441343777e-01 3.582348302588764444e-11
1.801135013501349857e-01 3.610637979702493766e-11
1.809135613561355937e-01 3.639067105929075801e-11
1.817136213621361740e-01 3.667636299147917086e-11
1.825136813681367820e-01 3.696346182760185617e-11
1.833137413741373900e-01 3.725197385736605088e-11
1.841138013801379980e-01 3.754190542665678875e-11
1.849138613861385783e-01 3.783326293802248771e-11
1.857139213921391863e-01 3.812605285116521589e-11
1.865139813981397943e-01 3.842028168343449262e-11
1.873140414041403745e-01 3.871595601032509607e-11
1.881141014101409825e-01 3.901308246597943974e-11
1.889141614161415905e-01 3.931166774369327063e-11
1.897142214221421708e-01 3.961171859642655670e-11
1.905142814281427788e-01 3.991324183731768940e-11
1.913143414341433868e-01 4.021624434020266238e-11
1.921144014401439948e-01 4.052073304013822439e-11
1.929144614461445750e-01 4.082671493392919402e-11
1.937145214521451830e-01 4.113419708066110586e-11
1.945145814581457910e-01 4.144318660223587454e-11
1.953146414641463713e-01 4.175369068391361100e-11
1.961147014701469793e-01 4.206571657485786373e-11
1.969147614761475873e-01 4.237927158868587481e-11
1.977148214821481953e-01 4.269436310402334028e-11
1.985148814881487755e-01 4.301099856506467629e-11
1.993149414941493835e-01 4.332918548213678153e-11
2.001150015001499916e-01 4.364893143226882893e-11
2.009150615061505718e-01 4.397024405976624500e-11
2.017151215121511798e-01 4.429313107678996242e-11
2.025151815181517878e-01 4.461760026394070042e-11
2.033152415241523958e-01 4.494365947084792376e-11
2.041153015301529761e-01 4.527131661676485707e-11
2.049153615361535841e-01 4.560057969116737651e-11
2.057154215421541921e-01 4.593145675435925394e-11
2.065154815481547723e-01 4.626395593808249992e-11
2.073155415541553803e-01 4.659808544613231430e-11
2.081156015601559883e-01 4.693385355497875125e-11
2.089156615661565963e-01 4.727126861439275927e-11
2.097157215721571766e-01 4.761033904807834102e-11
2.105157815781577846e-01 4.795107335431034839e-11
2.113158415841583926e-01 4.829348010657778989e-11
2.121159015901589728e-01 4.863756795423288954e-11
2.129159615961595808e-01 4.898334562314634963e-11
2.137160216021601888e-01 4.933082191636780922e-11
2.145160816081607968e-01 4.968000571479313330e-11
2.153161416141613771e-01 5.003090597783699465e-11
2.161162016201619851e-01 5.038353174411204084e-11
2.169162616261625931e-01 5.073789213211378035e-11
2.177163216321631733e-01 5.109399634091275828e-11
2.185163816381637814e-01 5.145185365085138494e-11
2.193164416441643894e-01 5.181147342424861619e-11
2.201165016501649974e-01 5.217286510611076003e-11
2.209165616561655776e-01 5.253603822484811235e-11
2.217166216621661856e-01 5.290100239299945076e-11
2.225166816681667936e-01 5.326776730796211845e-11
2.233167416741673739e-01 5.363634275272942986e-11
2.241168016801679819e-01 5.400673859663525601e-11
2.249168616861685899e-01 5.437896479610461980e-11
2.257169216921691701e-01 5.475303139541240159e-11
2.265169816981697781e-01 5.512894852744833267e-11
2.273170417041703861e-01 5.550672641448977575e-11
2.281171017101709941e-01 5.588637536898126520e-11
2.289171617161715744e-01 5.626790579432187957e-11
2.297172217221721824e-01 5.665132818566005230e-11
2.305172817281727904e-01 5.703665313069544578e-11
2.313173417341733706e-01 5.742389131048909721e-11
2.321174017401739786e-01 5.781305350028082168e-11
2.329174617461745866e-01 5.820415057031464148e-11
2.337175217521751946e-01 5.859719348667252600e-11
2.345175817581757749e-01 5.899219331211526607e-11
2.353176417641763829e-01 5.938916120693214354e-11
2.361177017701769909e-01 5.978810842979865294e-11
2.369177617761775712e-01 6.018904633864246264e-11
2.377178217821781792e-01 6.059198639151783527e-11
2.385178817881787872e-01 6.099694014748857836e-11
2.393179417941793952e-01 6.140391926751979676e-11
2.401180018001799754e-01 6.181293551537754202e-11
2.409180618061805834e-01 6.222400075853849134e-11
2.417181218121811914e-01 6.263712696910754939e-11
2.425181818181817717e-01 6.305232622474540207e-11
2.433182418241823797e-01 6.346961070960395445e-11
2.441183018301829877e-01 6.388899271527261240e-11
2.449183618361835957e-01 6.431048464173242256e-11
2.457184218421841759e-01 6.473409899832062951e-11
2.465184818481847839e-01 6.515984840470464220e-11
2.473185418541853919e-01 6.558774559186551291e-11
2.481186018601859722e-01 6.601780340309136824e-11
2.489186618661865802e-01 6.645003479498103769e-11
2.497187218721871882e-01 6.688445283845710435e-11
2.505187818781877684e-01 6.732107071978987694e-11
2.513188418841884042e-01 6.775990174163115877e-11
2.521189018901889844e-01 6.820095932405897688e-11
2.529189618961895647e-01 6.864425700563181079e-11
2.537190219021902005e-01 6.908980844445544868e-11
2.545190819081907807e-01 6.953762741925843855e-11
2.553191419141913610e-01 6.998772783048006333e-11
2.561192019201919967e-01 7.044012370136892723e-11
2.569192619261925770e-01 7.089482917909238588e-11
2.577193219321931572e-01 7.135185853585822907e-11
2.585193819381937930e-01 7.181122617004701351e-11
2.593194419441943732e-01 7.227294660735658347e-11
2.601195019501950090e-01 7.273703450195782309e-11
2.609195619561955892e-01 7.320350463766328162e-11
2.617196219621961695e-01 7.367237192910699146e-11
2.625196819681968052e-01 7.414365142293687487e-11
2.633197419741973855e-01 7.461735829901929990e-11
2.641198019801979657e-01 7.509350787165684531e-11
2.649198619861986015e-01 7.557211559081807263e-11
2.657199219921991817e-01 7.605319704338008064e-11
2.665199819981997620e-01 7.653676795438466961e-11
2.673200420042003977e-01 7.702284418830743025e-11
2.681201020102009780e-01 7.751144175033967978e-11
2.689201620162015582e-01 7.800257678768479609e-11
2.697202220222021940e-01 7.849626559086701141e-11
2.705202820282027742e-01 7.899252459505568962e-11
2.713203420342034100e-01 7.949137038140164951e-11
2.721204020402039903e-01 7.999281967838933363e-11
2.729204620462045705e-01 8.049688936320245765e-11
2.737205220522052063e-01 8.100359646310436799e-11
2.745205820582057865e-01 8.151295815683293978e-11
2.753206420642063668e-01 8.202499177601102318e-11
2.761207020702070025e-01 8.253971480657128782e-11
2.769207620762075828e-01 8.305714489019612456e-11
2.777208220822081630e-01 8.357729982577414252e-11
2.785208820882087988e-01 8.410019757087129686e-11
2.793209420942093790e-01 8.462585624321790103e-11
2.801210021002099593e-01 8.515429412221262207e-11
2.809210621062105950e-01 8.568552965044127472e-11
2.817211221122111753e-01 8.621958143521328350e-11
2.825211821182117555e-01 8.675646825011475313e-11
2.833212421242123913e-01 8.729620903657708729e-11
2.841213021302129715e-01 8.783882290546438701e-11
2.849213621362136073e-01 8.838432913867716000e-11
2.857214221422141875e-01 8.893274719077359462e-11
2.865214821482147678e-01 8.948409669060887681e-11
2.873215421542154036e-01 9.003839744299261443e-11
2.881216021602159838e-01 9.059566943036330934e-11
2.889216621662165640e-01 9.115593281448290149e-11
2.897217221722171998e-01 9.171920793814900693e-11
2.905217821782177801e-01 9.228551532692556062e-11
2.913218421842183603e-01 9.285487569089407411e-11
2.921219021902189961e-01 9.342730992642266465e-11
2.929219621962195763e-01 9.400283911795558293e-11
2.937220222022201566e-01 9.458148453982300668e-11
2.945220822082207923e-01 9.516326765806914863e-11
2.953221422142213726e-01 9.574821013230308602e-11
2.961222022202220083e-01 9.633633381756860243e-11
2.969222622262225886e-01 9.692766076623522597e-11
2.977223222322231688e-01 9.752221322991089068e-11
2.985223822382238046e-01 9.812001366137584595e-11
2.993224422442243848e-01 9.872108471653771084e-11
3.001225022502249651e-01 9.932544925640921126e-11
3.009225622562256008e-01 9.993313034910790198e-11
3.017226222622261811e-01 1.005441512718784552e-10
3.025226822682267613e-01 1.011585355131379552e-10
3.033227422742273971e-01 1.017763067745439661e-10
3.041228022802279773e-01 1.023974889730861871e-10
3.049228622862285576e-01 1.030221062432022905e-10
3.057229222922291934e-01 1.036501829389165191e-10
3.065229822982297736e-01 1.042817436360048706e-10
3.073230423042303538e-01 1.049168131341823568e-10
3.081231023102309896e-01 1.055554164593172757e-10
3.089231623162315699e-01 1.061975788656694460e-10
3.097232223222322056e-01 1.068433258381550662e-10
3.105232823282327859e-01 1.074926830946372424e-10
3.113233423342333661e-01 1.081456765882419779e-10
3.121234023402340019e-01 1.088023325097025192e-10
3.129234623462345821e-01 1.094626772897289439e-10
3.137235223522351624e-01 1.101267376014063904e-10
3.145235823582357981e-01 1.107945403626204416e-10
3.153236423642363784e-01 1.114661127385104006e-10
3.161237023702369586e-01 1.121414821439516078e-10
3.169237623762375944e-01 1.128206762460659732e-10
3.177238223822381746e-01 1.135037229667616659e-10
3.185238823882387549e-01 1.141906504853036430e-10
3.193239423942393906e-01 1.148814872409124442e-10
3.201240024002399709e-01 1.155762619353939796e-10
3.209240624062406066e-01 1.162750035358006088e-10
3.217241224122411869e-01 1.169777412771227477e-10
3.225241824182417671e-01 1.176845046650125675e-10
3.233242424242424029e-01 1.183953234785388423e-10
3.241243024302429832e-01 1.191102277729752066e-10
3.249243624362435634e-01 1.198292478826208676e-10
3.257244224422441992e-01 1.205524144236546879e-10
3.265244824482447794e-01 1.212797582970222528e-10
3.273245424542453597e-01 1.220113106913584032e-10
3.281246024602459954e-01 1.227471030859438370e-10
3.289246624662465757e-01 1.234871672536964274e-10
3.297247224722471559e-01 1.242315352641982382e-10
3.305247824782477917e-01 1.249802394867598922e-10
3.313248424842483719e-01 1.257333125935185950e-10
3.321249024902490077e-01 1.264907875625771308e-10
3.329249624962495879e-01 1.272526976811762804e-10
3.337250225022501682e-01 1.280190765489077979e-10
3.345250825082508039e-01 1.287899580809669364e-10
3.353251425142513842e-01 1.295653765114393018e-10
3.361252025202519644e-01 1.303453663966330210e-10
3.369252625262526002e-01 1.311299626184478481e-10
3.377253225322531804e-01 1.319192003877846480e-10
3.385253825382537607e-01 1.327131152479973246e-10
3.393254425442543964e-01 1.335117430783873225e-10
3.401255025502549767e-01 1.343151200977377565e-10
3.409255625562555569e-01 1.351232828678923636e-10
3.417256225622561927e-01 1.359362682973786830e-10
3.425256825682567730e-01 1.367541136450728026e-10
3.433257425742573532e-01 1.375768565239112804e-10
3.441258025802579890e-01 1.384045349046471125e-10
3.449258625862585692e-01 1.392371871196519473e-10
3.457259225922592050e-01 1.400748518667644906e-10
3.465259825982597852e-01 1.409175682131863461e-10
3.473260426042603655e-01 1.417653755994270205e-10
3.481261026102610012e-01 1.426183138432953281e-10
3.489261626162615815e-01 1.434764231439395741e-10
3.497262226222621617e-01 1.443397440859420463e-10
3.505262826282627975e-01 1.452083176434584861e-10
3.513263426342633777e-01 1.460821851844115835e-10
3.521264026402639580e-01 1.469613884747369986e-10
3.529264626462645937e-01 1.478459696826808754e-10
3.537265226522651740e-01 1.487359713831498551e-10
3.545265826582657542e-01 1.496314365621181653e-10
3.553266426642663900e-01 1.505324086210881397e-10
3.561267026702669702e-01 1.514389313816041943e-10
3.569267626762676060e-01 1.523510490898266711e-10
3.577268226822681862e-01 1.532688064211624469e-10
3.585268826882687665e-01 1.541922484849502131e-10
3.593269426942694023e-01 1.551214208292101475e-10
3.601270027002699825e-01 1.560563694454480750e-10
3.609270627062705628e-01 1.569971407735231939e-10
3.617271227122711985e-01 1.579437817065768305e-10
3.625271827182717788e-01 1.588963395960220452e-10
3.633272427242723590e-01 1.598548622565979381e-10
3.641273027302729948e-01 1.608193979714882427e-10
3.649273627362735750e-01 1.617899954975020358e-10
3.657274227422741553e-01 1.627667040703251971e-10
3.665274827482747910e-01 1.637495734098326920e-10
3.673275427542753713e-01 1.647386537254741380e-10
3.681276027602760070e-01 1.657339957217252610e-10
3.689276627662765873e-01 1.667356506036085244e-10
3.697277227722771675e-01 1.677436700822857748e-10
3.705277827782778033e-01 1.687581063807240935e-10
3.713278427842783835e-01 1.697790122394307167e-10
3.721279027902789638e-01 1.708064409222636178e-10
3.729279627962795995e-01 1.718404462223184222e-10
3.737280228022801798e-01 1.728810824678887869e-10
3.745280828082807600e-01 1.739284045285049223e-10
3.753281428142813958e-01 1.749824678210512644e-10
3.761282028202819760e-01 1.760433283159607140e-10
3.769282628262825563e-01 1.771110425434926271e-10
3.777283228322831921e-01 1.781856676000893620e-10
3.785283828382837723e-01 1.792672611548189304e-10
3.793284428442843526e-01 1.803558814558972650e-10
3.801285028502849883e-01 1.814515873373003392e-10
3.809285628562855686e-01 1.825544382254598070e-10
3.817286228622862043e-01 1.836644941460464259e-10
3.825286828682867846e-01 1.847818157308450403e-10
3.833287428742873648e-01 1.859064642247167014e-10
3.841288028802880006e-01 1.870385014926537432e-10
3.849288628862885808e-01 1.881779900269298015e-10
3.857289228922891611e-01 1.893249929543393769e-10
3.865289828982897968e-01 1.904795740435384680e-10
3.873290429042903771e-01 1.916417977124805631e-10
3.881291029102909573e-01 1.928117290359490503e-10
3.889291629162915931e-01 1.939894337531911641e-10
3.897292229222921733e-01 1.951749782756562598e-10
3.905292829282927536e-01 1.963684296948322128e-10
3.913293429342933893e-01 1.975698557901911340e-10
3.921294029402939696e-01 1.987793250372363387e-10
3.929294629462946054e-01 1.999969066156633099e-10
3.937295229522951856e-01 2.012226704176232069e-10
3.945295829582957658e-01 2.024566870561030581e-10
3.953296429642964016e-01 2.036990278734159946e-10
3.961297029702969819e-01 2.049497649498052205e-10
3.969297629762975621e-01 2.062089711121661419e-10
3.977298229822981979e-01 2.074767199428858772e-10
3.985298829882987781e-01 2.087530857887998394e-10
3.993299429942993584e-01 2.100381437702743087e-10
4.001300030002999941e-01 2.113319697904079895e-10
4.009300630063005744e-01 2.126346405443623234e-10
4.017301230123011546e-01 2.139462335288153880e-10
4.025301830183017904e-01 2.152668270515483777e-10
4.033302430243023706e-01 2.165965002411597023e-10
4.041303030303030064e-01 2.179353330569155965e-10
4.049303630363035866e-01 2.192834062987312177e-10
4.057304230423041669e-01 2.206408016172949225e-10
4.065304830483048026e-01 2.220076015243250482e-10
4.073305430543053829e-01 2.233838894029737770e-10
4.081306030603059631e-01 2.247697495183707158e-10
4.089306630663065989e-01 2.261652670283145935e-10
4.097307230723071791e-01 2.275705279941100509e-10
4.105307830783077594e-01 2.289856193915591908e-10
4.113308430843083952e-01 2.304106291221016589e-10
4.121309030903089754e-01 2.318456460241112420e-10
4.129309630963095556e-01 2.332907598843507951e-10
4.137310231023101914e-01 2.347460614495857020e-10
4.145310831083107717e-01 2.362116424383581187e-10
4.153311431143113519e-01 2.376875955529325735e-10
4.161312031203119877e-01 2.391740144914005144e-10
4.169312631263125679e-01 2.406709939599607874e-10
4.177313231323132037e-01 2.421786296853700489e-10
4.185313831383137839e-01 2.436970184275721596e-10
4.193314431443143642e-01 2.452262579925004066e-10
4.201315031503149999e-01 2.467664472450667212e-10
4.209315631563155802e-01 2.483176861223293598e-10
4.217316231623161604e-01 2.498800756468514573e-10
4.225316831683167962e-01 2.514537179402491083e-10
4.233317431743173764e-01 2.530387162369289758e-10
4.241318031803179567e-01 2.546351748980255091e-10
4.249318631863185924e-01 2.562431994255349788e-10
4.257319231923191727e-01 2.578628964766546530e-10
4.265319831983197529e-01 2.594943738783218920e-10
4.273320432043203887e-01 2.611377406419687245e-10
4.281321032103209689e-01 2.627931069784828043e-10
4.289321632163216047e-01 2.644605843133888634e-10
4.297322232223221850e-01 2.661402853022436285e-10
4.305322832283227652e-01 2.678323238462596602e-10
4.313323432343234010e-01 2.695368151081497911e-10
4.321324032403239812e-01 2.712538755282042594e-10
4.329324632463245615e-01 2.729836228406011082e-10
4.337325232523251972e-01 2.747261760899518142e-10
4.345325832583257775e-01 2.764816556480933638e-10
4.353326432643263577e-01 2.782501832311187135e-10
4.361327032703269935e-01 2.800318819166611417e-10
4.369327632763275737e-01 2.818268761614287205e-10
4.377328232823281540e-01 2.836352918190008995e-10
4.385328832883287897e-01 2.854572561578794995e-10
4.393329432943293700e-01 2.872928978798142790e-10
4.401330033003300057e-01 2.891423471383906127e-10
4.409330633063305860e-01 2.910057355578956205e-10
4.417331233123311662e-01 2.928831962524648134e-10
4.425331833183318020e-01 2.947748638455131350e-10
4.433332433243323822e-01 2.966808744894477611e-10
4.441333033303329625e-01 2.986013658856849917e-10
4.449333633363335982e-01 3.005364773049546396e-10
4.457334233423341785e-01 3.024863496079174562e-10
4.465334833483347587e-01 3.044511252660844248e-10
4.473335433543353945e-01 3.064309483830519870e-10
4.481336033603359748e-01 3.084259647160559910e-10
4.489336633663365550e-01 3.104363216978481372e-10
4.497337233723371908e-01 3.124621684589060363e-10
4.505337833783377710e-01 3.145036558499743979e-10
4.513338433843383513e-01 3.165609364649491371e-10
4.521339033903389870e-01 3.186341646641053303e-10
4.529339633963395673e-01 3.207234965976839597e-10
4.537340234023402030e-01 3.228290902298306756e-10
4.545340834083407833e-01 3.249511053629014129e-10
4.553341434143413635e-01 3.270897036621397221e-10
4.561342034203419993e-01 3.292450486807301573e-10
4.569342634263425795e-01 3.314173058852356307e-10
4.577343234323431598e-01 3.336066426814260239e-10
4.585343834383437955e-01 3.358132284405017783e-10
4.593344434443443758e-01 3.380372345257201145e-10
4.601345034503449560e-01 3.402788343194386693e-10
4.609345634563455918e-01 3.425382032505669310e-10
4.617346234623461720e-01 3.448155188224498266e-10
4.625346834683467523e-01 3.471109606411842332e-10
4.633347434743473880e-01 3.494247104443690363e-10
4.641348034803479683e-01 3.517569521303071903e-10
4.649348634863486041e-01 3.541078717876646934e-10
4.657349234923491843e-01 3.564776577255874572e-10
4.665349834983497646e-01 3.588665005042956167e-10
4.673350435043504003e-01 3.612745929661523819e-10
4.681351035103509806e-01 3.637021302672241835e-10
4.689351635163515608e-01 3.661493099093349555e-10
4.697352235223521966e-01 3.686163317726303753e-10
4.705352835283527768e-01 3.711033981486503533e-10
4.713353435343533571e-01 3.736107137739279728e-10
4.721354035403539928e-01 3.761384858641245963e-10
4.729354635463545731e-01 3.786869241486987121e-10
4.737355235523551533e-01 3.812562409061354006e-10
4.745355835583557891e-01 3.838466509997348726e-10
4.753356435643563693e-01 3.864583719139643173e-10
4.761357035703570051e-01 3.890916237914085251e-10
4.769357635763575853e-01 3.917466294702957638e-10
4.777358235823581656e-01 3.944236145226380423e-10
4.785358835883588013e-01 3.971228072929804382e-10
4.793359435943593816e-01 3.998444389377755671e-10
4.801360036003599618e-01 4.025887434653972556e-10
4.809360636063605976e-01 4.053559577767955378e-10
4.817361236123611778e-01 4.081463217068213063e-10
4.825361836183617581e-01 4.109600780662103813e-10
4.833362436243623939e-01 4.137974726842627727e-10
4.841363036303629741e-01 4.166587544522072108e-10
4.849363636363635544e-01 4.195441753672880112e-10
4.857364236423641901e-01 4.224539905775560266e-10
4.865364836483647704e-01 4.253884584274143481e-10
4.873365436543653506e-01 4.283478405038948219e-10
4.881366036603659864e-01 4.313324016837130967e-10
4.889366636663665666e-01 4.343424101810865910e-10
4.897367236723672024e-01 4.373781375963495005e-10
4.905367836783677826e-01 4.404398589653768909e-10
4.913368436843683629e-01 4.435278528098226860e-10
4.921369036903689986e-01 4.466424011881957950e-10
4.929369636963695789e-01 4.497837897477879269e-10
4.937370237023701591e-01 4.529523077774715467e-10
4.945370837083707949e-01 4.561482482613760387e-10
4.953371437143713751e-01 4.593719079334661173e-10
4.961372037203719554e-01 4.626235873330392874e-10
4.969372637263725911e-01 4.659035908611554854e-10
4.977373237323731714e-01 4.692122268380175122e-10
4.985373837383737516e-01 4.725498075613233526e-10
4.993374437443743874e-01 4.759166493656079055e-10
5.001375037503750232e-01 4.793130726825890148e-10
5.009375637563755479e-01 4.827394021025399282e-10
5.017376237623761837e-01 4.861959664367082431e-10
5.025376837683768194e-01 4.896830987808026384e-10
5.033377437743773442e-01 4.932011365795623871e-10
5.041378037803779799e-01 4.967504216924327044e-10
5.049378637863786157e-01 5.003313004603770570e-10
5.057379237923791404e-01 5.039441237738239497e-10
5.065379837983797762e-01 5.075892471418050589e-10
5.073380438043804119e-01 5.112670307622717890e-10
5.081381038103809367e-01 5.149778395936341942e-10
5.089381638163815724e-01 5.187220434275514249e-10
5.097382238223822082e-01 5.225000169629710099e-10
5.105382838283827329e-01 5.263121398814741534e-10
5.113383438343833687e-01 5.301587969239249792e-10
5.121384038403840044e-01 5.340403779684707670e-10
5.129384638463845292e-01 5.379572781098997995e-10
5.137385238523851649e-01 5.419098977404054159e-10
5.145385838583858007e-01 5.458986426317613395e-10
5.153386438643863254e-01 5.499239240189533601e-10
5.161387038703869612e-01 5.539861586852893945e-10
5.169387638763875970e-01 5.580857690490160500e-10
5.177388238823881217e-01 5.622231832514734338e-10
5.185388838883887574e-01 5.663988352468205713e-10
5.193389438943893932e-01 5.706131648933570765e-10
5.201390039003900290e-01 5.748666180464857414e-10
5.209390639063905537e-01 5.791596466533246275e-10
5.217391239123911895e-01 5.834927088490351432e-10
5.225391839183918252e-01 5.878662690548684859e-10
5.233392439243923500e-01 5.922807980779864888e-10
5.241393039303929857e-01 5.967367732130849995e-10
5.249393639363936215e-01 6.012346783458525637e-10
5.257394239423941462e-01 6.057750040583153921e-10
5.265394839483947820e-01 6.103582477360844288e-10
5.273395439543954177e-01 6.149849136775672834e-10
5.281396039603959425e-01 6.196555132051709811e-10
5.289396639663965782e-01 6.243705647785378178e-10
5.297397239723972140e-01 6.291305941098602322e-10
5.305397839783977387e-01 6.339361342813128445e-10
5.313398439843983745e-01 6.387877258646545022e-10
5.321399039903990102e-01 6.436859170430250411e-10
5.329399639963995350e-01 6.486312637350087290e-10
5.337400240024001707e-01 6.536243297209923082e-10
5.345400840084008065e-01 6.586656867718706796e-10
5.353401440144013312e-01 6.637559147801495502e-10
5.361402040204019670e-01 6.688956018935006700e-10
5.369402640264026028e-01 6.740853446508053328e-10
5.377403240324031275e-01 6.793257481207623427e-10
5.385403840384037633e-01 6.846174260430872280e-10
5.393404440444043990e-01 6.899610009723774577e-10
5.401405040504049238e-01 6.953571044246952565e-10
5.409405640564055595e-01 7.008063770269204416e-10
5.417406240624061953e-01 7.063094686689342840e-10
5.425406840684068310e-01 7.118670386586966421e-10
5.433407440744073558e-01 7.174797558802808849e-10
5.441408040804079915e-01 7.231482989549206847e-10
5.449408640864086273e-01 7.288733564051400208e-10
5.457409240924091520e-01 7.346556268220325712e-10
5.465409840984097878e-01 7.404958190357580086e-10
5.473410441044104235e-01 7.463946522893130020e-10
5.481411041104109483e-01 7.523528564156786652e-10
5.489411641164115840e-01 7.583711720183743362e-10
5.497412241224122198e-01 7.644503506555291478e-10
5.505412841284127445e-01 7.705911550275249513e-10
5.513413441344133803e-01 7.767943591683090268e-10
5.521414041404140161e-01 7.830607486404235224e-10
5.529414641464145408e-01 7.893911207338797327e-10
5.537415241524151766e-01 7.957862846689105104e-10
5.545415841584158123e-01 8.022470618027364676e-10
5.553416441644163370e-01 8.087742858403867071e-10
5.561417041704169728e-01 8.153688030497111879e-10
5.569417641764176086e-01 8.220314724806300125e-10
5.577418241824181333e-01 8.287631661887501256e-10
5.585418841884187691e-01 8.355647694634414457e-10
5.593419441944194048e-01 8.424371810604478087e-10
5.601420042004199296e-01 8.493813134391572121e-10
5.609420642064205653e-01 8.563980930046470634e-10
5.617421242124212011e-01 8.634884603545606798e-10
5.625421842184217258e-01 8.706533705309937114e-10
5.633422442244223616e-01 8.778937932774447696e-10
5.641423042304229973e-01 8.852107133009827751e-10
5.649423642364235221e-01 8.926051305397210813e-10
5.657424242424241578e-01 9.000780604357529563e-10
5.665424842484247936e-01 9.076305342136326884e-10
5.673425442544254294e-01 9.152635991645698233e-10
5.681426042604259541e-01 9.229783189364365148e-10
5.689426642664265898e-01 9.307757738297422609e-10
5.697427242724272256e-01 9.386570610996845913e-10
5.705427842784277503e-01 9.466232952644701976e-10
5.713428442844283861e-01 9.546756084199983231e-10
5.721429042904290219e-01 9.628151505610593371e-10
5.729429642964295466e-01 9.710430899092561171e-10
5.737430243024301824e-01 9.793606132477270258e-10
5.745430843084308181e-01 9.877689262628815193e-10
5.753431443144313429e-01 9.962692538933043093e-10
5.761432043204319786e-01 1.004862840685983175e-09
5.769432643264326144e-01 1.013550951160041785e-09
5.777433243324331391e-01 1.022334870178158890e-09
5.785433843384337749e-01 1.031215903325850898e-09
5.793434443444344106e-01 1.040195377298798988e-09
5.801435043504349354e-01 1.049274640298429422e-09
5.809435643564355711e-01 1.058455062435937716e-09
5.817436243624362069e-01 1.067738036144925615e-09
5.825436843684367316e-01 1.077124976602932131e-09
5.833437443744373674e-01 1.086617322161996767e-09
5.841438043804380031e-01 1.096216534788518803e-09
5.849438643864385279e-01 1.105924100512605797e-09
5.857439243924391636e-01 1.115741529887201213e-09
5.865439843984397994e-01 1.125670358457124164e-09
5.873440444044403241e-01 1.135712147238392449e-09
5.881441044104409599e-01 1.145868483207972416e-09
5.889441644164415957e-01 1.156140979804258588e-09
5.897442244224421204e-01 1.166531277438564734e-09
5.905442844284427562e-01 1.177041044017852997e-09
5.913443444344433919e-01 1.187671975479003649e-09
5.921444044404440277e-01 1.198425796334924907e-09
5.929444644464445524e-01 1.209304260232767285e-09
5.937445244524451882e-01 1.220309150524560138e-09
5.945445844584458239e-01 1.231442280850590715e-09
5.953446444644463487e-01 1.242705495735813586e-09
5.961447044704469844e-01 1.254100671199666999e-09
5.969447644764476202e-01 1.265629715379583230e-09
5.977448244824481449e-01 1.277294569168557060e-09
5.985448844884487807e-01 1.289097206867162623e-09
5.993449444944494164e-01 1.301039636850319913e-09
6.001450045004499412e-01 1.313123902249258885e-09
6.009450645064505769e-01 1.325352081648996276e-09
6.017451245124512127e-01 1.337726289801795849e-09
6.025451845184517374e-01 1.350248678356952826e-09
6.033452445244523732e-01 1.362921436607395116e-09
6.041453045304530090e-01 1.375746792253460950e-09
6.049453645364535337e-01 1.388727012184358528e-09
6.057454245424541694e-01 1.401864403277742998e-09
6.065454845484548052e-01 1.415161313217864255e-09
6.073455445544553299e-01 1.428620131332814133e-09
6.081456045604559657e-01 1.442243289451343042e-09
6.089456645664566015e-01 1.456033262779755370e-09
6.097457245724571262e-01 1.469992570799435403e-09
6.105457845784577620e-01 1.484123778185541612e-09
6.113458445844583977e-01 1.498429495747412369e-09
6.121459045904589225e-01 1.512912381391293341e-09
6.129459645964595582e-01 1.527575141105951102e-09
6.137460246024601940e-01 1.542420529971799777e-09
6.145460846084607187e-01 1.557451353194176805e-09
6.153461446144613545e-01 1.572670467161394415e-09
6.161462046204619902e-01 1.588080780528268683e-09
6.169462646264626260e-01 1.603685255325776118e-09
6.177463246324631507e-01 1.619486908097592172e-09
6.185463846384637865e-01 1.635488811064206713e-09
6.193464446444644222e-01 1.651694093315362779e-09
6.201465046504649470e-01 1.668105942031650762e-09
6.209465646564655827e-01 1.684727603735997315e-09
6.217466246624662185e-01 1.701562385575901589e-09
6.225466846684667432e-01 1.718613656637239796e-09
6.233467446744673790e-01 1.735884849290596984e-09
6.241468046804680148e-01 1.753379460570890148e-09
6.249468646864685395e-01 1.771101053591340017e-09
6.257469246924691753e-01 1.789053258992707825e-09
6.265469846984698110e-01 1.807239776428730949e-09
6.273470447044703358e-01 1.825664376088866674e-09
6.281471047104709715e-01 1.844330900259353854e-09
6.289471647164716073e-01 1.863243264923649819e-09
6.297472247224721320e-01 1.882405461403411126e-09
6.305472847284727678e-01 1.901821558041156358e-09
6.313473447344734035e-01 1.921495701925773977e-09
6.321474047404739283e-01 1.941432120662139385e-09
6.329474647464745640e-01 1.961635124186118754e-09
6.337475247524751998e-01 1.982109106626187802e-09
6.345475847584757245e-01 2.002858548213123409e-09
6.353476447644763603e-01 2.023888017239114304e-09
6.361477047704769960e-01 2.045202172067692498e-09
6.369477647764775208e-01 2.066805763196025661e-09
6.377478247824781565e-01 2.088703635371100308e-09
6.385478847884787923e-01 2.110900729761336437e-09
6.393479447944794281e-01 2.133402086185320223e-09
6.401480048004799528e-01 2.156212845399292178e-09
6.409480648064805886e-01 2.179338251445249453e-09
6.417481248124812243e-01 2.202783654061235167e-09
6.425481848184817490e-01 2.226554511155963357e-09
6.433482448244823848e-01 2.250656391349526980e-09
6.441483048304830206e-01 2.275094976582124972e-09
6.449483648364835453e-01 2.299876064793111241e-09
6.457484248424841811e-01 2.325005572672209380e-09
6.465484848484848168e-01 2.350489538485253870e-09
6.473485448544853416e-01 2.376334124976715977e-09
6.481486048604859773e-01 2.402545622351283298e-09
6.489486648664866131e-01 2.429130451336999326e-09
6.497487248724871378e-01 2.456095166332459027e-09
6.505487848784877736e-01 2.483446458640619332e-09
6.513488448844884093e-01 2.511191159791928598e-09
6.521489048904889341e-01 2.539336244959591983e-09
6.529489648964895698e-01 2.567888836469789305e-09
6.537490249024902056e-01 2.596856207409842251e-09
6.545490849084907303e-01 2.626245785337437003e-09
6.553491449144913661e-01 2.656065156094074094e-09
6.561492049204920018e-01 2.686322067725959524e-09
6.569492649264925266e-01 2.717024434515925426e-09
6.577493249324931623e-01 2.748180341129775461e-09
6.585493849384937981e-01 2.779798046880749943e-09
6.593494449444943228e-01 2.811885990115893401e-09
6.601495049504949586e-01 2.844452792728338882e-09
6.609495649564955944e-01 2.877507264799433971e-09
6.617496249624961191e-01 2.911058409375025162e-09
6.625496849684967549e-01 2.945115427380275957e-09
6.633497449744973906e-01 2.979687722677413091e-09
6.641498049804980264e-01 3.014784907271292417e-09
6.649498649864985511e-01 3.050416806667427818e-09
6.657499249924991869e-01 3.086593465387792008e-09
6.665499849984998226e-01 3.123325152649244345e-09
6.673500450045003474e-01 3.160622368210398261e-09
6.681501050105009831e-01 3.198495848392294645e-09
6.689501650165016189e-01 3.236956572278751252e-09
6.697502250225021436e-01 3.276015768102518400e-09
6.705502850285027794e-01 3.315684919823444365e-09
6.713503450345034151e-01 3.355975773905138078e-09
6.721504050405039399e-01 3.396900346296974441e-09
6.729504650465045756e-01 3.438470929628401336e-09
6.737505250525052114e-01 3.480700100622741493e-09
6.745505850585057361e-01 3.523600727738260996e-09
6.753506450645063719e-01 3.567185979044144664e-09
6.761507050705070077e-01 3.611469330339594299e-09
6.769507650765075324e-01 3.656464573524548653e-09
6.777508250825081682e-01 3.702185825230876785e-09
6.785508850885088039e-01 3.748647535722894391e-09
6.793509450945093286e-01 3.795864498077135481e-09
6.801510051005099644e-01 3.843851857650853518e-09
6.809510651065106002e-01 3.892625121849723712e-09
6.817511251125111249e-01 3.942200170205335620e-09
6.825511851185117607e-01 3.992593264773633474e-09
6.833512451245123964e-01 4.043821060865630829e-09
6.841513051305129212e-01 4.095900618122733619e-09
6.849513651365135569e-01 4.148849411948749280e-09
6.857514251425141927e-01 4.202685345311898723e-09
6.865514851485147174e-01 4.257426760930106584e-09
6.873515451545153532e-01 4.313092453853752581e-09
6.881516051605159889e-01 4.369701684460422513e-09
6.889516651665166247e-01 4.427274191876949331e-09
6.897517251725171494e-01 4.485830207844595535e-09
6.905517851785177852e-01 4.545390471043891574e-09
6.913518451845184210e-01 4.605976241896190012e-09
6.921519051905189457e-01 4.667609317860224422e-09
6.929519651965195814e-01 4.730312049241794884e-09
6.937520252025202172e-01 4.794107355536657417e-09
6.945520852085207419e-01 4.859018742326261228e-09
6.953521452145213777e-01 4.925070318748147354e-09
6.961522052205220135e-01 4.992286815562378087e-09
6.969522652265225382e-01 5.060693603837499865e-09
6.977523252325231740e-01 5.130316714279773085e-09
6.985523852385238097e-01 5.201182857230770479e-09
6.993524452445243345e-01 5.273319443359353071e-09
7.001525052505249702e-01 5.346754605075452218e-09
7.009525652565256060e-01 5.421517218693745465e-09
7.017526252625261307e-01 5.497636927377405902e-09
7.025526852685267665e-01 5.575144164892369416e-09
7.033527452745274022e-01 5.654070180205030853e-09
7.041528052805279270e-01 5.734447062956683808e-09
7.049528652865285627e-01 5.816307769850493660e-09
7.057529252925291985e-01 5.899686151987472582e-09
7.065529852985297232e-01 5.984616983190567297e-09
7.073530453045303590e-01 6.071135989356617999e-09
7.081531053105309947e-01 6.159279878878958653e-09
7.089531653165315195e-01 6.249086374184216343e-09
7.097532253225321552e-01 6.340594244430031312e-09
7.105532853285327910e-01 6.433843339411522799e-09
7.113533453345334268e-01 6.528874624727134873e-09
7.121534053405339515e-01 6.625730218257066527e-09
7.129534653465345873e-01 6.724453428009323324e-09
7.137535253525352230e-01 6.825088791391318865e-09
7.145535853585357478e-01 6.927682115968206862e-09
7.153536453645363835e-01 7.032280521771200774e-09
7.161537053705370193e-01 7.138932485222522837e-09
7.169537653765375440e-01 7.247687884747195210e-09
7.177538253825381798e-01 7.358598048144772028e-09
7.185538853885388155e-01 7.471715801797505892e-09
7.193539453945393403e-01 7.587095521796170474e-09
7.201540054005399760e-01 7.704793187067630427e-09
7.209540654065406118e-01 7.824866434592752131e-09
7.217541254125411365e-01 7.947374616808093581e-09
7.225541854185417723e-01 8.072378861288987362e-09
7.233542454245424080e-01 8.199942132816420835e-09
7.241543054305429328e-01 8.330129297935713543e-09
7.249543654365435685e-01 8.463007192120315592e-09
7.257544254425442043e-01 8.598644689659250392e-09
7.265544854485447290e-01 8.737112776393926603e-09
7.273545454545453648e-01 8.878484625435341390e-09
7.281546054605460006e-01 9.022835676000073876e-09
7.289546654665465253e-01 9.170243715510617838e-09
7.297547254725471610e-01 9.320788965113272323e-09
7.305547854785477968e-01 9.474554168774154199e-09
7.313548454845483215e-01 9.631624686123720274e-09
7.321549054905489573e-01 9.792088589227662671e-09
7.329549654965495931e-01 9.956036763472820941e-09
7.337550255025501178e-01 1.012356301276609166e-08
7.345550855085507536e-01 1.029476416925540706e-08
7.353551455145513893e-01 1.046974020779288875e-08
7.361552055205520251e-01 1.064859436537260954e-08
7.369552655265525498e-01 1.083143326578771258e-08
7.377553255325531856e-01 1.101836704976598085e-08
7.385553855385538213e-01 1.120950951085595800e-08
7.393554455445543461e-01 1.140497823735220237e-08
7.401555055505549818e-01 1.160489476056437927e-08
7.409555655565556176e-01 1.180938470975016179e-08
7.417556255625561423e-01 1.201857797405361672e-08
7.425556855685567781e-01 1.223260887180672059e-08
7.433557455745574138e-01 1.245161632757413657e-08
7.441558055805579386e-01 1.267574405734314612e-08
7.449558655865585743e-01 1.290514076228401239e-08
7.457559255925592101e-01 1.313996033152966106e-08
7.465559855985597348e-01 1.338036205445236265e-08
7.473560456045603706e-01 1.362651084294121680e-08
7.481561056105610064e-01 1.387857746421509704e-08
7.489561656165615311e-01 1.413673878473826350e-08
7.497562256225621669e-01 1.440117802583932061e-08
7.505562856285628026e-01 1.467208503167026701e-08
7.513563456345633274e-01 1.494965655018334333e-08
7.521564056405639631e-01 1.523409652784215358e-08
7.529564656465645989e-01 1.552561641883014759e-08
7.537565256525651236e-01 1.582443550956580923e-08
7.545565856585657594e-01 1.613078125938575163e-08
7.553566456645663951e-01 1.644488965830953358e-08
7.561567056705669199e-01 1.676700560285980060e-08
7.569567656765675556e-01 1.709738329097265596e-08
7.577568256825681914e-01 1.743628663709951382e-08
7.585568856885687161e-01 1.778398970867405809e-08
7.593569456945693519e-01 1.814077718519370384e-08
7.601570057005699876e-01 1.850694484124619375e-08
7.609570657065706234e-01 1.888280005490247221e-08
7.617571257125711481e-01 1.926866234298848238e-08
7.625571857185717839e-01 1.966486392485265708e-08
7.633572457245724197e-01 2.007175031635217369e-08
7.641573057305729444e-01 2.048968095590141441e-08
7.649573657365735802e-01 2.091902986454992565e-08
7.657574257425742159e-01 2.136018634219284409e-08
7.665574857485747406e-01 2.181355570216459101e-08
7.673575457545753764e-01 2.227956004662230512e-08
7.681576057605760122e-01 2.275863908529558540e-08
7.689576657665765369e-01 2.325125100036310068e-08
7.697577257725771727e-01 2.375787336041167792e-08
7.705577857785778084e-01 2.427900408664938916e-08
7.713578457845783332e-01 2.481516247477140958e-08
7.721579057905789689e-01 2.536689027612958042e-08
7.729579657965796047e-01 2.593475284212089134e-08
7.737580258025801294e-01 2.651934033600642269e-08
7.745580858085807652e-01 2.712126901668459180e-08
7.753581458145814009e-01 2.774118259928136073e-08
7.761582058205819257e-01 2.837975369779735295e-08
7.769582658265825614e-01 2.903768535544572352e-08
7.777583258325831972e-01 2.971571266875413474e-08
7.785583858385837219e-01 3.041460451197691289e-08
7.793584458445843577e-01 3.113516536887782277e-08
7.801585058505849934e-01 3.187823727950087674e-08
7.809585658565855182e-01 3.264470191015814992e-08
7.817586258625861539e-01 3.343548275552536680e-08
7.825586858685867897e-01 3.425154748245452738e-08
7.833587458745874255e-01 3.509391042590753602e-08
7.841588058805879502e-01 3.596363524826565769e-08
7.849588658865885860e-01 3.686183777421508695e-08
7.857589258925892217e-01 3.778968901442931845e-08
7.865589858985897465e-01 3.874841839239295425e-08
7.873590459045903822e-01 3.973931718994151474e-08
7.881591059105910180e-01 4.076374222842832572e-08
7.889591659165915427e-01 4.182311980391566638e-08
7.897592259225921785e-01 4.291894989639394015e-08
7.905592859285928142e-01 4.405281067481360271e-08
7.913593459345933390e-01 4.522636332166787947e-08
7.921594059405939747e-01 4.644135720300752295e-08
7.929594659465946105e-01 4.769963541213153994e-08
7.937595259525951352e-01 4.900314071780675905e-08
7.945595859585957710e-01 5.035392195073698439e-08
7.953596459645964067e-01 5.175414086517129726e-08
7.961597059705969315e-01 5.320607951604808207e-08
7.969597659765975672e-01 5.471214819593942803e-08
7.977598259825982030e-01 5.627489398035225547e-08
7.985598859885987277e-01 5.789700993469310673e-08
7.993599459945993635e-01 5.958134504147275481e-08
8.001600060005999993e-01 6.133091491217835789e-08
8.009600660066005240e-01 6.314891335474714640e-08
8.017601260126011598e-01 6.503872487481645737e-08
8.025601860186017955e-01 6.700393819697328572e-08
8.033602460246023202e-01 6.904836090124073272e-08
8.041603060306029560e-01 7.117603528005320248e-08
8.049603660366035918e-01 7.339125553220503861e-08
8.057604260426041165e-01 7.569858642281105612e-08
8.065604860486047523e-01 7.810288355238071157e-08
8.073605460546053880e-01 8.060931539388753431e-08
8.081606060606060238e-01 8.322338727444867166e-08
8.089606660666065485e-01 8.595096749814919436e-08
8.097607260726071843e-01 8.879831582901055108e-08
8.105607860786078200e-01 9.177211457839913415e-08
8.113608460846083448e-01 9.487950256976876233e-08
8.121609060906089805e-01 9.812811228595760790e-08
8.129609660966096163e-01 1.015261105408375057e-07
8.137610261026101410e-01 1.050822430586664108e-07
8.145610861086107768e-01 1.088058833916043890e-07
8.153611461146114125e-01 1.127070866595097249e-07
8.161612061206119373e-01 1.167966486572361213e-07
8.169612661266125730e-01 1.210861709443736404e-07
8.177613261326132088e-01 1.255881326121031730e-07
8.185613861386137335e-01 1.303159695130753653e-07
8.193614461446143693e-01 1.352841618449453657e-07
8.201615061506150051e-01 1.405083310984170356e-07
8.209615661566155298e-01 1.460053475191653176e-07
8.217616261626161656e-01 1.517934493926234108e-07
8.225616861686168013e-01 1.578923756451508821e-07
8.233617461746173261e-01 1.643235134686568610e-07
8.241618061806179618e-01 1.711100629235529126e-07
8.249618661866185976e-01 1.782772207628820300e-07
8.257619261926191223e-01 1.858523860560138780e-07
8.265619861986197581e-01 1.938653905819395416e-07
8.273620462046203938e-01 2.023487574204196413e-07
8.281621062106209186e-01 2.113379917066651122e-07
8.289621662166215543e-01 2.208719081468002375e-07
8.297622262226221901e-01 2.309930006355532875e-07
8.305622862286227148e-01 2.417478601966645037e-07
8.313623462346233506e-01 2.531876485072598127e-07
8.321624062406239863e-01 2.653686355030835970e-07
8.329624662466246221e-01 2.783528110323490158e-07
8.337625262526251468e-01 2.922085822814726337e-07
8.345625862586257826e-01 3.070115707972018651e-07
8.353626462646264184e-01 3.228455254518513424e-07
8.361627062706269431e-01 3.398033707347743548e-07
8.369627662766275789e-01 3.579884134195570232e-07
8.377628262826282146e-01 3.775157350970920998e-07
8.385628862886287394e-01 3.985138034600996853e-07
8.393629462946293751e-01 4.211263418008951433e-07
8.401630063006300109e-01 4.455145042260547270e-07
8.409630663066305356e-01 4.718594139581709023e-07
8.417631263126311714e-01 5.003651342409111559e-07
8.425631863186318071e-01 5.312621563662942559e-07
8.433632463246323319e-01 5.648115079381094242e-07
8.441633063306329676e-01 6.013096076109776560e-07
8.449633663366336034e-01 6.410940214027257389e-07
8.457634263426341281e-01 6.845503118094696188e-07
8.465634863486347639e-01 7.321202163378551944e-07
8.473635463546353996e-01 7.843114492524348520e-07
8.481636063606359244e-01 8.417094925909787466e-07
8.489636663666365601e-01 9.049918340268320334e-07
8.497637263726371959e-01 9.749452253318457191e-07
8.505637863786377206e-01 1.052486682852826498e-06
8.513638463846383564e-01 1.138689139171406316e-06
8.521639063906389921e-01 1.234812893640491894e-06
8.529639663966395169e-01 1.342344311651164581e-06
8.537640264026401526e-01 1.463043603110690580e-06
8.545640864086407884e-01 1.599003985372721404e-06
8.553641464146413131e-01 1.752725118310272851e-06
8.561642064206419489e-01 1.927204394165315423e-06
8.569642664266425847e-01 2.126050454488161514e-06
8.577643264326432204e-01 2.353624123001830599e-06
8.585643864386437452e-01 2.615212614995771704e-06
8.593644464446443809e-01 2.917243033641574021e-06
8.601645064506450167e-01 3.267540017951673125e-06
8.609645664566455414e-01 3.675628446968205318e-06
8.617646264626461772e-01 4.153072442643008838e-06
8.625646864686468129e-01 4.713821228774399032e-06
8.633647464746473377e-01 5.374491251953492797e-06
8.641648064806479734e-01 6.154436495690689124e-06
8.649648664866486092e-01 7.075320932612015142e-06
8.657649264926491339e-01 8.159678541955727571e-06
8.665649864986497697e-01 9.427610336677456494e-06
8.673650465046504054e-01 1.089038396797288587e-05
8.681651065106509302e-01 1.253955965364980328e-05
8.689651665166515659e-01 1.433114232587128181e-05
8.697652265226522017e-01 1.616752162095165239e-05
8.705652865286527264e-01 1.788656982528787103e-05
8.713653465346533622e-01 1.927432932938647343e-05
8.721654065406539980e-01 2.011474282820887051e-05
8.729654665466545227e-01 2.026592831672486541e-05
8.737655265526551585e-01 1.972014121633345812e-05
8.745655865586557942e-01 1.860391873168893611e-05
8.753656465646563190e-01 1.711964224892693982e-05
8.761657065706569547e-01 1.547220144758911959e-05
8.769657665766575905e-01 1.382111758644273963e-05
8.777658265826581152e-01 1.226720489094416963e-05
8.785658865886587510e-01 1.086121885736351476e-05
8.793659465946593867e-01 9.619586083477748393e-06
8.801660066006600225e-01 8.538664809561541144e-06
8.809660666066605472e-01 7.604846342455988526e-06
8.817661266126611830e-01 6.800748738822218629e-06
8.825661866186618187e-01 6.108611940995278067e-06
8.833662466246623435e-01 5.511946251902839574e-06
8.841663066306629792e-01 4.996186105552492075e-06
8.849663666366636150e-01 4.548820640129746690e-06
8.857664266426641397e-01 4.159274087213016772e-06
8.865664866486647755e-01 3.818684791485144005e-06
8.873665466546654113e-01 3.519659277800283005e-06
8.881666066606659360e-01 3.256037608857535610e-06
8.889666666666665717e-01 3.022684915761787022e-06
8.897667266726672075e-01 2.815313157993064120e-06
8.905667866786677322e-01 2.630332052796173967e-06
8.913668466846683680e-01 2.464725992239990839e-06
8.921669066906690038e-01 2.315953152064908381e-06
8.929669666966695285e-01 2.181863094318367475e-06
8.937670267026701643e-01 2.060629561263610410e-06
8.945670867086708000e-01 1.950695643109016728e-06
8.953671467146713248e-01 1.850728978430580942e-06
8.961672067206719605e-01 1.759585072381951203e-06
8.969672667266725963e-01 1.676277181114741059e-06
8.977673267326731210e-01 1.599951511995603061e-06
8.985673867386737568e-01 1.529866734659796299e-06
8.993674467446743925e-01 1.465376995938169949e-06
9.001675067506749173e-01 1.405917790439049902e-06
9.009675667566755530e-01 1.350994165418459446e-06
9.017676267626761888e-01 1.300170839795109246e-06
9.025676867686767135e-01 1.253063897934562076e-06
9.033677467746773493e-01 1.209333783328771023e-06
9.041678067806779850e-01 1.168679368891820493e-06
9.049678667866786208e-01 1.130832921946074528e-06
9.057679267926791455e-01 1.095555815200812729e-06
9.065679867986797813e-01 1.062634861793243110e-06
9.073680468046804171e-01 1.031879174090202094e-06
9.081681068106809418e-01 1.003117463472962770e-06
9.089681668166815776e-01 9.761957125734753745e-07
9.097682268226822133e-01 9.509751630436410295e-07
9.105682868286827381e-01 9.273305714383682827e-07
9.113683468346833738e-01 9.051486935855220588e-07
9.121684068406840096e-01 8.843269642291569586e-07
9.129684668466845343e-01 8.647723440252710294e-07
9.137685268526851701e-01 8.464003103527214814e-07
9.145685868586858058e-01 8.291339720407350015e-07
9.153686468646863306e-01 8.129032911458547921e-07
9.161687068706869663e-01 7.976443974425288722e-07
9.169687668766876021e-01 7.832989834124370672e-07
9.177688268826881268e-01 7.698137692981352649e-07
9.185688868886887626e-01 7.571400292872565746e-07
9.193689468946893983e-01 7.452331711597658971e-07
9.201690069006899231e-01 7.340523628037432941e-07
9.209690669066905588e-01 7.235601999153565133e-07
9.217691269126911946e-01 7.137224099739802283e-07
9.225691869186917193e-01 7.045075882443929196e-07
9.233692469246923551e-01 6.958869621239406243e-07
9.241693069306929909e-01 6.878341806373925125e-07
9.249693669366935156e-01 6.803251262997189616e-07
9.257694269426941514e-01 6.733377469262735105e-07
9.265694869486947871e-01 6.668519052810530964e-07
9.273695469546953118e-01 6.608492447228407669e-07
9.281696069606959476e-01 6.553130692436162827e-07
9.289696669666965834e-01 6.502282364974413535e-07
9.297697269726972191e-01 6.455810625972321601e-07
9.305697869786977439e-01 6.413592376132826170e-07
9.313698469846983796e-01 6.375517508460894949e-07
9.321699069906990154e-01 6.341488250684089981e-07
9.329699669966995401e-01 6.311418590405874821e-07
9.337700270027001759e-01 6.285233777008347301e-07
9.345700870087008116e-01 6.262869895201904233e-07
9.353701470147013364e-01 6.244273505917384968e-07
9.361702070207019721e-01 6.229401350970077237e-07
9.369702670267026079e-01 6.218220118600563250e-07
9.377703270327031326e-01 6.210706267632107088e-07
9.385703870387037684e-01 6.206845908583206644e-07
9.393704470447044041e-01 6.206634740649037964e-07
9.401705070507049289e-01 6.210078044025950791e-07
9.409705670567055646e-01 6.217190727605475547e-07
9.417706270627062004e-01 6.227997432618501895e-07
9.425706870687067251e-01 6.242532693374658617e-07
9.433707470747073609e-01 6.260841156824456610e-07
9.441708070807079967e-01 6.282977863282502515e-07
9.449708670867085214e-01 6.309008591297361295e-07
9.457709270927091572e-01 6.339010270350623977e-07
9.465709870987097929e-01 6.373071465822368994e-07
9.473710471047103177e-01 6.411292941488910852e-07
9.481711071107109534e-01 6.453788305734816091e-07
9.489711671167115892e-01 6.500684748679770217e-07
9.497712271227121139e-01 6.552123878565509823e-07
9.505712871287127497e-01 6.608262667035726475e-07
9.513713471347133854e-01 6.669274514402533899e-07
9.521714071407140212e-01 6.735350447654368372e-07
9.529714671467145459e-01 6.806700465859522742e-07
9.537715271527151817e-01 6.883555049796373321e-07
9.545715871587158174e-01 6.966166855146779635e-07
9.553716471647163422e-01 7.054812611480908563e-07
9.561717071707169779e-01 7.149795252608699330e-07
9.569717671767176137e-01 7.251446307758562993e-07
9.577718271827181384e-01 7.360128587567560455e-07
9.585718871887187742e-01 7.476239204144284446e-07
9.593719471947194100e-01 7.600212970644709520e-07
9.601720072007199347e-01 7.732526233046828908e-07
9.609720672067205705e-01 7.873701195336231306e-07
9.617721272127212062e-01 8.024310809368851630e-07
9.625721872187217310e-01 8.184984312568902730e-07
9.633722472247223667e-01 8.356413510717492634e-07
9.641723072307230025e-01 8.539359919853751308e-07
9.649723672367235272e-01 8.734662901295691353e-07
9.657724272427241630e-01 8.943248947686464491e-07
9.665724872487247987e-01 9.166142306626269845e-07
9.673725472547253235e-01 9.404477162907503130e-07
9.681726072607259592e-01 9.659511641930922026e-07
9.689726672667265950e-01 9.932643947154922173e-07
9.697727272727271197e-01 1.022543100543008701e-06
9.705727872787277555e-01 1.053961006831518472e-06
9.713728472847283912e-01 1.087712380810412955e-06
9.721729072907289160e-01 1.124014955828521988e-06
9.729729672967295517e-01 1.163113348448256042e-06
9.737730273027301875e-01 1.205283063989450735e-06
9.745730873087307122e-01 1.250835206679019062e-06
9.753731473147313480e-01 1.300122036281474711e-06
9.761732073207319837e-01 1.353543545040253471e-06
9.769732673267326195e-01 1.411555268560149779e-06
9.777733273327331442e-01 1.474677593935254153e-06
9.785733873387337800e-01 1.543506890524914712e-06
9.793734473447344158e-01 1.618728866483408220e-06
9.801735073507349405e-01 1.701134651384272720e-06
9.809735673567355763e-01 1.791640226806199547e-06
9.817736273627362120e-01 1.891309978173996859e-06
9.825736873687367368e-01 2.001385328767474686e-06
9.833737473747373725e-01 2.123319647055199311e-06
9.841738073807380083e-01 2.258820896660569517e-06
9.849738673867385330e-01 2.409903825706561643e-06
9.857739273927391688e-01 2.578953861017717836e-06
9.865739873987398045e-01 2.768805254746986780e-06
9.873740474047403293e-01 2.982836358634570843e-06
9.881741074107409650e-01 3.225085029611053859e-06
9.889741674167416008e-01 3.500386810457169716e-06
9.897742274227421255e-01 3.814537123982191615e-06
9.905742874287427613e-01 4.174475226334949156e-06
9.913743474347433970e-01 4.588480177739658575e-06
9.921744074407439218e-01 5.066354203641128019e-06
9.929744674467445575e-01 5.619540654367357795e-06
9.937745274527451933e-01 6.261072657035592633e-06
9.945745874587457180e-01 7.005159930727498374e-06
9.953746474647463538e-01 7.866076942389248441e-06
9.961747074707469896e-01 8.855803964385574865e-06
9.969747674767475143e-01 9.979622891200047425e-06
9.977748274827481501e-01 1.122873833218729453e-05
9.985748874887487858e-01 1.256942349075653909e-05
9.993749474947493106e-01 1.393004103942470564e-05
1.000175007500750057e+00 1.519146659769106115e-05
1.000975067506750582e+00 1.619202235654713536e-05
1.001775127512751107e+00 1.675905921619427850e-05
1.002575187518751854e+00 1.676614970266508472e-05
1.003375247524752378e+00 1.618883353668853912e-05
1.004175307530752903e+00 1.511953170532856997e-05
1.004975367536753650e+00 1.372854602047178169e-05
1.005775427542754175e+00 1.219995440747877984e-05
1.006575487548754699e+00 1.068220574623155876e-05
1.007375547554755446e+00 9.269979535842495560e-06
1.008175607560755971e+00 8.009645684499427202e-06
1.008975667566756496e+00 6.913912831623464161e-06
1.009775727572757242e+00 5.976026563994618218e-06
1.010575787578757767e+00 5.180001279475240160e-06
1.011375847584758292e+00 4.506842481497436227e-06
1.012175907590759039e+00 3.937854659710266752e-06
1.012975967596759563e+00 3.456146438878554786e-06
1.013776027602760088e+00 3.047135559481779149e-06
1.014576087608760835e+00 2.698551341459096385e-06
1.015376147614761360e+00 2.400215740825577431e-06
1.016176207620761884e+00 2.143750490678735858e-06
1.016976267626762631e+00 1.922281821188217305e-06
1.017776327632763156e+00 1.730173504548687395e-06
1.018576387638763681e+00 1.562798294311474182e-06
1.019376447644764427e+00 1.416348037204153760e-06
1.020176507650764952e+00 1.287678607698841545e-06
1.020976567656765477e+00 1.174184502952217732e-06
1.021776627662766224e+00 1.073697934511177722e-06
1.022576687668766748e+00 9.844077947559986669e-07
1.023376747674767273e+00 9.047945834822394077e-07
1.024176807680768020e+00 8.335780799496471211e-07
1.024976867686768545e+00 7.696751677341237055e-07
1.025776927692769069e+00 7.121657433944073064e-07
1.026576987698769816e+00 6.602650676293205666e-07
1.027377047704770341e+00 6.133012606194210435e-07
1.028177107710770866e+00 5.706969154358031374e-07
1.028977167716771612e+00 5.319540180545851448e-07
1.029777227722772137e+00 4.966415312623134253e-07
1.030577287728772662e+00 4.643851322429176289e-07
1.031377347734773409e+00 4.348586977141667793e-07
1.032177407740773933e+00 4.077772123323914654e-07
1.032977467746774458e+00 3.828908405840626079e-07
1.033777527752775205e+00 3.599799533354608471e-07
1.034577587758775730e+00 3.388509405770793800e-07
1.035377647764776254e+00 3.193326739760794720e-07
1.036177707770777001e+00 3.012735084235233727e-07
1.036977767776777526e+00 2.845387322196023823e-07
1.037777827782778273e+00 2.690083919600799609e-07
1.038577887788778797e+00 2.545754314124738539e-07
1.039377947794779322e+00 2.411440943591280751e-07
1.040178007800780069e+00 2.286285500529778188e-07
1.040978067806780594e+00 2.169517069856609683e-07
1.041778127812781118e+00 2.060441864268834842e-07
1.042578187818781865e+00 1.958434319118356964e-07
1.043378247824782390e+00 1.862929347305067155e-07
1.044178307830782915e+00 1.773415586691189033e-07
1.044978367836783661e+00 1.689429498973015268e-07
1.045778427842784186e+00 1.610550200871621007e-07
1.046578487848784711e+00 1.536394926745521062e-07
1.047378547854785458e+00 1.466615036948679686e-07
1.048178607860785982e+00 1.400892498991174610e-07
1.048978667866786507e+00 1.338936779244316820e-07
1.049778727872787254e+00 1.280482091921288041e-07
1.050578787878787779e+00 1.225284959645292476e-07
1.051378847884788303e+00 1.173122046328502481e-07
1.052178907890789050e+00 1.123788228520510280e-07
1.052978967896789575e+00 1.077094876003026870e-07
1.053779027902790100e+00 1.032868316341660893e-07
1.054579087908790846e+00 9.909484614646190834e-08
1.055379147914791371e+00 9.511875772116677445e-08
1.056179207920791896e+00 9.134491792612419049e-08
1.056979267926792643e+00 8.776070409616898328e-08
1.057779327932793167e+00 8.435443004161418632e-08
1.058579387938793692e+00 8.111526557442831425e-08
1.059379447944794439e+00 7.803316388052325722e-08
1.060179507950794964e+00 7.509879588440192381e-08
1.060979567956795488e+00 7.230349085473365433e-08
1.061779627962796235e+00 6.963918258837202540e-08
1.062579687968796760e+00 6.709836058779990868e-08
1.063379747974797285e+00 6.467402571457008228e-08
1.064179807980798032e+00 6.235964986043909107e-08
1.064979867986798556e+00 6.014913922957945875e-08
1.065779927992799081e+00 5.803680087063603774e-08
1.066579987998799828e+00 5.601731213725127801e-08
1.067380048004800353e+00 5.408569279070933903e-08
1.068180108010800877e+00 5.223727948923790503e-08
1.068980168016801624e+00 5.046770243576510272e-08
1.069780228022802149e+00 4.877286397998750895e-08
1.070580288028802673e+00 4.714891899190797482e-08
1.071380348034803420e+00 4.559225684289266785e-08
1.072180408040803945e+00 4.409948484703151006e-08
1.072980468046804470e+00 4.266741303046155154e-08
1.073780528052805217e+00 4.129304010957308609e-08
1.074580588058805741e+00 3.997354057078124803e-08
1.075380648064806266e+00 3.870625275508090692e-08
1.076180708070807013e+00 3.748866785998338167e-08
1.076980768076807538e+00 3.631841977983397145e-08
1.077780828082808062e+00 3.519327571301264928e-08
1.078580888088808809e+00 3.411112747126611403e-08
1.079380948094809334e+00 3.306998343244782282e-08
1.080181008100809859e+00 3.206796108336912899e-08
1.080981068106810605e+00 3.110328010434435483e-08
1.081781128112811130e+00 3.017425595139655295e-08
1.082581188118811655e+00 2.927929389604277097e-08
1.083381248124812402e+00 2.841688348614819215e-08
1.084181308130812926e+00 2.758559339455205853e-08
1.084981368136813673e+00 2.678406662507413553e-08
1.085781428142814198e+00 2.601101604814893169e-08
1.086581488148814723e+00 2.526522024070249966e-08
1.087381548154815469e+00 2.454551960705737855e-08
1.088181608160815994e+00 2.385081275959735511e-08
1.088981668166816519e+00 2.318005313970305987e-08
1.089781728172817266e+00 2.253224586108383903e-08
1.090581788178817790e+00 2.190644475909667369e-08
1.091381848184818315e+00 2.130174963097473825e-08
1.092181908190819062e+00 2.071730365311035908e-08
1.092981968196819587e+00 2.015229096263898557e-08
1.093782028202820111e+00 1.960593439158166968e-08
1.094582088208820858e+00 1.907749334273080986e-08
1.095382148214821383e+00 1.856626179730102185e-08
1.096182208220821908e+00 1.807156644513795104e-08
1.096982268226822654e+00 1.759276492898785001e-08
1.097782328232823179e+00 1.712924419496834220e-08
1.098582388238823704e+00 1.668041894197792782e-08
1.099382448244824451e+00 1.624573016332257875e-08
1.100182508250824975e+00 1.582464377433682079e-08
1.100982568256825500e+00 1.541664932023358958e-08
1.101782628262826247e+00 1.502125875884551038e-08
1.102582688268826772e+00 1.463800531330694235e-08
1.103382748274827296e+00 1.426644239009358794e-08
1.104182808280828043e+00 1.390614255817841961e-08
1.104982868286828568e+00 1.355669658538570328e-08
1.105782928292829093e+00 1.321771252833292020e-08
1.106582988298829839e+00 1.288881487266116562e-08
1.107383048304830364e+00 1.256964372055617108e-08
1.108183108310830889e+00 1.225985402288545054e-08
1.108983168316831636e+00 1.195911485363139317e-08
1.109783228322832160e+00 1.166710872469805576e-08
1.110583288328832685e+00 1.138353093965784825e-08
1.111383348334833432e+00 1.110808898561576542e-08
1.112183408340833957e+00 1.084050196317110606e-08
1.112983468346834481e+00 1.058050005554212420e-08
1.113783528352835228e+00 1.032782403943033004e-08
1.114583588358835753e+00 1.008222484233015332e-08
1.115383648364836278e+00 9.843463154042614062e-09
1.116183708370837024e+00 9.611309104569228343e-09
1.116983768376837549e+00 9.385542026986282812e-09
1.117783828382838074e+00 9.165950333289517999e-09
1.118583888388838821e+00 8.952331544932572782e-09
1.119383948394839345e+00 8.744492539799358663e-09
1.120184008400839870e+00 8.542250106307578056e-09
1.120984068406840617e+00 8.345431936542571316e-09
1.121784128412841142e+00 8.153878247211694750e-09
1.122584188418841666e+00 7.967444291479959111e-09
1.123384248424842413e+00 7.786004111197088031e-09
1.124184308430842938e+00 7.609455953220309515e-09
1.124984368436843463e+00 7.437729764883412828e-09
1.125784428442844209e+00 7.270796922832345504e-09
1.126584488448844734e+00 7.108681483041820093e-09
1.127384548454845259e+00 6.951470145503779369e-09
1.128184608460846006e+00 6.799314012153175992e-09
1.128984668466846530e+00 6.652408941248821473e-09
1.129784728472847055e+00 6.510935840358452860e-09
1.130584788478847802e+00 6.374947529002377326e-09
1.131384848484848327e+00 6.244220507698508259e-09
1.132184908490848851e+00 6.118148319237542521e-09
1.132984968496849598e+00 5.995786592301415340e-09
1.133785028502850123e+00 5.876087355967695052e-09
1.134585088508850870e+00 5.758204067414879809e-09
1.135385148514851394e+00 5.641679263541762714e-09
1.136185208520851919e+00 5.526435029006323836e-09
1.136985268526852666e+00 5.412636795118184595e-09
1.137785328532853191e+00 5.300543296759601631e-09
1.138585388538853715e+00 5.190405325215661937e-09
1.139385448544854462e+00 5.082419317403990203e-09
1.140185508550854987e+00 4.976717341488025849e-09
1.140985568556855512e+00 4.873374453808361323e-09
1.141785628562856258e+00 4.772421428992911232e-09
1.142585688568856783e+00 4.673857155579204346e-09
1.143385748574857308e+00 4.577658711148752796e-09
1.144185808580858055e+00 4.483788869166427777e-09
1.144985868586858579e+00 4.392201426216507055e-09
1.145785928592859104e+00 4.302844871512744991e-09
1.146585988598859851e+00 4.215664864710587659e-09
1.147386048604860376e+00 4.130605883759883628e-09
1.148186108610860900e+00 4.047612305363022766e-09
1.148986168616861647e+00 3.966629101850724911e-09
1.149786228622862172e+00 3.887602280565828679e-09
1.150586288628862697e+00 3.810479151270245428e-09
1.151386348634863444e+00 3.735208479217552301e-09
1.152186408640863968e+00 3.661740562626822283e-09
1.152986468646864493e+00 3.590027260554091953e-09
1.153786528652865240e+00 3.520021988597990883e-09
1.154586588658865765e+00 3.451679694127907825e-09
1.155386648664866289e+00 3.384956818859798282e-09
1.156186708670867036e+00 3.319811254006462037e-09
1.156986768676867561e+00 3.256202291476025687e-09
1.157786828682868085e+00 3.194090573410628140e-09
1.158586888688868832e+00 3.133438041559182353e-09
1.159386948694869357e+00 3.074207887438238792e-09
1.160187008700869882e+00 3.016364503872081149e-09
1.160987068706870629e+00 2.959873438259097129e-09
1.161787128712871153e+00 2.904701347748101828e-09
1.162587188718871678e+00 2.850815956400803647e-09
1.163387248724872425e+00 2.798186014346374663e-09
1.164187308730872950e+00 2.746781258889562273e-09
1.164987368736873474e+00 2.696572377506070077e-09
1.165787428742874221e+00 2.647530972643876690e-09
1.166587488748874746e+00 2.599629528241046152e-09
1.167387548754875271e+00 2.552841377867525891e-09
1.168187608760876017e+00 2.507140674399879945e-09
1.168987668766876542e+00 2.462502361139897787e-09
1.169787728772877067e+00 2.418902144292035897e-09
1.170587788778877814e+00 2.376316466719804643e-09
1.171387848784878338e+00 2.334722482905488304e-09
1.172187908790878863e+00 2.294098035042698859e-09
1.172987968796879610e+00 2.254421630196480810e-09
1.173788028802880135e+00 2.215672418469812737e-09
1.174588088808880659e+00 2.177830172119874328e-09
1.175388148814881406e+00 2.140875265571783691e-09
1.176188208820881931e+00 2.104788656280982270e-09
1.176988268826882456e+00 2.069551866399033822e-09
1.177788328832883202e+00 2.035146965200890296e-09
1.178588388838883727e+00 2.001556552234659444e-09
1.179388448844884252e+00 1.968763741157387645e-09
1.180188508850884999e+00 1.936752144223215261e-09
1.180988568856885523e+00 1.905505857392247909e-09
1.181788628862886270e+00 1.875009446030672451e-09
1.182588688868886795e+00 1.845247931174671220e-09
1.183388748874887320e+00 1.816206776332238776e-09
1.184188808880888066e+00 1.787871874798827119e-09
1.184988868886888591e+00 1.760229537464182343e-09
1.185788928892889116e+00 1.733266481088920604e-09
1.186588988898889863e+00 1.706969817031049612e-09
1.187389048904890387e+00 1.681327040403448318e-09
1.188189108910890912e+00 1.656326019644540494e-09
1.188989168916891659e+00 1.631954986485537707e-09
1.189789228922892184e+00 1.608202526298352065e-09
1.190589288928892708e+00 1.585057568809247488e-09
1.191389348934893455e+00 1.562509379164181082e-09
1.192189408940893980e+00 1.540547549332435120e-09
1.192989468946894505e+00 1.519161989835882742e-09
1.193789528952895251e+00 1.498342921791947829e-09
1.194589588958895776e+00 1.478080869258904152e-09
1.195389648964896301e+00 1.458366651872743491e-09
1.196189708970897048e+00 1.439191377765369317e-09
1.196989768976897572e+00 1.420546436754548060e-09
1.197789828982898097e+00 1.402423493796232137e-09
1.198589888988898844e+00 1.384814482690715134e-09
1.199389948994899369e+00 1.367711600034220584e-09
1.200190009000899893e+00 1.351107299408063214e-09
1.200990069006900640e+00 1.334994285797938661e-09
1.201790129012901165e+00 1.319365510236238048e-09
1.202590189018901690e+00 1.304214164660573085e-09
1.203390249024902436e+00 1.289533676982213356e-09
1.204190309030902961e+00 1.275317706358316085e-09
1.204990369036903486e+00 1.261560138662122149e-09
1.205790429042904233e+00 1.248255082145745999e-09
1.206590489048904757e+00 1.235396863290347839e-09
1.207390549054905282e+00 1.222980022838683411e-09
1.208190609060906029e+00 1.210999312005516231e-09
1.208990669066906554e+00 1.199449688861427136e-09
1.209790729072907078e+00 1.188326314885840798e-09
1.210590789078907825e+00 1.177624551685388062e-09
1.211390849084908350e+00 1.167339957873908478e-09
1.212190909090908875e+00 1.157468286110551645e-09
1.212990969096909621e+00 1.148005480292800818e-09
1.213791029102910146e+00 1.138947672901269248e-09
1.214591089108910671e+00 1.130291182493473624e-09
1.215391149114911418e+00 1.122032511343844153e-09
1.216191209120911942e+00 1.114168343227555702e-09
1.216991269126912467e+00 1.106695541345807863e-09
1.217791329132913214e+00 1.099611146390491978e-09
1.218591389138913739e+00 1.092912374746276446e-09
1.219391449144914263e+00 1.086596616828323995e-09
1.220191509150915010e+00 1.080661435554038079e-09
1.220991569156915535e+00 1.075104564947447051e-09
1.221791629162916060e+00 1.069923908874840402e-09
1.222591689168916806e+00 1.065117539910692143e-09
1.223391749174917331e+00 1.060683698332775126e-09
1.224191809180917856e+00 1.056620791245779105e-09
1.224991869186918603e+00 1.052927391832720760e-09
1.225791929192919127e+00 1.049602238733731265e-09
1.226591989198919652e+00 1.046644235551808218e-09
1.227392049204920399e+00 1.044052450485477351e-09
1.228192109210920924e+00 1.041826116088228548e-09
1.228992169216921448e+00 1.039964629154992138e-09
1.229792229222922195e+00 1.038467550735854783e-09
1.230592289228922720e+00 1.037334606277537768e-09
1.231392349234923467e+00 1.036565685893213178e-09
1.232192409240923991e+00 1.036160844761474414e-09
1.232992469246924516e+00 1.036120303655400285e-09
1.233792529252925263e+00 1.036444449602779146e-09
1.234592589258925788e+00 1.037133836678839916e-09
1.235392649264926312e+00 1.038189186932829199e-09
1.236192709270927059e+00 1.039611391450200518e-09
1.236992769276927584e+00 1.041401511552040480e-09
1.237792829282928109e+00 1.043560780133919324e-09
1.238592889288928856e+00 1.046090603146085133e-09
1.239392949294929380e+00 1.048992561217583540e-09
1.240193009300929905e+00 1.052268411426676739e-09
1.240993069306930652e+00 1.055920089220446169e-09
1.241793129312931177e+00 1.059949710486416730e-09
1.242593189318931701e+00 1.064359573779480429e-09
1.243393249324932448e+00 1.069152162707425507e-09
1.244193309330932973e+00 1.074330148478723240e-09
1.244993369336933497e+00 1.079896392616396690e-09
1.245793429342934244e+00 1.085853949842107916e-09
1.246593489348934769e+00 1.092206071134733358e-09
1.247393549354935294e+00 1.098956206968139212e-09
1.248193609360936041e+00 1.106108010732884758e-09
1.248993669366936565e+00 1.113665342347159797e-09
1.249793729372937090e+00 1.121632272062258009e-09
1.250593789378937837e+00 1.130013084468478864e-09
1.251393849384938362e+00 1.138812282707370978e-09
1.252193909390938886e+00 1.148034592896887204e-09
1.252993969396939633e+00 1.157684968776022181e-09
1.253794029402940158e+00 1.167768596576157955e-09
1.254594089408940683e+00 1.178290900126490132e-09
1.255394149414941429e+00 1.189257546201510248e-09
1.256194209420941954e+00 1.200674450118693514e-09
1.256994269426942479e+00 1.212547781595244437e-09
1.257794329432943226e+00 1.224883970872876465e-09
1.258594389438943750e+00 1.237689715120404374e-09
1.259394449444944275e+00 1.250971985124147945e-09
1.260194509450945022e+00 1.264738032276844446e-09
1.260994569456945547e+00 1.278995395876169029e-09
1.261794629462946071e+00 1.293751910744714255e-09
1.262594689468946818e+00 1.309015715183597011e-09
1.263394749474947343e+00 1.324795259272772991e-09
1.264194809480947868e+00 1.341099313531590010e-09
1.264994869486948614e+00 1.357936977953959403e-09
1.265794929492949139e+00 1.375317691433019698e-09
1.266594989498949664e+00 1.393251241591319375e-09
1.267395049504950411e+00 1.411747775032813763e-09
1.268195109510950935e+00 1.430817808034364912e-09
1.268995169516951460e+00 1.450472237694845233e-09
1.269795229522952207e+00 1.470722353561316721e-09
1.270595289528952732e+00 1.491579849752264045e-09
1.271395349534953256e+00 1.513056837599492012e-09
1.272195409540954003e+00 1.535165858830707358e-09
1.272995469546954528e+00 1.557919899316570455e-09
1.273795529552955053e+00 1.581332403406840027e-09
1.274595589558955799e+00 1.605417288881710282e-09
1.275395649564956324e+00 1.630188962545603928e-09
1.276195709570956849e+00 1.655662336492521279e-09
1.276995769576957596e+00 1.681852845072938817e-09
1.277795829582958120e+00 1.708776462594405168e-09
1.278595889588958867e+00 1.736449721789510470e-09
1.279395949594959392e+00 1.764889733086395461e-09
1.280196009600959917e+00 1.794114204719510848e-09
1.280996069606960663e+00 1.824141463719549105e-09
1.281796129612961188e+00 1.854990477824229498e-09
1.282596189618961713e+00 1.886680878353557100e-09
1.283396249624962460e+00 1.919232984095621267e-09
1.284196309630962984e+00 1.952667826251452477e-09
1.284996369636963509e+00 1.987007174490393128e-09
1.285796429642964256e+00 2.022273564169808808e-09
1.286596489648964781e+00 2.058490324776390428e-09
1.287396549654965305e+00 2.095681609649325342e-09
1.288196609660966052e+00 2.133872427049001798e-09
1.288996669666966577e+00 2.173088672638303792e-09
1.289796729672967102e+00 2.213357163448028000e-09
1.290596789678967848e+00 2.254705673401064663e-09
1.291396849684968373e+00 2.297162970475034266e-09
1.292196909690968898e+00 2.340758855587413272e-09
1.292996969696969645e+00 2.385524203291980256e-09
1.293797029702970169e+00 2.431491004380545198e-09
1.294597089708970694e+00 2.478692410490122744e-09
1.295397149714971441e+00 2.527162780820140235e-09
1.296197209720971966e+00 2.576937731072328011e-09
1.296997269726972490e+00 2.628054184731186741e-09
1.297797329732973237e+00 2.680550426810753724e-09
1.298597389738973762e+00 2.734466160200835963e-09
1.299397449744974287e+00 2.789842564754097511e-09
1.300197509750975033e+00 2.846722359263512334e-09
1.300997569756975558e+00 2.905149866489797117e-09
1.301797629762976083e+00 2.965171081407460490e-09
1.302597689768976830e+00 3.026833742849354824e-09
1.303397749774977354e+00 3.090187408740058238e-09
1.304197809780977879e+00 3.155283535121833381e-09
1.304997869786978626e+00 3.222175559187902410e-09
1.305797929792979151e+00 3.290918986553548973e-09
1.306597989798979675e+00 3.361571483008930256e-09
1.307398049804980422e+00 3.434192971014192814e-09
1.308198109810980947e+00 3.508845731213816556e-09
1.308998169816981472e+00 3.585594509266416789e-09
1.309798229822982218e+00 3.664506628304010782e-09
1.310598289828982743e+00 3.745652107357985822e-09
1.311398349834983268e+00 3.829103786109565338e-09
1.312198409840984015e+00 3.914937456348265172e-09
1.312998469846984539e+00 4.003232000546849781e-09
1.313798529852985064e+00 4.094069537990470711e-09
1.314598589858985811e+00 4.187535578926460552e-09
1.315398649864986336e+00 4.283719187235005369e-09
1.316198709870986860e+00 4.382713152155254476e-09
1.316998769876987607e+00 4.484614169639494062e-09
1.317798829882988132e+00 4.589523033948165884e-09
1.318598889888988657e+00 4.697544840143610906e-09
1.319398949894989403e+00 4.808789198186251876e-09
1.320199009900989928e+00 4.923370459389348916e-09
1.320999069906990453e+00 5.041407956043879967e-09
1.321799129912991200e+00 5.163026255083875774e-09
1.322599189918991724e+00 5.288355426728403315e-09
1.323399249924992249e+00 5.417531329106993942e-09
1.324199309930992996e+00 5.550695909949219435e-09
1.324999369936993521e+00 5.687997526504292299e-09
1.325799429942994268e+00 5.829591284944112952e-09
1.326599489948994792e+00 5.975639400600835945e-09
1.327399549954995317e+00 6.126311580496312627e-09
1.328199609960996064e+00 6.281785429733546294e-09
1.328999669966996588e+00 6.442246883447047229e-09
1.329799729972997113e+00 6.607890666143442349e-09
1.330599789978997860e+00 6.778920780411674304e-09
1.331399849984998385e+00 6.955551027143348166e-09
1.332199909990998909e+00 7.138005559580544895e-09
1.332999969996999656e+00 7.326519473697771511e-09
1.333800030003000181e+00 7.521339437636299956e-09
1.334600090009000706e+00 7.722724363138342650e-09
1.335400150015001453e+00 7.930946122176724832e-09
1.336200210021001977e+00 8.146290312252654692e-09
1.337000270027002502e+00 8.369057074133425682e-09
1.337800330033003249e+00 8.599561966130835300e-09
1.338600390039003774e+00 8.838136899384040049e-09
1.339400450045004298e+00 9.085131139006850300e-09
1.340200510051005045e+00 9.340912376396733020e-09
1.341000570057005570e+00 9.605867878481395353e-09
1.341800630063006095e+00 9.880405720211862219e-09
1.342600690069006841e+00 1.016495610718823718e-08
1.343400750075007366e+00 1.045997279595241034e-08
1.344200810081007891e+00 1.076593462018999736e-08
1.345000870087008638e+00 1.108334713186876977e-08
1.345800930093009162e+00 1.141274436720900106e-08
1.346600990099009687e+00 1.175469074834523335e-08
1.347401050105010434e+00 1.210978313260028239e-08
1.348201110111010959e+00 1.247865302247963966e-08
1.349001170117011483e+00 1.286196895080639074e-08
1.349801230123012230e+00 1.326043905687729818e-08
1.350601290129012755e+00 1.367481387114772378e-08
1.351401350135013280e+00 1.410588932776749876e-08
1.352201410141014026e+00 1.455451002630691231e-08
1.353001470147014551e+00 1.502157276627655111e-08
1.353801530153015076e+00 1.550803038056615125e-08
1.354601590159015823e+00 1.601489589675874542e-08
1.355401650165016347e+00 1.654324705844248804e-08
1.356201710171016872e+00 1.709423124220692218e-08
1.357001770177017619e+00 1.766907081000270174e-08
1.357801830183018144e+00 1.826906894104665758e-08
1.358601890189018668e+00 1.889561599252838121e-08
1.359401950195019415e+00 1.955019644408797501e-08
1.360202010201019940e+00 2.023439648750744862e-08
1.361002070207020465e+00 2.094991233037389921e-08
1.361802130213021211e+00 2.169855929075453091e-08
1.362602190219021736e+00 2.248228176934557612e-08
1.363402250225022261e+00 2.330316419624500999e-08
1.364202310231023008e+00 2.416344306167829718e-08
1.365002370237023532e+00 2.506552015388929669e-08
1.365802430243024057e+00 2.601197714327795654e-08
1.366602490249024804e+00 2.700559166999827595e-08
1.367402550255025329e+00 2.804935511303975882e-08
1.368202610261025853e+00 2.914649224269107245e-08
1.369002670267026600e+00 3.030048298575046907e-08
1.369802730273027125e+00 3.151508656450101373e-08
1.370602790279027650e+00 3.279436830702654757e-08
1.371402850285028396e+00 3.414272946870840746e-08
1.372202910291028921e+00 3.556494045377694593e-08
1.373002970297029446e+00 3.706617788272263021e-08
1.373803030303030193e+00 3.865206601765714507e-08
1.374603090309030717e+00 4.032872313504271860e-08
1.375403150315031464e+00 4.210281352565022393e-08
1.376203210321031989e+00 4.398160590755640223e-08
1.377003270327032514e+00 4.597303916252463864e-08
1.377803330333033260e+00 4.808579645271568363e-08
1.378603390339033785e+00 5.032938894778779243e-08
1.379403450345034310e+00 5.271425059736344638e-08
1.380203510351035057e+00 5.525184562699740283e-08
1.381003570357035581e+00 5.795479072521428778e-08
1.381803630363036106e+00 6.083699423456577235e-08
1.382603690369036853e+00 6.391381507304030256e-08
1.383403750375037378e+00 6.720224460841225847e-08
1.384203810381037902e+00 7.072111530570481369e-08
1.385003870387038649e+00 7.449134068970073734e-08
1.385803930393039174e+00 7.853619203922108400e-08
1.386603990399039699e+00 8.288161829348185949e-08
1.387404050405040445e+00 8.755661694853013044e-08
1.388204110411040970e+00 9.259366531065214342e-08
1.389004170417041495e+00 9.802922342621570175e-08
1.389804230423042242e+00 1.039043224155818051e-07
1.390604290429042766e+00 1.102652549205986289e-07
1.391404350435043291e+00 1.171643880813953737e-07
1.392204410441044038e+00 1.246611240834795772e-07
1.393004470447044563e+00 1.328230391117409637e-07
1.393804530453045087e+00 1.417272388403875756e-07
1.394604590459045834e+00 1.514619778018044907e-07
1.395404650465046359e+00 1.621286016692498015e-07
1.396204710471046884e+00 1.738438863869663814e-07
1.397004770477047630e+00 1.867428671468289401e-07
1.397804830483048155e+00 2.009822747093495224e-07
1.398604890489048680e+00 2.167447281732315443e-07
1.399404950495049427e+00 2.342438742260829230e-07
1.400205010501049951e+00 2.537307160894758882e-07
1.401005070507050476e+00 2.755014446663747384e-07
1.401805130513051223e+00 2.999071748739371581e-07
1.402605190519051748e+00 3.273661083720395445e-07
1.403405250525052272e+00 3.583787982505468841e-07
1.404205310531053019e+00 3.935473920491518820e-07
1.405005370537053544e+00 4.335999887876495594e-07
1.405805430543054069e+00 4.794215759130055212e-07
1.406605490549054815e+00 5.320934223970937252e-07
1.407405550555055340e+00 5.929432918269942532e-07
1.408205610561055865e+00 6.636093700891585711e-07
1.409005670567056612e+00 7.461212696962590819e-07
1.409805730573057136e+00 8.430016135003492899e-07
1.410605790579057661e+00 9.573909232852863464e-07
1.411405850585058408e+00 1.093195588504114893e-06
1.412205910591058933e+00 1.255251009105082617e-06
1.413005970597059457e+00 1.449474584067422950e-06
1.413806030603060204e+00 1.682946743851699102e-06
1.414606090609060729e+00 1.963786835033550066e-06
1.415406150615061254e+00 2.300561736482165193e-06
1.416206210621062000e+00 2.700760492589661017e-06
1.417006270627062525e+00 3.167623231316388887e-06
1.417806330633063050e+00 3.694551316581880468e-06
1.418606390639063797e+00 4.257094968380568337e-06
1.419406450645064321e+00 4.805188910804800698e-06
1.420206510651064846e+00 5.262985680864129446e-06
1.421006570657065593e+00 5.545790750715478591e-06
1.421806630663066118e+00 5.593932307668668470e-06
1.422606690669066865e+00 5.403111315652630897e-06
1.423406750675067389e+00 5.025425472415274269e-06
1.424206810681067914e+00 4.540750927492694687e-06
1.425006870687068661e+00 4.023578660659919125e-06
1.425806930693069186e+00 3.525476974400530616e-06
1.426606990699069710e+00 3.073944492145688342e-06
1.427407050705070457e+00 2.678973405627708248e-06
1.428207110711070982e+00 2.340352607525539259e-06
1.429007170717071507e+00 2.052994468807805922e-06
1.429807230723072253e+00 1.810103621413374255e-06
1.430607290729072778e+00 1.604807210952204131e-06
1.431407350735073303e+00 1.430872554673101615e-06
1.432207410741074050e+00 1.282942780538032574e-06
1.433007470747074574e+00 1.156542716290834491e-06
1.433807530753075099e+00 1.047989444134452290e-06
1.434607590759075846e+00 9.542739663372687416e-07
1.435407650765076371e+00 8.729441704650387361e-07
1.436207710771076895e+00 8.020010220289133735e-07
1.437007770777077642e+00 7.398112279659829050e-07
1.437807830783078167e+00 6.850358020339019282e-07
1.438607890789078692e+00 6.365725291109259035e-07
1.439407950795079438e+00 5.935099939250835921e-07
1.440208010801079963e+00 5.550909781532089672e-07
1.441008070807080488e+00 5.206833351591947094e-07
1.441808130813081235e+00 4.897567861768826088e-07
1.442608190819081759e+00 4.618643885543436409e-07
1.443408250825082284e+00 4.366276869852178855e-07
1.444208310831083031e+00 4.137247706962499852e-07
1.445008370837083556e+00 3.928806283747213506e-07
1.445808430843084080e+00 3.738593252608413349e-07
1.446608490849084827e+00 3.564576302932147840e-07
1.447408550855085352e+00 3.404998016076319799e-07
1.448208610861085877e+00 3.258333011165573552e-07
1.449008670867086623e+00 3.123252573845496676e-07
1.449808730873087148e+00 2.998595337387951992e-07
1.450608790879087673e+00 2.883342879738979704e-07
1.451408850885088420e+00 2.776599330234258952e-07
1.452208910891088944e+00 2.677574260316264006e-07
1.453008970897089469e+00 2.585568274849766928e-07
1.453809030903090216e+00 2.499960833106068435e-07
1.454609090909090741e+00 2.420199917752884755e-07
1.455409150915091265e+00 2.345793241308401302e-07
1.456209210921092012e+00 2.276300736410102957e-07
1.457009270927092537e+00 2.211328121925307000e-07
1.457809330933093062e+00 2.150521373753359753e-07
1.458609390939093808e+00 2.093561958959806301e-07
1.459409450945094333e+00 2.040162716078292239e-07
1.460209510951094858e+00 1.990064284134927845e-07
1.461009570957095605e+00 1.943031999083082075e-07
1.461809630963096129e+00 1.898853189576518484e-07
1.462609690969096654e+00 1.857334814915901400e-07
1.463409750975097401e+00 1.818301397016357803e-07
1.464209810981097926e+00 1.781593205716938467e-07
1.465009870987098450e+00 1.747064662966714361e-07
1.465809930993099197e+00 1.714582936608562998e-07
1.466609990999099722e+00 1.684026698819519264e-07
1.467410051005100247e+00 1.655285027908196516e-07
1.468210111011100993e+00 1.628256435235065230e-07
1.469010171017101518e+00 1.602848001607807481e-07
1.469810231023102043e+00 1.578974609693628504e-07
1.470610291029102790e+00 1.556558260849066936e-07
1.471410351035103314e+00 1.535527466348470419e-07
1.472210411041104061e+00 1.515816704342141368e-07
1.473010471047104586e+00 1.497365935029218605e-07
1.473810531053105111e+00 1.480120167520019856e-07
1.474610591059105857e+00 1.464029072714999976e-07
1.475410651065106382e+00 1.449046637260990967e-07
1.476210711071106907e+00 1.435130854280846944e-07
1.477010771077107654e+00 1.422243447123496734e-07
1.477810831083108178e+00 1.410349622860487567e-07
1.478610891089108703e+00 1.399417852673515347e-07
1.479410951095109450e+00 1.389419676643831172e-07
1.480211011101109975e+00 1.380329530776841883e-07
1.481011071107110499e+00 1.372124594379538016e-07
1.481811131113111246e+00 1.364784656161411946e-07
1.482611191119111771e+00 1.358291997654768552e-07
1.483411251125112296e+00 1.352631292753005604e-07
1.484211311131113042e+00 1.347789522348789838e-07
1.485011371137113567e+00 1.343755903221132163e-07
1.485811431143114092e+00 1.340521830474605435e-07
1.486611491149114839e+00 1.338080832976991123e-07
1.487411551155115363e+00 1.336428541377072822e-07
1.488211611161115888e+00 1.335562668412937899e-07
1.489011671167116635e+00 1.335483001346100017e-07
1.489811731173117160e+00 1.336191406479128442e-07
1.490611791179117684e+00 1.337691845837038414e-07
1.491411851185118431e+00 1.339990406216157951e-07
1.492211911191118956e+00 1.343095340932039784e-07
1.493011971197119481e+00 1.347017124730421178e-07
1.493812031203120227e+00 1.351768522466426130e-07
1.494612091209120752e+00 1.357364672307136880e-07
1.495412151215121277e+00 1.363823184376630608e-07
1.496212211221122024e+00 1.371164255940519478e-07
1.497012271227122548e+00 1.379410804424712477e-07
1.497812331233123073e+00 1.388588619782357417e-07
1.498612391239123820e+00 1.398726537969352992e-07
1.499412451245124345e+00 1.409856637565712159e-07
1.500212511251124869e+00 1.422014461895087663e-07
1.501012571257125616e+00 1.435239269352356575e-07
1.501812631263126141e+00 1.449574315059160181e-07
1.502612691269126666e+00 1.465067167437304551e-07
1.503412751275127412e+00 1.481770063831772832e-07
1.504212811281127937e+00 1.499740309941230440e-07
1.505012871287128462e+00 1.519040728540239118e-07
1.505812931293129209e+00 1.539740163821503008e-07
1.506612991299129733e+00 1.561914048671354299e-07
1.507413051305130258e+00 1.585645043343775236e-07
1.508213111311131005e+00 1.611023755348679999e-07
1.509013171317131530e+00 1.638149551958976875e-07
1.509813231323132054e+00 1.667131478615149831e-07
1.510613291329132801e+00 1.698089298720772921e-07
1.511413351335133326e+00 1.731154672951872485e-07
1.512213411341133851e+00 1.766472499328000195e-07
1.513013471347134598e+00 1.804202439022606915e-07
1.513813531353135122e+00 1.844520657352252736e-07
1.514613591359135647e+00 1.887621814739617073e-07
1.515413651365136394e+00 1.933721348893206725e-07
1.516213711371136919e+00 1.983058097234596260e-07
1.517013771377137443e+00 2.035897318041805336e-07
1.517813831383138190e+00 2.092534180252990563e-07
1.518613891389138715e+00 2.153297805875128842e-07
1.519413951395139462e+00 2.218555966086466566e-07
1.520214011401139986e+00 2.288720553185662333e-07
1.521014071407140511e+00 2.364253976522386747e-07
1.521814131413141258e+00 2.445676662705433584e-07
1.522614191419141783e+00 2.533575880349974151e-07
1.523414251425142307e+00 2.628616159479093249e-07
1.524214311431143054e+00 2.731551638117383240e-07
1.525014371437143579e+00 2.843240747085581507e-07
1.525814431443144104e+00 2.964663743017376296e-07
1.526614491449144850e+00 3.096943725021907398e-07
1.527414551455145375e+00 3.241371929809372303e-07
1.528214611461145900e+00 3.399438303380562841e-07
1.529014671467146647e+00 3.572868607412560387e-07
1.529814731473147171e+00 3.763669651943077467e-07
1.530614791479147696e+00 3.974184674361799525e-07
1.531414851485148443e+00 4.207161435503327205e-07
1.532214911491148968e+00 4.465836311224037340e-07
1.533014971497149492e+00 4.754038564173458323e-07
1.533815031503150239e+00 5.076320134039900314e-07
1.534615091509150764e+00 5.438117735987906950e-07
1.535415151515151289e+00 5.845955846906294275e-07
1.536215211521152035e+00 6.307701289870244290e-07
1.537015271527152560e+00 6.832882502441948646e-07
1.537815331533153085e+00 7.433088872950743986e-07
1.538615391539153832e+00 8.122466950821071513e-07
1.539415451545154356e+00 8.918329099578117577e-07
1.540215511551154881e+00 9.841882515150624004e-07
1.541015571557155628e+00 1.091906488053025434e-06
1.541815631563156153e+00 1.218142233296189662e-06
1.542615691569156677e+00 1.366685743926500341e-06
1.543415751575157424e+00 1.541985771633422637e-06
1.544215811581157949e+00 1.749040142000407670e-06
1.545015871587158474e+00 1.993000004019414240e-06
1.545815931593159220e+00 2.278215873343790701e-06
1.546615991599159745e+00 2.606303623295442179e-06
1.547416051605160270e+00 2.972729347651853453e-06
1.548216111611161017e+00 3.361732287386756360e-06
1.549016171617161541e+00 3.740774696083059991e-06
1.549816231623162066e+00 4.058589989051435640e-06
1.550616291629162813e+00 4.253546092483034018e-06
1.551416351635163338e+00 4.275590568450936487e-06
1.552216411641163862e+00 4.111780608332574065e-06
1.553016471647164609e+00 3.794936444127713018e-06
1.553816531653165134e+00 3.386751251465113203e-06
1.554616591659165659e+00 2.950234054360587230e-06
1.555416651665166405e+00 2.531282928624593333e-06
1.556216711671166930e+00 2.154883889243968579e-06
1.557016771677167455e+00 1.829912055147756052e-06
1.557816831683168202e+00 1.555684433582288728e-06
1.558616891689168726e+00 1.327015852099279324e-06
1.559416951695169251e+00 1.137264171964881538e-06
1.560217011701169998e+00 9.798731966413778990e-07
1.561017071707170523e+00 8.490194644258625725e-07
1.561817131713171047e+00 7.397940145984015512e-07
1.562617191719171794e+00 6.481713460935525908e-07
1.563417251725172319e+00 5.708972629172754085e-07
1.564217311731172844e+00 5.053583227258392297e-07
1.565017371737173590e+00 4.494596313928588448e-07
1.565817431743174115e+00 4.015202400703744968e-07
1.566617491749174862e+00 3.601875160633996620e-07
1.567417551755175387e+00 3.243686932822743210e-07
1.568217611761175911e+00 2.931768402334991446e-07
1.569017671767176658e+00 2.658884659076825686e-07
1.569817731773177183e+00 2.419103237952517923e-07
1.570617791779177708e+00 2.207534039810372629e-07
1.571417851785178454e+00 2.020125117381023629e-07
1.572217911791178979e+00 1.853501798262512482e-07
1.573017971797179504e+00 1.704839442869554282e-07
1.573818031803180251e+00 1.571762360395387699e-07
1.574618091809180775e+00 1.452263130099575904e-07
1.575418151815181300e+00 1.344637899716227930e-07
1.576218211821182047e+00 1.247434245801227246e-07
1.577018271827182572e+00 1.159408954563653464e-07
1.577818331833183096e+00 1.079493672988363775e-07
1.578618391839183843e+00 1.006766832713665364e-07
1.579418451845184368e+00 9.404305966093158265e-08
1.580218511851184893e+00 8.797918456343598234e-08
1.581018571857185639e+00 8.242464304584903374e-08
1.581818631863186164e+00 7.732660729243104963e-08
1.582618691869186689e+00 7.263874275976945239e-08
1.583418751875187436e+00 6.832029116288278382e-08
1.584218811881187960e+00 6.433529881634464818e-08
1.585018871887188485e+00 6.065196493479415783e-08
1.585818931893189232e+00 5.724208931790316729e-08
1.586618991899189757e+00 5.408060268301584831e-08
1.587419051905190281e+00 5.114516597712794555e-08
1.588219111911191028e+00 4.841582746297677006e-08
1.589019171917191553e+00 4.587472835899043494e-08
1.589819231923192078e+00 4.350584941873791156e-08
1.590619291929192824e+00 4.129479213966439738e-08
1.591419351935193349e+00 3.922858935380559401e-08
1.592219411941193874e+00 3.729554082266025995e-08
1.593019471947194621e+00 3.548507017212050842e-08
1.593819531953195145e+00 3.378760009114463891e-08
1.594619591959195670e+00 3.219444320362000635e-08
1.595419651965196417e+00 3.069770642552863373e-08
1.596219711971196942e+00 2.929020695436257224e-08
1.597019771977197466e+00 2.796539831702483501e-08
1.597819831983198213e+00 2.671730513608761035e-08
1.598619891989198738e+00 2.554046547026416415e-08
1.599419951995199263e+00 2.442987974982642932e-08
1.600220012001200010e+00 2.338096546678816568e-08
1.601020072007200534e+00 2.238951689727711714e-08
1.601820132013201059e+00 2.145166923324649272e-08
1.602620192019201806e+00 2.056386658544601375e-08
1.603420252025202331e+00 1.972283339178014792e-08
1.604220312031202855e+00 1.892554882685825535e-08
1.605020372037203602e+00 1.816922386133838782e-08
1.605820432043204127e+00 1.745128066494403638e-08
1.606620492049204652e+00 1.676933408596671392e-08
1.607420552055205398e+00 1.612117497361589192e-08
1.608220612061205923e+00 1.550475513852125045e-08
1.609020672067206448e+00 1.491817377174365664e-08
1.609820732073207195e+00 1.435966516435734164e-08
1.610620792079207719e+00 1.382758758851087062e-08
1.611420852085208244e+00 1.332041321726876065e-08
1.612220912091208991e+00 1.283671897483003960e-08
1.613020972097209516e+00 1.237517822118608290e-08
1.613821032103210040e+00 1.193455318619275136e-08
1.614621092109210787e+00 1.151368807758579056e-08
1.615421152115211312e+00 1.111150279585294572e-08
1.616221212121212059e+00 1.072698719623919018e-08
1.617021272127212583e+00 1.035919584465281075e-08
1.617821332133213108e+00 1.000724321994801598e-08
1.618621392139213855e+00 9.670299320111812344e-09
1.619421452145214380e+00 9.347585634339202707e-09
1.620221512151214904e+00 9.038371446931469016e-09
1.621021572157215651e+00 8.741970442454530721e-09
1.621821632163216176e+00 8.457737584700341095e-09
1.622621692169216701e+00 8.185066244757652487e-09
1.623421752175217447e+00 7.923385555958402502e-09
1.624221812181217972e+00 7.672157975656876822e-09
1.625021872187218497e+00 7.430877035752733957e-09
1.625821932193219244e+00 7.199065265618947342e-09
1.626621992199219768e+00 6.976272272655887028e-09
1.627422052205220293e+00 6.762072967091997125e-09
1.628222112211221040e+00 6.556065918907574936e-09
1.629022172217221565e+00 6.357871835882581544e-09
1.629822232223222089e+00 6.167132152780496331e-09
1.630622292229222836e+00 5.983507722592025795e-09
1.631422352235223361e+00 5.806677601579807551e-09
1.632222412241223886e+00 5.636337920603697749e-09
1.633022472247224632e+00 5.472200835873891379e-09
1.633822532253225157e+00 5.313993552879018732e-09
1.634622592259225682e+00 5.161457417780654321e-09
1.635422652265226429e+00 5.014347071058820689e-09
1.636222712271226953e+00 4.872429658637373002e-09
1.637022772277227478e+00 4.735484096122616865e-09
1.637822832283228225e+00 4.603300382155968567e-09
1.638622892289228750e+00 4.475678957213439360e-09
1.639422952295229274e+00 4.352430104487043367e-09
1.640223012301230021e+00 4.233373389760536835e-09
1.641023072307230546e+00 4.118337137440239287e-09
1.641823132313231071e+00 4.007157940131443104e-09
1.642623192319231817e+00 3.899680199359361831e-09
1.643423252325232342e+00 3.795755695223456725e-09
1.644223312331232867e+00 3.695243182947282005e-09
1.645023372337233614e+00 3.598008014446471842e-09
1.645823432343234138e+00 3.503921783181315649e-09
1.646623492349234663e+00 3.412861990694581610e-09
1.647423552355235410e+00 3.324711733357251733e-09
1.648223612361235935e+00 3.239359407957505290e-09
1.649023672367236459e+00 3.156698434870378135e-09
1.649823732373237206e+00 3.076626997642201724e-09
1.650623792379237731e+00 2.999047797910314733e-09
1.651423852385238256e+00 2.923867824660299965e-09
1.652223912391239002e+00 2.850998136898333849e-09
1.653023972397239527e+00 2.780353658886435798e-09
1.653824032403240052e+00 2.711852987153733323e-09
1.654624092409240799e+00 2.645418208560294459e-09
1.655424152415241323e+00 2.580974728748223660e-09
1.656224212421241848e+00 2.518451110373058773e-09
1.657024272427242595e+00 2.457778920565681434e-09
1.657824332433243120e+00 2.398892587132098573e-09
1.658624392439243644e+00 2.341729263059016424e-09
1.659424452445244391e+00 2.286228698958401633e-09
1.660224512451244916e+00 2.232333123157794378e-09
1.661024572457245441e+00 2.179987129228679589e-09
1.661824632463246187e+00 2.129137570851076704e-09
1.662624692469246712e+00 2.079733464044971015e-09
1.663424752475247459e+00 2.031725896971694993e-09
1.664224812481247984e+00 1.985067947740408318e-09
1.665024872487248508e+00 1.939714610967397007e-09
1.665824932493249255e+00 1.895622734269602826e-09
1.666624992499249780e+00 1.852750966474447265e-09
1.667425052505250305e+00 1.811059720166178665e-09
1.668225112511251051e+00 1.770511152354002245e-09
1.669025172517251576e+00 1.731069168646049188e-09
1.669825232523252101e+00 1.692699458452761797e-09
1.670625292529252848e+00 1.655369571459635040e-09
1.671425352535253372e+00 1.619049048692514499e-09
1.672225412541253897e+00 1.583709624062747278e-09
1.673025472547254644e+00 1.549325511787154237e-09
1.673825532553255169e+00 1.515873785265208648e-09
1.674625592559255693e+00 1.483334819874284936e-09
1.675425652565256440e+00 1.451692687533884221e-09
1.676225712571256965e+00 1.420935206433714620e-09
1.677025772577257490e+00 1.391053007853326349e-09
1.677825832583258236e+00 1.362036500559518929e-09
1.678625892589258761e+00 1.333869340984559192e-09
1.679425952595259286e+00 1.306518054031309540e-09
1.680226012601260033e+00 1.279921406019025318e-09
1.681026072607260557e+00 1.253989148461020613e-09
1.681826132613261082e+00 1.228619849468442154e-09
1.682626192619261829e+00 1.203732875084961815e-09
1.683426252625262354e+00 1.179291887865304414e-09
1.684226312631262878e+00 1.155302752546422141e-09
1.685026372637263625e+00 1.131792990809821565e-09
1.685826432643264150e+00 1.108791238805608681e-09
1.686626492649264675e+00 1.086316533424048672e-09
1.687426552655265422e+00 1.064376347719322300e-09
1.688226612661265946e+00 1.042968810320548660e-09
1.689026672667266471e+00 1.022085807918093603e-09
1.689826732673267218e+00 1.001715572548022183e-09
1.690626792679267743e+00 9.818444662441521534e-10
1.691426852685268267e+00 9.624580923758035207e-10
1.692226912691269014e+00 9.435419415689599853e-10
1.693026972697269539e+00 9.250817449181113863e-10
1.693827032703270064e+00 9.070636530728436204e-10
1.694627092709270810e+00 8.894743157280521365e-10
1.695427152715271335e+00 8.723009061250257854e-10
1.696227212721271860e+00 8.555311164526111969e-10
1.697027272727272607e+00 8.391531388293867879e-10
1.697827332733273131e+00 8.231556400073175444e-10
1.698627392739273656e+00 8.075277341855672165e-10
1.699427452745274403e+00 7.922589562014149163e-10
1.700227512751274928e+00 7.773392361825454998e-10
1.701027572757275452e+00 7.627588760992001086e-10
1.701827632763276199e+00 7.485085283128111817e-10
1.702627692769276724e+00 7.345791760458858289e-10
1.703427752775277249e+00 7.209621156203288722e-10
1.704227812781277995e+00 7.076489402845877311e-10
1.705027872787278520e+00 6.946315254493347236e-10
1.705827932793279045e+00 6.819020151634198427e-10
1.706627992799279792e+00 6.694528096793226583e-10
1.707428052805280316e+00 6.572765539756837256e-10
1.708228112811280841e+00 6.453661271223265808e-10
1.709028172817281588e+00 6.337146323894400575e-10
1.709828232823282113e+00 6.223153880166256352e-10
1.710628292829282637e+00 6.111619185697966133e-10
1.711428352835283384e+00 6.002479468243892513e-10
1.712228412841283909e+00 5.895673861220336870e-10
1.713028472847284656e+00 5.791143331552996101e-10
1.713828532853285180e+00 5.688830611413897048e-10
1.714628592859285705e+00 5.588680133507713298e-10
1.715428652865286452e+00 5.490637969612714067e-10
1.716228712871286977e+00 5.394651772117483110e-10
1.717028772877287501e+00 5.300670718326243209e-10
1.717828832883288248e+00 5.208645457332274530e-10
1.718628892889288773e+00 5.118528059281102237e-10
1.719428952895289298e+00 5.030271966864108386e-10
1.720229012901290044e+00 4.943831948900437786e-10
1.721029072907290569e+00 4.859164055878380993e-10
1.721829132913291094e+00 4.776225577339827387e-10
1.722629192919291841e+00 4.694975001002365175e-10
1.723429252925292365e+00 4.615371973522406409e-10
1.724229312931292890e+00 4.537377262810724768e-10
1.725029372937293637e+00 4.460952721819388415e-10
1.725829432943294162e+00 4.386061253725019741e-10
1.726629492949294686e+00 4.312666778438690995e-10
1.727429552955295433e+00 4.240734200378208163e-10
1.728229612961295958e+00 4.170229377442829567e-10
1.729029672967296483e+00 4.101119091133925321e-10
1.729829732973297229e+00 4.033371017769762555e-10
1.730629792979297754e+00 3.966953700744901864e-10
1.731429852985298279e+00 3.901836523787993532e-10
1.732229912991299026e+00 3.837989685174776586e-10
1.733029972997299550e+00 3.775384172855227205e-10
1.733830033003300075e+00 3.713991740455854903e-10
1.734630093009300822e+00 3.653784884121139332e-10
1.735430153015301347e+00 3.594736820159015067e-10
1.736230213021301871e+00 3.536821463457776244e-10
1.737030273027302618e+00 3.480013406643187908e-10
1.737830333033303143e+00 3.424287899946304215e-10
1.738630393039303668e+00 3.369620831753610355e-10
1.739430453045304414e+00 3.315988709813043724e-10
1.740230513051304939e+00 3.263368643070092024e-10
1.741030573057305464e+00 3.211738324109794945e-10
1.741830633063306211e+00 3.161076012181367937e-10
1.742630693069306735e+00 3.111360516783461077e-10
1.743430753075307260e+00 3.062571181788628548e-10
1.744230813081308007e+00 3.014687870087067979e-10
1.745030873087308532e+00 2.967690948730221417e-10
1.745830933093309056e+00 2.921561274555611882e-10
1.746630993099309803e+00 2.876280180275421152e-10
1.747431053105310328e+00 2.831829461011811776e-10
1.748231113111310853e+00 2.788191361262595484e-10
1.749031173117311599e+00 2.745348562281988064e-10
1.749831233123312124e+00 2.703284169861344844e-10
1.750631293129312649e+00 2.661981702495563446e-10
1.751431353135313396e+00 2.621425079921574610e-10
1.752231413141313920e+00 2.581598612015774601e-10
1.753031473147314445e+00 2.542486988037457446e-10
1.753831533153315192e+00 2.504075266206553767e-10
1.754631593159315717e+00 2.466348863603806681e-10
1.755431653165316241e+00 2.429293546382084973e-10
1.756231713171316988e+00 2.392895420278353665e-10
1.757031773177317513e+00 2.357140921415768374e-10
1.757831833183318038e+00 2.322016807385984585e-10
1.758631893189318784e+00 2.287510148602184282e-10
1.759431953195319309e+00 2.253608319913681634e-10
1.760232013201320056e+00 2.220298992473026606e-10
1.761032073207320581e+00 2.187570125847466249e-10
1.761832133213321105e+00 2.155409960366172366e-10
1.762632193219321852e+00 2.123807009695734845e-10
1.763432253225322377e+00 2.092750053636085176e-10
1.764232313231322902e+00 2.062228131129600187e-10
1.765032373237323648e+00 2.032230533476410009e-10
1.765832433243324173e+00 2.002746797749124817e-10
1.766632493249324698e+00 1.973766700400316623e-10
1.767432553255325445e+00 1.945280251056659286e-10
1.768232613261325969e+00 1.917277686493558810e-10
1.769032673267326494e+00 1.889749464784377184e-10
1.769832733273327241e+00 1.862686259618747434e-10
1.770632793279327766e+00 1.836078954784468558e-10
1.771432853285328290e+00 1.809918638807656920e-10
1.772232913291329037e+00 1.784196599746320253e-10
1.773032973297329562e+00 1.758904320132242820e-10
1.773833033303330087e+00 1.734033472056642067e-10
1.774633093309330834e+00 1.709575912394937923e-10
1.775433153315331358e+00 1.685523678166402944e-10
1.776233213321331883e+00 1.661868982024259362e-10
1.777033273327332630e+00 1.638604207872329074e-10
1.777833333333333155e+00 1.615721906604243373e-10
1.778633393339333679e+00 1.593214791961290530e-10
1.779433453345334426e+00 1.571075736505422436e-10
1.780233513351334951e+00 1.549297767703732359e-10
1.781033573357335476e+00 1.527874064120965587e-10
1.781833633363336222e+00 1.506797951716885301e-10
1.782633693369336747e+00 1.486062900245157804e-10
1.783433753375337272e+00 1.465662519750702746e-10
1.784233813381338019e+00 1.445590557162560738e-10
1.785033873387338543e+00 1.425840892979377278e-10
1.785833933393339068e+00 1.406407538044610439e-10
1.786633993399339815e+00 1.387284630408937093e-10
1.787434053405340340e+00 1.368466432277131343e-10
1.788234113411340864e+00 1.349947327036869498e-10
1.789034173417341611e+00 1.331721816367135680e-10
1.789834233423342136e+00 1.313784517423769774e-10
1.790634293429342661e+00 1.296130160099876258e-10
1.791434353435343407e+00 1.278753584358955394e-10
1.792234413441343932e+00 1.261649737638570434e-10
1.793034473447344457e+00 1.244813672322457818e-10
1.793834533453345204e+00 1.228240543279129771e-10
1.794634593459345728e+00 1.211925605465040926e-10
1.795434653465346253e+00 1.195864211590334532e-10
1.796234713471347000e+00 1.180051809845518770e-10
1.797034773477347525e+00 1.164483941687185168e-10
1.797834833483348049e+00 1.149156239681120675e-10
1.798634893489348796e+00 1.134064425401148062e-10
1.799434953495349321e+00 1.119204307382148197e-10
1.800235013501349846e+00 1.104571779125619284e-10
1.801035073507350592e+00 1.090162817156386874e-10
1.801835133513351117e+00 1.075973479128946659e-10
1.802635193519351642e+00 1.061999901982041584e-10
1.803435253525352389e+00 1.048238300140137648e-10
1.804235313531352913e+00 1.034684963760481230e-10
1.805035373537353438e+00 1.021336257024387316e-10
1.805835433543354185e+00 1.008188616471650850e-10
1.806635493549354710e+00 9.952385493767513801e-11
1.807435553555355456e+00 9.824826321657555147e-11
1.808235613561355981e+00 9.699175088728095293e-11
1.809035673567356506e+00 9.575398896350256937e-11
1.809835733573357253e+00 9.453465492248385884e-11
1.810635793579357777e+00 9.333343256186989470e-11
1.811435853585358302e+00 9.215001186011414910e-11
1.812235913591359049e+00 9.098408884032731711e-11
1.813035973597359574e+00 8.983536543747512372e-11
1.813836033603360098e+00 8.870354936882516706e-11
1.814636093609360845e+00 8.758835400756895905e-11
1.815436153615361370e+00 8.648949825952328795e-11
1.816236213621361895e+00 8.540670644282766803e-11
1.817036273627362641e+00 8.433970817056429572e-11
1.817836333633363166e+00 8.328823823621508027e-11
1.818636393639363691e+00 8.225203650188337047e-11
1.819436453645364438e+00 8.123084778920536258e-11
1.820236513651364962e+00 8.022442177288142181e-11
1.821036573657365487e+00 7.923251287675448689e-11
1.821836633663366234e+00 7.825488017237062383e-11
1.822636693669366759e+00 7.729128727995847559e-11
1.823436753675367283e+00 7.634150227175493198e-11
1.824236813681368030e+00 7.540529757762755701e-11
1.825036873687368555e+00 7.448244989292504011e-11
1.825836933693369080e+00 7.357274008849876388e-11
1.826636993699369826e+00 7.267595312284293643e-11
1.827437053705370351e+00 7.179187795629395111e-11
1.828237113711370876e+00 7.092030746723656392e-11
1.829037173717371623e+00 7.006103837026546131e-11
1.829837233723372147e+00 6.921387113625499145e-11
1.830637293729372672e+00 6.837860991427994479e-11
1.831437353735373419e+00 6.755506245534814446e-11
1.832237413741373944e+00 6.674304003789528039e-11
1.833037473747374468e+00 6.594235739499395893e-11
1.833837533753375215e+00 6.515283264323867201e-11
1.834637593759375740e+00 6.437428721326214752e-11
1.835437653765376265e+00 6.360654578183863272e-11
1.836237713771377011e+00 6.284943620553847731e-11
1.837037773777377536e+00 6.210278945589425989e-11
1.837837833783378061e+00 6.136643955603497902e-11
1.838637893789378808e+00 6.064022351876093438e-11
1.839437953795379332e+00 5.992398128601466920e-11
1.840238013801379857e+00 5.921755566971744557e-11
1.841038073807380604e+00 5.852079229393657588e-11
1.841838133813381129e+00 5.783353953835111766e-11
1.842638193819381653e+00 5.715564848298055680e-11
1.843438253825382400e+00 5.648697285415002249e-11
1.844238313831382925e+00 5.582736897165937299e-11
1.845038373837383450e+00 5.517669569712334299e-11
1.845838433843384196e+00 5.453481438346098092e-11
1.846638493849384721e+00 5.390158882550029369e-11
1.847438553855385246e+00 5.327688521167225600e-11
1.848238613861385993e+00 5.266057207676991815e-11
1.849038673867386517e+00 5.205252025574455910e-11
1.849838733873387042e+00 5.145260283851348155e-11
1.850638793879387789e+00 5.086069512575693405e-11
1.851438853885388314e+00 5.027667458567913788e-11
1.852238913891388838e+00 4.970042081170881674e-11
1.853038973897389585e+00 4.913181548111942197e-11
1.853839033903390110e+00 4.857074231454601510e-11
1.854639093909390635e+00 4.801708703637540760e-11
1.855439153915391381e+00 4.747073733599188315e-11
1.856239213921391906e+00 4.693158282985640146e-11
1.857039273927392653e+00 4.639951502439851341e-11
1.857839333933393178e+00 4.587442727970491577e-11
1.858639393939393702e+00 4.535621477398214354e-11
1.859439453945394449e+00 4.484477446877755437e-11
1.860239513951394974e+00 4.434000507494152482e-11
1.861039573957395499e+00 4.384180701930871230e-11
1.861839633963396246e+00 4.335008241208816541e-11
1.862639693969396770e+00 4.286473501494090550e-11
1.863439753975397295e+00 4.238567020973060052e-11
1.864239813981398042e+00 4.191279496793164717e-11
1.865039873987398567e+00 4.144601782068009519e-11
1.865839933993399091e+00 4.098524882945032722e-11
1.866639993999399838e+00 4.053039955734558435e-11
1.867440054005400363e+00 4.008138304098740269e-11
1.868240114011400888e+00 3.963811376298828331e-11
1.869040174017401634e+00 3.920050762499771474e-11
1.869840234023402159e+00 3.876848192130613523e-11
1.870640294029402684e+00 3.834195531299281794e-11
1.871440354035403431e+00 3.792084780260912300e-11
1.872240414041403955e+00 3.750508070938208483e-11
1.873040474047404480e+00 3.709457664492670272e-11
1.873840534053405227e+00 3.668925948945628460e-11
1.874640594059405752e+00 3.628905436848002594e-11
1.875440654065406276e+00 3.589388762997454393e-11
1.876240714071407023e+00 3.550368682202130801e-11
1.877040774077407548e+00 3.511838067089911038e-11
1.877840834083408073e+00 3.473789905961856753e-11
1.878640894089408819e+00 3.436217300689288847e-11
1.879440954095409344e+00 3.399113464653290906e-11
1.880241014101409869e+00 3.362471720725634350e-11
1.881041074107410616e+00 3.326285499290364038e-11
1.881841134113411140e+00 3.290548336305140229e-11
1.882641194119411665e+00 3.255253871401251895e-11
1.883441254125412412e+00 3.220395846021697783e-11
1.884241314131412937e+00 3.185968101596414354e-11
1.885041374137413461e+00 3.151964577753687699e-11
1.885841434143414208e+00 3.118379310567202080e-11
1.886641494149414733e+00 3.085206430837787403e-11
1.887441554155415258e+00 3.052440162409130857e-11
1.888241614161416004e+00 3.020074820516716010e-11
1.889041674167416529e+00 2.988104810169356698e-11
1.889841734173417054e+00 2.956524624562419691e-11
1.890641794179417801e+00 2.925328843522281817e-11
1.891441854185418325e+00 2.894512131981187929e-11
1.892241914191418850e+00 2.864069238481882185e-11
1.893041974197419597e+00 2.833994993711446900e-11
1.893842034203420122e+00 2.804284309063640338e-11
1.894642094209420646e+00 2.774932175229128923e-11
1.895442154215421393e+00 2.745933660813077149e-11
1.896242214221421918e+00 2.717283910979454774e-11
1.897042274227422443e+00 2.688978146121525905e-11
1.897842334233423189e+00 2.661011660557905390e-11
1.898642394239423714e+00 2.633379821253779920e-11
1.899442454245424239e+00 2.606078066566531923e-11
1.900242514251424986e+00 2.579101905015502604e-11
1.901042574257425510e+00 2.552446914075199726e-11
1.901842634263426035e+00 2.526108738991545610e-11
1.902642694269426782e+00 2.500083091620673560e-11
1.903442754275427307e+00 2.474365749289772525e-11
1.904242814281428053e+00 2.448952553679509874e-11
1.905042874287428578e+00 2.423839409727660681e-11
1.905842934293429103e+00 2.399022284553391653e-11
1.906642994299429850e+00 2.374497206401860417e-11
1.907443054305430374e+00 2.350260263608693312e-11
1.908243114311430899e+00 2.326307603583819213e-11
1.909043174317431646e+00 2.302635431814471967e-11
1.909843234323432171e+00 2.279240010886759806e-11
1.910643294329432695e+00 2.256117659525528701e-11
1.911443354335433442e+00 2.233264751652124155e-11
1.912243414341433967e+00 2.210677715459714108e-11
1.913043474347434492e+00 2.188353032505695383e-11
1.913843534353435238e+00 2.166287236820980756e-11
1.914643594359435763e+00 2.144476914035786663e-11
1.915443654365436288e+00 2.122918700521466919e-11
1.916243714371437035e+00 2.101609282548257384e-11
1.917043774377437559e+00 2.080545395458467260e-11
1.917843834383438084e+00 2.059723822854824271e-11
1.918643894389438831e+00 2.039141395803736556e-11
1.919443954395439356e+00 2.018794992053137826e-11
1.920244014401439880e+00 1.998681535264528037e-11
1.921044074407440627e+00 1.978797994259095197e-11
1.921844134413441152e+00 1.959141382277541226e-11
1.922644194419441677e+00 1.939708756253276482e-11
1.923444254425442423e+00 1.920497216098838513e-11
1.924244314431442948e+00 1.901503904005244872e-11
1.925044374437443473e+00 1.882726003753918436e-11
1.925844434443444220e+00 1.864160740041069223e-11
1.926644494449444744e+00 1.845805377814239316e-11
1.927444554455445269e+00 1.827657221620702002e-11
1.928244614461446016e+00 1.809713614967595560e-11
1.929044674467446541e+00 1.791971939693492178e-11
1.929844734473447065e+00 1.774429615351149321e-11
1.930644794479447812e+00 1.757084098601342078e-11
1.931444854485448337e+00 1.739932882617421405e-11
1.932244914491448862e+00 1.722973496500452192e-11
1.933044974497449608e+00 1.706203504704743438e-11
1.933845034503450133e+00 1.689620506473561790e-11
1.934645094509450658e+00 1.673222135284753810e-11
1.935445154515451405e+00 1.657006058306204244e-11
1.936245214521451929e+00 1.640969975860866018e-11
1.937045274527452454e+00 1.625111620901163210e-11
1.937845334533453201e+00 1.609428758492654892e-11
1.938645394539453726e+00 1.593919185306715251e-11
1.939445454545454250e+00 1.578580729122095547e-11
1.940245514551454997e+00 1.563411248335162434e-11
1.941045574557455522e+00 1.548408631478713743e-11
1.941845634563456047e+00 1.533570796749098398e-11
1.942645694569456793e+00 1.518895691541597460e-11
1.943445754575457318e+00 1.504381291993833680e-11
1.944245814581457843e+00 1.490025602537083207e-11
1.945045874587458590e+00 1.475826655455325961e-11
1.945845934593459114e+00 1.461782510451936118e-11
1.946645994599459639e+00 1.447891254223767292e-11
1.947446054605460386e+00 1.434151000042599796e-11
1.948246114611460911e+00 1.420559887343766598e-11
1.949046174617461435e+00 1.407116081321790761e-11
1.949846234623462182e+00 1.393817772532963449e-11
1.950646294629462707e+00 1.380663176504707562e-11
1.951446354635463232e+00 1.367650533351546209e-11
1.952246414641463979e+00 1.354778107397667143e-11
1.953046474647464503e+00 1.342044186805843559e-11
1.953846534653465250e+00 1.329447083212671358e-11
1.954646594659465775e+00 1.316985131369976815e-11
1.955446654665466300e+00 1.304656688792254433e-11
1.956246714671467046e+00 1.292460135410074551e-11
1.957046774677467571e+00 1.280393873229335984e-11
1.957846834683468096e+00 1.268456325996198096e-11
1.958646894689468843e+00 1.256645938867680680e-11
1.959446954695469367e+00 1.244961178087774279e-11
1.960247014701469892e+00 1.233400530668927994e-11
1.961047074707470639e+00 1.221962504078898287e-11
1.961847134713471164e+00 1.210645625932811451e-11
1.962647194719471688e+00 1.199448443690310976e-11
1.963447254725472435e+00 1.188369524357779156e-11
1.964247314731472960e+00 1.177407454195490754e-11
1.965047374737473485e+00 1.166560838429584510e-11
1.965847434743474231e+00 1.155828300968815018e-11
1.966647494749474756e+00 1.145208484126004174e-11
1.967447554755475281e+00 1.134700048344030327e-11
1.968247614761476028e+00 1.124301671926358850e-11
1.969047674767476552e+00 1.114012050772005715e-11
1.969847734773477077e+00 1.103829898114798370e-11
1.970647794779477824e+00 1.093753944266958958e-11
1.971447854785478349e+00 1.083782936366859468e-11
1.972247914791478873e+00 1.073915638130864802e-11
1.973047974797479620e+00 1.064150829609253105e-11
1.973848034803480145e+00 1.054487306946105426e-11
1.974648094809480670e+00 1.044923882143065360e-11
1.975448154815481416e+00 1.035459382826940552e-11
1.976248214821481941e+00 1.026092652021094211e-11
1.977048274827482466e+00 1.016822547920478644e-11
1.977848334833483213e+00 1.007647943670337779e-11
1.978648394839483737e+00 9.985677271484785278e-12
1.979448454845484262e+00 9.895808007509940141e-12
1.980248514851485009e+00 9.806860811814847008e-12
1.981048574857485534e+00 9.718824992436312218e-12
1.981848634863486058e+00 9.631689996370823952e-12
1.982648694869486805e+00 9.545445407566217483e-12
1.983448754875487330e+00 9.460080944945345208e-12
1.984248814881487855e+00 9.375586460461000211e-12
1.985048874887488601e+00 9.291951937182203218e-12
1.985848934893489126e+00 9.209167487410450621e-12
1.986648994899489651e+00 9.127223350826175589e-12
1.987449054905490398e+00 9.046109892664286523e-12
1.988249114911490922e+00 8.965817601918803846e-12
1.989049174917491447e+00 8.886337089575557931e-12
1.989849234923492194e+00 8.807659086872922307e-12
1.990649294929492719e+00 8.729774443589911684e-12
1.991449354935493243e+00 8.652674126361089028e-12
1.992249414941493990e+00 8.576349217017877796e-12
1.993049474947494515e+00 8.500790910956104840e-12
1.993849534953495040e+00 8.425990515528651150e-12
1.994649594959495786e+00 8.351939448463598183e-12
1.995449654965496311e+00 8.278629236306830942e-12
1.996249714971496836e+00 8.206051512888882951e-12
1.997049774977497583e+00 8.134198017815664442e-12
1.997849834983498107e+00 8.063060594982707035e-12
1.998649894989498632e+00 7.992631191112160735e-12
1.999449954995499379e+00 7.922901854312666020e-12
2.000250015001500348e+00 7.853864732661453180e-12
2.001050075007500872e+00 7.785512072808245622e-12
2.001850135013501397e+00 7.717836218600600395e-12
2.002650195019501922e+00 7.650829609730534083e-12
2.003450255025502447e+00 7.584484780401907373e-12
2.004250315031502971e+00 7.518794358018145012e-12
2.005050375037503940e+00 7.453751061890129618e-12
2.005850435043504465e+00 7.389347701963947804e-12
2.006650495049504990e+00 7.325577177567748717e-12
2.007450555055505514e+00 7.262432476178033227e-12
2.008250615061506039e+00 7.199906672204528845e-12
2.009050675067506564e+00 7.137992925793637422e-12
2.009850735073507533e+00 7.076684481649923302e-12
2.010650795079508057e+00 7.015974667875697670e-12
2.011450855085508582e+00 6.955856894827775780e-12
2.012250915091509107e+00 6.896324653991840048e-12
2.013050975097509632e+00 6.837371516873707836e-12
2.013851035103510156e+00 6.778991133907188898e-12
2.014651095109511125e+00 6.721177233378459773e-12
2.015451155115511650e+00 6.663923620366723307e-12
2.016251215121512175e+00 6.607224175700410114e-12
2.017051275127512699e+00 6.551072854929356581e-12
2.017851335133513224e+00 6.495463687312170204e-12
2.018651395139513749e+00 6.440390774818849292e-12
2.019451455145514718e+00 6.385848291148068973e-12
2.020251515151515243e+00 6.331830480759397650e-12
2.021051575157515767e+00 6.278331657919584412e-12
2.021851635163516292e+00 6.225346205763228399e-12
2.022651695169516817e+00 6.172868575367313141e-12
2.023451755175517341e+00 6.120893284839430573e-12
2.024251815181518310e+00 6.069414918419470155e-12
2.025051875187518835e+00 6.018428125594688296e-12
2.025851935193519360e+00 5.967927620227637839e-12
2.026651995199519884e+00 5.917908179697026293e-12
2.027452055205520409e+00 5.868364644051298420e-12
2.028252115211521378e+00 5.819291915174446404e-12
2.029052175217521903e+00 5.770684955964309303e-12
2.029852235223522428e+00 5.722538789522597635e-12
2.030652295229522952e+00 5.674848498356989628e-12
2.031452355235523477e+00 5.627609223594814460e-12
2.032252415241524002e+00 5.580816164208123774e-12
2.033052475247524971e+00 5.534464576250187007e-12
2.033852535253525495e+00 5.488549772102951714e-12
2.034652595259526020e+00 5.443067119735503610e-12
2.035452655265526545e+00 5.398012041973225037e-12
2.036252715271527070e+00 5.353380015777579951e-12
2.037052775277527594e+00 5.309166571536327523e-12
2.037852835283528563e+00 5.265367292363878405e-12
2.038652895289529088e+00 5.221977813411945501e-12
2.039452955295529613e+00 5.178993821189803458e-12
2.040253015301530137e+00 5.136411052894656073e-12
2.041053075307530662e+00 5.094225295751353095e-12
2.041853135313531187e+00 5.052432386361757750e-12
2.042653195319532156e+00 5.011028210063315023e-12
2.043453255325532680e+00 4.970008700296929770e-12
2.044253315331533205e+00 4.929369837983608575e-12
2.045053375337533730e+00 4.889107650910295110e-12
2.045853435343534255e+00 4.849218213124261646e-12
2.046653495349534779e+00 4.809697644336181911e-12
2.047453555355535748e+00 4.770542109331631676e-12
2.048253615361536273e+00 4.731747817391073581e-12
2.049053675367536798e+00 4.693311021717798733e-12
2.049853735373537322e+00 4.655228018874243511e-12
2.050653795379537847e+00 4.617495148226053916e-12
2.051453855385538372e+00 4.580108791394153537e-12
2.052253915391539341e+00 4.543065371714400745e-12
2.053053975397539865e+00 4.506361353704966770e-12
2.053854035403540390e+00 4.469993242541034816e-12
2.054654095409540915e+00 4.433957583537056891e-12
2.055454155415541440e+00 4.398250961636148301e-12
2.056254215421541964e+00 4.362870000906655350e-12
2.057054275427542933e+00 4.327811364045739539e-12
2.057854335433543458e+00 4.293071751889991986e-12
2.058654395439543983e+00 4.258647902932685491e-12
2.059454455445544507e+00 4.224536592847921115e-12
2.060254515451545032e+00 4.190734634021279926e-12
2.061054575457545557e+00 4.157238875087058257e-12
2.061854635463546526e+00 4.124046200471877266e-12
2.062654695469547050e+00 4.091153529944659526e-12
2.063454755475547575e+00 4.058557818172731914e-12
2.064254815481548100e+00 4.026256054284181643e-12
2.065054875487548625e+00 3.994245261436160067e-12
2.065854935493549149e+00 3.962522496389181932e-12
2.066654995499550118e+00 3.931084849087233477e-12
2.067455055505550643e+00 3.899929442243759646e-12
2.068255115511551168e+00 3.869053430933156423e-12
2.069055175517551692e+00 3.838454002187988801e-12
2.069855235523552217e+00 3.808128374601718717e-12
2.070655295529552742e+00 3.778073797936801575e-12
2.071455355535553711e+00 3.748287552738183685e-12
2.072255415541554235e+00 3.718766949952068935e-12
2.073055475547554760e+00 3.689509330549796373e-12
2.073855535553555285e+00 3.660512065156958754e-12
2.074655595559555810e+00 3.631772553687459131e-12
2.075455655565556778e+00 3.603288224982555973e-12
2.076255715571557303e+00 3.575056536454898833e-12
2.077055775577557828e+00 3.547074973737143798e-12
2.077855835583558353e+00 3.519341050335568380e-12
2.078655895589558877e+00 3.491852307288210046e-12
2.079455955595559402e+00 3.464606312827693586e-12
2.080256015601560371e+00 3.437600662048507810e-12
2.081056075607560896e+00 3.410832976578890706e-12
2.081856135613561420e+00 3.384300904256930071e-12
2.082656195619561945e+00 3.358002118811203934e-12
2.083456255625562470e+00 3.331934319545560936e-12
2.084256315631562995e+00 3.306095231028197751e-12
2.085056375637563963e+00 3.280482602784827588e-12
2.085856435643564488e+00 3.255094208996030639e-12
2.086656495649565013e+00 3.229927848198494049e-12
2.087456555655565538e+00 3.204981342990387391e-12
2.088256615661566062e+00 3.180252539740553344e-12
2.089056675667566587e+00 3.155739308301610114e-12
2.089856735673567556e+00 3.131439541726782231e-12
2.090656795679568081e+00 3.107351155990641056e-12
2.091456855685568605e+00 3.083472089713311945e-12
2.092256915691569130e+00 3.059800303888529732e-12
2.093056975697569655e+00 3.036333781615170564e-12
2.093857035703570180e+00 3.013070527832367901e-12
2.094657095709571148e+00 2.990008569058068517e-12
2.095457155715571673e+00 2.967145953131107647e-12
2.096257215721572198e+00 2.944480748956570242e-12
2.097057275727572723e+00 2.922011046254546974e-12
2.097857335733573247e+00 2.899734955312213907e-12
2.098657395739573772e+00 2.877650606739064184e-12
2.099457455745574741e+00 2.855756151225413289e-12
2.100257515751575266e+00 2.834049759304079348e-12
2.101057575757575790e+00 2.812529621115021972e-12
2.101857635763576315e+00 2.791193946173236913e-12
2.102657695769576840e+00 2.770040963139532115e-12
2.103457755775577365e+00 2.749068919594347942e-12
2.104257815781578334e+00 2.728276081814464458e-12
2.105057875787578858e+00 2.707660734552690670e-12
2.105857935793579383e+00 2.687221180820252620e-12
2.106657995799579908e+00 2.666955741672151730e-12
2.107458055805580432e+00 2.646862755995202591e-12
2.108258115811580957e+00 2.626940580298825342e-12
2.109058175817581926e+00 2.607187588508525161e-12
2.109858235823582451e+00 2.587602171762093221e-12
2.110658295829582976e+00 2.568182738208281511e-12
2.111458355835583500e+00 2.548927712808226981e-12
2.112258415841584025e+00 2.529835537139289376e-12
2.113058475847584550e+00 2.510904669201503899e-12
2.113858535853585519e+00 2.492133583226408378e-12
2.114658595859586043e+00 2.473520769488434377e-12
2.115458655865586568e+00 2.455064734118552854e-12
2.116258715871587093e+00 2.436763998920435289e-12
2.117058775877587617e+00 2.418617101188864921e-12
2.117858835883588142e+00 2.400622593530497049e-12
2.118658895889589111e+00 2.382779043686881156e-12
2.119458955895589636e+00 2.365085034359754142e-12
2.120259015901590161e+00 2.347539163038479870e-12
2.121059075907590685e+00 2.330140041829744061e-12
2.121859135913591210e+00 2.312886297289369661e-12
2.122659195919592179e+00 2.295776570256247000e-12
2.123459255925592704e+00 2.278809515688412687e-12
2.124259315931593228e+00 2.261983802501078520e-12
2.125059375937593753e+00 2.245298113406826086e-12
2.125859435943594278e+00 2.228751144757735625e-12
2.126659495949594803e+00 2.212341606389505303e-12
2.127459555955595771e+00 2.196068221467533410e-12
2.128259615961596296e+00 2.179929726334960279e-12
2.129059675967596821e+00 2.163924870362528137e-12
2.129859735973597346e+00 2.148052415800391776e-12
2.130659795979597870e+00 2.132311137631746364e-12
2.131459855985598395e+00 2.116699823428296209e-12
2.132259915991599364e+00 2.101217273207492998e-12
2.133059975997599889e+00 2.085862299291609748e-12
2.133860036003600413e+00 2.070633726168465885e-12
2.134660096009600938e+00 2.055530390353982381e-12
2.135460156015601463e+00 2.040551140256379941e-12
2.136260216021601988e+00 2.025694836042084063e-12
2.137060276027602956e+00 2.010960349503264255e-12
2.137860336033603481e+00 1.996346563927059127e-12
2.138660396039604006e+00 1.981852373966337496e-12
2.139460456045604531e+00 1.967476685512115472e-12
2.140260516051605055e+00 1.953218415567524100e-12
2.141060576057605580e+00 1.939076492123327160e-12
2.141860636063606549e+00 1.925049854034956812e-12
2.142660696069607074e+00 1.911137450901092528e-12
2.143460756075607598e+00 1.897338242943668607e-12
2.144260816081608123e+00 1.883651200889408427e-12
2.145060876087608648e+00 1.870075305852775552e-12
2.145860936093609173e+00 1.856609549220368384e-12
2.146660996099610141e+00 1.843252932536706224e-12
2.147461056105610666e+00 1.830004467391452408e-12
2.148261116111611191e+00 1.816863175307934351e-12
2.149061176117611716e+00 1.803828087633091165e-12
2.149861236123612240e+00 1.790898245428725863e-12
2.150661296129612765e+00 1.778072699364077499e-12
2.151461356135613734e+00 1.765350509609685778e-12
2.152261416141614259e+00 1.752730745732603264e-12
2.153061476147614783e+00 1.740212486592747391e-12
2.153861536153615308e+00 1.727794820240642075e-12
2.154661596159615833e+00 1.715476843816316492e-12
2.155461656165616358e+00 1.703257663449423627e-12
2.156261716171617326e+00 1.691136394160590100e-12
2.157061776177617851e+00 1.679112159763952841e-12
2.157861836183618376e+00 1.667184092770821225e-12
2.158661896189618901e+00 1.655351334294539593e-12
2.159461956195619425e+00 1.643613033956486531e-12
2.160262016201619950e+00 1.631968349793176593e-12
2.161062076207620919e+00 1.620416448164493538e-12
2.161862136213621444e+00 1.608956503663022972e-12
2.162662196219621968e+00 1.597587699024429271e-12
2.163462256225622493e+00 1.586309225038956541e-12
2.164262316231623018e+00 1.575120280463941349e-12
2.165062376237623543e+00 1.564020071937384458e-12
2.165862436243624511e+00 1.553007813892542620e-12
2.166662496249625036e+00 1.542082728473558368e-12
2.167462556255625561e+00 1.531244045452031101e-12
2.168262616261626086e+00 1.520491002144650206e-12
2.169062676267626610e+00 1.509822843331744028e-12
2.169862736273627579e+00 1.499238821176824634e-12
2.170662796279628104e+00 1.488738195147083561e-12
2.171462856285628629e+00 1.478320231934790475e-12
2.172262916291629153e+00 1.467984205379659155e-12
2.173062976297629678e+00 1.457729396392107109e-12
2.173863036303630203e+00 1.447555092877414663e-12
2.174663096309631172e+00 1.437460589660779888e-12
2.175463156315631696e+00 1.427445188413279886e-12
2.176263216321632221e+00 1.417508197578627935e-12
2.177063276327632746e+00 1.407648932300865269e-12
2.177863336333633271e+00 1.397866714352861248e-12
2.178663396339633795e+00 1.388160872065643535e-12
2.179463456345634764e+00 1.378530740258575253e-12
2.180263516351635289e+00 1.368975660170343355e-12
2.181063576357635814e+00 1.359494979390708760e-12
2.181863636363636338e+00 1.350088051793119602e-12
2.182663696369636863e+00 1.340754237468049078e-12
2.183463756375637388e+00 1.331492902657143105e-12
2.184263816381638357e+00 1.322303419688101660e-12
2.185063876387638881e+00 1.313185166910364070e-12
2.185863936393639406e+00 1.304137528631468615e-12
2.186663996399639931e+00 1.295159895054203763e-12
2.187464056405640456e+00 1.286251662214466227e-12
2.188264116411640980e+00 1.277412231919835534e-12
2.189064176417641949e+00 1.268641011688845722e-12
2.189864236423642474e+00 1.259937414691002222e-12
2.190664296429642999e+00 1.251300859687413072e-12
2.191464356435643523e+00 1.242730770972161682e-12
2.192264416441644048e+00 1.234226578314338357e-12
2.193064476447644573e+00 1.225787716900730371e-12
2.193864536453645542e+00 1.217413627279159491e-12
2.194664596459646067e+00 1.209103755302505720e-12
2.195464656465646591e+00 1.200857552073311034e-12
2.196264716471647116e+00 1.192674473889069138e-12
2.197064776477647641e+00 1.184553982188116430e-12
2.197864836483648165e+00 1.176495543496139298e-12
2.198664896489649134e+00 1.168498629373287675e-12
2.199464956495649659e+00 1.160562716361922916e-12
2.200265016501650184e+00 1.152687285934889319e-12
2.201065076507650708e+00 1.144871824444450265e-12
2.201865136513651233e+00 1.137115823071750023e-12
2.202665196519651758e+00 1.129418777776878989e-12
2.203465256525652727e+00 1.121780189249473666e-12
2.204265316531653252e+00 1.114199562859926346e-12
2.205065376537653776e+00 1.106676408611070566e-12
2.205865436543654301e+00 1.099210241090480295e-12
2.206665496549654826e+00 1.091800579423276211e-12
2.207465556555655350e+00 1.084446947225457244e-12
2.208265616561656319e+00 1.077148872557774552e-12
2.209065676567656844e+00 1.069905887880122289e-12
2.209865736573657369e+00 1.062717530006416473e-12
2.210665796579657894e+00 1.055583340060008420e-12
2.211465856585658418e+00 1.048502863429590320e-12
2.212265916591658943e+00 1.041475649725576404e-12
2.213065976597659912e+00 1.034501252736994435e-12
2.213866036603660437e+00 1.027579230388862886e-12
2.214666096609660961e+00 1.020709144700003918e-12
2.215466156615661486e+00 1.013890561741369109e-12
2.216266216621662011e+00 1.007123051594816538e-12
2.217066276627662980e+00 1.000406188312331747e-12
2.217866336633663504e+00 9.937395498757319732e-13
2.218666396639664029e+00 9.871227181567756832e-13
2.219466456645664554e+00 9.805552788777622411e-13
2.220266516651665079e+00 9.740368215725227497e-13
2.221066576657665603e+00 9.675669395478818347e-13
2.221866636663666572e+00 9.611452298455138344e-13
2.222666696669667097e+00 9.547712932042568064e-13
2.223466756675667622e+00 9.484447340227884261e-13
2.224266816681668146e+00 9.421651603227724243e-13
2.225066876687668671e+00 9.359321837123693405e-13
2.225866936693669196e+00 9.297454193501725786e-13
2.226666996699670165e+00 9.236044859095178663e-13
2.227467056705670689e+00 9.175090055432254888e-13
2.228267116711671214e+00 9.114586038486710931e-13
2.229067176717671739e+00 9.054529098332900756e-13
2.229867236723672264e+00 8.994915558804380044e-13
2.230667296729672788e+00 8.935741777156208093e-13
2.231467356735673757e+00 8.877004143731070578e-13
2.232267416741674282e+00 8.818699081629041430e-13
2.233067476747674807e+00 8.760823046380701086e-13
2.233867536753675331e+00 8.703372525624170523e-13
2.234667596759675856e+00 8.646344038785442104e-13
2.235467656765676381e+00 8.589734136762237449e-13
2.236267716771677350e+00 8.533539401611297411e-13
2.237067776777677874e+00 8.477756446239156689e-13
2.237867836783678399e+00 8.422381914096093053e-13
2.238667896789678924e+00 8.367412478873502634e-13
2.239467956795679449e+00 8.312844844204606345e-13
2.240268016801679973e+00 8.258675743368294590e-13
2.241068076807680942e+00 8.204901938996134472e-13
2.241868136813681467e+00 8.151520222782814175e-13
2.242668196819681992e+00 8.098527415199274260e-13
2.243468256825682516e+00 8.045920365209268051e-13
2.244268316831683041e+00 7.993695949988922971e-13
2.245068376837683566e+00 7.941851074649150359e-13
2.245868436843684535e+00 7.890382671961211745e-13
2.246668496849685059e+00 7.839287702085242653e-13
2.247468556855685584e+00 7.788563152301460302e-13
2.248268616861686109e+00 7.738206036744508580e-13
2.249068676867686634e+00 7.688213396140525266e-13
2.249868736873687158e+00 7.638582297547058767e-13
2.250668796879688127e+00 7.589309834095670746e-13
2.251468856885688652e+00 7.540393124737510439e-13
2.252268916891689177e+00 7.491829313991279016e-13
2.253068976897689701e+00 7.443615571694147451e-13
2.253869036903690226e+00 7.395749092755232058e-13
2.254669096909690751e+00 7.348227096911669105e-13
2.255469156915691720e+00 7.301046828487279422e-13
2.256269216921692244e+00 7.254205556153911849e-13
2.257069276927692769e+00 7.207700572695102020e-13
2.257869336933693294e+00 7.161529194772438271e-13
2.258669396939693819e+00 7.115688762694267121e-13
2.259469456945694343e+00 7.070176640186949351e-13
2.260269516951695312e+00 7.024990214168412249e-13
2.261069576957695837e+00 6.980126894524290823e-13
2.261869636963696362e+00 6.935584113886113751e-13
2.262669696969696886e+00 6.891359327412154031e-13
2.263469756975697411e+00 6.847450012570367783e-13
2.264269816981697936e+00 6.803853668923745320e-13
2.265069876987698905e+00 6.760567817917824086e-13
2.265869936993699429e+00 6.717590002670527016e-13
2.266669996999699954e+00 6.674917787764049674e-13
2.267470057005700479e+00 6.632548759039136436e-13
2.268270117011701004e+00 6.590480523391353938e-13
2.269070177017701972e+00 6.548710708569500140e-13
2.269870237023702497e+00 6.507236962976282268e-13
2.270670297029703022e+00 6.466056955470861775e-13
2.271470357035703547e+00 6.425168375173560149e-13
2.272270417041704071e+00 6.384568931272610461e-13
2.273070477047704596e+00 6.344256352832946562e-13
2.273870537053705565e+00 6.304228388606842144e-13
2.274670597059706090e+00 6.264482806846772224e-13
2.275470657065706614e+00 6.225017395119877106e-13
2.276270717071707139e+00 6.185829960124631606e-13
2.277070777077707664e+00 6.146918327509361104e-13
2.277870837083708189e+00 6.108280341692474151e-13
2.278670897089709158e+00 6.069913865684788278e-13
2.279470957095709682e+00 6.031816780913530957e-13
2.280271017101710207e+00 5.993986987048190422e-13
2.281071077107710732e+00 5.956422401828180983e-13
2.281871137113711256e+00 5.919120960892334974e-13
2.282671197119711781e+00 5.882080617610041585e-13
2.283471257125712750e+00 5.845299342914177984e-13
2.284271317131713275e+00 5.808775125135854951e-13
2.285071377137713799e+00 5.772505969840620576e-13
2.285871437143714324e+00 5.736489899666606700e-13
2.286671497149714849e+00 5.700724954164172806e-13
2.287471557155715374e+00 5.665209189637220017e-13
2.288271617161716343e+00 5.629940678986180268e-13
2.289071677167716867e+00 5.594917511552616001e-13
2.289871737173717392e+00 5.560137792965282988e-13
2.290671797179717917e+00 5.525599644987888508e-13
2.291471857185718441e+00 5.491301205368406541e-13
2.292271917191718966e+00 5.457240627689827810e-13
2.293071977197719935e+00 5.423416081222524404e-13
2.293872037203720460e+00 5.389825750778106786e-13
2.294672097209720985e+00 5.356467836564671236e-13
2.295472157215721509e+00 5.323340554043657812e-13
2.296272217221722034e+00 5.290442133788026037e-13
2.297072277227722559e+00 5.257770821341987605e-13
2.297872337233723528e+00 5.225324877082081033e-13
2.298672397239724052e+00 5.193102576079705391e-13
2.299472457245724577e+00 5.161102207964944482e-13
2.300272517251725102e+00 5.129322076791899576e-13
2.301072577257725627e+00 5.097760500905304515e-13
2.301872637263726151e+00 5.066415812808478733e-13
2.302672697269727120e+00 5.035286359032648466e-13
2.303472757275727645e+00 5.004370500007602849e-13
2.304272817281728170e+00 4.973666609933546552e-13
2.305072877287728694e+00 4.943173076654336776e-13
2.305872937293729219e+00 4.912888301531977379e-13
2.306672997299729744e+00 4.882810699322351945e-13
2.307473057305730713e+00 4.852938698052191783e-13
2.308273117311731237e+00 4.823270738897373745e-13
2.309073177317731762e+00 4.793805276062215670e-13
2.309873237323732287e+00 4.764540776660250096e-13
2.310673297329732812e+00 4.735475720595987515e-13
2.311473357335733336e+00 4.706608600447942813e-13
2.312273417341734305e+00 4.677937921352830999e-13
2.313073477347734830e+00 4.649462200890925137e-13
2.313873537353735355e+00 4.621179968972449271e-13
2.314673597359735879e+00 4.593089767725261796e-13
2.315473657365736404e+00 4.565190151383537470e-13
2.316273717371737373e+00 4.537479686177616677e-13
2.317073777377737898e+00 4.509956950224923007e-13
2.317873837383738422e+00 4.482620533421952168e-13
2.318673897389738947e+00 4.455469037337339302e-13
2.319473957395739472e+00 4.428501075105997134e-13
2.320274017401739997e+00 4.401715271324300212e-13
2.321074077407740965e+00 4.375110261946265259e-13
2.321874137413741490e+00 4.348684694180860416e-13
2.322674197419742015e+00 4.322437226390146511e-13
2.323474257425742540e+00 4.296366527988616894e-13
2.324274317431743064e+00 4.270471279343389492e-13
2.325074377437743589e+00 4.244750171675472728e-13
2.325874437443744558e+00 4.219201906961902841e-13
2.326674497449745083e+00 4.193825197839010107e-13
2.327474557455745607e+00 4.168618767506386313e-13
2.328274617461746132e+00 4.143581349632014459e-13
2.329074677467746657e+00 4.118711688258245116e-13
2.329874737473747182e+00 4.094008537708676004e-13
2.330674797479748150e+00 4.069470662495932764e-13
2.331474857485748675e+00 4.045096837230469571e-13
2.332274917491749200e+00 4.020885846530056870e-13
2.333074977497749725e+00 3.996836484930326323e-13
2.333875037503750249e+00 3.972947556796106874e-13
2.334675097509750774e+00 3.949217876233667075e-13
2.335475157515751743e+00 3.925646267003744488e-13
2.336275217521752268e+00 3.902231562435515674e-13
2.337075277527752792e+00 3.878972605341307837e-13
2.337875337533753317e+00 3.855868247932181358e-13
2.338675397539753842e+00 3.832917351734352957e-13
2.339475457545754367e+00 3.810118787506386752e-13
2.340275517551755335e+00 3.787471435157213306e-13
2.341075577557755860e+00 3.764974183664954456e-13
2.341875637563756385e+00 3.742625930996470103e-13
2.342675697569756910e+00 3.720425584027755705e-13
2.343475757575757434e+00 3.698372058465053161e-13
2.344275817581757959e+00 3.676464278766781602e-13
2.345075877587758928e+00 3.654701178066150261e-13
2.345875937593759453e+00 3.633081698094586709e-13
2.346675997599759977e+00 3.611604789105824460e-13
2.347476057605760502e+00 3.590269409800787253e-13
2.348276117611761027e+00 3.569074527253175612e-13
2.349076177617761552e+00 3.548019116835734989e-13
2.349876237623762520e+00 3.527102162147269590e-13
2.350676297629763045e+00 3.506322654940391807e-13
2.351476357635763570e+00 3.485679595049813373e-13
2.352276417641764095e+00 3.465171990321506913e-13
2.353076477647764619e+00 3.444798856542423866e-13
2.353876537653765144e+00 3.424559217370937401e-13
2.354676597659766113e+00 3.404452104267915413e-13
2.355476657665766638e+00 3.384476556428500331e-13
2.356276717671767162e+00 3.364631620714454897e-13
2.357076777677767687e+00 3.344916351587255150e-13
2.357876837683768212e+00 3.325329811041714024e-13
2.358676897689768737e+00 3.305871068540354183e-13
2.359476957695769705e+00 3.286539200948269062e-13
2.360277017701770230e+00 3.267333292468752319e-13
2.361077077707770755e+00 3.248252434579371075e-13
2.361877137713771280e+00 3.229295725968789388e-13
2.362677197719771804e+00 3.210462272474120327e-13
2.363477257725772773e+00 3.191751187018845522e-13
2.364277317731773298e+00 3.173161589551438503e-13
2.365077377737773823e+00 3.154692606984391436e-13
2.365877437743774347e+00 3.136343373133975931e-13
2.366677497749774872e+00 3.118113028660471371e-13
2.367477557755775397e+00 3.100000721009037451e-13
2.368277617761776366e+00 3.082005604351026967e-13
2.369077677767776891e+00 3.064126839526020061e-13
2.369877737773777415e+00 3.046363593984208346e-13
2.370677797779777940e+00 3.028715041729479289e-13
2.371477857785778465e+00 3.011180363262943360e-13
2.372277917791778989e+00 2.993758745527043298e-13
2.373077977797779958e+00 2.976449381850114739e-13
2.373878037803780483e+00 2.959251471891603670e-13
2.374678097809781008e+00 2.942164221587613070e-13
2.375478157815781532e+00 2.925186843097096785e-13
2.376278217821782057e+00 2.908318554748508301e-13
2.377078277827782582e+00 2.891558580986948324e-13
2.377878337833783551e+00 2.874906152321802593e-13
2.378678397839784076e+00 2.858360505274896673e-13
2.379478457845784600e+00 2.841920882329067787e-13
2.380278517851785125e+00 2.825586531877276339e-13
2.381078577857785650e+00 2.809356708172187983e-13
2.381878637863786174e+00 2.793230671276165148e-13
2.382678697869787143e+00 2.777207687011800280e-13
2.383478757875787668e+00 2.761287026912879743e-13
2.384278817881788193e+00 2.745467968175727893e-13
2.385078877887788718e+00 2.729749793611153955e-13
2.385878937893789242e+00 2.714131791596680131e-13
2.386678997899789767e+00 2.698613256029337667e-13
2.387479057905790736e+00 2.683193486278826955e-13
2.388279117911791261e+00 2.667871787141158249e-13
2.389079177917791785e+00 2.652647468792651868e-13
2.389879237923792310e+00 2.637519846744432152e-13
2.390679297929792835e+00 2.622488241797305628e-13
2.391479357935793360e+00 2.607551979997068823e-13
2.392279417941794328e+00 2.592710392590193717e-13
2.393079477947794853e+00 2.577962815979998881e-13
2.393879537953795378e+00 2.563308591683107391e-13
2.394679597959795903e+00 2.548747066286407077e-13
2.395479657965796427e+00 2.534277591404349544e-13
2.396279717971796952e+00 2.519899523636660165e-13
2.397079777977797921e+00 2.505612224526435298e-13
2.397879837983798446e+00 2.491415060518611100e-13
2.398679897989798970e+00 2.477307402918816537e-13
2.399479957995799495e+00 2.463288627852615153e-13
2.400280018001800020e+00 2.449358116225094693e-13
2.401080078007800545e+00 2.435515253680854055e-13
2.401880138013801513e+00 2.421759430564312859e-13
2.402680198019802038e+00 2.408090041880454702e-13
2.403480258025802563e+00 2.394506487255829404e-13
2.404280318031803088e+00 2.381008170899992482e-13
2.405080378037803612e+00 2.367594501567255618e-13
2.405880438043804137e+00 2.354264892518792049e-13
2.406680498049805106e+00 2.341018761485084777e-13
2.407480558055805631e+00 2.327855530628738775e-13
2.408280618061806155e+00 2.314774626507564318e-13
2.409080678067806680e+00 2.301775480038078347e-13
2.409880738073807205e+00 2.288857526459265334e-13
2.410680798079808174e+00 2.276020205296710238e-13
2.411480858085808698e+00 2.263262960327055585e-13
2.412280918091809223e+00 2.250585239542729170e-13
2.413080978097809748e+00 2.237986495117052413e-13
2.413881038103810273e+00 2.225466183369615054e-13
2.414681098109810797e+00 2.213023764732002486e-13
2.415481158115811766e+00 2.200658703713781843e-13
2.416281218121812291e+00 2.188370468868874055e-13
2.417081278127812816e+00 2.176158532762112715e-13
2.417881338133813340e+00 2.164022371936201528e-13
2.418681398139813865e+00 2.151961466878930773e-13
2.419481458145814390e+00 2.139975301990687842e-13
2.420281518151815359e+00 2.128063365552245462e-13
2.421081578157815883e+00 2.116225149692896513e-13
2.421881638163816408e+00 2.104460150358771604e-13
2.422681698169816933e+00 2.092767867281540357e-13
2.423481758175817458e+00 2.081147803947336090e-13
2.424281818181817982e+00 2.069599467565971059e-13
2.425081878187818951e+00 2.058122369040426347e-13
2.425881938193819476e+00 2.046716022936626502e-13
2.426681998199820001e+00 2.035379947453457516e-13
2.427482058205820525e+00 2.024113664393066031e-13
2.428282118211821050e+00 2.012916699131422575e-13
2.429082178217821575e+00 2.001788580589147096e-13
2.429882238223822544e+00 1.990728841202588685e-13
2.430682298229823068e+00 1.979737016895171623e-13
2.431482358235823593e+00 1.968812647048979985e-13
2.432282418241824118e+00 1.957955274476597699e-13
2.433082478247824643e+00 1.947164445393213165e-13
2.433882538253825167e+00 1.936439709388953332e-13
2.434682598259826136e+00 1.925780619401457848e-13
2.435482658265826661e+00 1.915186731688747292e-13
2.436282718271827186e+00 1.904657605802228733e-13
2.437082778277827710e+00 1.894192804560040054e-13
2.437882838283828235e+00 1.883791894020581589e-13
2.438682898289828760e+00 1.873454443456278484e-13
2.439482958295829729e+00 1.863180025327587916e-13
2.440283018301830253e+00 1.852968215257247394e-13
2.441083078307830778e+00 1.842818592004702538e-13
2.441883138313831303e+00 1.832730737440806481e-13
2.442683198319831828e+00 1.822704236522716925e-13
2.443483258325832352e+00 1.812738677269029981e-13
2.444283318331833321e+00 1.802833650735101829e-13
2.445083378337833846e+00 1.792988750988641737e-13
2.445883438343834371e+00 1.783203575085442909e-13
2.446683498349834895e+00 1.773477723045380928e-13
2.447483558355835420e+00 1.763810797828621954e-13
2.448283618361835945e+00 1.754202405312001079e-13
2.449083678367836914e+00 1.744652154265632409e-13
2.449883738373837438e+00 1.735159656329747858e-13
2.450683798379837963e+00 1.725724525991655338e-13
2.451483858385838488e+00 1.716346380562999878e-13
2.452283918391839013e+00 1.707024840157153227e-13
2.453083978397839537e+00 1.697759527666815508e-13
2.453884038403840506e+00 1.688550068741825633e-13
2.454684098409841031e+00 1.679396091767164071e-13
2.455484158415841556e+00 1.670297227841110116e-13
2.456284218421842080e+00 1.661253110753641987e-13
2.457084278427842605e+00 1.652263376964978045e-13
2.457884338433843130e+00 1.643327665584341671e-13
2.458684398439844099e+00 1.634445618348867247e-13
2.459484458445844623e+00 1.625616879602749237e-13
2.460284518451845148e+00 1.616841096276494268e-13
2.461084578457845673e+00 1.608117917866411999e-13
2.461884638463846198e+00 1.599446996414267819e-13
2.462684698469847167e+00 1.590827986487087752e-13
2.463484758475847691e+00 1.582260545157186517e-13
2.464284818481848216e+00 1.573744331982303888e-13
2.465084878487848741e+00 1.565279008985960160e-13
2.465884938493849265e+00 1.556864240637970909e-13
2.466684998499849790e+00 1.548499693835102860e-13
2.467485058505850759e+00 1.540185037881934226e-13
2.468285118511851284e+00 1.531919944471862726e-13
2.469085178517851809e+00 1.523704087668259509e-13
2.469885238523852333e+00 1.515537143885801044e-13
2.470685298529852858e+00 1.507418791871972412e-13
2.471485358535853383e+00 1.499348712688703386e-13
2.472285418541854352e+00 1.491326589694169344e-13
2.473085478547854876e+00 1.483352108524780753e-13
2.473885538553855401e+00 1.475424957077251922e-13
2.474685598559855926e+00 1.467544825490898456e-13
2.475485658565856451e+00 1.459711406130054117e-13
2.476285718571856975e+00 1.451924393566621216e-13
2.477085778577857944e+00 1.444183484562795953e-13
2.477885838583858469e+00 1.436488378053945462e-13
2.478685898589858994e+00 1.428838775131588863e-13
2.479485958595859518e+00 1.421234379026564614e-13
2.480286018601860043e+00 1.413674895092322557e-13
2.481086078607860568e+00 1.406160030788368954e-13
2.481886138613861537e+00 1.398689495663823339e-13
2.482686198619862061e+00 1.391263001341167730e-13
2.483486258625862586e+00 1.383880261500071326e-13
2.484286318631863111e+00 1.376540991861385585e-13
2.485086378637863636e+00 1.369244910171278153e-13
2.485886438643864160e+00 1.361991736185501589e-13
2.486686498649865129e+00 1.354781191653757762e-13
2.487486558655865654e+00 1.347613000304259400e-13
2.488286618661866179e+00 1.340486887828344908e-13
2.489086678667866703e+00 1.333402581865294874e-13
2.489886738673867228e+00 1.326359811987223809e-13
2.490686798679867753e+00 1.319358309684129903e-13
2.491486858685868722e+00 1.312397808349052329e-13
2.492286918691869246e+00 1.305478043263371916e-13
2.493086978697869771e+00 1.298598751582209281e-13
2.493887038703870296e+00 1.291759672319965820e-13
2.494687098709870821e+00 1.284960546335981590e-13
2.495487158715871345e+00 1.278201116320310568e-13
2.496287218721872314e+00 1.271481126779607996e-13
2.497087278727872839e+00 1.264800324023167913e-13
2.497887338733873364e+00 1.258158456149016242e-13
2.498687398739873888e+00 1.251555273030188136e-13
2.499487458745874413e+00 1.244990526301072486e-13
2.500287518751874938e+00 1.238463969343893490e-13
2.501087578757875907e+00 1.231975357275287403e-13
2.501887638763876431e+00 1.225524446933024675e-13
2.502687698769876956e+00 1.219110996862787890e-13
2.503487758775877481e+00 1.212734767305114793e-13
2.504287818781878006e+00 1.206395520182416284e-13
2.505087878787878530e+00 1.200093019086114335e-13
2.505887938793879499e+00 1.193827029263881618e-13
2.506687998799880024e+00 1.187597317607001563e-13
2.507488058805880549e+00 1.181403652637803880e-13
2.508288118811881073e+00 1.175245804497232119e-13
2.509088178817881598e+00 1.169123544932504109e-13
2.509888238823882567e+00 1.163036647284867078e-13
2.510688298829883092e+00 1.156984886477479482e-13
2.511488358835883616e+00 1.150968039003343582e-13
2.512288418841884141e+00 1.144985882913398816e-13
2.513088478847884666e+00 1.139038197804665413e-13
2.513888538853885191e+00 1.133124764808508790e-13
2.514688598859886159e+00 1.127245366578994200e-13
2.515488658865886684e+00 1.121399787281346262e-13
2.516288718871887209e+00 1.115587812580483472e-13
2.517088778877887734e+00 1.109809229629663650e-13
2.517888838883888258e+00 1.104063827059224059e-13
2.518688898889888783e+00 1.098351394965401033e-13
2.519488958895889752e+00 1.092671724899247305e-13
2.520289018901890277e+00 1.087024609855653966e-13
2.521089078907890801e+00 1.081409844262433764e-13
2.521889138913891326e+00 1.075827223969518759e-13
2.522689198919891851e+00 1.070276546238235602e-13
2.523489258925892376e+00 1.064757609730672070e-13
2.524289318931893344e+00 1.059270214499121093e-13
2.525089378937893869e+00 1.053814161975641667e-13
2.525889438943894394e+00 1.048389254961648665e-13
2.526689498949894919e+00 1.042995297617644268e-13
2.527489558955895443e+00 1.037632095453003791e-13
2.528289618961895968e+00 1.032299455315853022e-13
2.529089678967896937e+00 1.026997185383016367e-13
2.529889738973897462e+00 1.021725095150074676e-13
2.530689798979897986e+00 1.016482995421464980e-13
2.531489858985898511e+00 1.011270698300695707e-13
2.532289918991899036e+00 1.006088017180614291e-13
2.533089978997899561e+00 1.000934766733780789e-13
2.533890039003900529e+00 9.958107629028949030e-14
2.534690099009901054e+00 9.907158228913145000e-14
2.535490159015901579e+00 9.856497651536436807e-14
2.536290219021902104e+00 9.806124093864059203e-14
2.537090279027902628e+00 9.756035765187789282e-14
2.537890339033903153e+00 9.706230887034241718e-14
2.538690399039904122e+00 9.656707693073656245e-14
2.539490459045904647e+00 9.607464429029742851e-14
2.540290519051905171e+00 9.558499352589824841e-14
2.541090579057905696e+00 9.509810733316138049e-14
2.541890639063906221e+00 9.461396852557593282e-14
2.542690699069906746e+00 9.413256003362275864e-14
2.543490759075907715e+00 9.365386490390703753e-14
2.544290819081908239e+00 9.317786629829869472e-14
2.545090879087908764e+00 9.270454749307690984e-14
2.545890939093909289e+00 9.223389187808425607e-14
2.546690999099909813e+00 9.176588295588650647e-14
2.547491059105910338e+00 9.130050434093933181e-14
2.548291119111911307e+00 9.083773975876118311e-14
2.549091179117911832e+00 9.037757304511461801e-14
2.549891239123912356e+00 8.991998814519087115e-14
2.550691299129912881e+00 8.946496911280444599e-14
2.551491359135913406e+00 8.901250010959174584e-14
2.552291419141913931e+00 8.856256540421770692e-14
2.553091479147914900e+00 8.811514937158702579e-14
2.553891539153915424e+00 8.767023649206402016e-14
2.554691599159915949e+00 8.722781135069607416e-14
2.555491659165916474e+00 8.678785863644526257e-14
2.556291719171916998e+00 8.635036314142520053e-14
2.557091779177917967e+00 8.591530976014412826e-14
2.557891839183918492e+00 8.548268348875468549e-14
2.558691899189919017e+00 8.505246942430802763e-14
2.559491959195919542e+00 8.462465276401535103e-14
2.560292019201920066e+00 8.419921880451503489e-14
2.561092079207920591e+00 8.377615294114468037e-14
2.561892139213921560e+00 8.335544066722015488e-14
2.562692199219922085e+00 8.293706757332050543e-14
2.563492259225922609e+00 8.252101934657564880e-14
2.564292319231923134e+00 8.210728176996389401e-14
2.565092379237923659e+00 8.169584072161221646e-14
2.565892439243924184e+00 8.128668217410272924e-14
2.566692499249925152e+00 8.087979219378513719e-14
2.567492559255925677e+00 8.047515694009425239e-14
2.568292619261926202e+00 8.007276266487216691e-14
2.569092679267926727e+00 7.967259571169745604e-14
2.569892739273927251e+00 7.927464251521753690e-14
2.570692799279927776e+00 7.887888960048868847e-14
2.571492859285928745e+00 7.848532358231888627e-14
2.572292919291929270e+00 7.809393116461826061e-14
2.573092979297929794e+00 7.770469913975149858e-14
2.573893039303930319e+00 7.731761438789894246e-14
2.574693099309930844e+00 7.693266387641964447e-14
2.575493159315931369e+00 7.654983465922140143e-14
2.576293219321932337e+00 7.616911387613462631e-14
2.577093279327932862e+00 7.579048875229224055e-14
2.577893339333933387e+00 7.541394659751277213e-14
2.578693399339933912e+00 7.503947480568957533e-14
2.579493459345934436e+00 7.466706085418434180e-14
2.580293519351934961e+00 7.429669230322619055e-14
2.581093579357935930e+00 7.392835679531333269e-14
2.581893639363936455e+00 7.356204205462265010e-14
2.582693699369936979e+00 7.319773588642032162e-14
2.583493759375937504e+00 7.283542617647949228e-14
2.584293819381938029e+00 7.247510089050194360e-14
2.585093879387938554e+00 7.211674807354380280e-14
2.585893939393939522e+00 7.176035584944559403e-14
2.586693999399940047e+00 7.140591242026833525e-14
2.587494059405940572e+00 7.105340606573142762e-14
2.588294119411941097e+00 7.070282514265689342e-14
2.589094179417941621e+00 7.035415808441741329e-14
2.589894239423942146e+00 7.000739340038844024e-14
2.590694299429943115e+00 6.966251967540420115e-14
2.591494359435943640e+00 6.931952556921958004e-14
2.592294419441944164e+00 6.897839981597360431e-14
2.593094479447944689e+00 6.863913122365916615e-14
2.593894539453945214e+00 6.830170867359606339e-14
2.594694599459945739e+00 6.796612111990794061e-14
2.595494659465946707e+00 6.763235758900373613e-14
2.596294719471947232e+00 6.730040717906330684e-14
2.597094779477947757e+00 6.697025905952536279e-14
2.597894839483948282e+00 6.664190247058173797e-14
2.598694899489948806e+00 6.631532672267418536e-14
2.599494959495949331e+00 6.599052119599483236e-14
2.600295019501950300e+00 6.566747533999121793e-14
2.601095079507950825e+00 6.534617867287567154e-14
2.601895139513951349e+00 6.502662078113582817e-14
2.602695199519951874e+00 6.470879131905222408e-14
2.603495259525952399e+00 6.439268000821755867e-14
2.604295319531953368e+00 6.407827663705998268e-14
2.605095379537953892e+00 6.376557106037101854e-14
2.605895439543954417e+00 6.345455319883514693e-14
2.606695499549954942e+00 6.314521303856517389e-14
2.607495559555955467e+00 6.283754063063937785e-14
2.608295619561955991e+00 6.253152609064361680e-14
2.609095679567956960e+00 6.222715959821569493e-14
2.609895739573957485e+00 6.192443139659458851e-14
2.610695799579958010e+00 6.162333179217136320e-14
2.611495859585958534e+00 6.132385115404490019e-14
2.612295919591959059e+00 6.102597991358084091e-14
2.613095979597959584e+00 6.072970856397323281e-14
2.613896039603960553e+00 6.043502765981008790e-14
2.614696099609961077e+00 6.014192781664231122e-14
2.615496159615961602e+00 5.985039971055525481e-14
2.616296219621962127e+00 5.956043407774412111e-14
2.617096279627962652e+00 5.927202171409239577e-14
2.617896339633963176e+00 5.898515347475363773e-14
2.618696399639964145e+00 5.869982027373608402e-14
2.619496459645964670e+00 5.841601308349126825e-14
2.620296519651965195e+00 5.813372293450400229e-14
2.621096579657965719e+00 5.785294091488758331e-14
2.621896639663966244e+00 5.757365816998047763e-14
2.622696699669966769e+00 5.729586590194709395e-14
2.623496759675967738e+00 5.701955536938051306e-14
2.624296819681968262e+00 5.674471788690992534e-14
2.625096879687968787e+00 5.647134482480869316e-14
2.625896939693969312e+00 5.619942760860724735e-14
2.626696999699969837e+00 5.592895771870832503e-14
2.627497059705970361e+00 5.565992669000484538e-14
2.628297119711971330e+00 5.539232611150085880e-14
2.629097179717971855e+00 5.512614762593592929e-14
2.629897239723972380e+00 5.486138292941105649e-14
2.630697299729972904e+00 5.459802377101837818e-14
2.631497359735973429e+00 5.433606195247346635e-14
2.632297419741973954e+00 5.407548932775069048e-14
2.633097479747974923e+00 5.381629780272005122e-14
2.633897539753975447e+00 5.355847933478899337e-14
2.634697599759975972e+00 5.330202593254419358e-14
2.635497659765976497e+00 5.304692965539836529e-14
2.636297719771977022e+00 5.279318261323819318e-14
2.637097779777977546e+00 5.254077696607584607e-14
2.637897839783978515e+00 5.228970492370238293e-14
2.638697899789979040e+00 5.203995874534468675e-14
2.639497959795979565e+00 5.179153073932343339e-14
2.640298019801980089e+00 5.154441326271528244e-14
2.641098079807980614e+00 5.129859872101651316e-14
2.641898139813981139e+00 5.105407956780958884e-14
2.642698199819982108e+00 5.081084830443192351e-14
2.643498259825982633e+00 5.056889747964808189e-14
2.644298319831983157e+00 5.032821968932250302e-14
2.645098379837983682e+00 5.008880757609662270e-14
2.645898439843984207e+00 4.985065382906725805e-14
2.646698499849984731e+00 4.961375118346777516e-14
2.647498559855985700e+00 4.937809242035156653e-14
2.648298619861986225e+00 4.914367036627815387e-14
2.649098679867986750e+00 4.891047789300078658e-14
2.649898739873987275e+00 4.867850791715713878e-14
2.650698799879987799e+00 4.844775339996231630e-14
2.651498859885988768e+00 4.821820734690350432e-14
2.652298919891989293e+00 4.798986280743769485e-14
2.653098979897989818e+00 4.776271287469071417e-14
2.653899039903990342e+00 4.753675068515941210e-14
2.654699099909990867e+00 4.731196941841530903e-14
2.655499159915991392e+00 4.708836229681097556e-14
2.656299219921992361e+00 4.686592258518797099e-14
2.657099279927992885e+00 4.664464359058827165e-14
2.657899339933993410e+00 4.642451866196537744e-14
2.658699399939993935e+00 4.620554118990046073e-14
2.659499459945994460e+00 4.598770460631818082e-14
2.660299519951994984e+00 4.577100238420606397e-14
2.661099579957995953e+00 4.555542803733546130e-14
2.661899639963996478e+00 4.534097511998467747e-14
2.662699699969997003e+00 4.512763722666346891e-14
2.663499759975997527e+00 4.491540799184078587e-14
2.664299819981998052e+00 4.470428108967353045e-14
2.665099879987998577e+00 4.449425023373761185e-14
2.665899939993999546e+00 4.428530917676102736e-14
2.666700000000000070e+00 4.407745171035911439e-14
2.667500060006000595e+00 4.387067166477105826e-14
2.668300120012001120e+00 4.366496290859903166e-14
2.669100180018001645e+00 4.346031934854881726e-14
2.669900240024002169e+00 4.325673492917267682e-14
2.670700300030003138e+00 4.305420363261362151e-14
2.671500360036003663e+00 4.285271947835228846e-14
2.672300420042004188e+00 4.265227652295455582e-14
2.673100480048004712e+00 4.245286885982225634e-14
2.673900540054005237e+00 4.225449061894463577e-14
2.674700600060005762e+00 4.205713596665238594e-14
2.675500660066006731e+00 4.186079910537295914e-14
2.676300720072007255e+00 4.166547427338836880e-14
2.677100780078007780e+00 4.147115574459331218e-14
2.677900840084008305e+00 4.127783782825694066e-14
2.678700900090008830e+00 4.108551486878484460e-14
2.679500960096009354e+00 4.089418124548358790e-14
2.680301020102010323e+00 4.070383137232648565e-14
2.681101080108010848e+00 4.051445969772175480e-14
2.681901140114011373e+00 4.032606070428122647e-14
2.682701200120011897e+00 4.013862890859189176e-14
2.683501260126012422e+00 3.995215886098843222e-14
2.684301320132012947e+00 3.976664514532739730e-14
2.685101380138013916e+00 3.958208237876356547e-14
2.685901440144014440e+00 3.939846521152740973e-14
2.686701500150014965e+00 3.921578832670402089e-14
2.687501560156015490e+00 3.903404644001406298e-14
2.688301620162016015e+00 3.885323429959645157e-14
2.689101680168016539e+00 3.867334668579185245e-14
2.689901740174017508e+00 3.849437841092843963e-14
2.690701800180018033e+00 3.831632431910895970e-14
2.691501860186018558e+00 3.813917928599925400e-14
2.692301920192019082e+00 3.796293821861825753e-14
2.693101980198019607e+00 3.778759605512977753e-14
2.693902040204020132e+00 3.761314776463553427e-14
2.694702100210021101e+00 3.743958834696976056e-14
2.695502160216021625e+00 3.726691283249552423e-14
2.696302220222022150e+00 3.709511628190175732e-14
2.697102280228022675e+00 3.692419378600256991e-14
2.697902340234023200e+00 3.675414046553771877e-14
2.698702400240023724e+00 3.658495147097438239e-14
2.699502460246024693e+00 3.641662198231030551e-14
2.700302520252025218e+00 3.624914720887894411e-14
2.701102580258025743e+00 3.608252238915488188e-14
2.701902640264026267e+00 3.591674279056179620e-14
2.702702700270026792e+00 3.575180370928116883e-14
2.703502760276027761e+00 3.558770047006237872e-14
2.704302820282028286e+00 3.542442842603461230e-14
2.705102880288028810e+00 3.526198295851934179e-14
2.705902940294029335e+00 3.510035947684466521e-14
2.706703000300029860e+00 3.493955341816118624e-14
2.707503060306030385e+00 3.477956024725853779e-14
2.708303120312031353e+00 3.462037545638361582e-14
2.709103180318031878e+00 3.446199456506044773e-14
2.709903240324032403e+00 3.430441311991033833e-14
2.710703300330032928e+00 3.414762669447420574e-14
2.711503360336033452e+00 3.399163088903607226e-14
2.712303420342033977e+00 3.383642133044726190e-14
2.713103480348034946e+00 3.368199367195220098e-14
2.713903540354035471e+00 3.352834359301606784e-14
2.714703600360035995e+00 3.337546679915216479e-14
2.715503660366036520e+00 3.322335902175183971e-14
2.716303720372037045e+00 3.307201601791521542e-14
2.717103780378037570e+00 3.292143357028293516e-14
2.717903840384038539e+00 3.277160748686912595e-14
2.718703900390039063e+00 3.262253360089614810e-14
2.719503960396039588e+00 3.247420777062924989e-14
2.720304020402040113e+00 3.232662587921369621e-14
2.721104080408040637e+00 3.217978383451232003e-14
2.721904140414041162e+00 3.203367756894436128e-14
2.722704200420042131e+00 3.188830303932544794e-14
2.723504260426042656e+00 3.174365622670911081e-14
2.724304320432043180e+00 3.159973313622842431e-14
2.725104380438043705e+00 3.145652979693979952e-14
2.725904440444044230e+00 3.131404226166719984e-14
2.726704500450044755e+00 3.117226660684796603e-14
2.727504560456045724e+00 3.103119893237913984e-14
2.728304620462046248e+00 3.089083536146567448e-14
2.729104680468046773e+00 3.075117204046853164e-14
2.729904740474047298e+00 3.061220513875516388e-14
2.730704800480047822e+00 3.047393084854994034e-14
2.731504860486048347e+00 3.033634538478643409e-14
2.732304920492049316e+00 3.019944498496019546e-14
2.733104980498049841e+00 3.006322590898295157e-14
2.733905040504050366e+00 2.992768443903737394e-14
2.734705100510050890e+00 2.979281687943334168e-14
2.735505160516051415e+00 2.965861955646493049e-14
2.736305220522051940e+00 2.952508881826836721e-14
2.737105280528052909e+00 2.939222103468109508e-14
2.737905340534053433e+00 2.926001259710211381e-14
2.738705400540053958e+00 2.912845991835243957e-14
2.739505460546054483e+00 2.899755943253743292e-14
2.740305520552055007e+00 2.886730759490964440e-14
2.741105580558055532e+00 2.873770088173261286e-14
2.741905640564056501e+00 2.860873579014576836e-14
2.742705700570057026e+00 2.848040883803033213e-14
2.743505760576057551e+00 2.835271656387575604e-14
2.744305820582058075e+00 2.822565552664736129e-14
2.745105880588058600e+00 2.809922230565522969e-14
2.745905940594059125e+00 2.797341350042324327e-14
2.746706000600060094e+00 2.784822573055955648e-14
2.747506060606060618e+00 2.772365563562822647e-14
2.748306120612061143e+00 2.759969987502074232e-14
2.749106180618061668e+00 2.747635512782949175e-14
2.749906240624062193e+00 2.735361809272163806e-14
2.750706300630063161e+00 2.723148548781362811e-14
2.751506360636063686e+00 2.710995405054727810e-14
2.752306420642064211e+00 2.698902053756598861e-14
2.753106480648064736e+00 2.686868172459197578e-14
2.753906540654065260e+00 2.674893440630497923e-14
2.754706600660065785e+00 2.662977539622080272e-14
2.755506660666066754e+00 2.651120152657140725e-14
2.756306720672067279e+00 2.639320964818582783e-14
2.757106780678067803e+00 2.627579663037126055e-14
2.757906840684068328e+00 2.615895936079579370e-14
2.758706900690068853e+00 2.604269474537135971e-14
2.759506960696069378e+00 2.592699970813776633e-14
2.760307020702070346e+00 2.581187119114741877e-14
2.761107080708070871e+00 2.569730615435099798e-14
2.761907140714071396e+00 2.558330157548365330e-14
2.762707200720071921e+00 2.546985444995204385e-14
2.763507260726072445e+00 2.535696179072253805e-14
2.764307320732072970e+00 2.524462062820946035e-14
2.765107380738073939e+00 2.513282801016489378e-14
2.765907440744074464e+00 2.502158100156870635e-14
2.766707500750074988e+00 2.491087668451934431e-14
2.767507560756075513e+00 2.480071215812565095e-14
2.768307620762076038e+00 2.469108453839937011e-14
2.769107680768076563e+00 2.458199095814800933e-14
2.769907740774077531e+00 2.447342856686896219e-14
2.770707800780078056e+00 2.436539453064420795e-14
2.771507860786078581e+00 2.425788603203524787e-14
2.772307920792079106e+00 2.415090026997942058e-14
2.773107980798079630e+00 2.404443445968669373e-14
2.773908040804080155e+00 2.393848583253688809e-14
2.774708100810081124e+00 2.383305163597792080e-14
2.775508160816081649e+00 2.372812913342488481e-14
2.776308220822082173e+00 2.362371560415917566e-14
2.777108280828082698e+00 2.351980834322888359e-14
2.777908340834083223e+00 2.341640466134976308e-14
2.778708400840083748e+00 2.331350188480667577e-14
2.779508460846084716e+00 2.321109735535580951e-14
2.780308520852085241e+00 2.310918843012780316e-14
2.781108580858085766e+00 2.300777248153096591e-14
2.781908640864086291e+00 2.290684689715558533e-14
2.782708700870086815e+00 2.280640907967890750e-14
2.783508760876087340e+00 2.270645644677057782e-14
2.784308820882088309e+00 2.260698643099859616e-14
2.785108880888088834e+00 2.250799647973651212e-14
2.785908940894089358e+00 2.240948405507027951e-14
2.786709000900089883e+00 2.231144663370672004e-14
2.787509060906090408e+00 2.221388170688193661e-14
2.788309120912090933e+00 2.211678678027064160e-14
2.789109180918091901e+00 2.202015937389603429e-14
2.789909240924092426e+00 2.192399702204041025e-14
2.790709300930092951e+00 2.182829727315599170e-14
2.791509360936093476e+00 2.173305768977676124e-14
2.792309420942094000e+00 2.163827584843070895e-14
2.793109480948094525e+00 2.154394933955279896e-14
2.793909540954095494e+00 2.145007576739821055e-14
2.794709600960096019e+00 2.135665274995668359e-14
2.795509660966096543e+00 2.126367791886682301e-14
2.796309720972097068e+00 2.117114891933145092e-14
2.797109780978097593e+00 2.107906341003328675e-14
2.797909840984098562e+00 2.098741906305133442e-14
2.798709900990099086e+00 2.089621356377787514e-14
2.799509960996099611e+00 2.080544461083553925e-14
2.800310021002100136e+00 2.071510991599569066e-14
2.801110081008100661e+00 2.062520720409673557e-14
2.801910141014101185e+00 2.053573421296328000e-14
2.802710201020102154e+00 2.044668869332578273e-14
2.803510261026102679e+00 2.035806840874072890e-14
2.804310321032103204e+00 2.026987113551122639e-14
2.805110381038103728e+00 2.018209466260824916e-14
2.805910441044104253e+00 2.009473679159253997e-14
2.806710501050104778e+00 2.000779533653670881e-14
2.807510561056105747e+00 1.992126812394807284e-14
2.808310621062106271e+00 1.983515299269208637e-14
2.809110681068106796e+00 1.974944779391597602e-14
2.809910741074107321e+00 1.966415039097315201e-14
2.810710801080107846e+00 1.957925865934800135e-14
2.811510861086108370e+00 1.949477048658124897e-14
2.812310921092109339e+00 1.941068377219577008e-14
2.813110981098109864e+00 1.932699642762298000e-14
2.813911041104110389e+00 1.924370637612943220e-14
2.814711101110110913e+00 1.916081155274433148e-14
2.815511161116111438e+00 1.907830990418720801e-14
2.816311221122111963e+00 1.899619938879609948e-14
2.817111281128112932e+00 1.891447797645643051e-14
2.817911341134113457e+00 1.883314364853016351e-14
2.818711401140113981e+00 1.875219439778537232e-14
2.819511461146114506e+00 1.867162822832642801e-14
2.820311521152115031e+00 1.859144315552467380e-14
2.821111581158115555e+00 1.851163720594937132e-14
2.821911641164116524e+00 1.843220841729917069e-14
2.822711701170117049e+00 1.835315483833435685e-14
2.823511761176117574e+00 1.827447452880884971e-14
2.824311821182118099e+00 1.819616555940335612e-14
2.825111881188118623e+00 1.811822601165856911e-14
2.825911941194119148e+00 1.804065397790882783e-14
2.826712001200120117e+00 1.796344756121650328e-14
2.827512061206120642e+00 1.788660487530640610e-14
2.828312121212121166e+00 1.781012404450089800e-14
2.829112181218121691e+00 1.773400320365535666e-14
2.829912241224122216e+00 1.765824049809403817e-14
2.830712301230122740e+00 1.758283408354645697e-14
2.831512361236123709e+00 1.750778212608400561e-14
2.832312421242124234e+00 1.743308280205727189e-14
2.833112481248124759e+00 1.735873429803335908e-14
2.833912541254125284e+00 1.728473481073400771e-14
2.834712601260125808e+00 1.721108254697398868e-14
2.835512661266126333e+00 1.713777572359974247e-14
2.836312721272127302e+00 1.706481256742868740e-14
2.837112781278127827e+00 1.699219131518876128e-14
2.837912841284128351e+00 1.691991021345834177e-14
2.838712901290128876e+00 1.684796751860664323e-14
2.839512961296129401e+00 1.677636149673442907e-14
2.840313021302129926e+00 1.670509042361525424e-14
2.841113081308130894e+00 1.663415258463684024e-14
2.841913141314131419e+00 1.656354627474316641e-14
2.842713201320131944e+00 1.649326979837654233e-14
2.843513261326132469e+00 1.642332146942042797e-14
2.844313321332132993e+00 1.635369961114233285e-14
2.845113381338133962e+00 1.628440255613735248e-14
2.845913441344134487e+00 1.621542864627190996e-14
2.846713501350135012e+00 1.614677623262783840e-14
2.847513561356135536e+00 1.607844367544682298e-14
2.848313621362136061e+00 1.601042934407546472e-14
2.849113681368136586e+00 1.594273161691034415e-14
2.849913741374137555e+00 1.587534888134355526e-14
2.850713801380138079e+00 1.580827953370887674e-14
2.851513861386138604e+00 1.574152197922775713e-14
2.852313921392139129e+00 1.567507463195609192e-14
2.853113981398139654e+00 1.560893591473123106e-14
2.853914041404140178e+00 1.554310425911915367e-14
2.854714101410141147e+00 1.547757810536228012e-14
2.855514161416141672e+00 1.541235590232740413e-14
2.856314221422142197e+00 1.534743610745399075e-14
2.857114281428142721e+00 1.528281718670290676e-14
2.857914341434143246e+00 1.521849761450532457e-14
2.858714401440143771e+00 1.515447587371216567e-14
2.859514461446144740e+00 1.509075045554366720e-14
2.860314521452145264e+00 1.502731985953945652e-14
2.861114581458145789e+00 1.496418259350871097e-14
2.861914641464146314e+00 1.490133717348090139e-14
2.862714701470146839e+00 1.483878212365671553e-14
2.863514761476147363e+00 1.477651597635922438e-14
2.864314821482148332e+00 1.471453727198546821e-14
2.865114881488148857e+00 1.465284455895863265e-14
2.865914941494149382e+00 1.459143639367971680e-14
2.866715001500149906e+00 1.453031134048044448e-14
2.867515061506150431e+00 1.446946797157590426e-14
2.868315121512150956e+00 1.440890486701764056e-14
2.869115181518151925e+00 1.434862061464712351e-14
2.869915241524152449e+00 1.428861381004951540e-14
2.870715301530152974e+00 1.422888305650745603e-14
2.871515361536153499e+00 1.416942696495557385e-14
2.872315421542154024e+00 1.411024415393496080e-14
2.873115481548154548e+00 1.405133324954807312e-14
2.873915541554155517e+00 1.399269288541393826e-14
2.874715601560156042e+00 1.393432170262364259e-14
2.875515661566156567e+00 1.387621834969588701e-14
2.876315721572157091e+00 1.381838148253323200e-14
2.877115781578157616e+00 1.376080976437829211e-14
2.877915841584158141e+00 1.370350186577032028e-14
2.878715901590159110e+00 1.364645646450203345e-14
2.879515961596159634e+00 1.358967224557694781e-14
2.880316021602160159e+00 1.353314790116650894e-14
2.881116081608160684e+00 1.347688213056789249e-14
2.881916141614161209e+00 1.342087364016204468e-14
2.882716201620161733e+00 1.336512114337174644e-14
2.883516261626162702e+00 1.330962336062018716e-14
2.884316321632163227e+00 1.325437901928970570e-14
2.885116381638163752e+00 1.319938685368077910e-14
2.885916441644164276e+00 1.314464560497123214e-14
2.886716501650164801e+00 1.309015402117593285e-14
2.887516561656165326e+00 1.303591085710638394e-14
2.888316621662166295e+00 1.298191487433085374e-14
2.889116681668166819e+00 1.292816484113477537e-14
2.889916741674167344e+00 1.287465953248107180e-14
2.890716801680167869e+00 1.282139772997110092e-14
2.891516861686168394e+00 1.276837822180565266e-14
2.892316921692169363e+00 1.271559980274620173e-14
2.893116981698169887e+00 1.266306127407661157e-14
2.893917041704170412e+00 1.261076144356468530e-14
2.894717101710170937e+00 1.255869912542429090e-14
2.895517161716171461e+00 1.250687314027763473e-14
2.896317221722171986e+00 1.245528231511776066e-14
2.897117281728172955e+00 1.240392548327116282e-14
2.897917341734173480e+00 1.235280148436106093e-14
2.898717401740174004e+00 1.230190916427017558e-14
2.899517461746174529e+00 1.225124737510453365e-14
2.900317521752175054e+00 1.220081497515686996e-14
2.901117581758175579e+00 1.215061082887074984e-14
2.901917641764176548e+00 1.210063380680445194e-14
2.902717701770177072e+00 1.205088278559557676e-14
2.903517761776177597e+00 1.200135664792536804e-14
2.904317821782178122e+00 1.195205428248364005e-14
2.905117881788178646e+00 1.190297458393379945e-14
2.905917941794179171e+00 1.185411645287801867e-14
2.906718001800180140e+00 1.180547879582268067e-14
2.907518061806180665e+00 1.175706052514422437e-14
2.908318121812181190e+00 1.170886055905472357e-14
2.909118181818181714e+00 1.166087782156824509e-14
2.909918241824182239e+00 1.161311124246701463e-14
2.910718301830182764e+00 1.156555975726801945e-14
2.911518361836183733e+00 1.151822230718968383e-14
2.912318421842184257e+00 1.147109783911886935e-14
2.913118481848184782e+00 1.142418530557793845e-14
2.913918541854185307e+00 1.137748366469216810e-14
2.914718601860185831e+00 1.133099188015726771e-14
2.915518661866186356e+00 1.128470892120718567e-14
2.916318721872187325e+00 1.123863376258196331e-14
2.917118781878187850e+00 1.119276538449608106e-14
2.917918841884188375e+00 1.114710277260660107e-14
2.918718901890188899e+00 1.110164491798185417e-14
2.919518961896189424e+00 1.105639081707015051e-14
2.920319021902189949e+00 1.101133947166873158e-14
2.921119081908190918e+00 1.096648988889288466e-14
2.921919141914191442e+00 1.092184108114533354e-14
2.922719201920191967e+00 1.087739206608568112e-14
2.923519261926192492e+00 1.083314186660017872e-14
2.924319321932193017e+00 1.078908951077156163e-14
2.925119381938193541e+00 1.074523403184923170e-14
2.925919441944194510e+00 1.070157446821938637e-14
2.926719501950195035e+00 1.065810986337566516e-14
2.927519561956195560e+00 1.061483926588957051e-14
2.928319621962196084e+00 1.057176172938145191e-14
2.929119681968196609e+00 1.052887631249145850e-14
2.929919741974197134e+00 1.048618207885067458e-14
2.930719801980198103e+00 1.044367809705250769e-14
2.931519861986198627e+00 1.040136344062429904e-14
2.932319921992199152e+00 1.035923718799890719e-14
2.933119981998199677e+00 1.031729842248663879e-14
2.933920042004200202e+00 1.027554623224737340e-14
2.934720102010200726e+00 1.023397971026272297e-14
2.935520162016201695e+00 1.019259795430843599e-14
2.936320222022202220e+00 1.015140006692709177e-14
2.937120282028202745e+00 1.011038515540059922e-14
2.937920342034203269e+00 1.006955233172337874e-14
2.938720402040203794e+00 1.002890071257526166e-14
2.939520462046204319e+00 9.988429419294781016e-15
2.940320522052205288e+00 9.948137577852609003e-15
2.941120582058205812e+00 9.908024318825150668e-15
2.941920642064206337e+00 9.868088777368162808e-15
2.942720702070206862e+00 9.828330093190773629e-15
2.943520762076207387e+00 9.788747410529466114e-15
2.944320822082208355e+00 9.749339878122321714e-15
2.945120882088208880e+00 9.710106649183417080e-15
2.945920942094209405e+00 9.671046881377298097e-15
2.946721002100209930e+00 9.632159736793718985e-15
2.947521062106210454e+00 9.593444381922435039e-15
2.948321122112210979e+00 9.554899987628277772e-15
2.949121182118211948e+00 9.516525729126182742e-15
2.949921242124212473e+00 9.478320785956654397e-15
2.950721302130212997e+00 9.440284341961071572e-15
2.951521362136213522e+00 9.402415585257349555e-15
2.952321422142214047e+00 9.364713708215715746e-15
2.953121482148214572e+00 9.327177907434564200e-15
2.953921542154215540e+00 9.289807383716496344e-15
2.954721602160216065e+00 9.252601342044648844e-15
2.955521662166216590e+00 9.215558991558813199e-15
2.956321722172217115e+00 9.178679545532104399e-15
2.957121782178217639e+00 9.141962221347454443e-15
2.957921842184218164e+00 9.105406240474506606e-15
2.958721902190219133e+00 9.069010828446391369e-15
2.959521962196219658e+00 9.032775214836948856e-15
2.960322022202220182e+00 8.996698633237741421e-15
2.961122082208220707e+00 8.960780321235468567e-15
2.961922142214221232e+00 8.925019520389451270e-15
2.962722202220221757e+00 8.889415476209223603e-15
2.963522262226222725e+00 8.853967438132204813e-15
2.964322322232223250e+00 8.818674659501709036e-15
2.965122382238223775e+00 8.783536397544830370e-15
2.965922442244224300e+00 8.748551913350648225e-15
2.966722502250224824e+00 8.713720471848475275e-15
2.967522562256225349e+00 8.679041341786293154e-15
2.968322622262226318e+00 8.644513795709257575e-15
2.969122682268226843e+00 8.610137109938454303e-15
2.969922742274227367e+00 8.575910564549547852e-15
2.970722802280227892e+00 8.541833443351797779e-15
2.971522862286228417e+00 8.507905033867134939e-15
2.972322922292228942e+00 8.474124627309272451e-15
2.973122982298229910e+00 8.440491518563081714e-15
2.973923042304230435e+00 8.407005006163963697e-15
2.974723102310230960e+00 8.373664392277422176e-15
2.975523162316231485e+00 8.340468982678790004e-15
2.976323222322232009e+00 8.307418086732890705e-15
2.977123282328232534e+00 8.274511017374170219e-15
2.977923342334233503e+00 8.241747091086530464e-15
2.978723402340234028e+00 8.209125627883674075e-15
2.979523462346234552e+00 8.176645951289229846e-15
2.980323522352235077e+00 8.144307388317250510e-15
2.981123582358235602e+00 8.112109269452716826e-15
2.981923642364236127e+00 8.080050928632155274e-15
2.982723702370237095e+00 8.048131703224386687e-15
2.983523762376237620e+00 8.016350934011457908e-15
2.984323822382238145e+00 7.984707965169519803e-15
2.985123882388238670e+00 7.953202144250005037e-15
2.985923942394239194e+00 7.921832822160816897e-15
2.986724002400239719e+00 7.890599353147633293e-15
2.987524062406240688e+00 7.859501094775371675e-15
2.988324122412241213e+00 7.828537407909759671e-15
2.989124182418241737e+00 7.797707656698885204e-15
2.989924242424242262e+00 7.767011208555070049e-15
2.990724302430242787e+00 7.736447434136727606e-15
2.991524362436243756e+00 7.706015707330296414e-15
2.992324422442244281e+00 7.675715405232392954e-15
2.993124482448244805e+00 7.645545908131981820e-15
2.993924542454245330e+00 7.615506599492662636e-15
2.994724602460245855e+00 7.585596865935127367e-15
2.995524662466246379e+00 7.555816097219628669e-15
2.996324722472247348e+00 7.526163686228626537e-15
2.997124782478247873e+00 7.496639028949546950e-15
2.997924842484248398e+00 7.467241524457515293e-15
2.998724902490248923e+00 7.437970574898381642e-15
2.999524962496249447e+00 7.408825585471686102e-15
3.000325022502249972e+00 7.379805964413835564e-15
3.001125082508250941e+00 7.350911122981274141e-15
3.001925142514251466e+00 7.322140475433940758e-15
3.002725202520251990e+00 7.293493439018524787e-15
3.003525262526252515e+00 7.264969433952153988e-15
3.004325322532253040e+00 7.236567883405921508e-15
3.005125382538253564e+00 7.208288213488636928e-15
3.005925442544254533e+00 7.180129853230686169e-15
3.006725502550255058e+00 7.152092234567894552e-15
3.007525562556255583e+00 7.124174792325596541e-15
3.008325622562256108e+00 7.096376964202647112e-15
3.009125682568256632e+00 7.068698190755719472e-15
3.009925742574257157e+00 7.041137915383573603e-15
3.010725802580258126e+00 7.013695584311403674e-15
3.011525862586258651e+00 6.986370646575411086e-15
3.012325922592259175e+00 6.959162554007239452e-15
3.013125982598259700e+00 6.932070761218756682e-15
3.013926042604260225e+00 6.905094725586748717e-15
3.014726102610260750e+00 6.878233907237780499e-15
3.015526162616261718e+00 6.851487769033127935e-15
3.016326222622262243e+00 6.824855776553839245e-15
3.017126282628262768e+00 6.798337398085736341e-15
3.017926342634263293e+00 6.771932104604739657e-15
3.018726402640263817e+00 6.745639369762071476e-15
3.019526462646264342e+00 6.719458669869646233e-15
3.020326522652265311e+00 6.693389483885536538e-15
3.021126582658265836e+00 6.667431293399555166e-15
3.021926642664266360e+00 6.641583582618813381e-15
3.022726702670266885e+00 6.615845838353444130e-15
3.023526762676267410e+00 6.590217550002478280e-15
3.024326822682267935e+00 6.564698209539614352e-15
3.025126882688268903e+00 6.539287311499233599e-15
3.025926942694269428e+00 6.513984352962537350e-15
3.026727002700269953e+00 6.488788833543473736e-15
3.027527062706270478e+00 6.463700255375112479e-15
3.028327122712271002e+00 6.438718123095884794e-15
3.029127182718271527e+00 6.413841943835931361e-15
3.029927242724272496e+00 6.389071227203578887e-15
3.030727302730273021e+00 6.364405485271878186e-15
3.031527362736273545e+00 6.339844232565188030e-15
3.032327422742274070e+00 6.315386986045848129e-15
3.033127482748274595e+00 6.291033265101009886e-15
3.033927542754275120e+00 6.266782591529398527e-15
3.034727602760276088e+00 6.242634489528266122e-15
3.035527662766276613e+00 6.218588485680428244e-15
3.036327722772277138e+00 6.194644108941280099e-15
3.037127782778277663e+00 6.170800890625945198e-15
3.037927842784278187e+00 6.147058364396494230e-15
3.038727902790279156e+00 6.123416066249301989e-15
3.039527962796279681e+00 6.099873534502363281e-15
3.040328022802280206e+00 6.076430309782717688e-15
3.041128082808280730e+00 6.053085935014025016e-15
3.041928142814281255e+00 6.029839955404104440e-15
3.042728202820281780e+00 6.006691918432633013e-15
3.043528262826282749e+00 5.983641373838842588e-15
3.044328322832283273e+00 5.960687873609391874e-15
3.045128382838283798e+00 5.937830971966125675e-15
3.045928442844284323e+00 5.915070225354130754e-15
3.046728502850284848e+00 5.892405192429713589e-15
3.047528562856285372e+00 5.869835434048472798e-15
3.048328622862286341e+00 5.847360513253433880e-15
3.049128682868286866e+00 5.824979995263375651e-15
3.049928742874287391e+00 5.802693447460987079e-15
3.050728802880287915e+00 5.780500439381307313e-15
3.051528862886288440e+00 5.758400542700131007e-15
3.052328922892288965e+00 5.736393331222490948e-15
3.053128982898289934e+00 5.714478380871250342e-15
3.053929042904290458e+00 5.692655269675719551e-15
3.054729102910290983e+00 5.670923577760322526e-15
3.055529162916291508e+00 5.649282887333352383e-15
3.056329222922292033e+00 5.627732782675849256e-15
3.057129282928292557e+00 5.606272850130416617e-15
3.057929342934293526e+00 5.584902678090222183e-15
3.058729402940294051e+00 5.563621856988009088e-15
3.059529462946294576e+00 5.542429979285137027e-15
3.060329522952295100e+00 5.521326639460772492e-15
3.061129582958295625e+00 5.500311434001036416e-15
3.061929642964296150e+00 5.479383961388318262e-15
3.062729702970297119e+00 5.458543822090586957e-15
3.063529762976297643e+00 5.437790618550782291e-15
3.064329822982298168e+00 5.417123955176271791e-15
3.065129882988298693e+00 5.396543438328329684e-15
3.065929942994299218e+00 5.376048676311721564e-15
3.066730003000299742e+00 5.355639279364390040e-15
3.067530063006300711e+00 5.335314859647040977e-15
3.068330123012301236e+00 5.315075031233005851e-15
3.069130183018301761e+00 5.294919410097971564e-15
3.069930243024302285e+00 5.274847614109863306e-15
3.070730303030302810e+00 5.254859263018783421e-15
3.071530363036303335e+00 5.234953978446982620e-15
3.072330423042304304e+00 5.215131383878921120e-15
3.073130483048304828e+00 5.195391104651342411e-15
3.073930543054305353e+00 5.175732767943448777e-15
3.074730603060305878e+00 5.156156002767057895e-15
3.075530663066306403e+00 5.136660439956951121e-15
3.076330723072306927e+00 5.117245712161132629e-15
3.077130783078307896e+00 5.097911453831218729e-15
3.077930843084308421e+00 5.078657301212906840e-15
3.078730903090308946e+00 5.059482892336404249e-15
3.079530963096309470e+00 5.040387867007013047e-15
3.080331023102309995e+00 5.021371866795697729e-15
3.081131083108310520e+00 5.002434535029757695e-15
3.081931143114311489e+00 4.983575516783491873e-15
3.082731203120312014e+00 4.964794458869034521e-15
3.083531263126312538e+00 4.946091009827046671e-15
3.084331323132313063e+00 4.927464819917660792e-15
3.085131383138313588e+00 4.908915541111370234e-15
3.085931443144314557e+00 4.890442827079958121e-15
3.086731503150315081e+00 4.872046333187606886e-15
3.087531563156315606e+00 4.853725716481856345e-15
3.088331623162316131e+00 4.835480635684755049e-15
3.089131683168316655e+00 4.817310751184064482e-15
3.089931743174317180e+00 4.799215725024438017e-15
3.090731803180318149e+00 4.781195220898681921e-15
3.091531863186318674e+00 4.763248904139134674e-15
3.092331923192319199e+00 4.745376441708939809e-15
3.093131983198319723e+00 4.727577502193536465e-15
3.093932043204320248e+00 4.709851755792067114e-15
3.094732103210320773e+00 4.692198874308945430e-15
3.095532163216321742e+00 4.674618531145350785e-15
3.096332223222322266e+00 4.657110401290912875e-15
3.097132283228322791e+00 4.639674161315296142e-15
3.097932343234323316e+00 4.622309489359939617e-15
3.098732403240323841e+00 4.605016065129792026e-15
3.099532463246324365e+00 4.587793569885116308e-15
3.100332523252325334e+00 4.570641686433317022e-15
3.101132583258325859e+00 4.553560099120857675e-15
3.101932643264326384e+00 4.536548493825164641e-15
3.102732703270326908e+00 4.519606557946604451e-15
3.103532763276327433e+00 4.502733980400550214e-15
3.104332823282327958e+00 4.485930451609380990e-15
3.105132883288328927e+00 4.469195663494659450e-15
3.105932943294329451e+00 4.452529309469286648e-15
3.106733003300329976e+00 4.435931084429639448e-15
3.107533063306330501e+00 4.419400684747887807e-15
3.108333123312331026e+00 4.402937808264270249e-15
3.109133183318331550e+00 4.386542154279382749e-15
3.109933243324332519e+00 4.370213423546602515e-15
3.110733303330333044e+00 4.353951318264504664e-15
3.111533363336333569e+00 4.337755542069301785e-15
3.112333423342334093e+00 4.321625800027353697e-15
3.113133483348334618e+00 4.305561798627724554e-15
3.113933543354335143e+00 4.289563245774751771e-15
3.114733603360336112e+00 4.273629850780693053e-15
3.115533663366336636e+00 4.257761324358404186e-15
3.116333723372337161e+00 4.241957378614031032e-15
3.117133783378337686e+00 4.226217727039754375e-15
3.117933843384338211e+00 4.210542084506614441e-15
3.118733903390338735e+00 4.194930167257311753e-15
3.119533963396339704e+00 4.179381692899105808e-15
3.120334023402340229e+00 4.163896380396723215e-15
3.121134083408340754e+00 4.148473950065304488e-15
3.121934143414341278e+00 4.133114123563380822e-15
3.122734203420341803e+00 4.117816623885943947e-15
3.123534263426342328e+00 4.102581175357471809e-15
3.124334323432343297e+00 4.087407503625086780e-15
3.125134383438343821e+00 4.072295335651655490e-15
3.125934443444344346e+00 4.057244399709003837e-15
3.126734503450344871e+00 4.042254425371128836e-15
3.127534563456345396e+00 4.027325143507463329e-15
3.128334623462345920e+00 4.012456286276176971e-15
3.129134683468346889e+00 3.997647587117487487e-15
3.129934743474347414e+00 3.982898780747101287e-15
3.130734803480347939e+00 3.968209603149530239e-15
3.131534863486348463e+00 3.953579791571615909e-15
3.132334923492348988e+00 3.939009084515957563e-15
3.133134983498349957e+00 3.924497221734473480e-15
3.133935043504350482e+00 3.910043944221938609e-15
3.134735103510351006e+00 3.895648994209560080e-15
3.135535163516351531e+00 3.881312115158628457e-15
3.136335223522352056e+00 3.867033051754168981e-15
3.137135283528352581e+00 3.852811549898628318e-15
3.137935343534353549e+00 3.838647356705625202e-15
3.138735403540354074e+00 3.824540220493717649e-15
3.139535463546354599e+00 3.810489890780174105e-15
3.140335523552355124e+00 3.796496118274844001e-15
3.141135583558355648e+00 3.782558654873997537e-15
3.141935643564356173e+00 3.768677253654258552e-15
3.142735703570357142e+00 3.754851668866508998e-15
3.143535763576357667e+00 3.741081655929903061e-15
3.144335823582358191e+00 3.727366971425824487e-15
3.145135883588358716e+00 3.713707373091937785e-15
3.145935943594359241e+00 3.700102619816283599e-15
3.146736003600359766e+00 3.686552471631335429e-15
3.147536063606360734e+00 3.673056689708176267e-15
3.148336123612361259e+00 3.659615036350666541e-15
3.149136183618361784e+00 3.646227274989591557e-15
3.149936243624362309e+00 3.632893170176948574e-15
3.150736303630362833e+00 3.619612487580186534e-15
3.151536363636363358e+00 3.606384993976485249e-15
3.152336423642364327e+00 3.593210457247130817e-15
3.153136483648364852e+00 3.580088646371823207e-15
3.153936543654365376e+00 3.567019331423090332e-15
3.154736603660365901e+00 3.554002283560683982e-15
3.155536663666366426e+00 3.541037275026057797e-15
3.156336723672366951e+00 3.528124079136838537e-15
3.157136783678367919e+00 3.515262470281311546e-15
3.157936843684368444e+00 3.502452223913021400e-15
3.158736903690368969e+00 3.489693116545256973e-15
3.159536963696369494e+00 3.476984925745728998e-15
3.160337023702370018e+00 3.464327430131168339e-15
3.161137083708370543e+00 3.451720409361968445e-15
3.161937143714371512e+00 3.439163644136898401e-15
3.162737203720372037e+00 3.426656916187823477e-15
3.163537263726372561e+00 3.414200008274434356e-15
3.164337323732373086e+00 3.401792704179027634e-15
3.165137383738373611e+00 3.389434788701314721e-15
3.165937443744374136e+00 3.377126047653243759e-15
3.166737503750375105e+00 3.364866267853866504e-15
3.167537563756375629e+00 3.352655237124247408e-15
3.168337623762376154e+00 3.340492744282342737e-15
3.169137683768376679e+00 3.328378579137949486e-15
3.169937743774377203e+00 3.316312532487714655e-15
3.170737803780377728e+00 3.304294396110090484e-15
3.171537863786378697e+00 3.292323962760383952e-15
3.172337923792379222e+00 3.280401026165809441e-15
3.173137983798379747e+00 3.268525381020563481e-15
3.173938043804380271e+00 3.256696822980920400e-15
3.174738103810380796e+00 3.244915148660388326e-15
3.175538163816381321e+00 3.233180155624862031e-15
3.176338223822382290e+00 3.221491642387796283e-15
3.177138283828382814e+00 3.209849408405446651e-15
3.177938343834383339e+00 3.198253254072067709e-15
3.178738403840383864e+00 3.186702980715214970e-15
3.179538463846384388e+00 3.175198390591012122e-15
3.180338523852384913e+00 3.163739286879478995e-15
3.181138583858385882e+00 3.152325473679868998e-15
3.181938643864386407e+00 3.140956756006036537e-15
3.182738703870386932e+00 3.129632939781815074e-15
3.183538763876387456e+00 3.118353831836455938e-15
3.184338823882387981e+00 3.107119239900059634e-15
3.185138883888388950e+00 3.095928972599018597e-15
3.185938943894389475e+00 3.084782839451578660e-15
3.186739003900389999e+00 3.073680650863250256e-15
3.187539063906390524e+00 3.062622218122436548e-15
3.188339123912391049e+00 3.051607353395949546e-15
3.189139183918391574e+00 3.040635869724612993e-15
3.189939243924392542e+00 3.029707581018866044e-15
3.190739303930393067e+00 3.018822302054418223e-15
3.191539363936393592e+00 3.007979848467871636e-15
3.192339423942394117e+00 2.997180036752439824e-15
3.193139483948394641e+00 2.986422684253613762e-15
3.193939543954395166e+00 2.975707609164940271e-15
3.194739603960396135e+00 2.965034630523710099e-15
3.195539663966396660e+00 2.954403568206812857e-15
3.196339723972397184e+00 2.943814242926447585e-15
3.197139783978397709e+00 2.933266476225988729e-15
3.197939843984398234e+00 2.922760090475842250e-15
3.198739903990398759e+00 2.912294908869260328e-15
3.199539963996399727e+00 2.901870755418278723e-15
3.200340024002400252e+00 2.891487454949594982e-15
3.201140084008400777e+00 2.881144833100506590e-15
3.201940144014401302e+00 2.870842716314862143e-15
3.202740204020401826e+00 2.860580931839038159e-15
3.203540264026402351e+00 2.850359307717934422e-15
3.204340324032403320e+00 2.840177672790981560e-15
3.205140384038403845e+00 2.830035856688206995e-15
3.205940444044404369e+00 2.819933689826257899e-15
3.206740504050404894e+00 2.809871003404514479e-15
3.207540564056405419e+00 2.799847629401163027e-15
3.208340624062405944e+00 2.789863400569337991e-15
3.209140684068406912e+00 2.779918150433262087e-15
3.209940744074407437e+00 2.770011713284415978e-15
3.210740804080407962e+00 2.760143924177704806e-15
3.211540864086408487e+00 2.750314618927677974e-15
3.212340924092409011e+00 2.740523634104742609e-15
3.213140984098409536e+00 2.730770807031432646e-15
3.213941044104410505e+00 2.721055975778634920e-15
3.214741104110411030e+00 2.711378979161936734e-15
3.215541164116411554e+00 2.701739656737844462e-15
3.216341224122412079e+00 2.692137848800191859e-15
3.217141284128412604e+00 2.682573396376430839e-15
3.217941344134413129e+00 2.673046141224019678e-15
3.218741404140414097e+00 2.663555925826800165e-15
3.219541464146414622e+00 2.654102593391395668e-15
3.220341524152415147e+00 2.644685987843651397e-15
3.221141584158415672e+00 2.635305953825045876e-15
3.221941644164416196e+00 2.625962336689166311e-15
3.222741704170416721e+00 2.616654982498193035e-15
3.223541764176417690e+00 2.607383738019381973e-15
3.224341824182418215e+00 2.598148450721613380e-15
3.225141884188418739e+00 2.588948968771869572e-15
3.225941944194419264e+00 2.579785141031842040e-15
3.226742004200419789e+00 2.570656817054461642e-15
3.227542064206420314e+00 2.561563847080525041e-15
3.228342124212421282e+00 2.552506082035265526e-15
3.229142184218421807e+00 2.543483373525016524e-15
3.229942244224422332e+00 2.534495573833822658e-15
3.230742304230422857e+00 2.525542535920102857e-15
3.231542364236423381e+00 2.516624113413357265e-15
3.232342424242424350e+00 2.507740160610831142e-15
3.233142484248424875e+00 2.498890532474252534e-15
3.233942544254425400e+00 2.490075084626540352e-15
3.234742604260425924e+00 2.481293673348578725e-15
3.235542664266426449e+00 2.472546155575955055e-15
3.236342724272426974e+00 2.463832388895768289e-15
3.237142784278427943e+00 2.455152231543403266e-15
3.237942844284428467e+00 2.446505542399379612e-15
3.238742904290428992e+00 2.437892180986155275e-15
3.239542964296429517e+00 2.429312007464981734e-15
3.240343024302430042e+00 2.420764882632780499e-15
3.241143084308430566e+00 2.412250667919033032e-15
3.241943144314431535e+00 2.403769225382638708e-15
3.242743204320432060e+00 2.395320417708906898e-15
3.243543264326432585e+00 2.386904108206400726e-15
3.244343324332433109e+00 2.378520160803953997e-15
3.245143384338433634e+00 2.370168440047589514e-15
3.245943444344434159e+00 2.361848811097536387e-15
3.246743504350435128e+00 2.353561139725198450e-15
3.247543564356435652e+00 2.345305292310179064e-15
3.248343624362436177e+00 2.337081135837311063e-15
3.249143684368436702e+00 2.328888537893687080e-15
3.249943744374437227e+00 2.320727366665730906e-15
3.250743804380437751e+00 2.312597490936265292e-15
3.251543864386438720e+00 2.304498780081598291e-15
3.252343924392439245e+00 2.296431104068643129e-15
3.253143984398439770e+00 2.288394333452025054e-15
3.253944044404440294e+00 2.280388339371213830e-15
3.254744104410440819e+00 2.272412993547681469e-15
3.255544164416441344e+00 2.264468168282065488e-15
3.256344224422442313e+00 2.256553736451342816e-15
3.257144284428442838e+00 2.248669571506045901e-15
3.257944344434443362e+00 2.240815547467438984e-15
3.258744404440443887e+00 2.232991538924755905e-15
3.259544464446444412e+00 2.225197421032458017e-15
3.260344524452444936e+00 2.217433069507458189e-15
3.261144584458445905e+00 2.209698360626395685e-15
3.261944644464446430e+00 2.201993171222934314e-15
3.262744704470446955e+00 2.194317378685036127e-15
3.263544764476447479e+00 2.186670860952285605e-15
3.264344824482448004e+00 2.179053496513195690e-15
3.265144884488448529e+00 2.171465164402569450e-15
3.265944944494449498e+00 2.163905744198827806e-15
3.266745004500450023e+00 2.156375116021412602e-15
3.267545064506450547e+00 2.148873160528100144e-15
3.268345124512451072e+00 2.141399758912468952e-15
3.269145184518451597e+00 2.133954792901244061e-15
3.269945244524452121e+00 2.126538144751758467e-15
3.270745304530453090e+00 2.119149697249365269e-15
3.271545364536453615e+00 2.111789333704885309e-15
3.272345424542454140e+00 2.104456937952082421e-15
3.273145484548454665e+00 2.097152394345112261e-15
3.273945544554455189e+00 2.089875587756027919e-15
3.274745604560455714e+00 2.082626403572267407e-15
3.275545664566456683e+00 2.075404727694169924e-15
3.276345724572457208e+00 2.068210446532511851e-15
3.277145784578457732e+00 2.061043447006022233e-15
3.277945844584458257e+00 2.053903616538944017e-15
3.278745904590458782e+00 2.046790843058610275e-15
3.279545964596459751e+00 2.039705014992986116e-15
3.280346024602460275e+00 2.032646021268302887e-15
3.281146084608460800e+00 2.025613751306622176e-15
3.281946144614461325e+00 2.018608095023458974e-15
3.282746204620461850e+00 2.011628942825420609e-15
3.283546264626462374e+00 2.004676185607823208e-15
3.284346324632463343e+00 1.997749714752351932e-15
3.285146384638463868e+00 1.990849422124735024e-15
3.285946444644464393e+00 1.983975200072403648e-15
3.286746504650464917e+00 1.977126941422174613e-15
3.287546564656465442e+00 1.970304539477953605e-15
3.288346624662465967e+00 1.963507888018456166e-15
3.289146684668466936e+00 1.956736881294914871e-15
3.289946744674467460e+00 1.949991414028825945e-15
3.290746804680467985e+00 1.943271381409669459e-15
3.291546864686468510e+00 1.936576679092705248e-15
3.292346924692469035e+00 1.929907203196702967e-15
3.293146984698469559e+00 1.923262850301749055e-15
3.293947044704470528e+00 1.916643517447021362e-15
3.294747104710471053e+00 1.910049102128605971e-15
3.295547164716471578e+00 1.903479502297296284e-15
3.296347224722472102e+00 1.896934616356433506e-15
3.297147284728472627e+00 1.890414343159726636e-15
3.297947344734473152e+00 1.883918582009111887e-15
3.298747404740474121e+00 1.877447232652606201e-15
3.299547464746474645e+00 1.871000195282188361e-15
3.300347524752475170e+00 1.864577370531661187e-15
3.301147584758475695e+00 1.858178659474548820e-15
3.301947644764476220e+00 1.851803963622004667e-15
3.302747704770476744e+00 1.845453184920724073e-15
3.303547764776477713e+00 1.839126225750858180e-15
3.304347824782478238e+00 1.832822988923963280e-15
3.305147884788478763e+00 1.826543377680929665e-15
3.305947944794479287e+00 1.820287295689950701e-15
3.306748004800479812e+00 1.814054647044476919e-15
3.307548064806480337e+00 1.807845336261198899e-15
3.308348124812481306e+00 1.801659268278032909e-15
3.309148184818481830e+00 1.795496348452117991e-15
3.309948244824482355e+00 1.789356482557822906e-15
3.310748304830482880e+00 1.783239576784761746e-15
3.311548364836483405e+00 1.777145537735818638e-15
3.312348424842483929e+00 1.771074272425198062e-15
3.313148484848484898e+00 1.765025688276446202e-15
3.313948544854485423e+00 1.758999693120545640e-15
3.314748604860485948e+00 1.752996195193944000e-15
3.315548664866486472e+00 1.747015103136663438e-15
3.316348724872486997e+00 1.741056325990357285e-15
3.317148784878487522e+00 1.735119773196435321e-15
3.317948844884488491e+00 1.729205354594146247e-15
3.318748904890489015e+00 1.723312980418723274e-15
3.319548964896489540e+00 1.717442561299467978e-15
3.320349024902490065e+00 1.711594008257921129e-15
3.321149084908490590e+00 1.705767232705990724e-15
3.321949144914491114e+00 1.699962146444108619e-15
3.322749204920492083e+00 1.694178661659395040e-15
3.323549264926492608e+00 1.688416690923834548e-15
3.324349324932493133e+00 1.682676147192451398e-15
3.325149384938493657e+00 1.676956943801503049e-15
3.325949444944494182e+00 1.671258994466678405e-15
3.326749504950495151e+00 1.665582213281310062e-15
3.327549564956495676e+00 1.659926514714604888e-15
3.328349624962496200e+00 1.654291813609839706e-15
3.329149684968496725e+00 1.648678025182628755e-15
3.329949744974497250e+00 1.643085065019160784e-15
3.330749804980497775e+00 1.637512849074433975e-15
3.331549864986498743e+00 1.631961293670553779e-15
3.332349924992499268e+00 1.626430315494973365e-15
3.333149984998499793e+00 1.620919831598796180e-15
3.333950045004500318e+00 1.615429759395049537e-15
3.334750105010500842e+00 1.609960016656992107e-15
3.335550165016501367e+00 1.604510521516414913e-15
3.336350225022502336e+00 1.599081192461962828e-15
3.337150285028502861e+00 1.593671948337455096e-15
3.337950345034503385e+00 1.588282708340211560e-15
3.338750405040503910e+00 1.582913392019401185e-15
3.339550465046504435e+00 1.577563919274392550e-15
3.340350525052504960e+00 1.572234210353096056e-15
3.341150585058505929e+00 1.566924185850345971e-15
3.341950645064506453e+00 1.561633766706274986e-15
3.342750705070506978e+00 1.556362874204676732e-15
3.343550765076507503e+00 1.551111429971414258e-15
3.344350825082508027e+00 1.545879355972808974e-15
3.345150885088508552e+00 1.540666574514053865e-15
3.345950945094509521e+00 1.535473008237616433e-15
3.346751005100510046e+00 1.530298580121676762e-15
3.347551065106510571e+00 1.525143213478547422e-15
3.348351125112511095e+00 1.520006831953100484e-15
3.349151185118511620e+00 1.514889359521238311e-15
3.349951245124512145e+00 1.509790720488331814e-15
3.350751305130513114e+00 1.504710839487677437e-15
3.351551365136513638e+00 1.499649641478980967e-15
3.352351425142514163e+00 1.494607051746823791e-15
3.353151485148514688e+00 1.489582995899145920e-15
3.353951545154515212e+00 1.484577399865742807e-15
3.354751605160515737e+00 1.479590189896767900e-15
3.355551665166516706e+00 1.474621292561225321e-15
3.356351725172517231e+00 1.469670634745508897e-15
3.357151785178517756e+00 1.464738143651898591e-15
3.357951845184518280e+00 1.459823746797101701e-15
3.358751905190518805e+00 1.454927372010790116e-15
3.359551965196519330e+00 1.450048947434140919e-15
3.360352025202520299e+00 1.445188401518388242e-15
3.361152085208520823e+00 1.440345663023389900e-15
3.361952145214521348e+00 1.435520661016177075e-15
3.362752205220521873e+00 1.430713324869538700e-15
3.363552265226522398e+00 1.425923584260595991e-15
3.364352325232522922e+00 1.421151369169396696e-15
3.365152385238523891e+00 1.416396609877496725e-15
3.365952445244524416e+00 1.411659236966577862e-15
3.366752505250524941e+00 1.406939181317042025e-15
3.367552565256525465e+00 1.402236374106624634e-15
3.368352625262525990e+00 1.397550746809032063e-15
3.369152685268526515e+00 1.392882231192556783e-15
3.369952745274527484e+00 1.388230759318713039e-15
3.370752805280528008e+00 1.383596263540891633e-15
3.371552865286528533e+00 1.378978676502989485e-15
3.372352925292529058e+00 1.374377931138083157e-15
3.373152985298529583e+00 1.369793960667082471e-15
3.373953045304530551e+00 1.365226698597398311e-15
3.374753105310531076e+00 1.360676078721626024e-15
3.375553165316531601e+00 1.356142035116220325e-15
3.376353225322532126e+00 1.351624502140185197e-15
3.377153285328532650e+00 1.347123414433771285e-15
3.377953345334533175e+00 1.342638706917175657e-15
3.378753405340534144e+00 1.338170314789251817e-15
3.379553465346534669e+00 1.333718173526227613e-15
3.380353525352535193e+00 1.329282218880416429e-15
3.381153585358535718e+00 1.324862386878951858e-15
3.381953645364536243e+00 1.320458613822519408e-15
3.382753705370536768e+00 1.316070836284094719e-15
3.383553765376537736e+00 1.311698991107692233e-15
3.384353825382538261e+00 1.307343015407121163e-15
3.385153885388538786e+00 1.303002846564732577e-15
3.385953945394539311e+00 1.298678422230191348e-15
3.386754005400539835e+00 1.294369680319249273e-15
3.387554065406540360e+00 1.290076559012514449e-15
3.388354125412541329e+00 1.285798996754238601e-15
3.389154185418541854e+00 1.281536932251109725e-15
3.389954245424542378e+00 1.277290304471039219e-15
3.390754305430542903e+00 1.273059052641961037e-15
3.391554365436543428e+00 1.268843116250650372e-15
3.392354425442543953e+00 1.264642435041523598e-15
3.393154485448544921e+00 1.260456949015459713e-15
3.393954545454545446e+00 1.256286598428634406e-15
3.394754605460545971e+00 1.252131323791337153e-15
3.395554665466546496e+00 1.247991065866805487e-15
3.396354725472547020e+00 1.243865765670080550e-15
3.397154785478547545e+00 1.239755364466842145e-15
3.397954845484548514e+00 1.235659803772263708e-15
3.398754905490549039e+00 1.231579025349878512e-15
3.399554965496549563e+00 1.227512971210431091e-15
3.400355025502550088e+00 1.223461583610756264e-15
3.401155085508550613e+00 1.219424805052647123e-15
3.401955145514551138e+00 1.215402578281742538e-15
3.402755205520552106e+00 1.211394846286406782e-15
3.403555265526552631e+00 1.207401552296633210e-15
3.404355325532553156e+00 1.203422639782923284e-15
3.405155385538553681e+00 1.199458052455201107e-15
3.405955445544554205e+00 1.195507734261718281e-15
3.406755505550554730e+00 1.191571629387966858e-15
3.407555565556555699e+00 1.187649682255598210e-15
3.408355625562556224e+00 1.183741837521346623e-15
3.409155685568556748e+00 1.179848040075959210e-15
3.409955745574557273e+00 1.175968235043124244e-15
3.410755805580557798e+00 1.172102367778422168e-15
3.411555865586558323e+00 1.168250383868256887e-15
3.412355925592559291e+00 1.164412229128816445e-15
3.413155985598559816e+00 1.160587849605021865e-15
3.413956045604560341e+00 1.156777191569490587e-15
3.414756105610560866e+00 1.152980201521495962e-15
3.415556165616561390e+00 1.149196826185944491e-15
3.416356225622561915e+00 1.145427012512344394e-15
3.417156285628562884e+00 1.141670707673791325e-15
3.417956345634563409e+00 1.137927859065952129e-15
3.418756405640563933e+00 1.134198414306051348e-15
3.419556465646564458e+00 1.130482321231869962e-15
3.420356525652564983e+00 1.126779527900742352e-15
3.421156585658565508e+00 1.123089982588563123e-15
3.421956645664566476e+00 1.119413633788796886e-15
3.422756705670567001e+00 1.115750430211494553e-15
3.423556765676567526e+00 1.112100320782302126e-15
3.424356825682568051e+00 1.108463254641500264e-15
3.425156885688568575e+00 1.104839181143020178e-15
3.425956945694569544e+00 1.101228049853480432e-15
3.426757005700570069e+00 1.097629810551232615e-15
3.427557065706570594e+00 1.094044413225395782e-15
3.428357125712571118e+00 1.090471808074900743e-15
3.429157185718571643e+00 1.086911945507551124e-15
3.429957245724572168e+00 1.083364776139078312e-15
3.430757305730573137e+00 1.079830250792191072e-15
3.431557365736573662e+00 1.076308320495665404e-15
3.432357425742574186e+00 1.072798936483387844e-15
3.433157485748574711e+00 1.069302050193446312e-15
3.433957545754575236e+00 1.065817613267206148e-15
3.434757605760575760e+00 1.062345577548390704e-15
3.435557665766576729e+00 1.058885895082169808e-15
3.436357725772577254e+00 1.055438518114263425e-15
3.437157785778577779e+00 1.052003399090019871e-15
3.437957845784578303e+00 1.048580490653529728e-15
3.438757905790578828e+00 1.045169745646728511e-15
3.439557965796579353e+00 1.041771117108505649e-15
3.440358025802580322e+00 1.038384558273816234e-15
3.441158085808580847e+00 1.035010022572810901e-15
3.441958145814581371e+00 1.031647463629943430e-15
3.442758205820581896e+00 1.028296835263104777e-15
3.443558265826582421e+00 1.024958091482756706e-15
3.444358325832582945e+00 1.021631186491063646e-15
3.445158385838583914e+00 1.018316074681029285e-15
3.445958445844584439e+00 1.015012710635651501e-15
3.446758505850584964e+00 1.011721049127057180e-15
3.447558565856585489e+00 1.008441045115658135e-15
3.448358625862586013e+00 1.005172653749314517e-15
3.449158685868586538e+00 1.001915830362483045e-15
3.449958745874587507e+00 9.986705304753887014e-16
3.450758805880588032e+00 9.954367097931936651e-16
3.451558865886588556e+00 9.922143242051652629e-16
3.452358925892589081e+00 9.890033297838486504e-16
3.453158985898589606e+00 9.858036827842572437e-16
3.453959045904590131e+00 9.826153396430513180e-16
3.454759105910591099e+00 9.794382569777189730e-16
3.455559165916591624e+00 9.762723915857847078e-16
3.456359225922592149e+00 9.731177004439852587e-16
3.457159285928592674e+00 9.699741407074858659e-16
3.457959345934593198e+00 9.668416697090705076e-16
3.458759405940593723e+00 9.637202449583585613e-16
3.459559465946594692e+00 9.606098241410086460e-16
3.460359525952595217e+00 9.575103651179433690e-16
3.461159585958595741e+00 9.544218259245565205e-16
3.461959645964596266e+00 9.513441647699384126e-16
3.462759705970596791e+00 9.482773400361051620e-16
3.463559765976597316e+00 9.452213102772301422e-16
3.464359825982598284e+00 9.421760342188663640e-16
3.465159885988598809e+00 9.391414707571972547e-16
3.465959945994599334e+00 9.361175789582681105e-16
3.466760006000599859e+00 9.331043180572317482e-16
3.467560066006600383e+00 9.301016474575982985e-16
3.468360126012600908e+00 9.271095267304873658e-16
3.469160186018601877e+00 9.241279156138795966e-16
3.469960246024602402e+00 9.211567740118773192e-16
3.470760306030602926e+00 9.181960619939712980e-16
3.471560366036603451e+00 9.152457397942944709e-16
3.472360426042603976e+00 9.123057678108989580e-16
3.473160486048604945e+00 9.093761066050328738e-16
3.473960546054605469e+00 9.064567169004066862e-16
3.474760606060605994e+00 9.035475595824802838e-16
3.475560666066606519e+00 9.006485956977401818e-16
3.476360726072607044e+00 8.977597864529901388e-16
3.477160786078607568e+00 8.948810932146388158e-16
3.477960846084608537e+00 8.920124775079909844e-16
3.478760906090609062e+00 8.891539010165529345e-16
3.479560966096609587e+00 8.863053255813190488e-16
3.480361026102610111e+00 8.834667132000819436e-16
3.481161086108610636e+00 8.806380260267429056e-16
3.481961146114611161e+00 8.778192263706135534e-16
3.482761206120612130e+00 8.750102766957307110e-16
3.483561266126612654e+00 8.722111396201792699e-16
3.484361326132613179e+00 8.694217779154050911e-16
3.485161386138613704e+00 8.666421545055354013e-16
3.485961446144614229e+00 8.638722324667145721e-16
3.486761506150614753e+00 8.611119750264210653e-16
3.487561566156615722e+00 8.583613455628114946e-16
3.488361626162616247e+00 8.556203076040456568e-16
3.489161686168616772e+00 8.528888248276355243e-16
3.489961746174617296e+00 8.501668610597751077e-16
3.490761806180617821e+00 8.474543802746947731e-16
3.491561866186618346e+00 8.447513465940079670e-16
3.492361926192619315e+00 8.420577242860533057e-16
3.493161986198619839e+00 8.393734777652636843e-16
3.493962046204620364e+00 8.366985715915101415e-16
3.494762106210620889e+00 8.340329704694679112e-16
3.495562166216621414e+00 8.313766392479777410e-16
3.496362226222621938e+00 8.287295429194165785e-16
3.497162286228622907e+00 8.260916466190578050e-16
3.497962346234623432e+00 8.234629156244528671e-16
3.498762406240623957e+00 8.208433153548012729e-16
3.499562466246624481e+00 8.182328113703287721e-16
3.500362526252625006e+00 8.156313693716686922e-16
3.501162586258625531e+00 8.130389551992459364e-16
3.501962646264626500e+00 8.104555348326656165e-16
3.502762706270627024e+00 8.078810743901010940e-16
3.503562766276627549e+00 8.053155401276856701e-16
3.504362826282628074e+00 8.027588984389071342e-16
3.505162886288628599e+00 8.002111158540086251e-16
3.505962946294629123e+00 7.976721590393911663e-16
3.506763006300630092e+00 7.951419947970111744e-16
3.507563066306630617e+00 7.926205900637917713e-16
3.508363126312631142e+00 7.901079119110358715e-16
3.509163186318631666e+00 7.876039275438283246e-16
3.509963246324632191e+00 7.851086043004579757e-16
3.510763306330632716e+00 7.826219096518344013e-16
3.511563366336633685e+00 7.801438112009078013e-16
3.512363426342634209e+00 7.776742766820933270e-16
3.513163486348634734e+00 7.752132739606928466e-16
3.513963546354635259e+00 7.727607710323294303e-16
3.514763606360635784e+00 7.703167360223743415e-16
3.515563666366636308e+00 7.678811371853808318e-16
3.516363726372637277e+00 7.654539429045223737e-16
3.517163786378637802e+00 7.630351216910354287e-16
3.517963846384638327e+00 7.606246421836516649e-16
3.518763906390638851e+00 7.582224731480510787e-16
3.519563966396639376e+00 7.558285834763048625e-16
3.520364026402640345e+00 7.534429421863256667e-16
3.521164086408640870e+00 7.510655184213207222e-16
3.521964146414641395e+00 7.486962814492462440e-16
3.522764206420641919e+00 7.463352006622626249e-16
3.523564266426642444e+00 7.439822455761979108e-16
3.524364326432642969e+00 7.416373858300053606e-16
3.525164386438643938e+00 7.393005911852320494e-16
3.525964446444644462e+00 7.369718315254890504e-16
3.526764506450644987e+00 7.346510768559104728e-16
3.527564566456645512e+00 7.323382973026362656e-16
3.528364626462646036e+00 7.300334631122831872e-16
3.529164686468646561e+00 7.277365446514205089e-16
3.529964746474647530e+00 7.254475124060506487e-16
3.530764806480648055e+00 7.231663369810940449e-16
3.531564866486648580e+00 7.208929890998692972e-16
3.532364926492649104e+00 7.186274396035808010e-16
3.533164986498649629e+00 7.163696594508103269e-16
3.533965046504650154e+00 7.141196197170059373e-16
3.534765106510651123e+00 7.118772915939763266e-16
3.535565166516651647e+00 7.096426463893918668e-16
3.536365226522652172e+00 7.074156555262752988e-16
3.537165286528652697e+00 7.051962905425077089e-16
3.537965346534653222e+00 7.029845230903288832e-16
3.538765406540653746e+00 7.007803249358485105e-16
3.539565466546654715e+00 6.985836679585459452e-16
3.540365526552655240e+00 6.963945241507877206e-16
3.541165586558655765e+00 6.942128656173344123e-16
3.541965646564656289e+00 6.920386645748601229e-16
3.542765706570656814e+00 6.898718933514636846e-16
3.543565766576657339e+00 6.877125243861931728e-16
3.544365826582658308e+00 6.855605302285635178e-16
3.545165886588658832e+00 6.834158835380839775e-16
3.545965946594659357e+00 6.812785570837806787e-16
3.546766006600659882e+00 6.791485237437239914e-16
3.547566066606660407e+00 6.770257565045604379e-16
3.548366126612660931e+00 6.749102284610469695e-16
3.549166186618661900e+00 6.728019128155805094e-16
3.549966246624662425e+00 6.707007828777392301e-16
3.550766306630662950e+00 6.686068120638192949e-16
3.551566366636663474e+00 6.665199738963735711e-16
3.552366426642663999e+00 6.644402420037597121e-16
3.553166486648664524e+00 6.623675901196814338e-16
3.553966546654665493e+00 6.603019920827332441e-16
3.554766606660666017e+00 6.582434218359608498e-16
3.555566666666666542e+00 6.561918534263990811e-16
3.556366726672667067e+00 6.541472610046329897e-16
3.557166786678667592e+00 6.521096188243516486e-16
3.557966846684668116e+00 6.500789012419036298e-16
3.558766906690669085e+00 6.480550827158607635e-16
3.559566966696669610e+00 6.460381378065783485e-16
3.560367026702670135e+00 6.440280411757547708e-16
3.561167086708670659e+00 6.420247675860036445e-16
3.561967146714671184e+00 6.400282919004149101e-16
3.562767206720671709e+00 6.380385890821295392e-16
3.563567266726672678e+00 6.360556341939076338e-16
3.564367326732673202e+00 6.340794023977077654e-16
3.565167386738673727e+00 6.321098689542528067e-16
3.565967446744674252e+00 6.301470092226148911e-16
3.566767506750674777e+00 6.281907986597938659e-16
3.567567566756675745e+00 6.262412128202946599e-16
3.568367626762676270e+00 6.242982273557174700e-16
3.569167686768676795e+00 6.223618180143356219e-16
3.569967746774677320e+00 6.204319606406860534e-16
3.570767806780677844e+00 6.185086311751588098e-16
3.571567866786678369e+00 6.165918056535855552e-16
3.572367926792679338e+00 6.146814602068337034e-16
3.573167986798679863e+00 6.127775710604047888e-16
3.573968046804680387e+00 6.108801145340221880e-16
3.574768106810680912e+00 6.089890670412367885e-16
3.575568166816681437e+00 6.071044050890234856e-16
3.576368226822681962e+00 6.052261052773838929e-16
3.577168286828682930e+00 6.033541442989502350e-16
3.577968346834683455e+00 6.014884989385926926e-16
3.578768406840683980e+00 5.996291460730231965e-16
3.579568466846684505e+00 5.977760626704067170e-16
3.580368526852685029e+00 5.959292257899723547e-16
3.581168586858685554e+00 5.940886125816234470e-16
3.581968646864686523e+00 5.922542002855558569e-16
3.582768706870687048e+00 5.904259662318736015e-16
3.583568766876687572e+00 5.886038878402024083e-16
3.584368826882688097e+00 5.867879426193151047e-16
3.585168886888688622e+00 5.849781081667479363e-16
3.585968946894689147e+00 5.831743621684299004e-16
3.586769006900690115e+00 5.813766823982990642e-16
3.587569066906690640e+00 5.795850467179395897e-16
3.588369126912691165e+00 5.777994330762005171e-16
3.589169186918691690e+00 5.760198195088310149e-16
3.589969246924692214e+00 5.742461841381107003e-16
3.590769306930692739e+00 5.724785051724835088e-16
3.591569366936693708e+00 5.707167609061894936e-16
3.592369426942694233e+00 5.689609297189076687e-16
3.593169486948694757e+00 5.672109900753885970e-16
3.593969546954695282e+00 5.654669205250969377e-16
3.594769606960695807e+00 5.637286997018516271e-16
3.595569666966696332e+00 5.619963063234716801e-16
3.596369726972697300e+00 5.602697191914166666e-16
3.597169786978697825e+00 5.585489171904383313e-16
3.597969846984698350e+00 5.568338792882255071e-16
3.598769906990698875e+00 5.551245845350518892e-16
3.599569966996699399e+00 5.534210120634322886e-16
3.600370027002699924e+00 5.517231410877703073e-16
3.601170087008700893e+00 5.500309509040155783e-16
3.601970147014701418e+00 5.483444208893220900e-16
3.602770207020701942e+00 5.466635305016985237e-16
3.603570267026702467e+00 5.449882592796734808e-16
3.604370327032702992e+00 5.433185868419533143e-16
3.605170387038703517e+00 5.416544928870840035e-16
3.605970447044704486e+00 5.399959571931167751e-16
3.606770507050705010e+00 5.383429596172742186e-16
3.607570567056705535e+00 5.366954800956101877e-16
3.608370627062706060e+00 5.350534986426854807e-16
3.609170687068706584e+00 5.334169953512334617e-16
3.609970747074707109e+00 5.317859503918319928e-16
3.610770807080708078e+00 5.301603440125764521e-16
3.611570867086708603e+00 5.285401565387570884e-16
3.612370927092709127e+00 5.269253683725258273e-16
3.613170987098709652e+00 5.253159599925813176e-16
3.613971047104710177e+00 5.237119119538439210e-16
3.614771107110711146e+00 5.221132048871364205e-16
3.615571167116711671e+00 5.205198194988673915e-16
3.616371227122712195e+00 5.189317365707090505e-16
3.617171287128712720e+00 5.173489369592871346e-16
3.617971347134713245e+00 5.157714015958610178e-16
3.618771407140713769e+00 5.141991114860146751e-16
3.619571467146714738e+00 5.126320477093441951e-16
3.620371527152715263e+00 5.110701914191495323e-16
3.621171587158715788e+00 5.095135238421194558e-16
3.621971647164716313e+00 5.079620262780320782e-16
3.622771707170716837e+00 5.064156800994426638e-16
3.623571767176717362e+00 5.048744667513831711e-16
3.624371827182718331e+00 5.033383677510554845e-16
3.625171887188718856e+00 5.018073646875343099e-16
3.625971947194719380e+00 5.002814392214623782e-16
3.626772007200719905e+00 4.987605730847515655e-16
3.627572067206720430e+00 4.972447480802860849e-16
3.628372127212720955e+00 4.957339460816289309e-16
3.629172187218721923e+00 4.942281490327190555e-16
3.629972247224722448e+00 4.927273389475870830e-16
3.630772307230722973e+00 4.912314979100545562e-16
3.631572367236723498e+00 4.897406080734477774e-16
3.632372427242724022e+00 4.882546516603040562e-16
3.633172487248724547e+00 4.867736109620874239e-16
3.633972547254725516e+00 4.852974683388970504e-16
3.634772607260726041e+00 4.838262062191843395e-16
3.635572667266726565e+00 4.823598070994667694e-16
3.636372727272727090e+00 4.808982535440435081e-16
3.637172787278727615e+00 4.794415281847146777e-16
3.637972847284728140e+00 4.779896137205006187e-16
3.638772907290729108e+00 4.765424929173589845e-16
3.639572967296729633e+00 4.751001486079108095e-16
3.640373027302730158e+00 4.736625636911608582e-16
3.641173087308730683e+00 4.722297211322203400e-16
3.641973147314731207e+00 4.708016039620342598e-16
3.642773207320731732e+00 4.693781952771074856e-16
3.643573267326732701e+00 4.679594782392309153e-16
3.644373327332733226e+00 4.665454360752126724e-16
3.645173387338733750e+00 4.651360520766069351e-16
3.645973447344734275e+00 4.637313095994434553e-16
3.646773507350734800e+00 4.623311920639637837e-16
3.647573567356735325e+00 4.609356829543517748e-16
3.648373627362736293e+00 4.595447658184690230e-16
3.649173687368736818e+00 4.581584242675932564e-16
3.649973747374737343e+00 4.567766419761526878e-16
3.650773807380737868e+00 4.553994026814654936e-16
3.651573867386738392e+00 4.540266901834776162e-16
3.652373927392738917e+00 4.526584883445070740e-16
3.653173987398739886e+00 4.512947810889816659e-16
3.653974047404740411e+00 4.499355524031874226e-16
3.654774107410740935e+00 4.485807863350055217e-16
3.655574167416741460e+00 4.472304669936626135e-16
3.656374227422741985e+00 4.458845785494766101e-16
3.657174287428742510e+00 4.445431052336021796e-16
3.657974347434743478e+00 4.432060313377799866e-16
3.658774407440744003e+00 4.418733412140903213e-16
3.659574467446744528e+00 4.405450192746966703e-16
3.660374527452745053e+00 4.392210499916039799e-16
3.661174587458745577e+00 4.379014178964072071e-16
3.661974647464746102e+00 4.365861075800494840e-16
3.662774707470747071e+00 4.352751036925738240e-16
3.663574767476747596e+00 4.339683909428831603e-16
3.664374827482748120e+00 4.326659540984925939e-16
3.665174887488748645e+00 4.313677779852926372e-16
3.665974947494749170e+00 4.300738474873053570e-16
3.666775007500750139e+00 4.287841475464470755e-16
3.667575067506750663e+00 4.274986631622902821e-16
3.668375127512751188e+00 4.262173793918235238e-16
3.669175187518751713e+00 4.249402813492177548e-16
3.669975247524752238e+00 4.236673542055903680e-16
3.670775307530752762e+00 4.223985831887695231e-16
3.671575367536753731e+00 4.211339535830635033e-16
3.672375427542754256e+00 4.198734507290283960e-16
3.673175487548754781e+00 4.186170600232334063e-16
3.673975547554755305e+00 4.173647669180345527e-16
3.674775607560755830e+00 4.161165569213444677e-16
3.675575667566756355e+00 4.148724155964035294e-16
3.676375727572757324e+00 4.136323285615532121e-16
3.677175787578757848e+00 4.123962814900114578e-16
3.677975847584758373e+00 4.111642601096450410e-16
3.678775907590758898e+00 4.099362502027474053e-16
3.679575967596759423e+00 4.087122376058136904e-16
3.680376027602759947e+00 4.074922082093212808e-16
3.681176087608760916e+00 4.062761479575042901e-16
3.681976147614761441e+00 4.050640428481404209e-16
3.682776207620761966e+00 4.038558789323250543e-16
3.683576267626762490e+00 4.026516423142541657e-16
3.684376327632763015e+00 4.014513191510110855e-16
3.685176387638763540e+00 4.002548956523445338e-16
3.685976447644764509e+00 3.990623580804578461e-16
3.686776507650765033e+00 3.978736927497922339e-16
3.687576567656765558e+00 3.966888860268138914e-16
3.688376627662766083e+00 3.955079243298006076e-16
3.689176687668766608e+00 3.943307941286299583e-16
3.689976747674767132e+00 3.931574819445710953e-16
3.690776807680768101e+00 3.919879743500715570e-16
3.691576867686768626e+00 3.908222579685509812e-16
3.692376927692769151e+00 3.896603194741926983e-16
3.693176987698769675e+00 3.885021455917328090e-16
3.693977047704770200e+00 3.873477230962609480e-16
3.694777107710770725e+00 3.861970388130091158e-16
3.695577167716771694e+00 3.850500796171496809e-16
3.696377227722772218e+00 3.839068324335934807e-16
3.697177287728772743e+00 3.827672842367834357e-16
3.697977347734773268e+00 3.816314220504951159e-16
3.698777407740773793e+00 3.804992329476364684e-16
3.699577467746774317e+00 3.793707040500459679e-16
3.700377527752775286e+00 3.782458225282953519e-16
3.701177587758775811e+00 3.771245756014915674e-16
3.701977647764776336e+00 3.760069505370764990e-16
3.702777707770776860e+00 3.748929346506335992e-16
3.703577767776777385e+00 3.737825153056906239e-16
3.704377827782777910e+00 3.726756799135255232e-16
3.705177887788778879e+00 3.715724159329727272e-16
3.705977947794779404e+00 3.704727108702302195e-16
3.706778007800779928e+00 3.693765522786647879e-16
3.707578067806780453e+00 3.682839277586241269e-16
3.708378127812780978e+00 3.671948249572436166e-16
3.709178187818781502e+00 3.661092315682585735e-16
3.709978247824782471e+00 3.650271353318129521e-16
3.710778307830782996e+00 3.639485240342743566e-16
3.711578367836783521e+00 3.628733855080437775e-16
3.712378427842784046e+00 3.618017076313715410e-16
3.713178487848784570e+00 3.607334783281678833e-16
3.713978547854785539e+00 3.596686855678224494e-16
3.714778607860786064e+00 3.586073173650198478e-16
3.715578667866786589e+00 3.575493617795513098e-16
3.716378727872787113e+00 3.564948069161383792e-16
3.717178787878787638e+00 3.554436409242483186e-16
3.717978847884788163e+00 3.543958519979121292e-16
3.718778907890789132e+00 3.533514283755471066e-16
3.719578967896789656e+00 3.523103583397769309e-16
3.720379027902790181e+00 3.512726302172507711e-16
3.721179087908790706e+00 3.502382323784671228e-16
3.721979147914791231e+00 3.492071532375979907e-16
3.722779207920791755e+00 3.481793812523110987e-16
3.723579267926792724e+00 3.471549049235932846e-16
3.724379327932793249e+00 3.461337127955795133e-16
3.725179387938793774e+00 3.451157934553750884e-16
3.725979447944794298e+00 3.441011355328838769e-16
3.726779507950794823e+00 3.430897277006367818e-16
3.727579567956795348e+00 3.420815586736178964e-16
3.728379627962796317e+00 3.410766172090942589e-16
3.729179687968796841e+00 3.400748921064490076e-16
3.729979747974797366e+00 3.390763722070061064e-16
3.730779807980797891e+00 3.380810463938643386e-16
3.731579867986798416e+00 3.370889035917306601e-16
3.732379927992798940e+00 3.360999327667501999e-16
3.733179987998799909e+00 3.351141229263402051e-16
3.733980048004800434e+00 3.341314631190277815e-16
3.734780108010800959e+00 3.331519424342779718e-16
3.735580168016801483e+00 3.321755500023351944e-16
3.736380228022802008e+00 3.312022749940572371e-16
3.737180288028802533e+00 3.302321066207506323e-16
3.737980348034803502e+00 3.292650341340105671e-16
3.738780408040804026e+00 3.283010468255600053e-16
3.739580468046804551e+00 3.273401340270852095e-16
3.740380528052805076e+00 3.263822851100780187e-16
3.741180588058805601e+00 3.254274894856758075e-16
3.741980648064806125e+00 3.244757366045028767e-16
3.742780708070807094e+00 3.235270159565103628e-16
3.743580768076807619e+00 3.225813170708217699e-16
3.744380828082808144e+00 3.216386295155738167e-16
3.745180888088808668e+00 3.206989428977598478e-16
3.745980948094809193e+00 3.197622468630771888e-16
3.746781008100809718e+00 3.188285310957690295e-16
3.747581068106810687e+00 3.178977853184704474e-16
3.748381128112811211e+00 3.169699992920597081e-16
3.749181188118811736e+00 3.160451628154982742e-16
3.749981248124812261e+00 3.151232657256830910e-16
3.750781308130812786e+00 3.142042978972935966e-16
3.751581368136813310e+00 3.132882492426414446e-16
3.752381428142814279e+00 3.123751097115189928e-16
3.753181488148814804e+00 3.114648692910529205e-16
3.753981548154815329e+00 3.105575180055494637e-16
3.754781608160815853e+00 3.096530459163517302e-16
3.755581668166816378e+00 3.087514431216886817e-16
3.756381728172816903e+00 3.078526997565289975e-16
3.757181788178817872e+00 3.069568059924341490e-16
3.757981848184818396e+00 3.060637520374146792e-16
3.758781908190818921e+00 3.051735281357819957e-16
3.759581968196819446e+00 3.042861245680048961e-16
3.760382028202819971e+00 3.034015316505657001e-16
3.761182088208820939e+00 3.025197397358171198e-16
3.761982148214821464e+00 3.016407392118399696e-16
3.762782208220821989e+00 3.007645205022993962e-16
3.763582268226822514e+00 2.998910740663047074e-16
3.764382328232823038e+00 2.990203903982669832e-16
3.765182388238823563e+00 2.981524600277612222e-16
3.765982448244824532e+00 2.972872735193831632e-16
3.766782508250825057e+00 2.964248214726140945e-16
3.767582568256825581e+00 2.955650945216790063e-16
3.768382628262826106e+00 2.947080833354099213e-16
3.769182688268826631e+00 2.938537786171081392e-16
3.769982748274827156e+00 2.930021711044084544e-16
3.770782808280828124e+00 2.921532515691409078e-16
3.771582868286828649e+00 2.913070108171986530e-16
3.772382928292829174e+00 2.904634396883980318e-16
3.773182988298829699e+00 2.896225290563483136e-16
3.773983048304830223e+00 2.887842698283154691e-16
3.774783108310830748e+00 2.879486529450896909e-16
3.775583168316831717e+00 2.871156693808516815e-16
3.776383228322832242e+00 2.862853101430435267e-16
3.777183288328832766e+00 2.854575662722308915e-16
3.777983348334833291e+00 2.846324288419790703e-16
3.778783408340833816e+00 2.838098889587164645e-16
3.779583468346834341e+00 2.829899377616088581e-16
3.780383528352835310e+00 2.821725664224264944e-16
3.781183588358835834e+00 2.813577661454195347e-16
3.781983648364836359e+00 2.805455281671842971e-16
3.782783708370836884e+00 2.797358437565399967e-16
3.783583768376837408e+00 2.789287042143985348e-16
3.784383828382837933e+00 2.781241008736398089e-16
3.785183888388838902e+00 2.773220250989834740e-16
3.785983948394839427e+00 2.765224682868657322e-16
3.786784008400839951e+00 2.757254218653126713e-16
3.787584068406840476e+00 2.749308772938146386e-16
3.788384128412841001e+00 2.741388260632045098e-16
3.789184188418841526e+00 2.733492596955325068e-16
3.789984248424842495e+00 2.725621697439436282e-16
3.790784308430843019e+00 2.717775477925560663e-16
3.791584368436843544e+00 2.709953854563369614e-16
3.792384428442844069e+00 2.702156743809827908e-16
3.793184488448844593e+00 2.694384062427980323e-16
3.793984548454845118e+00 2.686635727485740243e-16
3.794784608460846087e+00 2.678911656354694047e-16
3.795584668466846612e+00 2.671211766708923726e-16
3.796384728472847137e+00 2.663535976523776763e-16
3.797184788478847661e+00 2.655884204074724741e-16
3.797984848484848186e+00 2.648256367936153432e-16
3.798784908490848711e+00 2.640652386980203170e-16
3.799584968496849680e+00 2.633072180375598873e-16
3.800385028502850204e+00 2.625515667586483023e-16
3.801185088508850729e+00 2.617982768371249132e-16
3.801985148514851254e+00 2.610473402781395436e-16
3.802785208520851779e+00 2.602987491160375618e-16
3.803585268526852303e+00 2.595524954142444608e-16
3.804385328532853272e+00 2.588085712651523611e-16
3.805185388538853797e+00 2.580669687900080414e-16
3.805985448544854322e+00 2.573276801387957435e-16
3.806785508550854846e+00 2.565906974901290002e-16
3.807585568556855371e+00 2.558560130511355596e-16
3.808385628562856340e+00 2.551236190573465012e-16
3.809185688568856865e+00 2.543935077725872251e-16
3.809985748574857389e+00 2.536656714888623771e-16
3.810785808580857914e+00 2.529401025262492041e-16
3.811585868586858439e+00 2.522167932327860293e-16
3.812385928592858964e+00 2.514957359843636852e-16
3.813185988598859932e+00 2.507769231846156152e-16
3.813986048604860457e+00 2.500603472648111803e-16
3.814786108610860982e+00 2.493460006837458102e-16
3.815586168616861507e+00 2.486338759276343590e-16
3.816386228622862031e+00 2.479239655100042644e-16
3.817186288628862556e+00 2.472162619715881632e-16
3.817986348634863525e+00 2.465107578802179873e-16
3.818786408640864050e+00 2.458074458307202424e-16
3.819586468646864574e+00 2.451063184448085747e-16
3.820386528652865099e+00 2.444073683709808248e-16
3.821186588658865624e+00 2.437105882844140596e-16
3.821986648664866149e+00 2.430159708868601967e-16
3.822786708670867117e+00 2.423235089065414303e-16
3.823586768676867642e+00 2.416331950980508848e-16
3.824386828682868167e+00 2.409450222422452305e-16
3.825186888688868692e+00 2.402589831461456324e-16
3.825986948694869216e+00 2.395750706428340645e-16
3.826787008700869741e+00 2.388932775913537652e-16
3.827587068706870710e+00 2.382135968766051571e-16
3.828387128712871235e+00 2.375360214092499017e-16
3.829187188718871759e+00 2.368605441256060304e-16
3.829987248724872284e+00 2.361871579875508648e-16
3.830787308730872809e+00 2.355158559824213743e-16
3.831587368736873334e+00 2.348466311229146809e-16
3.832387428742874302e+00 2.341794764469892538e-16
3.833187488748874827e+00 2.335143850177687185e-16
3.833987548754875352e+00 2.328513499234425584e-16
3.834787608760875877e+00 2.321903642771677540e-16
3.835587668766876401e+00 2.315314212169750066e-16
3.836387728772876926e+00 2.308745139056693918e-16
3.837187788778877895e+00 2.302196355307356462e-16
3.837987848784878420e+00 2.295667793042434555e-16
3.838787908790878944e+00 2.289159384627494870e-16
3.839587968796879469e+00 2.282671062672048473e-16
3.840388028802879994e+00 2.276202760028592347e-16
3.841188088808880519e+00 2.269754409791682491e-16
3.841988148814881487e+00 2.263325945296977909e-16
3.842788208820882012e+00 2.256917300120327017e-16
3.843588268826882537e+00 2.250528408076823967e-16
3.844388328832883062e+00 2.244159203219888144e-16
3.845188388838883586e+00 2.237809619840346622e-16
3.845988448844884111e+00 2.231479592465505774e-16
3.846788508850885080e+00 2.225169055858245559e-16
3.847588568856885605e+00 2.218877945016121212e-16
3.848388628862886129e+00 2.212606195170418578e-16
3.849188688868886654e+00 2.206353741785296472e-16
3.849988748874887179e+00 2.200120520556858538e-16
3.850788808880887704e+00 2.193906467412266767e-16
3.851588868886888672e+00 2.187711518508845150e-16
3.852388928892889197e+00 2.181535610233207988e-16
3.853188988898889722e+00 2.175378679200354430e-16
3.853989048904890247e+00 2.169240662252802203e-16
3.854789108910890771e+00 2.163121496459700637e-16
3.855589168916891740e+00 2.157021119115964642e-16
3.856389228922892265e+00 2.150939467741408691e-16
3.857189288928892790e+00 2.144876480079866990e-16
3.857989348934893314e+00 2.138832094098335836e-16
3.858789408940893839e+00 2.132806247986129296e-16
3.859589468946894364e+00 2.126798880154003321e-16
3.860389528952895333e+00 2.120809929233308458e-16
3.861189588958895857e+00 2.114839334075154648e-16
3.861989648964896382e+00 2.108887033749555555e-16
3.862789708970896907e+00 2.102952967544578325e-16
3.863589768976897432e+00 2.097037074965523906e-16
3.864389828982897956e+00 2.091139295734083710e-16
3.865189888988898925e+00 2.085259569787500954e-16
3.865989948994899450e+00 2.079397837277762817e-16
3.866790009000899975e+00 2.073554038570755619e-16
3.867590069006900499e+00 2.067728114245455007e-16
3.868390129012901024e+00 2.061920005093099131e-16
3.869190189018901549e+00 2.056129652116388931e-16
3.869990249024902518e+00 2.050356996528661811e-16
3.870790309030903042e+00 2.044601979753099574e-16
3.871590369036903567e+00 2.038864543421912683e-16
3.872390429042904092e+00 2.033144629375537603e-16
3.873190489048904617e+00 2.027442179661848184e-16
3.873990549054905141e+00 2.021757136535354717e-16
3.874790609060906110e+00 2.016089442456412369e-16
3.875590669066906635e+00 2.010439040090452035e-16
3.876390729072907160e+00 2.004805872307156478e-16
3.877190789078907684e+00 1.999189882179721015e-16
3.877990849084908209e+00 1.993591012984038527e-16
3.878790909090908734e+00 1.988009208197963351e-16
3.879590969096909703e+00 1.982444411500494565e-16
3.880391029102910228e+00 1.976896566771048509e-16
3.881191089108910752e+00 1.971365618088670169e-16
3.881991149114911277e+00 1.965851509731272668e-16
3.882791209120911802e+00 1.960354186174882919e-16
3.883591269126912326e+00 1.954873592092881603e-16
3.884391329132913295e+00 1.949409672355257699e-16
3.885191389138913820e+00 1.943962372027846736e-16
3.885991449144914345e+00 1.938531636371589269e-16
3.886791509150914870e+00 1.933117410841796742e-16
3.887591569156915394e+00 1.927719641087384075e-16
3.888391629162915919e+00 1.922338272950164865e-16
3.889191689168916888e+00 1.916973252464084961e-16
3.889991749174917413e+00 1.911624525854519635e-16
3.890791809180917937e+00 1.906292039537526140e-16
3.891591869186918462e+00 1.900975740119117953e-16
3.892391929192918987e+00 1.895675574394551601e-16
3.893191989198919511e+00 1.890391489347592769e-16
3.893992049204920480e+00 1.885123432149815203e-16
3.894792109210921005e+00 1.879871350159880382e-16
3.895592169216921530e+00 1.874635190922815212e-16
3.896392229222922055e+00 1.869414902169323259e-16
3.897192289228922579e+00 1.864210431815058251e-16
3.897992349234923104e+00 1.859021727959939254e-16
3.898792409240924073e+00 1.853848738887436254e-16
3.899592469246924598e+00 1.848691413063892480e-16
3.900392529252925122e+00 1.843549699137811224e-16
3.901192589258925647e+00 1.838423545939163614e-16
3.901992649264926172e+00 1.833312902478724988e-16
3.902792709270926697e+00 1.828217717947350616e-16
3.903592769276927665e+00 1.823137941715334015e-16
3.904392829282928190e+00 1.818073523331700179e-16
3.905192889288928715e+00 1.813024412523527154e-16
3.905992949294929240e+00 1.807990559195287839e-16
3.906793009300929764e+00 1.802971913428167371e-16
3.907593069306930733e+00 1.797968425479393823e-16
3.908393129312931258e+00 1.792980045781578772e-16
3.909193189318931783e+00 1.788006724942037150e-16
3.909993249324932307e+00 1.783048413742151221e-16
3.910793309330932832e+00 1.778105063136686744e-16
3.911593369336933357e+00 1.773176624253158676e-16
3.912393429342934326e+00 1.768263048391154970e-16
3.913193489348934850e+00 1.763364287021713376e-16
3.913993549354935375e+00 1.758480291786655592e-16
3.914793609360935900e+00 1.753611014497932264e-16
3.915593669366936425e+00 1.748756407137016795e-16
3.916393729372936949e+00 1.743916421854219529e-16
3.917193789378937918e+00 1.739091010968086494e-16
3.917993849384938443e+00 1.734280126964756473e-16
3.918793909390938968e+00 1.729483722497301822e-16
3.919593969396939492e+00 1.724701750385144457e-16
3.920394029402940017e+00 1.719934163613385575e-16
3.921194089408940542e+00 1.715180915332216966e-16
3.921994149414941511e+00 1.710441958856261077e-16
3.922794209420942035e+00 1.705717247663987506e-16
3.923594269426942560e+00 1.701006735397081420e-16
3.924394329432943085e+00 1.696310375859816162e-16
3.925194389438943610e+00 1.691628123018459139e-16
3.925994449444944134e+00 1.686959931000654050e-16
3.926794509450945103e+00 1.682305754094814693e-16
3.927594569456945628e+00 1.677665546749528140e-16
3.928394629462946153e+00 1.673039263572930556e-16
3.929194689468946677e+00 1.668426859332135023e-16
3.929994749474947202e+00 1.663828288952603908e-16
3.930794809480947727e+00 1.659243507517589506e-16
3.931594869486948696e+00 1.654672470267507884e-16
3.932394929492949220e+00 1.650115132599365480e-16
3.933194989498949745e+00 1.645571450066177315e-16
3.933995049504950270e+00 1.641041378376353159e-16
3.934795109510950795e+00 1.636524873393151252e-16
3.935595169516951319e+00 1.632021891134063722e-16
3.936395229522952288e+00 1.627532387770267105e-16
3.937195289528952813e+00 1.623056319626026497e-16
3.937995349534953338e+00 1.618593643178125368e-16
3.938795409540953862e+00 1.614144315055296090e-16
3.939595469546954387e+00 1.609708292037654433e-16
3.940395529552954912e+00 1.605285531056123692e-16
3.941195589558955881e+00 1.600875989191873114e-16
3.941995649564956405e+00 1.596479623675763731e-16
3.942795709570956930e+00 1.592096391887777658e-16
3.943595769576957455e+00 1.587726251356457026e-16
3.944395829582957980e+00 1.583369159758363359e-16
3.945195889588958504e+00 1.579025074917506884e-16
3.945995949594959473e+00 1.574693954804806903e-16
3.946796009600959998e+00 1.570375757537546244e-16
3.947596069606960523e+00 1.566070441378801308e-16
3.948396129612961047e+00 1.561777964736922165e-16
3.949196189618961572e+00 1.557498286164977882e-16
3.949996249624962097e+00 1.553231364360222070e-16
3.950796309630963066e+00 1.548977158163543148e-16
3.951596369636963590e+00 1.544735626558944683e-16
3.952396429642964115e+00 1.540506728673000822e-16
3.953196489648964640e+00 1.536290423774318890e-16
3.953996549654965165e+00 1.532086671273026377e-16
3.954796609660966134e+00 1.527895430720225394e-16
3.955596669666966658e+00 1.523716661807483364e-16
3.956396729672967183e+00 1.519550324366299309e-16
3.957196789678967708e+00 1.515396378367577286e-16
3.957996849684968232e+00 1.511254783921127675e-16
3.958796909690968757e+00 1.507125501275124844e-16
3.959596969696969726e+00 1.503008490815609914e-16
3.960397029702970251e+00 1.498903713065974550e-16
3.961197089708970775e+00 1.494811128686437602e-16
3.961997149714971300e+00 1.490730698473558970e-16
3.962797209720971825e+00 1.486662383359703176e-16
3.963597269726972350e+00 1.482606144412564570e-16
3.964397329732973319e+00 1.478561942834637068e-16
3.965197389738973843e+00 1.474529739962737137e-16
3.965997449744974368e+00 1.470509497267489804e-16
3.966797509750974893e+00 1.466501176352832901e-16
3.967597569756975417e+00 1.462504738955527981e-16
3.968397629762975942e+00 1.458520146944659135e-16
3.969197689768976911e+00 1.454547362321149082e-16
3.969997749774977436e+00 1.450586347217274014e-16
3.970797809780977961e+00 1.446637063896160702e-16
3.971597869786978485e+00 1.442699474751314163e-16
3.972397929792979010e+00 1.438773542306127336e-16
3.973197989798979535e+00 1.434859229213407513e-16
3.973998049804980504e+00 1.430956498254884049e-16
3.974798109810981028e+00 1.427065312340751555e-16
3.975598169816981553e+00 1.423185634509170208e-16
3.976398229822982078e+00 1.419317427925803033e-16
3.977198289828982603e+00 1.415460655883350723e-16
3.977998349834983127e+00 1.411615281801064762e-16
3.978798409840984096e+00 1.407781269224297283e-16
3.979598469846984621e+00 1.403958581824025779e-16
3.980398529852985146e+00 1.400147183396382742e-16
3.981198589858985670e+00 1.396347037862201827e-16
3.981998649864986195e+00 1.392558109266555624e-16
3.982798709870986720e+00 1.388780361778293928e-16
3.983598769876987689e+00 1.385013759689588668e-16
3.984398829882988213e+00 1.381258267415472915e-16
3.985198889888988738e+00 1.377513849493401091e-16
3.985998949894989263e+00 1.373780470582776885e-16
3.986799009900989788e+00 1.370058095464519629e-16
3.987599069906990312e+00 1.366346689040609465e-16
3.988399129912991281e+00 1.362646216333641645e-16
3.989199189918991806e+00 1.358956642486383039e-16
3.989999249924992331e+00 1.355277932761321744e-16
3.990799309930992855e+00 1.351610052540242336e-16
3.991599369936993380e+00 1.347952967323763396e-16
3.992399429942993905e+00 1.344306642730921142e-16
3.993199489948994874e+00 1.340671044498718791e-16
3.993999549954995398e+00 1.337046138481702793e-16
3.994799609960995923e+00 1.333431890651522056e-16
3.995599669966996448e+00 1.329828267096496535e-16
3.996399729972996973e+00 1.326235234021199139e-16
3.997199789978997497e+00 1.322652757746011502e-16
3.997999849984998466e+00 1.319080804706710323e-16
3.998799909990998991e+00 1.315519341454044589e-16
3.999599969996999516e+00 1.311968334653302684e-16


==> figs/power spectrum/plot_cas.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.803607214428857740e-03 8.153722711707397563e-14
3.607214428857715479e-03 6.272027271624571700e-13
5.410821643286573002e-03 2.036611217965570892e-12
7.214428857715430958e-03 4.647358866811026094e-12
9.018036072144288914e-03 8.743092330660428625e-12
1.082164328657314600e-02 1.456050640218959642e-11
1.262525050100200483e-02 2.229542164556342817e-11
1.442885771543086192e-02 3.210807043513609631e-11
1.623246492985971901e-02 4.412770058118430781e-11
1.803607214428857783e-02 5.845658958733371285e-11
1.983967935871743665e-02 7.517354900354225631e-11
2.164328657314629201e-02 9.433698688257638038e-11
2.344689378757515083e-02 1.159875866614046164e-10
2.525050100200400965e-02 1.401506525797147888e-10
2.705410821643286501e-02 1.668381647750749442e-10
2.885771543086172383e-02 1.960505812591253422e-10
3.066132264529058266e-02 2.277784189167108603e-10
3.246492985971943801e-02 2.620036413430683009e-10
3.426853707414830030e-02 2.987008776289387352e-10
3.607214428857715566e-02 3.378384930245703362e-10
3.787575150300601101e-02 3.793795296811860445e-10
3.967935871743487330e-02 4.232825333158700252e-10
4.148296593186372866e-02 4.695022796166007572e-10
4.328657314629258401e-02 5.179904124510897556e-10
4.509018036072144631e-02 5.686960044260741727e-10
4.689378757515030166e-02 6.215660490290031164e-10
4.869739478957915702e-02 6.765458924429017480e-10
5.050100200400801931e-02 7.335796121332951641e-10
5.230460921843687466e-02 7.926103484426213836e-10
5.410821643286573002e-02 8.535805946749775005e-10
5.591182364729459231e-02 9.164324504971664265e-10
5.771543086172344766e-02 9.811078429079042576e-10
5.951903807615230302e-02 1.047548718524800772e-09
6.132264529058116531e-02 1.115697210498635603e-09
6.312625250501002760e-02 1.185495782978470704e-09
6.492985971943887602e-02 1.256887355712305795e-09
6.673346693386773831e-02 1.329815411070007639e-09
6.853707414829660061e-02 1.404224085513175031e-09
7.034068136272544902e-02 1.480058247305660589e-09
7.214428857715431131e-02 1.557263562054924672e-09
7.394789579158317361e-02 1.635786547494699395e-09
7.575150300601202202e-02 1.715574618760771779e-09
7.755511022044088432e-02 1.796576125271329323e-09
7.935871743486974661e-02 1.878740380199248893e-09
8.116232464929859503e-02 1.962017683413633993e-09
8.296593186372745732e-02 2.046359338670593277e-09
8.476953907815631961e-02 2.131717665746740603e-09
8.657314629258516803e-02 2.218046008132213373e-09
8.837675350701403032e-02 2.305298736831944227e-09
9.018036072144289261e-02 2.393431250763230102e-09
9.198396793587174103e-02 2.482399974184003305e-09
9.378757515030060332e-02 2.572162351538116564e-09
9.559118236472946561e-02 2.662676840061405067e-09
9.739478957915831403e-02 2.753902900454309788e-09
9.919839679358717632e-02 2.845800985892931937e-09
1.010020040080160386e-01 2.938332529620216178e-09
1.028056112224448870e-01 3.031459931332123600e-09
1.046092184368737493e-01 3.125146542549522023e-09
1.064128256513026116e-01 3.219356651145150188e-09
1.082164328657314600e-01 3.314055465175852799e-09
1.100200400801603223e-01 3.409209096153223630e-09
1.118236472945891846e-01 3.504784541870438098e-09
1.136272545090180330e-01 3.600749668889555499e-09
1.154308617234468953e-01 3.697073194781225823e-09
1.172344689378757576e-01 3.793724670197984362e-09
1.190380761523046060e-01 3.890674460852525615e-09
1.208416833667334683e-01 3.987893729463556248e-09
1.226452905811623306e-01 4.085354417724362446e-09
1.244488977955911790e-01 4.183029228341813748e-09
1.262525050100200552e-01 4.280891607187829549e-09
1.280561122244489036e-01 4.378915725599394814e-09
1.298597194388777520e-01 4.477076462858495860e-09
1.316633266533066282e-01 4.575349388878915805e-09
1.334669338677354766e-01 4.673710747122708296e-09
1.352705410821643250e-01 4.772137437766022354e-09
1.370741482965932012e-01 4.870607001130353755e-09
1.388777555110220496e-01 4.969097601393031910e-09
1.406813627254508980e-01 5.067588010587789062e-09
1.424849699398797742e-01 5.166057592904520708e-09
1.442885771543086226e-01 5.264486289294926653e-09
1.460921843687374710e-01 5.362854602389503687e-09
1.478957915831663472e-01 5.461143581729344989e-09
1.496993987975951956e-01 5.559334809315210460e-09
1.515030060120240440e-01 5.657410385474987133e-09
1.533066132264529202e-01 5.755352915049594278e-09
1.551102204408817686e-01 5.853145493896587890e-09
1.569138276553106170e-01 5.950771695709770513e-09
1.587174348697394932e-01 6.048215559152567212e-09
1.605210420841683416e-01 6.145461575302141035e-09
1.623246492985971901e-01 6.242494675400974003e-09
1.641282565130260662e-01 6.339300218911776040e-09
1.659318637274549146e-01 6.435863981871743970e-09
1.677354709418837631e-01 6.532172145541250472e-09
1.695390781563126392e-01 6.628211285342407736e-09
1.713426853707414876e-01 6.723968360082150645e-09
1.731462925851703361e-01 6.819430701454741563e-09
1.749498997995992122e-01 6.914586003818229075e-09
1.767535070140280606e-01 7.009422314239216813e-09
1.785571142284569091e-01 7.103928022800607902e-09
1.803607214428857852e-01 7.198091853166299813e-09
1.821643286573146336e-01 7.291902853397498467e-09
1.839679358717434821e-01 7.385350387014570980e-09
1.857715430861723582e-01 7.478424124299130675e-09
1.875751503006012066e-01 7.571114033830296108e-09
1.893787575150300551e-01 7.663410374249725910e-09
1.911823647294589312e-01 7.755303686249750032e-09
1.929859719438877796e-01 7.846784784779026333e-09
1.947895791583166281e-01 7.937844751460263942e-09
1.965931863727455042e-01 8.028474927214688829e-09
1.983967935871743526e-01 8.118666905087755811e-09
2.002004008016032011e-01 8.208412523271062825e-09
2.020040080160320772e-01 8.297703858315190078e-09
2.038076152304609256e-01 8.386533218528471191e-09
2.056112224448897741e-01 8.474893137556723342e-09
2.074148296593186502e-01 8.562776368139079200e-09
2.092184368737474986e-01 8.650175876035222257e-09
2.110220440881763471e-01 8.737084834119252737e-09
2.128256513026052232e-01 8.823496616635800014e-09
2.146292585170340717e-01 8.909404793613803929e-09
2.164328657314629201e-01 8.994803125433676902e-09
2.182364729458917962e-01 9.079685557543682802e-09
2.200400801603206447e-01 9.164046215321237868e-09
2.218436873747494931e-01 9.247879399075318712e-09
2.236472945891783692e-01 9.331179579185831580e-09
2.254509018036072177e-01 9.413941391376331397e-09
2.272545090180360661e-01 9.496159632116143300e-09
2.290581162324649422e-01 9.577829254148541524e-09
2.308617234468937907e-01 9.658945362141109490e-09
2.326653306613226391e-01 9.739503208455174189e-09
2.344689378757515152e-01 9.819498189030759655e-09
2.362725450901803637e-01 9.898925839383878177e-09
2.380761523046092121e-01 9.977781830713034170e-09
2.398797595190380882e-01 1.005606196611178087e-08
2.416833667334669367e-01 1.013376217688445292e-08
2.434869739478957851e-01 1.021087851896202091e-08
2.452905811623246612e-01 1.028740716941545230e-08
2.470941883767535097e-01 1.036334442306359094e-08
2.488977955911823581e-01 1.043868668917320610e-08
2.507014028056112065e-01 1.051343048824815189e-08
2.525050100200401104e-01 1.058757244890574472e-08
2.543086172344689588e-01 1.066110930483733608e-08
2.561122244488978072e-01 1.073403789185107738e-08
2.579158316633266557e-01 1.080635514499445136e-08
2.597194388777555041e-01 1.087805809575429221e-08
2.615230460921843525e-01 1.094914386933228427e-08
2.633266533066132564e-01 1.101960968199358177e-08
2.651302605210421048e-01 1.108945283848681104e-08
2.669338677354709533e-01 1.115867072953314385e-08
2.687374749498998017e-01 1.122726082938293168e-08
2.705410821643286501e-01 1.129522069343745716e-08
2.723446893787574985e-01 1.136254795593467801e-08
2.741482965931864024e-01 1.142924032769649322e-08
2.759519038076152508e-01 1.149529559393651428e-08
2.777555110220440993e-01 1.156071161212605168e-08
2.795591182364729477e-01 1.162548630991720671e-08
2.813627254509017961e-01 1.168961768312119896e-08
2.831663326653306445e-01 1.175310379374053348e-08
2.849699398797595484e-01 1.181594276805357141e-08
2.867735470941883968e-01 1.187813279474989610e-08
2.885771543086172453e-01 1.193967212311548553e-08
2.903807615230460937e-01 1.200055906126572046e-08
2.921843687374749421e-01 1.206079197442563131e-08
2.939879759519037905e-01 1.212036928325553400e-08
2.957915831663326944e-01 1.217928946222127246e-08
2.975951903807615428e-01 1.223755103800747604e-08
2.993987975951903913e-01 1.229515258797298837e-08
3.012024048096192397e-01 1.235209273864731764e-08
3.030060120240480881e-01 1.240837016426668747e-08
3.048096192384769365e-01 1.246398358534919507e-08
3.066132264529058404e-01 1.251893176730744246e-08
3.084168336673346889e-01 1.257321351909824845e-08
3.102204408817635373e-01 1.262682769190780044e-08
3.120240480961923857e-01 1.267977317787213665e-08
3.138276553106212341e-01 1.273204890883115905e-08
3.156312625250500825e-01 1.278365385511611559e-08
3.174348697394789864e-01 1.283458702436894879e-08
3.192384769539078349e-01 1.288484746039343944e-08
3.210420841683366833e-01 1.293443424203665829e-08
3.228456913827655317e-01 1.298334648210030864e-08
3.246492985971943801e-01 1.303158332628128335e-08
3.264529058116232285e-01 1.307914395214031949e-08
3.282565130260521324e-01 1.312602756809844137e-08
3.300601202404809809e-01 1.317223341246026200e-08
3.318637274549098293e-01 1.321776075246361383e-08
3.336673346693386777e-01 1.326260888335459535e-08
3.354709418837675261e-01 1.330677712748788812e-08
3.372745490981963745e-01 1.335026483345108683e-08
3.390781563126252784e-01 1.339307137521316979e-08
3.408817635270541269e-01 1.343519615129581452e-08
3.426853707414829753e-01 1.347663858396761460e-08
3.444889779559118237e-01 1.351739811846021195e-08
3.462925851703406721e-01 1.355747422220610114e-08
3.480961923847695205e-01 1.359686638409742925e-08
3.498997995991984244e-01 1.363557411376541238e-08
3.517034068136272729e-01 1.367359694087979471e-08
3.535070140280561213e-01 1.371093441446791012e-08
3.553106212424849697e-01 1.374758610225302542e-08
3.571142284569138181e-01 1.378355159001125863e-08
3.589178356713426665e-01 1.381883048094698822e-08
3.607214428857715705e-01 1.385342239508595227e-08
3.625250501002004189e-01 1.388732696868607592e-08
3.643286573146292673e-01 1.392054385366529393e-08
3.661322645290581157e-01 1.395307271704612542e-08
3.679358717434869641e-01 1.398491324041666970e-08
3.697394789579158125e-01 1.401606511940770740e-08
3.715430861723447165e-01 1.404652806318534591e-08
3.733466933867735649e-01 1.407630179395915627e-08
3.751503006012024133e-01 1.410538604650548556e-08
3.769539078156312617e-01 1.413378056770518863e-08
3.787575150300601101e-01 1.416148511609624584e-08
3.805611222444889585e-01 1.418849946144012852e-08
3.823647294589178625e-01 1.421482338430248948e-08
3.841683366733467109e-01 1.424045667564714644e-08
3.859719438877755593e-01 1.426539913644361458e-08
3.877755511022044077e-01 1.428965057728774991e-08
3.895791583166332561e-01 1.431321081803526693e-08
3.913827655310621045e-01 1.433607968744789226e-08
3.931863727454910085e-01 1.435825702285199381e-08
3.949899799599198569e-01 1.437974266980945390e-08
3.967935871743487053e-01 1.440053648180043225e-08
3.985971943887775537e-01 1.442063831991823393e-08
4.004008016032064021e-01 1.444004805257533604e-08
4.022044088176352505e-01 1.445876555522143320e-08
4.040080160320641545e-01 1.447679071007226629e-08
4.058116232464930029e-01 1.449412340584982650e-08
4.076152304609218513e-01 1.451076353753340211e-08
4.094188376753506997e-01 1.452671100612147287e-08
4.112224448897795481e-01 1.454196571840415596e-08
4.130260521042083965e-01 1.455652758674627121e-08
4.148296593186373005e-01 1.457039652888060058e-08
4.166332665330661489e-01 1.458357246771163458e-08
4.184368737474949973e-01 1.459605533112916712e-08
4.202404809619238457e-01 1.460784505183211266e-08
4.220440881763526941e-01 1.461894156716206423e-08
4.238476953907815425e-01 1.462934481894678921e-08
4.256513026052104465e-01 1.463905475335325422e-08
4.274549098196392949e-01 1.464807132075041902e-08
4.292585170340681433e-01 1.465639447558150328e-08
4.310621242484969917e-01 1.466402417624558726e-08
4.328657314629258401e-01 1.467096038498878956e-08
4.346693386773546885e-01 1.467720306780461340e-08
4.364729458917835925e-01 1.468275219434352749e-08
4.382765531062124409e-01 1.468760773783187583e-08
4.400801603206412893e-01 1.469176967499979064e-08
4.418837675350701377e-01 1.469523798601824551e-08
4.436873747494989861e-01 1.469801265444522747e-08
4.454909819639278346e-01 1.470009366718086411e-08
4.472945891783567385e-01 1.470148101443157685e-08
4.490981963927855869e-01 1.470217468968322407e-08
4.509018036072144353e-01 1.470217468968322241e-08
4.527054108216432837e-01 1.470148101443157685e-08
4.545090180360721321e-01 1.470009366718087238e-08
4.563126252505009806e-01 1.469801265444522251e-08
4.581162324649298845e-01 1.469523798601824551e-08
4.599198396793587329e-01 1.469176967499979064e-08
4.617234468937875813e-01 1.468760773783187583e-08
4.635270541082164297e-01 1.468275219434352749e-08
4.653306613226452781e-01 1.467720306780461837e-08
4.671342685370741821e-01 1.467096038498878956e-08
4.689378757515030305e-01 1.466402417624558726e-08
4.707414829659318789e-01 1.465639447558150328e-08
4.725450901803607273e-01 1.464807132075041902e-08
4.743486973947895757e-01 1.463905475335325422e-08
4.761523046092184241e-01 1.462934481894678921e-08
4.779559118236473281e-01 1.461894156716206589e-08
4.797595190380761765e-01 1.460784505183211266e-08
4.815631262525050249e-01 1.459605533112916712e-08
4.833667334669338733e-01 1.458357246771163458e-08
4.851703406813627217e-01 1.457039652888059727e-08
4.869739478957915702e-01 1.455652758674626955e-08
4.887775551102204741e-01 1.454196571840415761e-08
4.905811623246493225e-01 1.452671100612147287e-08
4.923847695390781709e-01 1.451076353753340211e-08
4.941883767535070193e-01 1.449412340584982650e-08
4.959919839679358677e-01 1.447679071007226794e-08
4.977955911823647162e-01 1.445876555522142989e-08
4.995991983967936201e-01 1.444004805257533439e-08
5.014028056112224130e-01 1.442063831991822235e-08
5.032064128256512614e-01 1.440053648180043721e-08
5.050100200400802208e-01 1.437974266980944563e-08
5.068136272545090693e-01 1.435825702285200043e-08
5.086172344689379177e-01 1.433607968744789226e-08
5.104208416833667661e-01 1.431321081803526859e-08
5.122244488977956145e-01 1.428965057728775156e-08
5.140280561122244629e-01 1.426539913644361458e-08
5.158316633266533113e-01 1.424045667564714810e-08
5.176352705410821597e-01 1.421482338430248948e-08
5.194388777555110082e-01 1.418849946144013348e-08
5.212424849699398566e-01 1.416148511609624254e-08
5.230460921843687050e-01 1.413378056770519028e-08
5.248496993987975534e-01 1.410538604650548390e-08
5.266533066132265128e-01 1.407630179395915627e-08
5.284569138276553613e-01 1.404652806318532936e-08
5.302605210420842097e-01 1.401606511940770905e-08
5.320641282565130581e-01 1.398491324041666970e-08
5.338677354709419065e-01 1.395307271704612707e-08
5.356713426853707549e-01 1.392054385366529559e-08
5.374749498997996033e-01 1.388732696868607592e-08
5.392785571142284518e-01 1.385342239508595227e-08
5.410821643286573002e-01 1.381883048094698325e-08
5.428857715430861486e-01 1.378355159001126525e-08
5.446893787575149970e-01 1.374758610225302211e-08
5.464929859719438454e-01 1.371093441446791509e-08
5.482965931863728049e-01 1.367359694087979140e-08
5.501002004008016533e-01 1.363557411376540742e-08
5.519038076152305017e-01 1.359686638409742925e-08
5.537074148296593501e-01 1.355747422220610114e-08
5.555110220440881985e-01 1.351739811846021030e-08
5.573146292585170469e-01 1.347663858396761460e-08
5.591182364729458953e-01 1.343519615129581452e-08
5.609218436873747438e-01 1.339307137521316979e-08
5.627254509018035922e-01 1.335026483345109345e-08
5.645290581162324406e-01 1.330677712748787985e-08
5.663326653306612890e-01 1.326260888335460858e-08
5.681362725450901374e-01 1.321776075246361383e-08
5.699398797595190969e-01 1.317223341246026531e-08
5.717434869739479453e-01 1.312602756809843475e-08
5.735470941883767937e-01 1.307914395214031949e-08
5.753507014028056421e-01 1.303158332628128500e-08
5.771543086172344905e-01 1.298334648210030864e-08
5.789579158316633389e-01 1.293443424203665829e-08
5.807615230460921874e-01 1.288484746039343779e-08
5.825651302605210358e-01 1.283458702436894879e-08
5.843687374749498842e-01 1.278365385511610401e-08
5.861723446893787326e-01 1.273204890883116567e-08
5.879759519038075810e-01 1.267977317787213334e-08
5.897795591182364294e-01 1.262682769190780871e-08
5.915831663326653889e-01 1.257321351909823522e-08
5.933867735470942373e-01 1.251893176730745239e-08
5.951903807615230857e-01 1.246398358534919507e-08
5.969939879759519341e-01 1.240837016426668747e-08
5.987975951903807825e-01 1.235209273864731764e-08
6.006012024048096309e-01 1.229515258797298671e-08
6.024048096192384794e-01 1.223755103800747604e-08
6.042084168336673278e-01 1.217928946222127246e-08
6.060120240480961762e-01 1.212036928325554227e-08
6.078156312625250246e-01 1.206079197442562965e-08
6.096192384769538730e-01 1.200055906126572708e-08
6.114228456913827214e-01 1.193967212311548388e-08
6.132264529058116809e-01 1.187813279474989610e-08
6.150300601202405293e-01 1.181594276805356479e-08
6.168336673346693777e-01 1.175310379374053183e-08
6.186372745490982261e-01 1.168961768312119896e-08
6.204408817635270745e-01 1.162548630991720836e-08
6.222444889779559229e-01 1.156071161212605334e-08
6.240480961923847714e-01 1.149529559393651593e-08
6.258517034068136198e-01 1.142924032769649157e-08
6.276553106212424682e-01 1.136254795593467801e-08
6.294589178356713166e-01 1.129522069343746709e-08
6.312625250501001650e-01 1.122726082938292506e-08
6.330661322645290134e-01 1.115867072953315212e-08
6.348697394789579729e-01 1.108945283848680442e-08
6.366733466933868213e-01 1.101960968199358673e-08
6.384769539078156697e-01 1.094914386933228592e-08
6.402805611222445181e-01 1.087805809575429386e-08
6.420841683366733665e-01 1.080635514499445136e-08
6.438877755511022150e-01 1.073403789185107738e-08
6.456913827655310634e-01 1.066110930483733608e-08
6.474949899799599118e-01 1.058757244890574472e-08
6.492985971943887602e-01 1.051343048824816016e-08
6.511022044088176086e-01 1.043868668917320444e-08
6.529058116232464570e-01 1.036334442306360087e-08
6.547094188376753054e-01 1.028740716941544237e-08
6.565130260521042649e-01 1.021087851896201264e-08
6.583166332665331133e-01 1.013376217688444796e-08
6.601202404809619617e-01 1.005606196611177921e-08
6.619238476953908101e-01 9.977781830713035824e-09
6.637274549098196585e-01 9.898925839383878177e-09
6.655310621242485070e-01 9.819498189030761309e-09
6.673346693386773554e-01 9.739503208455175843e-09
6.691382765531062038e-01 9.658945362141112799e-09
6.709418837675350522e-01 9.577829254148546487e-09
6.727454909819639006e-01 9.496159632116151572e-09
6.745490981963927490e-01 9.413941391376328089e-09
6.763527054108215975e-01 9.331179579185838198e-09
6.781563126252505569e-01 9.247879399075315404e-09
6.799599198396794053e-01 9.164046215321232905e-09
6.817635270541082537e-01 9.079685557543679493e-09
6.835671342685371021e-01 8.994803125433675247e-09
6.853707414829659506e-01 8.909404793613803929e-09
6.871743486973947990e-01 8.823496616635800014e-09
6.889779559118236474e-01 8.737084834119254392e-09
6.907815631262524958e-01 8.650175876035225566e-09
6.925851703406813442e-01 8.562776368139082509e-09
6.943887775551101926e-01 8.474893137556715070e-09
6.961923847695390410e-01 8.386533218528476154e-09
6.979959919839680005e-01 8.297703858315185115e-09
6.997995991983968489e-01 8.208412523271059517e-09
7.016032064128256973e-01 8.118666905087749193e-09
7.034068136272545457e-01 8.028474927214685520e-09
7.052104208416833941e-01 7.937844751460263942e-09
7.070140280561122426e-01 7.846784784779026333e-09
7.088176352705410910e-01 7.755303686249750032e-09
7.106212424849699394e-01 7.663410374249729219e-09
7.124248496993987878e-01 7.571114033830299417e-09
7.142284569138276362e-01 7.478424124299133984e-09
7.160320641282564846e-01 7.385350387014580079e-09
7.178356713426853331e-01 7.291902853397495159e-09
7.196392785571142925e-01 7.198091853166301468e-09
7.214428857715431409e-01 7.103928022800604594e-09
7.232464929859719893e-01 7.009422314239215159e-09
7.250501002004008377e-01 6.914586003818224939e-09
7.268537074148296862e-01 6.819430701454740736e-09
7.286573146292585346e-01 6.723968360082149818e-09
7.304609218436873830e-01 6.628211285342407736e-09
7.322645290581162314e-01 6.532172145541253781e-09
7.340681362725450798e-01 6.435863981871748106e-09
7.358717434869739282e-01 6.339300218911779349e-09
7.376753507014027766e-01 6.242494675400972348e-09
7.394789579158316251e-01 6.145461575302147653e-09
7.412825651302605845e-01 6.048215559152561421e-09
7.430861723446894329e-01 5.950771695709768032e-09
7.448897795591182813e-01 5.853145493896583754e-09
7.466933867735471297e-01 5.755352915049591796e-09
7.484969939879759782e-01 5.657410385474987960e-09
7.503006012024048266e-01 5.559334809315210460e-09
7.521042084168336750e-01 5.461143581729344989e-09
7.539078156312625234e-01 5.362854602389506996e-09
7.557114228456913718e-01 5.264486289294929962e-09
7.575150300601202202e-01 5.166057592904522362e-09
7.593186372745490686e-01 5.067588010587794852e-09
7.611222444889779171e-01 4.969097601393033564e-09
7.629258517034068765e-01 4.870607001130354582e-09
7.647294589178357249e-01 4.772137437766019873e-09
7.665330661322645733e-01 4.673710747122705815e-09
7.683366733466934217e-01 4.575349388878914150e-09
7.701402805611222702e-01 4.477076462858495860e-09
7.719438877755511186e-01 4.378915725599393987e-09
7.737474949899799670e-01 4.280891607187829549e-09
7.755511022044088154e-01 4.183029228341815403e-09
7.773547094188376638e-01 4.085354417724364927e-09
7.791583166332665122e-01 3.987893729463559557e-09
7.809619238476953607e-01 3.890674460852525615e-09
7.827655310621242091e-01 3.793724670197990152e-09
7.845691382765531685e-01 3.697073194781221273e-09
7.863727454909820169e-01 3.600749668889553018e-09
7.881763527054108653e-01 3.504784541870434789e-09
7.899799599198397138e-01 3.409209096153222803e-09
7.917835671342685622e-01 3.314055465175852799e-09
7.935871743486974106e-01 3.219356651145150601e-09
7.953907815631262590e-01 3.125146542549523264e-09
7.971943887775551074e-01 3.031459931332126082e-09
7.989979959919839558e-01 2.938332529620218660e-09
8.008016032064128042e-01 2.845800985892935660e-09
8.026052104208416527e-01 2.753902900454315165e-09
8.044088176352705011e-01 2.662676840061404654e-09
8.062124248496994605e-01 2.572162351538113255e-09
8.080160320641283089e-01 2.482399974184001237e-09
8.098196392785571573e-01 2.393431250763228447e-09
8.116232464929860058e-01 2.305298736831943813e-09
8.134268537074148542e-01 2.218046008132213373e-09
8.152304609218437026e-01 2.131717665746740603e-09
8.170340681362725510e-01 2.046359338670594518e-09
8.188376753507013994e-01 1.962017683413635647e-09
8.206412825651302478e-01 1.878740380199251374e-09
8.224448897795590963e-01 1.796576125271332011e-09
8.242484969939879447e-01 1.715574618760774054e-09
8.260521042084167931e-01 1.635786547494702704e-09
8.278557114228457525e-01 1.557263562054922397e-09
8.296593186372746009e-01 1.480058247305658935e-09
8.314629258517034494e-01 1.404224085513173376e-09
8.332665330661322978e-01 1.329815411070006812e-09
8.350701402805611462e-01 1.256887355712305795e-09
8.368737474949899946e-01 1.185495782978470704e-09
8.386773547094188430e-01 1.115697210498636223e-09
8.404809619238476914e-01 1.047548718524802427e-09
8.422845691382765398e-01 9.811078429079061188e-10
8.440881763527053883e-01 9.164324504971688046e-10
8.458917835671342367e-01 8.535805946749800854e-10
8.476953907815630851e-01 7.926103484426230380e-10
8.494989979959920445e-01 7.335796121332934063e-10
8.513026052104208929e-01 6.765458924429007141e-10
8.531062124248497414e-01 6.215660490290022892e-10
8.549098196392785898e-01 5.686960044260737591e-10
8.567134268537074382e-01 5.179904124510897556e-10
8.585170340681362866e-01 4.695022796166009640e-10
8.603206412825651350e-01 4.232825333158704905e-10
8.621242484969939834e-01 3.793795296811869234e-10
8.639278557114228319e-01 3.378384930245712151e-10
8.657314629258516803e-01 2.987008776289398726e-10
8.675350701402805287e-01 2.620036413430691281e-10
8.693386773547093771e-01 2.277784189167119719e-10
8.711422845691383365e-01 1.960505812591245667e-10
8.729458917835671850e-01 1.668381647750744789e-10
8.747494989979960334e-01 1.401506525797144786e-10
8.765531062124248818e-01 1.159875866614044742e-10
8.783567134268537302e-01 9.433698688257638038e-11
8.801603206412825786e-01 7.517354900354233386e-11
8.819639278557114270e-01 5.845658958733388087e-11
8.837675350701402754e-01 4.412770058118452753e-11
8.855711422845691239e-01 3.210807043513633541e-11
8.873747494989979723e-01 2.229542164556366727e-11
8.891783567134268207e-01 1.456050640218982260e-11
8.909819639278556691e-01 8.743092330660596646e-12
8.927855711422846285e-01 4.647358866810955009e-12
8.945891783567134770e-01 2.036611217965540196e-12
8.963927855711423254e-01 6.272027271624474764e-13
8.981963927855711738e-01 8.153722711707272608e-14
9.000000000000000222e-01 0.000000000000000000e+00


==> figs/power spectrum/sp1.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.803607214428857740e-03 1.112067057280960120e+07
3.607214428857715479e-03 8.274907121982724965e+07
5.410821643286573002e-03 2.600837320559497476e+08
7.214428857715430958e-03 5.748068246058708429e+08
9.018036072144288914e-03 1.047957613066529393e+09
1.082164328657314600e-02 1.692241369710434437e+09
1.262525050100200483e-02 2.513884080605894089e+09
1.442885771543086192e-02 3.514121212380691051e+09
1.623246492985971901e-02 4.690391318584569931e+09
1.803607214428857783e-02 6.037291353537585258e+09
1.983967935871743665e-02 7.547339470573873520e+09
2.164328657314629201e-02 9.211582217142360687e+09
2.344689378757515083e-02 1.102007593793588638e+10
2.525050100200400965e-02 1.296226649596015930e+10
2.705410821643286501e-02 1.502728683478269768e+10
2.885771543086172383e-02 1.720418820808488083e+10
3.066132264529058266e-02 1.948211791716962051e+10
3.246492985971943801e-02 2.185045398221443176e+10
3.426853707414830030e-02 2.429890521670917511e+10
3.607214428857715566e-02 2.681758358736244965e+10
3.787575150300601101e-02 2.939705445245299911e+10
3.967935871743487330e-02 3.202836922304461288e+10
4.148296593186372866e-02 3.470308413783351135e+10
4.328657314629258401e-02 3.741326814683143616e+10
4.509018036072144631e-02 4.015150233190799713e+10
4.689378757515030166e-02 4.291087282947274017e+10
4.869739478957915702e-02 4.568495884288558197e+10
5.050100200400801931e-02 4.846781702385034943e+10
5.230460921843687466e-02 5.125396325032842255e+10
5.410821643286573002e-02 5.403835262305589294e+10
5.591182364729459231e-02 5.681635833513197327e+10
5.771543086172344766e-02 5.958374993248722839e+10
5.951903807615230302e-02 6.233667137175370789e+10
6.132264529058116531e-02 6.507161919153599548e+10
6.312625250501002760e-02 6.778542103958830261e+10
6.492985971943887602e-02 7.047521473887489319e+10
6.673346693386773831e-02 7.313842802738748169e+10
6.853707414829660061e-02 7.577275906787832642e+10
7.034068136272544902e-02 7.837615779262234497e+10
7.214428857715431131e-02 8.094680812356668091e+10
7.394789579158317361e-02 8.348311108861219788e+10
7.575150300601202202e-02 8.598366883935539246e+10
7.755511022044088432e-02 8.844726956362493896e+10
7.935871743486974661e-02 9.087287327695639038e+10
8.116232464929859503e-02 9.325959847019313049e+10
8.296593186372745732e-02 9.560670958531329346e+10
8.476953907815631961e-02 9.791360528794282532e+10
8.657314629258516803e-02 1.001798075025844116e+11
8.837675350701403032e-02 1.024049511750977478e+11
9.018036072144289261e-02 1.045887747262268524e+11
9.198396793587174103e-02 1.067311111598320923e+11
9.378757515030060332e-02 1.088318797897919769e+11
9.559118236472946561e-02 1.108910785502134552e+11
9.739478957915831403e-02 1.129087768545266876e+11
9.919839679358717632e-02 1.148851089701702576e+11
1.010020040080160386e-01 1.168202678768455963e+11
1.028056112224448870e-01 1.187144995776844177e+11
1.046092184368737493e-01 1.205680978340970459e+11
1.064128256513026116e-01 1.223813992965108185e+11
1.082164328657314600e-01 1.241547790046701813e+11
1.100200400801603223e-01 1.258886462326002655e+11
1.118236472945891846e-01 1.275834406547551270e+11
1.136272545090180330e-01 1.292396288112395935e+11
1.154308617234468953e-01 1.308577008513266144e+11
1.172344689378757576e-01 1.324381675357658691e+11
1.190380761523046060e-01 1.339815574796066132e+11
1.208416833667334683e-01 1.354884146184169922e+11
1.226452905811623306e-01 1.369592958819030609e+11
1.244488977955911790e-01 1.383947690599644165e+11
1.262525050100200552e-01 1.397954108472338867e+11
1.280561122244489036e-01 1.411618050530730591e+11
1.298597194388777520e-01 1.424945409648863831e+11
1.316633266533066282e-01 1.437942118534403992e+11
1.334669338677354766e-01 1.450614136096582031e+11
1.352705410821643250e-01 1.462967435030865784e+11
1.370741482965932012e-01 1.475007990529160156e+11
1.388777555110220496e-01 1.486741770030812683e+11
1.406813627254508980e-01 1.498174723935509033e+11
1.424849699398797742e-01 1.509312777204999695e+11
1.442885771543086226e-01 1.520161821785467224e+11
1.460921843687374710e-01 1.530727709787542725e+11
1.478957915831663472e-01 1.541016247365249023e+11
1.496993987975951956e-01 1.551033189239507141e+11
1.515030060120240440e-01 1.560784233815755005e+11
1.533066132264529202e-01 1.570275018848811646e+11
1.551102204408817686e-01 1.579511117611621704e+11
1.569138276553106170e-01 1.588498035527618103e+11
1.587174348697394932e-01 1.597241207229391174e+11
1.605210420841683416e-01 1.605745994009094543e+11
1.623246492985971901e-01 1.614017681628591309e+11
1.641282565130260662e-01 1.622061478459591675e+11
1.659318637274549146e-01 1.629882513926448059e+11
1.677354709418837631e-01 1.637485837226000366e+11
1.695390781563126392e-01 1.644876416301087646e+11
1.713426853707414876e-01 1.652059137045811462e+11
1.731462925851703361e-01 1.659038802722487488e+11
1.749498997995992122e-01 1.665820133571572571e+11
1.767535070140280606e-01 1.672407766597356567e+11
1.785571142284569091e-01 1.678806255513489075e+11
1.803607214428857852e-01 1.685020070833579102e+11
1.821643286573146336e-01 1.691053600093290100e+11
1.839679358717434821e-01 1.696911148191327209e+11
1.857715430861723582e-01 1.702596937837783813e+11
1.875751503006012066e-01 1.708115110099008789e+11
1.893787575150300551e-01 1.713469725029259949e+11
1.911823647294589312e-01 1.718664762379933167e+11
1.929859719438877796e-01 1.723704122378001404e+11
1.947895791583166281e-01 1.728591626565921936e+11
1.965931863727455042e-01 1.733331018695902100e+11
1.983967935871743526e-01 1.737925965671928406e+11
2.002004008016032011e-01 1.742380058533580933e+11
2.020040080160320772e-01 1.746696813476027527e+11
2.038076152304609256e-01 1.750879672901158142e+11
2.056112224448897741e-01 1.754932006495163574e+11
2.074148296593186502e-01 1.758857112328242188e+11
2.092184368737474986e-01 1.762658217972584839e+11
2.110220440881763471e-01 1.766338481634947815e+11
2.128256513026052232e-01 1.769900993300578613e+11
2.146292585170340717e-01 1.773348775885498352e+11
2.164328657314629201e-01 1.776684786394360046e+11
2.182364729458917962e-01 1.779911917081405640e+11
2.200400801603206447e-01 1.783032996612255859e+11
2.218436873747494931e-01 1.786050791224464417e+11
2.236472945891783692e-01 1.788968005884931641e+11
2.254509018036072177e-01 1.791787285442550659e+11
2.272545090180360661e-01 1.794511215774455872e+11
2.290581162324649422e-01 1.797142324924635010e+11
2.308617234468937907e-01 1.799683084233502808e+11
2.326653306613226391e-01 1.802135909457442627e+11
2.344689378757515152e-01 1.804503161877303772e+11
2.362725450901803637e-01 1.806787149394923401e+11
2.380761523046092121e-01 1.808990127616955872e+11
2.398797595190380882e-01 1.811114300925274353e+11
2.416833667334669367e-01 1.813161823533377991e+11
2.434869739478957851e-01 1.815134800528254700e+11
2.452905811623246612e-01 1.817035288897268066e+11
2.470941883767535097e-01 1.818865298539676208e+11
2.488977955911823581e-01 1.820626793262463684e+11
2.507014028056112065e-01 1.822321691760195923e+11
2.525050100200401104e-01 1.823951868578752441e+11
2.543086172344689588e-01 1.825519155062651367e+11
2.561122244488978072e-01 1.827025340285966797e+11
2.579158316633266557e-01 1.828472171966653442e+11
2.597194388777555041e-01 1.829861357364298096e+11
2.615230460921843525e-01 1.831194564161210938e+11
2.633266533066132564e-01 1.832473421326936951e+11
2.651302605210421048e-01 1.833699519966182861e+11
2.669338677354709533e-01 1.834874414150205078e+11
2.687374749498998017e-01 1.835999621731827087e+11
2.705410821643286501e-01 1.837076625144052124e+11
2.723446893787574985e-01 1.838106872182544250e+11
2.741482965931864024e-01 1.839091776771977539e+11
2.759519038076152508e-01 1.840032719716527100e+11
2.777555110220440993e-01 1.840931049434551697e+11
2.795591182364729477e-01 1.841788082677725220e+11
2.813627254509017961e-01 1.842605105234775085e+11
2.831663326653306445e-01 1.843383372619999695e+11
2.849699398797595484e-01 1.844124110746803284e+11
2.867735470941883968e-01 1.844828516586410217e+11
2.885771543086172453e-01 1.845497758812042542e+11
2.903807615230460937e-01 1.846132978428652344e+11
2.921843687374749421e-01 1.846735289388611450e+11
2.939879759519037905e-01 1.847305779193371582e+11
2.957915831663326944e-01 1.847845509481516418e+11
2.975951903807615428e-01 1.848355516603284302e+11
2.993987975951903913e-01 1.848836812181876221e+11
3.012024048096192397e-01 1.849290383661756287e+11
3.030060120240480881e-01 1.849717194844146118e+11
3.048096192384769365e-01 1.850118186409995117e+11
3.066132264529058404e-01 1.850494276430594788e+11
3.084168336673346889e-01 1.850846360866132507e+11
3.102204408817635373e-01 1.851175314052318115e+11
3.120240480961923857e-01 1.851481989175438232e+11
3.138276553106212341e-01 1.851767218735899048e+11
3.156312625250500825e-01 1.852031815000643921e+11
3.174348697394789864e-01 1.852276570444514465e+11
3.192384769539078349e-01 1.852502258180899048e+11
3.210420841683366833e-01 1.852709632381778564e+11
3.228456913827655317e-01 1.852899428687431641e+11
3.246492985971943801e-01 1.853072364606018066e+11
3.264529058116232285e-01 1.853229139903191223e+11
3.282565130260521324e-01 1.853370436981994629e+11
3.300601202404809809e-01 1.853496921253196411e+11
3.318637274549098293e-01 1.853609241496304626e+11
3.336673346693386777e-01 1.853708030211376953e+11
3.354709418837675261e-01 1.853793903961925354e+11
3.372745490981963745e-01 1.853867463708941650e+11
3.390781563126252784e-01 1.853929295136424255e+11
3.408817635270541269e-01 1.853979968968368835e+11
3.426853707414829753e-01 1.854020041277570801e+11
3.444889779559118237e-01 1.854050053786308289e+11
3.462925851703406721e-01 1.854070534159092712e+11
3.480961923847695205e-01 1.854081996287680054e+11
3.498997995991984244e-01 1.854084940568453369e+11
3.517034068136272729e-01 1.854079854172378235e+11
3.535070140280561213e-01 1.854067211307619629e+11
3.553106212424849697e-01 1.854047473475065918e+11
3.571142284569138181e-01 1.854021089716783142e+11
3.589178356713426665e-01 1.853988496857653503e+11
3.607214428857715705e-01 1.853950119740237732e+11
3.625250501002004189e-01 1.853906371453088379e+11
3.643286573146292673e-01 1.853857653552557373e+11
3.661322645290581157e-01 1.853804356278274536e+11
3.679358717434869641e-01 1.853746858762431946e+11
3.697394789579158125e-01 1.853685529232942200e+11
3.715430861723447165e-01 1.853620725210640869e+11
3.733466933867735649e-01 1.853552793700598145e+11
3.751503006012024133e-01 1.853482071377715454e+11
3.769539078156312617e-01 1.853408884766629944e+11
3.787575150300601101e-01 1.853333550416121826e+11
3.805611222444889585e-01 1.853256375068026428e+11
3.823647294589178625e-01 1.853177655820873108e+11
3.841683366733467109e-01 1.853097680288199463e+11
3.859719438877755593e-01 1.853016726751767578e+11
3.877755511022044077e-01 1.852935064309689636e+11
3.895791583166332561e-01 1.852852953019580383e+11
3.913827655310621045e-01 1.852770644036811218e+11
3.931863727454910085e-01 1.852688379747940674e+11
3.949899799599198569e-01 1.852606393899427795e+11
3.967935871743487053e-01 1.852524911721659546e+11
3.985971943887775537e-01 1.852444150048424072e+11
4.004008016032064021e-01 1.852364317431815796e+11
4.022044088176352505e-01 1.852285614252737122e+11
4.040080160320641545e-01 1.852208232826984253e+11
4.058116232464930029e-01 1.852132357507021484e+11
4.076152304609218513e-01 1.852058164779487305e+11
4.094188376753506997e-01 1.851985823358490295e+11
4.112224448897795481e-01 1.851915494274761353e+11
4.130260521042083965e-01 1.851847330960700684e+11
4.148296593186373005e-01 1.851781479331372375e+11
4.166332665330661489e-01 1.851718077861508484e+11
4.184368737474949973e-01 1.851657257658544312e+11
4.202404809619238457e-01 1.851599142531740417e+11
4.220440881763526941e-01 1.851543849057449951e+11
4.238476953907815425e-01 1.851491486640521851e+11
4.256513026052104465e-01 1.851442157571938477e+11
4.274549098196392949e-01 1.851395957082659912e+11
4.292585170340681433e-01 1.851352973393758545e+11
4.310621242484969917e-01 1.851313287762836914e+11
4.328657314629258401e-01 1.851276974526770020e+11
4.346693386773546885e-01 1.851244101140816650e+11
4.364729458917835925e-01 1.851214728214067688e+11
4.382765531062124409e-01 1.851188909541326904e+11
4.400801603206412893e-01 1.851166692131382751e+11
4.418837675350701377e-01 1.851148116231705933e+11
4.436873747494989861e-01 1.851133215349604492e+11
4.454909819639278346e-01 1.851122016269823608e+11
4.472945891783567385e-01 1.851114539068623657e+11
4.490981963927855869e-01 1.851110797124323425e+11
4.509018036072144353e-01 1.851110797124323425e+11
4.527054108216432837e-01 1.851114539068623657e+11
4.545090180360721321e-01 1.851122016269824219e+11
4.563126252505009806e-01 1.851133215349602966e+11
4.581162324649298845e-01 1.851148116231705933e+11
4.599198396793587329e-01 1.851166692131382751e+11
4.617234468937875813e-01 1.851188909541326904e+11
4.635270541082164297e-01 1.851214728214067688e+11
4.653306613226452781e-01 1.851244101140815430e+11
4.671342685370741821e-01 1.851276974526770020e+11
4.689378757515030305e-01 1.851313287762836914e+11
4.707414829659318789e-01 1.851352973393758545e+11
4.725450901803607273e-01 1.851395957082659912e+11
4.743486973947895757e-01 1.851442157571938477e+11
4.761523046092184241e-01 1.851491486640520325e+11
4.779559118236473281e-01 1.851543849057449951e+11
4.797595190380761765e-01 1.851599142531740417e+11
4.815631262525050249e-01 1.851657257658544312e+11
4.833667334669338733e-01 1.851718077861508484e+11
4.851703406813627217e-01 1.851781479331372375e+11
4.869739478957915702e-01 1.851847330960699463e+11
4.887775551102204741e-01 1.851915494274761353e+11
4.905811623246493225e-01 1.851985823358490295e+11
4.923847695390781709e-01 1.852058164779487305e+11
4.941883767535070193e-01 1.852132357507021484e+11
4.959919839679358677e-01 1.852208232826984253e+11
4.977955911823647162e-01 1.852285614252736511e+11
4.995991983967936201e-01 1.852364317431815796e+11
5.014028056112224130e-01 1.852444150048423767e+11
5.032064128256512614e-01 1.852524911721660461e+11
5.050100200400802208e-01 1.852606393899426575e+11
5.068136272545090693e-01 1.852688379747939758e+11
5.086172344689379177e-01 1.852770644036811218e+11
5.104208416833667661e-01 1.852852953019580383e+11
5.122244488977956145e-01 1.852935064309689636e+11
5.140280561122244629e-01 1.853016726751767578e+11
5.158316633266533113e-01 1.853097680288199463e+11
5.176352705410821597e-01 1.853177655820873108e+11
5.194388777555110082e-01 1.853256375068027954e+11
5.212424849699398566e-01 1.853333550416120605e+11
5.230460921843687050e-01 1.853408884766630554e+11
5.248496993987975534e-01 1.853482071377714539e+11
5.266533066132265128e-01 1.853552793700598145e+11
5.284569138276553613e-01 1.853620725210640259e+11
5.302605210420842097e-01 1.853685529232942200e+11
5.320641282565130581e-01 1.853746858762431946e+11
5.338677354709419065e-01 1.853804356278274536e+11
5.356713426853707549e-01 1.853857653552557373e+11
5.374749498997996033e-01 1.853906371453088379e+11
5.392785571142284518e-01 1.853950119740237732e+11
5.410821643286573002e-01 1.853988496857651672e+11
5.428857715430861486e-01 1.854021089716784058e+11
5.446893787575149970e-01 1.854047473475064392e+11
5.464929859719438454e-01 1.854067211307620239e+11
5.482965931863728049e-01 1.854079854172376404e+11
5.501002004008016533e-01 1.854084940568454895e+11
5.519038076152305017e-01 1.854081996287680054e+11
5.537074148296593501e-01 1.854070534159092712e+11
5.555110220440881985e-01 1.854050053786308289e+11
5.573146292585170469e-01 1.854020041277570801e+11
5.591182364729458953e-01 1.853979968968368835e+11
5.609218436873747438e-01 1.853929295136424255e+11
5.627254509018035922e-01 1.853867463708941956e+11
5.645290581162324406e-01 1.853793903961923828e+11
5.663326653306612890e-01 1.853708030211378479e+11
5.681362725450901374e-01 1.853609241496302490e+11
5.699398797595190969e-01 1.853496921253197021e+11
5.717434869739479453e-01 1.853370436981992798e+11
5.735470941883767937e-01 1.853229139903191223e+11
5.753507014028056421e-01 1.853072364606018066e+11
5.771543086172344905e-01 1.852899428687431641e+11
5.789579158316633389e-01 1.852709632381778564e+11
5.807615230460921874e-01 1.852502258180899048e+11
5.825651302605210358e-01 1.852276570444514465e+11
5.843687374749498842e-01 1.852031815000642090e+11
5.861723446893787326e-01 1.851767218735899963e+11
5.879759519038075810e-01 1.851481989175437622e+11
5.897795591182364294e-01 1.851175314052319031e+11
5.915831663326653889e-01 1.850846360866131592e+11
5.933867735470942373e-01 1.850494276430596619e+11
5.951903807615230857e-01 1.850118186409995117e+11
5.969939879759519341e-01 1.849717194844146118e+11
5.987975951903807825e-01 1.849290383661756287e+11
6.006012024048096309e-01 1.848836812181876221e+11
6.024048096192384794e-01 1.848355516603284302e+11
6.042084168336673278e-01 1.847845509481516418e+11
6.060120240480961762e-01 1.847305779193372803e+11
6.078156312625250246e-01 1.846735289388611145e+11
6.096192384769538730e-01 1.846132978428653564e+11
6.114228456913827214e-01 1.845497758812041321e+11
6.132264529058116809e-01 1.844828516586412048e+11
6.150300601202405293e-01 1.844124110746802368e+11
6.168336673346693777e-01 1.843383372619999695e+11
6.186372745490982261e-01 1.842605105234775085e+11
6.204408817635270745e-01 1.841788082677725220e+11
6.222444889779559229e-01 1.840931049434551697e+11
6.240480961923847714e-01 1.840032719716527100e+11
6.258517034068136198e-01 1.839091776771977539e+11
6.276553106212424682e-01 1.838106872182541199e+11
6.294589178356713166e-01 1.837076625144053345e+11
6.312625250501001650e-01 1.835999621731827393e+11
6.330661322645290134e-01 1.834874414150206909e+11
6.348697394789579729e-01 1.833699519966181030e+11
6.366733466933868213e-01 1.832473421326938171e+11
6.384769539078156697e-01 1.831194564161210938e+11
6.402805611222445181e-01 1.829861357364298096e+11
6.420841683366733665e-01 1.828472171966653442e+11
6.438877755511022150e-01 1.827025340285966797e+11
6.456913827655310634e-01 1.825519155062651367e+11
6.474949899799599118e-01 1.823951868578752441e+11
6.492985971943887602e-01 1.822321691760197449e+11
6.511022044088176086e-01 1.820626793262461853e+11
6.529058116232464570e-01 1.818865298539677124e+11
6.547094188376753054e-01 1.817035288897268677e+11
6.565130260521042649e-01 1.815134800528253784e+11
6.583166332665331133e-01 1.813161823533377380e+11
6.601202404809619617e-01 1.811114300925273743e+11
6.619238476953908101e-01 1.808990127616955872e+11
6.637274549098196585e-01 1.806787149394923401e+11
6.655310621242485070e-01 1.804503161877303772e+11
6.673346693386773554e-01 1.802135909457442932e+11
6.691382765531062038e-01 1.799683084233503418e+11
6.709418837675350522e-01 1.797142324924635620e+11
6.727454909819639006e-01 1.794511215774458008e+11
6.745490981963927490e-01 1.791787285442548523e+11
6.763527054108215975e-01 1.788968005884933167e+11
6.781563126252505569e-01 1.786050791224463806e+11
6.799599198396794053e-01 1.783032996612255554e+11
6.817635270541082537e-01 1.779911917081405029e+11
6.835671342685371021e-01 1.776684786394360046e+11
6.853707414829659506e-01 1.773348775885498352e+11
6.871743486973947990e-01 1.769900993300578613e+11
6.889779559118236474e-01 1.766338481634948425e+11
6.907815631262524958e-01 1.762658217972584839e+11
6.925851703406813442e-01 1.758857112328242493e+11
6.943887775551101926e-01 1.754932006495162659e+11
6.961923847695390410e-01 1.750879672901159058e+11
6.979959919839680005e-01 1.746696813476026001e+11
6.997995991983968489e-01 1.742380058533580017e+11
7.016032064128256973e-01 1.737925965671927490e+11
7.034068136272545457e-01 1.733331018695901489e+11
7.052104208416833941e-01 1.728591626565921936e+11
7.070140280561122426e-01 1.723704122378001404e+11
7.088176352705410910e-01 1.718664762379933167e+11
7.106212424849699394e-01 1.713469725029261169e+11
7.124248496993987878e-01 1.708115110099009705e+11
7.142284569138276362e-01 1.702596937837784729e+11
7.160320641282564846e-01 1.696911148191329651e+11
7.178356713426853331e-01 1.691053600093287354e+11
7.196392785571142925e-01 1.685020070833579712e+11
7.214428857715431409e-01 1.678806255513488464e+11
7.232464929859719893e-01 1.672407766597355957e+11
7.250501002004008377e-01 1.665820133571571655e+11
7.268537074148296862e-01 1.659038802722487488e+11
7.286573146292585346e-01 1.652059137045811462e+11
7.304609218436873830e-01 1.644876416301087646e+11
7.322645290581162314e-01 1.637485837226001282e+11
7.340681362725450798e-01 1.629882513926449890e+11
7.358717434869739282e-01 1.622061478459592285e+11
7.376753507014027766e-01 1.614017681628590393e+11
7.394789579158316251e-01 1.605745994009097290e+11
7.412825651302605845e-01 1.597241207229389648e+11
7.430861723446894329e-01 1.588498035527617493e+11
7.448897795591182813e-01 1.579511117611620483e+11
7.466933867735471297e-01 1.570275018848810730e+11
7.484969939879759782e-01 1.560784233815755005e+11
7.503006012024048266e-01 1.551033189239507141e+11
7.521042084168336750e-01 1.541016247365249023e+11
7.539078156312625234e-01 1.530727709787543640e+11
7.557114228456913718e-01 1.520161821785468445e+11
7.575150300601202202e-01 1.509312777205000610e+11
7.593186372745490686e-01 1.498174723935510864e+11
7.611222444889779171e-01 1.486741770030812073e+11
7.629258517034068765e-01 1.475007990529161987e+11
7.647294589178357249e-01 1.462967435030865173e+11
7.665330661322645733e-01 1.450614136096581116e+11
7.683366733466934217e-01 1.437942118534403381e+11
7.701402805611222702e-01 1.424945409648863831e+11
7.719438877755511186e-01 1.411618050530730591e+11
7.737474949899799670e-01 1.397954108472338867e+11
7.755511022044088154e-01 1.383947690599645386e+11
7.773547094188376638e-01 1.369592958819031372e+11
7.791583166332665122e-01 1.354884146184171295e+11
7.809619238476953607e-01 1.339815574796065521e+11
7.827655310621242091e-01 1.324381675357660980e+11
7.845691382765531685e-01 1.308577008513264465e+11
7.863727454909820169e-01 1.292396288112395172e+11
7.881763527054108653e-01 1.275834406547550201e+11
7.899799599198397138e-01 1.258886462326002655e+11
7.917835671342685622e-01 1.241547790046701813e+11
7.935871743486974106e-01 1.223813992965108185e+11
7.953907815631262590e-01 1.205680978340970612e+11
7.971943887775551074e-01 1.187144995776845245e+11
7.989979959919839558e-01 1.168202678768457184e+11
8.008016032064128042e-01 1.148851089701704102e+11
8.026052104208416527e-01 1.129087768545269470e+11
8.044088176352705011e-01 1.108910785502133331e+11
8.062124248496994605e-01 1.088318797897918396e+11
8.080160320641283089e-01 1.067311111598320007e+11
8.098196392785571573e-01 1.045887747262267609e+11
8.116232464929860058e-01 1.024049511750977020e+11
8.134268537074148542e-01 1.001798075025844116e+11
8.152304609218437026e-01 9.791360528794282532e+10
8.170340681362725510e-01 9.560670958531335449e+10
8.188376753507013994e-01 9.325959847019323730e+10
8.206412825651302478e-01 9.087287327695651245e+10
8.224448897795590963e-01 8.844726956362507629e+10
8.242484969939879447e-01 8.598366883935543823e+10
8.260521042084167931e-01 8.348311108861238098e+10
8.278557114228457525e-01 8.094680812356654358e+10
8.296593186372746009e-01 7.837615779262226868e+10
8.314629258517034494e-01 7.577275906787823486e+10
8.332665330661322978e-01 7.313842802738743591e+10
8.350701402805611462e-01 7.047521473887489319e+10
8.368737474949899946e-01 6.778542103958830261e+10
8.386773547094188430e-01 6.507161919153603363e+10
8.404809619238476914e-01 6.233667137175379944e+10
8.422845691382765398e-01 5.958374993248731995e+10
8.440881763527053883e-01 5.681635833513209534e+10
8.458917835671342367e-01 5.403835262305605316e+10
8.476953907815630851e-01 5.125396325032845306e+10
8.494989979959920445e-01 4.846781702385022736e+10
8.513026052104208929e-01 4.568495884288550568e+10
8.531062124248497414e-01 4.291087282947268677e+10
8.549098196392785898e-01 4.015150233190796661e+10
8.567134268537074382e-01 3.741326814683143616e+10
8.585170340681362866e-01 3.470308413783353424e+10
8.603206412825651350e-01 3.202836922304464722e+10
8.621242484969939834e-01 2.939705445245306778e+10
8.639278557114228319e-01 2.681758358736252213e+10
8.657314629258516803e-01 2.429890521670926285e+10
8.675350701402805287e-01 2.185045398221445847e+10
8.693386773547093771e-01 1.948211791716970062e+10
8.711422845691383365e-01 1.720418820808481216e+10
8.729458917835671850e-01 1.502728683478264999e+10
8.747494989979960334e-01 1.296226649596012878e+10
8.765531062124248818e-01 1.102007593793586922e+10
8.783567134268537302e-01 9.211582217142360687e+09
8.801603206412825786e-01 7.547339470573882103e+09
8.819639278557114270e-01 6.037291353537602425e+09
8.837675350701402754e-01 4.690391318584593773e+09
8.855711422845691239e-01 3.514121212380717278e+09
8.873747494989979723e-01 2.513884080605920792e+09
8.891783567134268207e-01 1.692241369710460424e+09
8.909819639278556691e-01 1.047957613066547394e+09
8.927855711422846285e-01 5.748068246058620214e+08
8.945891783567134770e-01 2.600837320559457839e+08
8.963927855711423254e-01 8.274907121982598305e+07
8.981963927855711738e-01 1.112067057280942798e+07
9.000000000000000222e-01 0.000000000000000000e+00


==> figs/power spectrum/sp1__qufiba-tmx_s_conflicted_copy_2017-07-21_.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.803607214428857740e-03,1.112067057280960120e+07
3.607214428857715479e-03,8.274907121982724965e+07
5.410821643286573002e-03,2.600837320559497476e+08
7.214428857715430958e-03,5.748068246058708429e+08
9.018036072144288914e-03,1.047957613066529393e+09
1.082164328657314600e-02,1.692241369710434437e+09
1.262525050100200483e-02,2.513884080605894089e+09
1.442885771543086192e-02,3.514121212380691051e+09
1.623246492985971901e-02,4.690391318584569931e+09
1.803607214428857783e-02,6.037291353537585258e+09
1.983967935871743665e-02,7.547339470573873520e+09
2.164328657314629201e-02,9.211582217142360687e+09
2.344689378757515083e-02,1.102007593793588638e+10
2.525050100200400965e-02,1.296226649596015930e+10
2.705410821643286501e-02,1.502728683478269768e+10
2.885771543086172383e-02,1.720418820808488083e+10
3.066132264529058266e-02,1.948211791716962051e+10
3.246492985971943801e-02,2.185045398221443176e+10
3.426853707414830030e-02,2.429890521670917511e+10
3.607214428857715566e-02,2.681758358736244965e+10
3.787575150300601101e-02,2.939705445245299911e+10
3.967935871743487330e-02,3.202836922304461288e+10
4.148296593186372866e-02,3.470308413783351135e+10
4.328657314629258401e-02,3.741326814683143616e+10
4.509018036072144631e-02,4.015150233190799713e+10
4.689378757515030166e-02,4.291087282947274017e+10
4.869739478957915702e-02,4.568495884288558197e+10
5.050100200400801931e-02,4.846781702385034943e+10
5.230460921843687466e-02,5.125396325032842255e+10
5.410821643286573002e-02,5.403835262305589294e+10
5.591182364729459231e-02,5.681635833513197327e+10
5.771543086172344766e-02,5.958374993248722839e+10
5.951903807615230302e-02,6.233667137175370789e+10
6.132264529058116531e-02,6.507161919153599548e+10
6.312625250501002760e-02,6.778542103958830261e+10
6.492985971943887602e-02,7.047521473887489319e+10
6.673346693386773831e-02,7.313842802738748169e+10
6.853707414829660061e-02,7.577275906787832642e+10
7.034068136272544902e-02,7.837615779262234497e+10
7.214428857715431131e-02,8.094680812356668091e+10
7.394789579158317361e-02,8.348311108861219788e+10
7.575150300601202202e-02,8.598366883935539246e+10
7.755511022044088432e-02,8.844726956362493896e+10
7.935871743486974661e-02,9.087287327695639038e+10
8.116232464929859503e-02,9.325959847019313049e+10
8.296593186372745732e-02,9.560670958531329346e+10
8.476953907815631961e-02,9.791360528794282532e+10
8.657314629258516803e-02,1.001798075025844116e+11
8.837675350701403032e-02,1.024049511750977478e+11
9.018036072144289261e-02,1.045887747262268524e+11
9.198396793587174103e-02,1.067311111598320923e+11
9.378757515030060332e-02,1.088318797897919769e+11
9.559118236472946561e-02,1.108910785502134552e+11
9.739478957915831403e-02,1.129087768545266876e+11
9.919839679358717632e-02,1.148851089701702576e+11
1.010020040080160386e-01,1.168202678768455963e+11
1.028056112224448870e-01,1.187144995776844177e+11
1.046092184368737493e-01,1.205680978340970459e+11
1.064128256513026116e-01,1.223813992965108185e+11
1.082164328657314600e-01,1.241547790046701813e+11
1.100200400801603223e-01,1.258886462326002655e+11
1.118236472945891846e-01,1.275834406547551270e+11
1.136272545090180330e-01,1.292396288112395935e+11
1.154308617234468953e-01,1.308577008513266144e+11
1.172344689378757576e-01,1.324381675357658691e+11
1.190380761523046060e-01,1.339815574796066132e+11
1.208416833667334683e-01,1.354884146184169922e+11
1.226452905811623306e-01,1.369592958819030609e+11
1.244488977955911790e-01,1.383947690599644165e+11
1.262525050100200552e-01,1.397954108472338867e+11
1.280561122244489036e-01,1.411618050530730591e+11
1.298597194388777520e-01,1.424945409648863831e+11
1.316633266533066282e-01,1.437942118534403992e+11
1.334669338677354766e-01,1.450614136096582031e+11
1.352705410821643250e-01,1.462967435030865784e+11
1.370741482965932012e-01,1.475007990529160156e+11
1.388777555110220496e-01,1.486741770030812683e+11
1.406813627254508980e-01,1.498174723935509033e+11
1.424849699398797742e-01,1.509312777204999695e+11
1.442885771543086226e-01,1.520161821785467224e+11
1.460921843687374710e-01,1.530727709787542725e+11
1.478957915831663472e-01,1.541016247365249023e+11
1.496993987975951956e-01,1.551033189239507141e+11
1.515030060120240440e-01,1.560784233815755005e+11
1.533066132264529202e-01,1.570275018848811646e+11
1.551102204408817686e-01,1.579511117611621704e+11
1.569138276553106170e-01,1.588498035527618103e+11
1.587174348697394932e-01,1.597241207229391174e+11
1.605210420841683416e-01,1.605745994009094543e+11
1.623246492985971901e-01,1.614017681628591309e+11
1.641282565130260662e-01,1.622061478459591675e+11
1.659318637274549146e-01,1.629882513926448059e+11
1.677354709418837631e-01,1.637485837226000366e+11
1.695390781563126392e-01,1.644876416301087646e+11
1.713426853707414876e-01,1.652059137045811462e+11
1.731462925851703361e-01,1.659038802722487488e+11
1.749498997995992122e-01,1.665820133571572571e+11
1.767535070140280606e-01,1.672407766597356567e+11
1.785571142284569091e-01,1.678806255513489075e+11
1.803607214428857852e-01,1.685020070833579102e+11
1.821643286573146336e-01,1.691053600093290100e+11
1.839679358717434821e-01,1.696911148191327209e+11
1.857715430861723582e-01,1.702596937837783813e+11
1.875751503006012066e-01,1.708115110099008789e+11
1.893787575150300551e-01,1.713469725029259949e+11
1.911823647294589312e-01,1.718664762379933167e+11
1.929859719438877796e-01,1.723704122378001404e+11
1.947895791583166281e-01,1.728591626565921936e+11
1.965931863727455042e-01,1.733331018695902100e+11
1.983967935871743526e-01,1.737925965671928406e+11
2.002004008016032011e-01,1.742380058533580933e+11
2.020040080160320772e-01,1.746696813476027527e+11
2.038076152304609256e-01,1.750879672901158142e+11
2.056112224448897741e-01,1.754932006495163574e+11
2.074148296593186502e-01,1.758857112328242188e+11
2.092184368737474986e-01,1.762658217972584839e+11
2.110220440881763471e-01,1.766338481634947815e+11
2.128256513026052232e-01,1.769900993300578613e+11
2.146292585170340717e-01,1.773348775885498352e+11
2.164328657314629201e-01,1.776684786394360046e+11
2.182364729458917962e-01,1.779911917081405640e+11
2.200400801603206447e-01,1.783032996612255859e+11
2.218436873747494931e-01,1.786050791224464417e+11
2.236472945891783692e-01,1.788968005884931641e+11
2.254509018036072177e-01,1.791787285442550659e+11
2.272545090180360661e-01,1.794511215774455872e+11
2.290581162324649422e-01,1.797142324924635010e+11
2.308617234468937907e-01,1.799683084233502808e+11
2.326653306613226391e-01,1.802135909457442627e+11
2.344689378757515152e-01,1.804503161877303772e+11
2.362725450901803637e-01,1.806787149394923401e+11
2.380761523046092121e-01,1.808990127616955872e+11
2.398797595190380882e-01,1.811114300925274353e+11
2.416833667334669367e-01,1.813161823533377991e+11
2.434869739478957851e-01,1.815134800528254700e+11
2.452905811623246612e-01,1.817035288897268066e+11
2.470941883767535097e-01,1.818865298539676208e+11
2.488977955911823581e-01,1.820626793262463684e+11
2.507014028056112065e-01,1.822321691760195923e+11
2.525050100200401104e-01,1.823951868578752441e+11
2.543086172344689588e-01,1.825519155062651367e+11
2.561122244488978072e-01,1.827025340285966797e+11
2.579158316633266557e-01,1.828472171966653442e+11
2.597194388777555041e-01,1.829861357364298096e+11
2.615230460921843525e-01,1.831194564161210938e+11
2.633266533066132564e-01,1.832473421326936951e+11
2.651302605210421048e-01,1.833699519966182861e+11
2.669338677354709533e-01,1.834874414150205078e+11
2.687374749498998017e-01,1.835999621731827087e+11
2.705410821643286501e-01,1.837076625144052124e+11
2.723446893787574985e-01,1.838106872182544250e+11
2.741482965931864024e-01,1.839091776771977539e+11
2.759519038076152508e-01,1.840032719716527100e+11
2.777555110220440993e-01,1.840931049434551697e+11
2.795591182364729477e-01,1.841788082677725220e+11
2.813627254509017961e-01,1.842605105234775085e+11
2.831663326653306445e-01,1.843383372619999695e+11
2.849699398797595484e-01,1.844124110746803284e+11
2.867735470941883968e-01,1.844828516586410217e+11
2.885771543086172453e-01,1.845497758812042542e+11
2.903807615230460937e-01,1.846132978428652344e+11
2.921843687374749421e-01,1.846735289388611450e+11
2.939879759519037905e-01,1.847305779193371582e+11
2.957915831663326944e-01,1.847845509481516418e+11
2.975951903807615428e-01,1.848355516603284302e+11
2.993987975951903913e-01,1.848836812181876221e+11
3.012024048096192397e-01,1.849290383661756287e+11
3.030060120240480881e-01,1.849717194844146118e+11
3.048096192384769365e-01,1.850118186409995117e+11
3.066132264529058404e-01,1.850494276430594788e+11
3.084168336673346889e-01,1.850846360866132507e+11
3.102204408817635373e-01,1.851175314052318115e+11
3.120240480961923857e-01,1.851481989175438232e+11
3.138276553106212341e-01,1.851767218735899048e+11
3.156312625250500825e-01,1.852031815000643921e+11
3.174348697394789864e-01,1.852276570444514465e+11
3.192384769539078349e-01,1.852502258180899048e+11
3.210420841683366833e-01,1.852709632381778564e+11
3.228456913827655317e-01,1.852899428687431641e+11
3.246492985971943801e-01,1.853072364606018066e+11
3.264529058116232285e-01,1.853229139903191223e+11
3.282565130260521324e-01,1.853370436981994629e+11
3.300601202404809809e-01,1.853496921253196411e+11
3.318637274549098293e-01,1.853609241496304626e+11
3.336673346693386777e-01,1.853708030211376953e+11
3.354709418837675261e-01,1.853793903961925354e+11
3.372745490981963745e-01,1.853867463708941650e+11
3.390781563126252784e-01,1.853929295136424255e+11
3.408817635270541269e-01,1.853979968968368835e+11
3.426853707414829753e-01,1.854020041277570801e+11
3.444889779559118237e-01,1.854050053786308289e+11
3.462925851703406721e-01,1.854070534159092712e+11
3.480961923847695205e-01,1.854081996287680054e+11
3.498997995991984244e-01,1.854084940568453369e+11
3.517034068136272729e-01,1.854079854172378235e+11
3.535070140280561213e-01,1.854067211307619629e+11
3.553106212424849697e-01,1.854047473475065918e+11
3.571142284569138181e-01,1.854021089716783142e+11
3.589178356713426665e-01,1.853988496857653503e+11
3.607214428857715705e-01,1.853950119740237732e+11
3.625250501002004189e-01,1.853906371453088379e+11
3.643286573146292673e-01,1.853857653552557373e+11
3.661322645290581157e-01,1.853804356278274536e+11
3.679358717434869641e-01,1.853746858762431946e+11
3.697394789579158125e-01,1.853685529232942200e+11
3.715430861723447165e-01,1.853620725210640869e+11
3.733466933867735649e-01,1.853552793700598145e+11
3.751503006012024133e-01,1.853482071377715454e+11
3.769539078156312617e-01,1.853408884766629944e+11
3.787575150300601101e-01,1.853333550416121826e+11
3.805611222444889585e-01,1.853256375068026428e+11
3.823647294589178625e-01,1.853177655820873108e+11
3.841683366733467109e-01,1.853097680288199463e+11
3.859719438877755593e-01,1.853016726751767578e+11
3.877755511022044077e-01,1.852935064309689636e+11
3.895791583166332561e-01,1.852852953019580383e+11
3.913827655310621045e-01,1.852770644036811218e+11
3.931863727454910085e-01,1.852688379747940674e+11
3.949899799599198569e-01,1.852606393899427795e+11
3.967935871743487053e-01,1.852524911721659546e+11
3.985971943887775537e-01,1.852444150048424072e+11
4.004008016032064021e-01,1.852364317431815796e+11
4.022044088176352505e-01,1.852285614252737122e+11
4.040080160320641545e-01,1.852208232826984253e+11
4.058116232464930029e-01,1.852132357507021484e+11
4.076152304609218513e-01,1.852058164779487305e+11
4.094188376753506997e-01,1.851985823358490295e+11
4.112224448897795481e-01,1.851915494274761353e+11
4.130260521042083965e-01,1.851847330960700684e+11
4.148296593186373005e-01,1.851781479331372375e+11
4.166332665330661489e-01,1.851718077861508484e+11
4.184368737474949973e-01,1.851657257658544312e+11
4.202404809619238457e-01,1.851599142531740417e+11
4.220440881763526941e-01,1.851543849057449951e+11
4.238476953907815425e-01,1.851491486640521851e+11
4.256513026052104465e-01,1.851442157571938477e+11
4.274549098196392949e-01,1.851395957082659912e+11
4.292585170340681433e-01,1.851352973393758545e+11
4.310621242484969917e-01,1.851313287762836914e+11
4.328657314629258401e-01,1.851276974526770020e+11
4.346693386773546885e-01,1.851244101140816650e+11
4.364729458917835925e-01,1.851214728214067688e+11
4.382765531062124409e-01,1.851188909541326904e+11
4.400801603206412893e-01,1.851166692131382751e+11
4.418837675350701377e-01,1.851148116231705933e+11
4.436873747494989861e-01,1.851133215349604492e+11
4.454909819639278346e-01,1.851122016269823608e+11
4.472945891783567385e-01,1.851114539068623657e+11
4.490981963927855869e-01,1.851110797124323425e+11
4.509018036072144353e-01,1.851110797124323425e+11
4.527054108216432837e-01,1.851114539068623657e+11
4.545090180360721321e-01,1.851122016269824219e+11
4.563126252505009806e-01,1.851133215349602966e+11
4.581162324649298845e-01,1.851148116231705933e+11
4.599198396793587329e-01,1.851166692131382751e+11
4.617234468937875813e-01,1.851188909541326904e+11
4.635270541082164297e-01,1.851214728214067688e+11
4.653306613226452781e-01,1.851244101140815430e+11
4.671342685370741821e-01,1.851276974526770020e+11
4.689378757515030305e-01,1.851313287762836914e+11
4.707414829659318789e-01,1.851352973393758545e+11
4.725450901803607273e-01,1.851395957082659912e+11
4.743486973947895757e-01,1.851442157571938477e+11
4.761523046092184241e-01,1.851491486640520325e+11
4.779559118236473281e-01,1.851543849057449951e+11
4.797595190380761765e-01,1.851599142531740417e+11
4.815631262525050249e-01,1.851657257658544312e+11
4.833667334669338733e-01,1.851718077861508484e+11
4.851703406813627217e-01,1.851781479331372375e+11
4.869739478957915702e-01,1.851847330960699463e+11
4.887775551102204741e-01,1.851915494274761353e+11
4.905811623246493225e-01,1.851985823358490295e+11
4.923847695390781709e-01,1.852058164779487305e+11
4.941883767535070193e-01,1.852132357507021484e+11
4.959919839679358677e-01,1.852208232826984253e+11
4.977955911823647162e-01,1.852285614252736511e+11
4.995991983967936201e-01,1.852364317431815796e+11
5.014028056112224130e-01,1.852444150048423767e+11
5.032064128256512614e-01,1.852524911721660461e+11
5.050100200400802208e-01,1.852606393899426575e+11
5.068136272545090693e-01,1.852688379747939758e+11
5.086172344689379177e-01,1.852770644036811218e+11
5.104208416833667661e-01,1.852852953019580383e+11
5.122244488977956145e-01,1.852935064309689636e+11
5.140280561122244629e-01,1.853016726751767578e+11
5.158316633266533113e-01,1.853097680288199463e+11
5.176352705410821597e-01,1.853177655820873108e+11
5.194388777555110082e-01,1.853256375068027954e+11
5.212424849699398566e-01,1.853333550416120605e+11
5.230460921843687050e-01,1.853408884766630554e+11
5.248496993987975534e-01,1.853482071377714539e+11
5.266533066132265128e-01,1.853552793700598145e+11
5.284569138276553613e-01,1.853620725210640259e+11
5.302605210420842097e-01,1.853685529232942200e+11
5.320641282565130581e-01,1.853746858762431946e+11
5.338677354709419065e-01,1.853804356278274536e+11
5.356713426853707549e-01,1.853857653552557373e+11
5.374749498997996033e-01,1.853906371453088379e+11
5.392785571142284518e-01,1.853950119740237732e+11
5.410821643286573002e-01,1.853988496857651672e+11
5.428857715430861486e-01,1.854021089716784058e+11
5.446893787575149970e-01,1.854047473475064392e+11
5.464929859719438454e-01,1.854067211307620239e+11
5.482965931863728049e-01,1.854079854172376404e+11
5.501002004008016533e-01,1.854084940568454895e+11
5.519038076152305017e-01,1.854081996287680054e+11
5.537074148296593501e-01,1.854070534159092712e+11
5.555110220440881985e-01,1.854050053786308289e+11
5.573146292585170469e-01,1.854020041277570801e+11
5.591182364729458953e-01,1.853979968968368835e+11
5.609218436873747438e-01,1.853929295136424255e+11
5.627254509018035922e-01,1.853867463708941956e+11
5.645290581162324406e-01,1.853793903961923828e+11
5.663326653306612890e-01,1.853708030211378479e+11
5.681362725450901374e-01,1.853609241496302490e+11
5.699398797595190969e-01,1.853496921253197021e+11
5.717434869739479453e-01,1.853370436981992798e+11
5.735470941883767937e-01,1.853229139903191223e+11
5.753507014028056421e-01,1.853072364606018066e+11
5.771543086172344905e-01,1.852899428687431641e+11
5.789579158316633389e-01,1.852709632381778564e+11
5.807615230460921874e-01,1.852502258180899048e+11
5.825651302605210358e-01,1.852276570444514465e+11
5.843687374749498842e-01,1.852031815000642090e+11
5.861723446893787326e-01,1.851767218735899963e+11
5.879759519038075810e-01,1.851481989175437622e+11
5.897795591182364294e-01,1.851175314052319031e+11
5.915831663326653889e-01,1.850846360866131592e+11
5.933867735470942373e-01,1.850494276430596619e+11
5.951903807615230857e-01,1.850118186409995117e+11
5.969939879759519341e-01,1.849717194844146118e+11
5.987975951903807825e-01,1.849290383661756287e+11
6.006012024048096309e-01,1.848836812181876221e+11
6.024048096192384794e-01,1.848355516603284302e+11
6.042084168336673278e-01,1.847845509481516418e+11
6.060120240480961762e-01,1.847305779193372803e+11
6.078156312625250246e-01,1.846735289388611145e+11
6.096192384769538730e-01,1.846132978428653564e+11
6.114228456913827214e-01,1.845497758812041321e+11
6.132264529058116809e-01,1.844828516586412048e+11
6.150300601202405293e-01,1.844124110746802368e+11
6.168336673346693777e-01,1.843383372619999695e+11
6.186372745490982261e-01,1.842605105234775085e+11
6.204408817635270745e-01,1.841788082677725220e+11
6.222444889779559229e-01,1.840931049434551697e+11
6.240480961923847714e-01,1.840032719716527100e+11
6.258517034068136198e-01,1.839091776771977539e+11
6.276553106212424682e-01,1.838106872182541199e+11
6.294589178356713166e-01,1.837076625144053345e+11
6.312625250501001650e-01,1.835999621731827393e+11
6.330661322645290134e-01,1.834874414150206909e+11
6.348697394789579729e-01,1.833699519966181030e+11
6.366733466933868213e-01,1.832473421326938171e+11
6.384769539078156697e-01,1.831194564161210938e+11
6.402805611222445181e-01,1.829861357364298096e+11
6.420841683366733665e-01,1.828472171966653442e+11
6.438877755511022150e-01,1.827025340285966797e+11
6.456913827655310634e-01,1.825519155062651367e+11
6.474949899799599118e-01,1.823951868578752441e+11
6.492985971943887602e-01,1.822321691760197449e+11
6.511022044088176086e-01,1.820626793262461853e+11
6.529058116232464570e-01,1.818865298539677124e+11
6.547094188376753054e-01,1.817035288897268677e+11
6.565130260521042649e-01,1.815134800528253784e+11
6.583166332665331133e-01,1.813161823533377380e+11
6.601202404809619617e-01,1.811114300925273743e+11
6.619238476953908101e-01,1.808990127616955872e+11
6.637274549098196585e-01,1.806787149394923401e+11
6.655310621242485070e-01,1.804503161877303772e+11
6.673346693386773554e-01,1.802135909457442932e+11
6.691382765531062038e-01,1.799683084233503418e+11
6.709418837675350522e-01,1.797142324924635620e+11
6.727454909819639006e-01,1.794511215774458008e+11
6.745490981963927490e-01,1.791787285442548523e+11
6.763527054108215975e-01,1.788968005884933167e+11
6.781563126252505569e-01,1.786050791224463806e+11
6.799599198396794053e-01,1.783032996612255554e+11
6.817635270541082537e-01,1.779911917081405029e+11
6.835671342685371021e-01,1.776684786394360046e+11
6.853707414829659506e-01,1.773348775885498352e+11
6.871743486973947990e-01,1.769900993300578613e+11
6.889779559118236474e-01,1.766338481634948425e+11
6.907815631262524958e-01,1.762658217972584839e+11
6.925851703406813442e-01,1.758857112328242493e+11
6.943887775551101926e-01,1.754932006495162659e+11
6.961923847695390410e-01,1.750879672901159058e+11
6.979959919839680005e-01,1.746696813476026001e+11
6.997995991983968489e-01,1.742380058533580017e+11
7.016032064128256973e-01,1.737925965671927490e+11
7.034068136272545457e-01,1.733331018695901489e+11
7.052104208416833941e-01,1.728591626565921936e+11
7.070140280561122426e-01,1.723704122378001404e+11
7.088176352705410910e-01,1.718664762379933167e+11
7.106212424849699394e-01,1.713469725029261169e+11
7.124248496993987878e-01,1.708115110099009705e+11
7.142284569138276362e-01,1.702596937837784729e+11
7.160320641282564846e-01,1.696911148191329651e+11
7.178356713426853331e-01,1.691053600093287354e+11
7.196392785571142925e-01,1.685020070833579712e+11
7.214428857715431409e-01,1.678806255513488464e+11
7.232464929859719893e-01,1.672407766597355957e+11
7.250501002004008377e-01,1.665820133571571655e+11
7.268537074148296862e-01,1.659038802722487488e+11
7.286573146292585346e-01,1.652059137045811462e+11
7.304609218436873830e-01,1.644876416301087646e+11
7.322645290581162314e-01,1.637485837226001282e+11
7.340681362725450798e-01,1.629882513926449890e+11
7.358717434869739282e-01,1.622061478459592285e+11
7.376753507014027766e-01,1.614017681628590393e+11
7.394789579158316251e-01,1.605745994009097290e+11
7.412825651302605845e-01,1.597241207229389648e+11
7.430861723446894329e-01,1.588498035527617493e+11
7.448897795591182813e-01,1.579511117611620483e+11
7.466933867735471297e-01,1.570275018848810730e+11
7.484969939879759782e-01,1.560784233815755005e+11
7.503006012024048266e-01,1.551033189239507141e+11
7.521042084168336750e-01,1.541016247365249023e+11
7.539078156312625234e-01,1.530727709787543640e+11
7.557114228456913718e-01,1.520161821785468445e+11
7.575150300601202202e-01,1.509312777205000610e+11
7.593186372745490686e-01,1.498174723935510864e+11
7.611222444889779171e-01,1.486741770030812073e+11
7.629258517034068765e-01,1.475007990529161987e+11
7.647294589178357249e-01,1.462967435030865173e+11
7.665330661322645733e-01,1.450614136096581116e+11
7.683366733466934217e-01,1.437942118534403381e+11
7.701402805611222702e-01,1.424945409648863831e+11
7.719438877755511186e-01,1.411618050530730591e+11
7.737474949899799670e-01,1.397954108472338867e+11
7.755511022044088154e-01,1.383947690599645386e+11
7.773547094188376638e-01,1.369592958819031372e+11
7.791583166332665122e-01,1.354884146184171295e+11
7.809619238476953607e-01,1.339815574796065521e+11
7.827655310621242091e-01,1.324381675357660980e+11
7.845691382765531685e-01,1.308577008513264465e+11
7.863727454909820169e-01,1.292396288112395172e+11
7.881763527054108653e-01,1.275834406547550201e+11
7.899799599198397138e-01,1.258886462326002655e+11
7.917835671342685622e-01,1.241547790046701813e+11
7.935871743486974106e-01,1.223813992965108185e+11
7.953907815631262590e-01,1.205680978340970612e+11
7.971943887775551074e-01,1.187144995776845245e+11
7.989979959919839558e-01,1.168202678768457184e+11
8.008016032064128042e-01,1.148851089701704102e+11
8.026052104208416527e-01,1.129087768545269470e+11
8.044088176352705011e-01,1.108910785502133331e+11
8.062124248496994605e-01,1.088318797897918396e+11
8.080160320641283089e-01,1.067311111598320007e+11
8.098196392785571573e-01,1.045887747262267609e+11
8.116232464929860058e-01,1.024049511750977020e+11
8.134268537074148542e-01,1.001798075025844116e+11
8.152304609218437026e-01,9.791360528794282532e+10
8.170340681362725510e-01,9.560670958531335449e+10
8.188376753507013994e-01,9.325959847019323730e+10
8.206412825651302478e-01,9.087287327695651245e+10
8.224448897795590963e-01,8.844726956362507629e+10
8.242484969939879447e-01,8.598366883935543823e+10
8.260521042084167931e-01,8.348311108861238098e+10
8.278557114228457525e-01,8.094680812356654358e+10
8.296593186372746009e-01,7.837615779262226868e+10
8.314629258517034494e-01,7.577275906787823486e+10
8.332665330661322978e-01,7.313842802738743591e+10
8.350701402805611462e-01,7.047521473887489319e+10
8.368737474949899946e-01,6.778542103958830261e+10
8.386773547094188430e-01,6.507161919153603363e+10
8.404809619238476914e-01,6.233667137175379944e+10
8.422845691382765398e-01,5.958374993248731995e+10
8.440881763527053883e-01,5.681635833513209534e+10
8.458917835671342367e-01,5.403835262305605316e+10
8.476953907815630851e-01,5.125396325032845306e+10
8.494989979959920445e-01,4.846781702385022736e+10
8.513026052104208929e-01,4.568495884288550568e+10
8.531062124248497414e-01,4.291087282947268677e+10
8.549098196392785898e-01,4.015150233190796661e+10
8.567134268537074382e-01,3.741326814683143616e+10
8.585170340681362866e-01,3.470308413783353424e+10
8.603206412825651350e-01,3.202836922304464722e+10
8.621242484969939834e-01,2.939705445245306778e+10
8.639278557114228319e-01,2.681758358736252213e+10
8.657314629258516803e-01,2.429890521670926285e+10
8.675350701402805287e-01,2.185045398221445847e+10
8.693386773547093771e-01,1.948211791716970062e+10
8.711422845691383365e-01,1.720418820808481216e+10
8.729458917835671850e-01,1.502728683478264999e+10
8.747494989979960334e-01,1.296226649596012878e+10
8.765531062124248818e-01,1.102007593793586922e+10
8.783567134268537302e-01,9.211582217142360687e+09
8.801603206412825786e-01,7.547339470573882103e+09
8.819639278557114270e-01,6.037291353537602425e+09
8.837675350701402754e-01,4.690391318584593773e+09
8.855711422845691239e-01,3.514121212380717278e+09
8.873747494989979723e-01,2.513884080605920792e+09
8.891783567134268207e-01,1.692241369710460424e+09
8.909819639278556691e-01,1.047957613066547394e+09
8.927855711422846285e-01,5.748068246058620214e+08
8.945891783567134770e-01,2.600837320559457839e+08
8.963927855711423254e-01,8.274907121982598305e+07
8.981963927855711738e-01,1.112067057280942798e+07
9.000000000000000222e-01,0.000000000000000000e+00


==> figs/power spectrum/sp2.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.402805611222444860e-03 4.997219158674740174e+04
2.805611222444889721e-03 3.913618832816955983e+05
4.208416833667334364e-03 1.293160638956237584e+06
5.611222444889779441e-03 3.001293946983792819e+06
7.014028056112224518e-03 5.740077153385395184e+06
8.416833667334668728e-03 9.713585935111422092e+06
9.819639278557114673e-03 1.510694631954572909e+07
1.122244488977955888e-02 2.208754895513444766e+07
1.262525050100200309e-02 3.080619205570872128e+07
1.402805611222444904e-02 4.139815717635304481e+07
1.543086172344689325e-02 5.398422173041868955e+07
1.683366733466933746e-02 6.867161192442874610e+07
1.823647294589178167e-02 8.555489956915935874e+07
1.963927855711422935e-02 1.047168460201964676e+08
2.104208416833667356e-02 1.262291963088687658e+08
2.244488977955911777e-02 1.501534263438690603e+08
2.384769539078156197e-02 1.765414458943060338e+08
2.525050100200400618e-02 2.054362599057000577e+08
2.665330661322645386e-02 2.368725905508926809e+08
2.805611222444889807e-02 2.708774622773411274e+08
2.945891783567134228e-02 3.074707519802759886e+08
3.086172344689378649e-02 3.466657063071553111e+08
3.226452905811623417e-02 3.884694279822669029e+08
3.366733466933867491e-02 4.328833329307361841e+08
3.507014028056112259e-02 4.799035798781420588e+08
3.647294589178356333e-02 5.295214740050635338e+08
3.787575150300601101e-02 5.817238461447501183e+08
3.927855711422845869e-02 6.364934089263628721e+08
4.068136272545089943e-02 6.938090911856129169e+08
4.208416833667334711e-02 7.536463518887221813e+08
4.348697394789578785e-02 8.159774747442307472e+08
4.488977955911823553e-02 8.807718446099334955e+08
4.629258517034068321e-02 9.479962067389780283e+08
4.769539078156312395e-02 1.017614909849584341e+09
4.909819639278557163e-02 1.089590133946717024e+09
5.050100200400801237e-02 1.163882103771249056e+09
5.190380761523046005e-02 1.240449288702371597e+09
5.330661322645290773e-02 1.319248589892170429e+09
5.470941883767534847e-02 1.400235515367040157e+09
5.611222444889779615e-02 1.483364343789135218e+09
5.751503006012023689e-02 1.568588277531687737e+09
5.891783567134268457e-02 1.655859585685194731e+09
6.032064128256513225e-02 1.745129737576562881e+09
6.172344689378757299e-02 1.836349527350487947e+09
6.312625250501001373e-02 1.929469190131389856e+09
6.452905811623246835e-02 2.024438510254992247e+09
6.593186372745490909e-02 2.121206922031150341e+09
6.733466933867734983e-02 2.219723603473532677e+09
6.873747494989980444e-02 2.319937563407300949e+09
7.014028056112224518e-02 2.421797722342743397e+09
7.154308617234468592e-02 2.525252987481181622e+09
7.294589178356712666e-02 2.630252322198720455e+09
7.434869739478958128e-02 2.736744810334139824e+09
7.575150300601202202e-02 2.844679715588814259e+09
7.715430861723446276e-02 2.954006536329433918e+09
7.855711422845691738e-02 3.064675056067682266e+09
7.995991983967935812e-02 3.176635389875989914e+09
8.136272545090179886e-02 3.289838026983687878e+09
8.276553106212425348e-02 3.404233869784233093e+09
8.416833667334669422e-02 3.519774269471285343e+09
8.557114228456913496e-02 3.636411058509071350e+09
8.697394789579157570e-02 3.754096580131076336e+09
8.837675350701403032e-02 3.872783715049957752e+09
8.977955911823647106e-02 3.992425905551527977e+09
9.118236472945891180e-02 4.112977177135754108e+09
9.258517034068136642e-02 4.234392157858614922e+09
9.398797595190380716e-02 4.356626095519891739e+09
9.539078156312624790e-02 4.479634872833879471e+09
9.679358717434868864e-02 4.603375020712182999e+09
9.819639278557114326e-02 4.727803729780433655e+09
9.959919839679358400e-02 4.852878860243906021e+09
1.010020040080160247e-01 4.978558950210480690e+09
1.024048096192384794e-01 5.104803222573136330e+09
1.038076152304609201e-01 5.231571590548398972e+09
1.052104208416833608e-01 5.358824661961746216e+09
1.066132264529058155e-01 5.486523742365529060e+09
1.080160320641282562e-01 5.614630837070332527e+09
1.094188376753506969e-01 5.743108652165771484e+09
1.108216432865731377e-01 5.871920594602566719e+09
1.122244488977955923e-01 6.001030771403543472e+09
1.136272545090180330e-01 6.130403988066949844e+09
1.150300601202404738e-01 6.260005746222471237e+09
1.164328657314629284e-01 6.389802240596054077e+09
1.178356713426853691e-01 6.519760355336874008e+09
1.192384769539078099e-01 6.649847659756390572e+09
1.206412825651302645e-01 6.780032403526700974e+09
1.220440881763527052e-01 6.910283511382252693e+09
1.234468937875751460e-01 7.040570577366772652e+09
1.248496993987975867e-01 7.170863858664445877e+09
1.262525050100200275e-01 7.301134269052165985e+09
1.276553106212424959e-01 7.431353372007493973e+09
1.290581162324649367e-01 7.561493373504653931e+09
1.304609218436873774e-01 7.691527114529218674e+09
1.318637274549098182e-01 7.821428063340013504e+09
1.332665330661322589e-01 7.951170307505064011e+09
1.346693386773546997e-01 8.080728545736749649e+09
1.360721442885771404e-01 8.210078079549929619e+09
1.374749498997996089e-01 8.339194804764796257e+09
1.388777555110220496e-01 8.468055202875419617e+09
1.402805611222444904e-01 8.596636332303445816e+09
1.416833667334669311e-01 8.724915819554485321e+09
1.430861723446893718e-01 8.852871850294847488e+09
1.444889779559118126e-01 8.980483160363899231e+09
1.458917835671342533e-01 9.107729026736946106e+09
1.472945891783567218e-01 9.234589258452566147e+09
1.486973947895791626e-01 9.361044187516731262e+09
1.501002004008016033e-01 9.487074659796266556e+09
1.515030060120240440e-01 9.612662025912197113e+09
1.529058116232464848e-01 9.737788132143568039e+09
1.543086172344689255e-01 9.862435311351211548e+09
1.557114228456913663e-01 9.986586373930358887e+09
1.571142284569138348e-01 1.011022459880010414e+10
1.585170340681362755e-01 1.023333372443760872e+10
1.599198396793587162e-01 1.035589793996389961e+10
1.613226452905811570e-01 1.047790187628736877e+10
1.627254509018035977e-01 1.059933059731150818e+10
1.641282565130260385e-01 1.072016959121185112e+10
1.655310621242485070e-01 1.084040476178716087e+10
1.669338677354709477e-01 1.096002241988954353e+10
1.683366733466933884e-01 1.107900927493748283e+10
1.697394789579158292e-01 1.119735242651562691e+10
1.711422845691382699e-01 1.131503935606459427e+10
1.725450901803607107e-01 1.143205791866399574e+10
1.739478957915831514e-01 1.154839633491127396e+10
1.753507014028056199e-01 1.166404318289897156e+10
1.767535070140280606e-01 1.177898739029221725e+10
1.781563126252505014e-01 1.189321822650886726e+10
1.795591182364729421e-01 1.200672529500354767e+10
1.809619238476953829e-01 1.211949852565693855e+10
1.823647294589178236e-01 1.223152816727198219e+10
1.837675350701402643e-01 1.234280478017759705e+10
1.851703406813627328e-01 1.245331922894079018e+10
1.865731462925851736e-01 1.256306267518802452e+10
1.879759519038076143e-01 1.267202657053602600e+10
1.893787575150300551e-01 1.278020264963253021e+10
1.907815631262524958e-01 1.288758292330722618e+10
1.921843687374749365e-01 1.299415967183266068e+10
1.935871743486973773e-01 1.309992543829535294e+10
1.949899799599198458e-01 1.320487302207681465e+10
1.963927855711422865e-01 1.330899547244401741e+10
1.977955911823647273e-01 1.341228608224915314e+10
1.991983967935871680e-01 1.351473838173834419e+10
2.006012024048096087e-01 1.361634613246808243e+10
2.020040080160320495e-01 1.371710332132960701e+10
2.034068136272545180e-01 1.381700415467980957e+10
2.048096192384769587e-01 1.391604305257855797e+10
2.062124248496993995e-01 1.401421464313076019e+10
2.076152304609218402e-01 1.411151375693313217e+10
2.090180360721442809e-01 1.420793542162423325e+10
2.104208416833667217e-01 1.430347485653689957e+10
2.118236472945891624e-01 1.439812746745204926e+10
2.132264529058116309e-01 1.449188884145283890e+10
2.146292585170340717e-01 1.458475474187814331e+10
2.160320641282565124e-01 1.467672110337394905e+10
2.174348697394789531e-01 1.476778402704184341e+10
2.188376753507013939e-01 1.485793977568336868e+10
2.202404809619238346e-01 1.494718476913884354e+10
2.216432865731462754e-01 1.503551557971957779e+10
2.230460921843687438e-01 1.512292892773241043e+10
2.244488977955911846e-01 1.520942167709511948e+10
2.258517034068136253e-01 1.529499083104144478e+10
2.272545090180360661e-01 1.537963352791467857e+10
2.286573146292585068e-01 1.546334703704847717e+10
2.300601202404809476e-01 1.554612875473346519e+10
2.314629258517033883e-01 1.562797620026867867e+10
2.328657314629258568e-01 1.570888701209628677e+10
2.342685370741482975e-01 1.578885894401862335e+10
2.356713426853707383e-01 1.586788986149597549e+10
2.370741482965931790e-01 1.594597773802404213e+10
2.384769539078156197e-01 1.602312065158991623e+10
2.398797595190380605e-01 1.609931678120509911e+10
2.412825651302605290e-01 1.617456440351442146e+10
2.426853707414829697e-01 1.624886188947975731e+10
2.440881763527054105e-01 1.632220770113720512e+10
2.454909819639278512e-01 1.639460038842641068e+10
2.468937875751502919e-01 1.646603858609117126e+10
2.482965931863727327e-01 1.653652101064977074e+10
2.496993987975951734e-01 1.660604645743416214e+10
2.511022044088176419e-01 1.667461379769652176e+10
2.525050100200400549e-01 1.674222197578248024e+10
2.539078156312625234e-01 1.680887000636946487e+10
2.553106212424849919e-01 1.687455697176922989e+10
2.567134268537074049e-01 1.693928201929349709e+10
2.581162324649298734e-01 1.700304435868161774e+10
2.595190380761522864e-01 1.706584325958895111e+10
2.609218436873747549e-01 1.712767804913539696e+10
2.623246492985971678e-01 1.718854810951242828e+10
2.637274549098196363e-01 1.724845287564813614e+10
2.651302605210421048e-01 1.730739183292891693e+10
2.665330661322645178e-01 1.736536451497710419e+10
2.679358717434869863e-01 1.742237050148320770e+10
2.693386773547093993e-01 1.747840941609218216e+10
2.707414829659318678e-01 1.753348092434255981e+10
2.721442885771542808e-01 1.758758473165757370e+10
2.735470941883767493e-01 1.764072058138736343e+10
2.749498997995992178e-01 1.769288825290139008e+10
2.763527054108216308e-01 1.774408755973022461e+10
2.777555110220440993e-01 1.779431834775578690e+10
2.791583166332665122e-01 1.784358049344912720e+10
2.805611222444889807e-01 1.789187390215528870e+10
2.819639278557113937e-01 1.793919850642389679e+10
2.833667334669338622e-01 1.798555426438516998e+10
2.847695390781563307e-01 1.803094115817040253e+10
2.861723446893787437e-01 1.807535919237603760e+10
2.875751503006012122e-01 1.811880839257089615e+10
2.889779559118236252e-01 1.816128880384550858e+10
2.903807615230460937e-01 1.820280048940324783e+10
2.917835671342685067e-01 1.824334352919215775e+10
2.931863727454909752e-01 1.828291801857704926e+10
2.945891783567134437e-01 1.832152406705128098e+10
2.959919839679358566e-01 1.835916179698743820e+10
2.973947895791583251e-01 1.839583134242630768e+10
2.987975951903807381e-01 1.843153284790367508e+10
3.002004008016032066e-01 1.846626646731422424e+10
3.016032064128256196e-01 1.850003236281208038e+10
3.030060120240480881e-01 1.853283070374740219e+10
3.044088176352705566e-01 1.856466166563843155e+10
3.058116232464929696e-01 1.859552542917868805e+10
3.072144288577154381e-01 1.862542217927849579e+10
3.086172344689378511e-01 1.865435210414068985e+10
3.100200400801603196e-01 1.868231539436973190e+10
3.114228456913827325e-01 1.870931224211408234e+10
3.128256513026052010e-01 1.873534284024111938e+10
3.142284569138276695e-01 1.876040738154439926e+10
3.156312625250500825e-01 1.878450605798265076e+10
3.170340681362725510e-01 1.880763905995034409e+10
3.184368737474949640e-01 1.882980657557919312e+10
3.198396793587174325e-01 1.885100879007057953e+10
3.212424849699398455e-01 1.887124588505814743e+10
3.226452905811623140e-01 1.889051803800053024e+10
3.240480961923847825e-01 1.890882542160388565e+10
3.254509018036071955e-01 1.892616820327371597e+10
3.268537074148296639e-01 1.894254654459590912e+10
3.282565130260520769e-01 1.895796060084671783e+10
3.296593186372745454e-01 1.897241052053127289e+10
3.310621242484970139e-01 1.898589644495047379e+10
3.324649298597194269e-01 1.899841850779608536e+10
3.338677354709418954e-01 1.900997683477381516e+10
3.352705410821643084e-01 1.902057154325404739e+10
3.366733466933867769e-01 1.903020274195016098e+10
3.380761523046091899e-01 1.903887053062430954e+10
3.394789579158316584e-01 1.904657499982038116e+10
3.408817635270541269e-01 1.905331623062407303e+10
3.422845691382765398e-01 1.905909429444990540e+10
3.436873747494990083e-01 1.906390925285522079e+10
3.450901803607214213e-01 1.906776115738084030e+10
3.464929859719438898e-01 1.907065004941834259e+10
3.478957915831663028e-01 1.907257596010415649e+10
3.492985971943887713e-01 1.907353891024000931e+10
3.507014028056112398e-01 1.907353891024000931e+10
3.521042084168336528e-01 1.907257596010415649e+10
3.535070140280561213e-01 1.907065004941834641e+10
3.549098196392785343e-01 1.906776115738084030e+10
3.563126252505010028e-01 1.906390925285522842e+10
3.577154308617234157e-01 1.905909429444990540e+10
3.591182364729458842e-01 1.905331623062406158e+10
3.605210420841683527e-01 1.904657499982038879e+10
3.619238476953907657e-01 1.903887053062430954e+10
3.633266533066132342e-01 1.903020274195016861e+10
3.647294589178356472e-01 1.902057154325404739e+10
3.661322645290581157e-01 1.900997683477381516e+10
3.675350701402805287e-01 1.899841850779608536e+10
3.689378757515029972e-01 1.898589644495046234e+10
3.703406813627254657e-01 1.897241052053127289e+10
3.717434869739478787e-01 1.895796060084671783e+10
3.731462925851703472e-01 1.894254654459591293e+10
3.745490981963927601e-01 1.892616820327371597e+10
3.759519038076152286e-01 1.890882542160387039e+10
3.773547094188376416e-01 1.889051803800053024e+10
3.787575150300601101e-01 1.887124588505814743e+10
3.801603206412825786e-01 1.885100879007057571e+10
3.815631262525049916e-01 1.882980657557919312e+10
3.829659318637274601e-01 1.880763905995034027e+10
3.843687374749498731e-01 1.878450605798265076e+10
3.857715430861723416e-01 1.876040738154440689e+10
3.871743486973947546e-01 1.873534284024111938e+10
3.885771543086172231e-01 1.870931224211408234e+10
3.899799599198396916e-01 1.868231539436972046e+10
3.913827655310621045e-01 1.865435210414068985e+10
3.927855711422845730e-01 1.862542217927850723e+10
3.941883767535069860e-01 1.859552542917868805e+10
3.955911823647294545e-01 1.856466166563842392e+10
3.969939879759519230e-01 1.853283070374739838e+10
3.983967935871743360e-01 1.850003236281208038e+10
3.997995991983968045e-01 1.846626646731422424e+10
4.012024048096192175e-01 1.843153284790367508e+10
4.026052104208416860e-01 1.839583134242631149e+10
4.040080160320640990e-01 1.835916179698743820e+10
4.054108216432865675e-01 1.832152406705128479e+10
4.068136272545090359e-01 1.828291801857703018e+10
4.082164328657314489e-01 1.824334352919215775e+10
4.096192384769539174e-01 1.820280048940325546e+10
4.110220440881763304e-01 1.816128880384550858e+10
4.124248496993987989e-01 1.811880839257087708e+10
4.138276553106212119e-01 1.807535919237603760e+10
4.152304609218436804e-01 1.803094115817039871e+10
4.166332665330661489e-01 1.798555426438518143e+10
4.180360721442885619e-01 1.793919850642389679e+10
4.194388777555110304e-01 1.789187390215529251e+10
4.208416833667334433e-01 1.784358049344912720e+10
4.222444889779559118e-01 1.779431834775579453e+10
4.236472945891783248e-01 1.774408755973022461e+10
4.250501002004007933e-01 1.769288825290138626e+10
4.264529058116232618e-01 1.764072058138735580e+10
4.278557114228456748e-01 1.758758473165757370e+10
4.292585170340681433e-01 1.753348092434255219e+10
4.306613226452905563e-01 1.747840941609218216e+10
4.320641282565130248e-01 1.742237050148320770e+10
4.334669338677354378e-01 1.736536451497710419e+10
4.348697394789579063e-01 1.730739183292890930e+10
4.362725450901803748e-01 1.724845287564813232e+10
4.376753507014027877e-01 1.718854810951242828e+10
4.390781563126252562e-01 1.712767804913540459e+10
4.404809619238476692e-01 1.706584325958895111e+10
4.418837675350701377e-01 1.700304435868160439e+10
4.432865731462925507e-01 1.693928201929349709e+10
4.446893787575150192e-01 1.687455697176920509e+10
4.460921843687374877e-01 1.680887000636946106e+10
4.474949899799599007e-01 1.674222197578248024e+10
4.488977955911823692e-01 1.667461379769653130e+10
4.503006012024047822e-01 1.660604645743416214e+10
4.517034068136272507e-01 1.653652101064977837e+10
4.531062124248496636e-01 1.646603858609117126e+10
4.545090180360721321e-01 1.639460038842640114e+10
4.559118236472946006e-01 1.632220770113719177e+10
4.573146292585170136e-01 1.624886188947975731e+10
4.587174348697394821e-01 1.617456440351441574e+10
4.601202404809618951e-01 1.609931678120509911e+10
4.615230460921843636e-01 1.602312065158992577e+10
4.629258517034067766e-01 1.594597773802404213e+10
4.643286573146292451e-01 1.586788986149596405e+10
4.657314629258517136e-01 1.578885894401862717e+10
4.671342685370741266e-01 1.570888701209629440e+10
4.685370741482965951e-01 1.562797620026867104e+10
4.699398797595190080e-01 1.554612875473346519e+10
4.713426853707414765e-01 1.546334703704846954e+10
4.727454909819639450e-01 1.537963352791467667e+10
4.741482965931863580e-01 1.529499083104144096e+10
4.755511022044088265e-01 1.520942167709511757e+10
4.769539078156312395e-01 1.512292892773241043e+10
4.783567134268537080e-01 1.503551557971957016e+10
4.797595190380761210e-01 1.494718476913884354e+10
4.811623246492985895e-01 1.485793977568337631e+10
4.825651302605210580e-01 1.476778402704184532e+10
4.839679358717434710e-01 1.467672110337393951e+10
4.853707414829659395e-01 1.458475474187815285e+10
4.867735470941883524e-01 1.449188884145284462e+10
4.881763527054108209e-01 1.439812746745204163e+10
4.895791583166332339e-01 1.430347485653689957e+10
4.909819639278557024e-01 1.420793542162423325e+10
4.923847695390781709e-01 1.411151375693312073e+10
4.937875751503005839e-01 1.401421464313075256e+10
4.951903807615230524e-01 1.391604305257855988e+10
4.965931863727454654e-01 1.381700415467981911e+10
4.979959919839679339e-01 1.371710332132960129e+10
4.993987975951903469e-01 1.361634613246808243e+10
5.008016032064127598e-01 1.351473838173834801e+10
5.022044088176352838e-01 1.341228608224915695e+10
5.036072144288576968e-01 1.330899547244400978e+10
5.050100200400801098e-01 1.320487302207681465e+10
5.064128256513026338e-01 1.309992543829536247e+10
5.078156312625250468e-01 1.299415967183265495e+10
5.092184368737474598e-01 1.288758292330722618e+10
5.106212424849699838e-01 1.278020264963252449e+10
5.120240480961923968e-01 1.267202657053601646e+10
5.134268537074148098e-01 1.256306267518802071e+10
5.148296593186372228e-01 1.245331922894079018e+10
5.162324649298597468e-01 1.234280478017758369e+10
5.176352705410821597e-01 1.223152816727197647e+10
5.190380761523045727e-01 1.211949852565693855e+10
5.204408817635270967e-01 1.200672529500355148e+10
5.218436873747495097e-01 1.189321822650888252e+10
5.232464929859719227e-01 1.177898739029221344e+10
5.246492985971943357e-01 1.166404318289897156e+10
5.260521042084168597e-01 1.154839633491127396e+10
5.274549098196392727e-01 1.143205791866399193e+10
5.288577154308616857e-01 1.131503935606459427e+10
5.302605210420842097e-01 1.119735242651561737e+10
5.316633266533066227e-01 1.107900927493747711e+10
5.330661322645290356e-01 1.096002241988953781e+10
5.344689378757514486e-01 1.084040476178716087e+10
5.358717434869739726e-01 1.072016959121183968e+10
5.372745490981963856e-01 1.059933059731150627e+10
5.386773547094187986e-01 1.047790187628736877e+10
5.400801603206413226e-01 1.035589793996389580e+10
5.414829659318637356e-01 1.023333372443762207e+10
5.428857715430861486e-01 1.011022459880009651e+10
5.442885771543085616e-01 9.986586373930362701e+09
5.456913827655310856e-01 9.862435311351221085e+09
5.470941883767534986e-01 9.737788132143562317e+09
5.484969939879759115e-01 9.612662025912197113e+09
5.498997995991984356e-01 9.487074659796266556e+09
5.513026052104208485e-01 9.361044187516723633e+09
5.527054108216432615e-01 9.234589258452560425e+09
5.541082164328656745e-01 9.107729026736951828e+09
5.555110220440881985e-01 8.980483160363885880e+09
5.569138276553106115e-01 8.852871850294839859e+09
5.583166332665330245e-01 8.724915819554485321e+09
5.597194388777555485e-01 8.596636332303436279e+09
5.611222444889779615e-01 8.468055202875425339e+09
5.625250501002003745e-01 8.339194804764792442e+09
5.639278557114227874e-01 8.210078079549935341e+09
5.653306613226453115e-01 8.080728545736753464e+09
5.667334669338677244e-01 7.951170307505056381e+09
5.681362725450901374e-01 7.821428063340013504e+09
5.695390781563126614e-01 7.691527114529213905e+09
5.709418837675350744e-01 7.561493373504642487e+09
5.723446893787574874e-01 7.431353372007489204e+09
5.737474949899799004e-01 7.301134269052169800e+09
5.751503006012024244e-01 7.170863858664436340e+09
5.765531062124248374e-01 7.040570577366766930e+09
5.779559118236472504e-01 6.910283511382252693e+09
5.793587174348697744e-01 6.780032403526694298e+09
5.807615230460921874e-01 6.649847659756383896e+09
5.821643286573146003e-01 6.519760355336871147e+09
5.835671342685370133e-01 6.389802240596056938e+09
5.849699398797595373e-01 6.260005746222471237e+09
5.863727454909819503e-01 6.130403988066946030e+09
5.877755511022043633e-01 6.001030771403543472e+09
5.891783567134268873e-01 5.871920594602565765e+09
5.905811623246493003e-01 5.743108652165763855e+09
5.919839679358717133e-01 5.614630837070329666e+09
5.933867735470941263e-01 5.486523742365531921e+09
5.947895791583166503e-01 5.358824661961737633e+09
5.961923847695390632e-01 5.231571590548396111e+09
5.975951903807614762e-01 5.104803222573136330e+09
5.989979959919840002e-01 4.978558950210475922e+09
6.004008016032064132e-01 4.852878860243901253e+09
6.018036072144288262e-01 4.727803729780431747e+09
6.032064128256512392e-01 4.603375020712186813e+09
6.046092184368737632e-01 4.479634872833875656e+09
6.060120240480961762e-01 4.356626095519888878e+09
6.074148296593185892e-01 4.234392157858614922e+09
6.088176352705411132e-01 4.112977177135751724e+09
6.102204408817635262e-01 3.992425905551521778e+09
6.116232464929859391e-01 3.872783715049956322e+09
6.130260521042083521e-01 3.754096580131079674e+09
6.144288577154308761e-01 3.636411058509064674e+09
6.158316633266532891e-01 3.519774269471282482e+09
6.172344689378757021e-01 3.404233869784233093e+09
6.186372745490982261e-01 3.289838026983682156e+09
6.200400801603206391e-01 3.176635389875985146e+09
6.214428857715430521e-01 3.064675056067679405e+09
6.228456913827654651e-01 2.954006536329437256e+09
6.242484969939879891e-01 2.844679715588813305e+09
6.256513026052104021e-01 2.736744810334136963e+09
6.270541082164328150e-01 2.630252322198722363e+09
6.284569138276553391e-01 2.525252987481176853e+09
6.298597194388777520e-01 2.421797722342738628e+09
6.312625250501001650e-01 2.319937563407299995e+09
6.326653306613225780e-01 2.219723603473535538e+09
6.340681362725451020e-01 2.121206922031145096e+09
6.354709418837675150e-01 2.024438510254989624e+09
6.368737474949899280e-01 1.929469190131391048e+09
6.382765531062124520e-01 1.836349527350483656e+09
6.396793587174348650e-01 1.745129737576559544e+09
6.410821643286572780e-01 1.655859585685194254e+09
6.424849699398796909e-01 1.568588277531690121e+09
6.438877755511022150e-01 1.483364343789133549e+09
6.452905811623246279e-01 1.400235515367038488e+09
6.466933867735470409e-01 1.319248589892171144e+09
6.480961923847695649e-01 1.240449288702368259e+09
6.494989979959919779e-01 1.163882103771246672e+09
6.509018036072143909e-01 1.089590133946716547e+09
6.523046092184369149e-01 1.017614909849580407e+09
6.537074148296593279e-01 9.479962067389748096e+08
6.551102204408817409e-01 8.807718446099320650e+08
6.565130260521041539e-01 8.159774747442314625e+08
6.579158316633266779e-01 7.536463518887196779e+08
6.593186372745490909e-01 6.938090911856111288e+08
6.607214428857715038e-01 6.364934089263626337e+08
6.621242484969940278e-01 5.817238461447468996e+08
6.635270541082164408e-01 5.295214740050613880e+08
6.649298597194388538e-01 4.799035798781411052e+08
6.663326653306612668e-01 4.328833329307367206e+08
6.677354709418837908e-01 3.884694279822650552e+08
6.691382765531062038e-01 3.466657063071540594e+08
6.705410821643286168e-01 3.074707519802759886e+08
6.719438877755511408e-01 2.708774622773393989e+08
6.733466933867735538e-01 2.368725905508913398e+08
6.747494989979959668e-01 2.054362599056996107e+08
6.761523046092183797e-01 1.765414458943063617e+08
6.775551102204409037e-01 1.501534263438679874e+08
6.789579158316633167e-01 1.262291963088681400e+08
6.803607214428857297e-01 1.047168460201964229e+08
6.817635270541082537e-01 8.555489956915844977e+07
6.831663326653306667e-01 6.867161192442815006e+07
6.845691382765530797e-01 5.398422173041850328e+07
6.859719438877754927e-01 4.139815717635316402e+07
6.873747494989980167e-01 3.080619205570828915e+07
6.887775551102204297e-01 2.208754895513425022e+07
6.901803607214428427e-01 1.510694631954572350e+07
6.915831663326653667e-01 9.713585935111155733e+06
6.929859719438877796e-01 5.740077153385275044e+06
6.943887775551101926e-01 3.001293946983766276e+06
6.957915831663326056e-01 1.293160638956251787e+06
6.971943887775551296e-01 3.913618832816693466e+05
6.985971943887775426e-01 4.997219158674398932e+04
6.999999999999999556e-01 0.000000000000000000e+00


==> figs/power spectrum/sp2__qufiba-tmx_s_conflicted_copy_2017-07-21_.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.402805611222444860e-03,4.997219158674740174e+04
2.805611222444889721e-03,3.913618832816955983e+05
4.208416833667334364e-03,1.293160638956237584e+06
5.611222444889779441e-03,3.001293946983792819e+06
7.014028056112224518e-03,5.740077153385395184e+06
8.416833667334668728e-03,9.713585935111422092e+06
9.819639278557114673e-03,1.510694631954572909e+07
1.122244488977955888e-02,2.208754895513444766e+07
1.262525050100200309e-02,3.080619205570872128e+07
1.402805611222444904e-02,4.139815717635304481e+07
1.543086172344689325e-02,5.398422173041868955e+07
1.683366733466933746e-02,6.867161192442874610e+07
1.823647294589178167e-02,8.555489956915935874e+07
1.963927855711422935e-02,1.047168460201964676e+08
2.104208416833667356e-02,1.262291963088687658e+08
2.244488977955911777e-02,1.501534263438690603e+08
2.384769539078156197e-02,1.765414458943060338e+08
2.525050100200400618e-02,2.054362599057000577e+08
2.665330661322645386e-02,2.368725905508926809e+08
2.805611222444889807e-02,2.708774622773411274e+08
2.945891783567134228e-02,3.074707519802759886e+08
3.086172344689378649e-02,3.466657063071553111e+08
3.226452905811623417e-02,3.884694279822669029e+08
3.366733466933867491e-02,4.328833329307361841e+08
3.507014028056112259e-02,4.799035798781420588e+08
3.647294589178356333e-02,5.295214740050635338e+08
3.787575150300601101e-02,5.817238461447501183e+08
3.927855711422845869e-02,6.364934089263628721e+08
4.068136272545089943e-02,6.938090911856129169e+08
4.208416833667334711e-02,7.536463518887221813e+08
4.348697394789578785e-02,8.159774747442307472e+08
4.488977955911823553e-02,8.807718446099334955e+08
4.629258517034068321e-02,9.479962067389780283e+08
4.769539078156312395e-02,1.017614909849584341e+09
4.909819639278557163e-02,1.089590133946717024e+09
5.050100200400801237e-02,1.163882103771249056e+09
5.190380761523046005e-02,1.240449288702371597e+09
5.330661322645290773e-02,1.319248589892170429e+09
5.470941883767534847e-02,1.400235515367040157e+09
5.611222444889779615e-02,1.483364343789135218e+09
5.751503006012023689e-02,1.568588277531687737e+09
5.891783567134268457e-02,1.655859585685194731e+09
6.032064128256513225e-02,1.745129737576562881e+09
6.172344689378757299e-02,1.836349527350487947e+09
6.312625250501001373e-02,1.929469190131389856e+09
6.452905811623246835e-02,2.024438510254992247e+09
6.593186372745490909e-02,2.121206922031150341e+09
6.733466933867734983e-02,2.219723603473532677e+09
6.873747494989980444e-02,2.319937563407300949e+09
7.014028056112224518e-02,2.421797722342743397e+09
7.154308617234468592e-02,2.525252987481181622e+09
7.294589178356712666e-02,2.630252322198720455e+09
7.434869739478958128e-02,2.736744810334139824e+09
7.575150300601202202e-02,2.844679715588814259e+09
7.715430861723446276e-02,2.954006536329433918e+09
7.855711422845691738e-02,3.064675056067682266e+09
7.995991983967935812e-02,3.176635389875989914e+09
8.136272545090179886e-02,3.289838026983687878e+09
8.276553106212425348e-02,3.404233869784233093e+09
8.416833667334669422e-02,3.519774269471285343e+09
8.557114228456913496e-02,3.636411058509071350e+09
8.697394789579157570e-02,3.754096580131076336e+09
8.837675350701403032e-02,3.872783715049957752e+09
8.977955911823647106e-02,3.992425905551527977e+09
9.118236472945891180e-02,4.112977177135754108e+09
9.258517034068136642e-02,4.234392157858614922e+09
9.398797595190380716e-02,4.356626095519891739e+09
9.539078156312624790e-02,4.479634872833879471e+09
9.679358717434868864e-02,4.603375020712182999e+09
9.819639278557114326e-02,4.727803729780433655e+09
9.959919839679358400e-02,4.852878860243906021e+09
1.010020040080160247e-01,4.978558950210480690e+09
1.024048096192384794e-01,5.104803222573136330e+09
1.038076152304609201e-01,5.231571590548398972e+09
1.052104208416833608e-01,5.358824661961746216e+09
1.066132264529058155e-01,5.486523742365529060e+09
1.080160320641282562e-01,5.614630837070332527e+09
1.094188376753506969e-01,5.743108652165771484e+09
1.108216432865731377e-01,5.871920594602566719e+09
1.122244488977955923e-01,6.001030771403543472e+09
1.136272545090180330e-01,6.130403988066949844e+09
1.150300601202404738e-01,6.260005746222471237e+09
1.164328657314629284e-01,6.389802240596054077e+09
1.178356713426853691e-01,6.519760355336874008e+09
1.192384769539078099e-01,6.649847659756390572e+09
1.206412825651302645e-01,6.780032403526700974e+09
1.220440881763527052e-01,6.910283511382252693e+09
1.234468937875751460e-01,7.040570577366772652e+09
1.248496993987975867e-01,7.170863858664445877e+09
1.262525050100200275e-01,7.301134269052165985e+09
1.276553106212424959e-01,7.431353372007493973e+09
1.290581162324649367e-01,7.561493373504653931e+09
1.304609218436873774e-01,7.691527114529218674e+09
1.318637274549098182e-01,7.821428063340013504e+09
1.332665330661322589e-01,7.951170307505064011e+09
1.346693386773546997e-01,8.080728545736749649e+09
1.360721442885771404e-01,8.210078079549929619e+09
1.374749498997996089e-01,8.339194804764796257e+09
1.388777555110220496e-01,8.468055202875419617e+09
1.402805611222444904e-01,8.596636332303445816e+09
1.416833667334669311e-01,8.724915819554485321e+09
1.430861723446893718e-01,8.852871850294847488e+09
1.444889779559118126e-01,8.980483160363899231e+09
1.458917835671342533e-01,9.107729026736946106e+09
1.472945891783567218e-01,9.234589258452566147e+09
1.486973947895791626e-01,9.361044187516731262e+09
1.501002004008016033e-01,9.487074659796266556e+09
1.515030060120240440e-01,9.612662025912197113e+09
1.529058116232464848e-01,9.737788132143568039e+09
1.543086172344689255e-01,9.862435311351211548e+09
1.557114228456913663e-01,9.986586373930358887e+09
1.571142284569138348e-01,1.011022459880010414e+10
1.585170340681362755e-01,1.023333372443760872e+10
1.599198396793587162e-01,1.035589793996389961e+10
1.613226452905811570e-01,1.047790187628736877e+10
1.627254509018035977e-01,1.059933059731150818e+10
1.641282565130260385e-01,1.072016959121185112e+10
1.655310621242485070e-01,1.084040476178716087e+10
1.669338677354709477e-01,1.096002241988954353e+10
1.683366733466933884e-01,1.107900927493748283e+10
1.697394789579158292e-01,1.119735242651562691e+10
1.711422845691382699e-01,1.131503935606459427e+10
1.725450901803607107e-01,1.143205791866399574e+10
1.739478957915831514e-01,1.154839633491127396e+10
1.753507014028056199e-01,1.166404318289897156e+10
1.767535070140280606e-01,1.177898739029221725e+10
1.781563126252505014e-01,1.189321822650886726e+10
1.795591182364729421e-01,1.200672529500354767e+10
1.809619238476953829e-01,1.211949852565693855e+10
1.823647294589178236e-01,1.223152816727198219e+10
1.837675350701402643e-01,1.234280478017759705e+10
1.851703406813627328e-01,1.245331922894079018e+10
1.865731462925851736e-01,1.256306267518802452e+10
1.879759519038076143e-01,1.267202657053602600e+10
1.893787575150300551e-01,1.278020264963253021e+10
1.907815631262524958e-01,1.288758292330722618e+10
1.921843687374749365e-01,1.299415967183266068e+10
1.935871743486973773e-01,1.309992543829535294e+10
1.949899799599198458e-01,1.320487302207681465e+10
1.963927855711422865e-01,1.330899547244401741e+10
1.977955911823647273e-01,1.341228608224915314e+10
1.991983967935871680e-01,1.351473838173834419e+10
2.006012024048096087e-01,1.361634613246808243e+10
2.020040080160320495e-01,1.371710332132960701e+10
2.034068136272545180e-01,1.381700415467980957e+10
2.048096192384769587e-01,1.391604305257855797e+10
2.062124248496993995e-01,1.401421464313076019e+10
2.076152304609218402e-01,1.411151375693313217e+10
2.090180360721442809e-01,1.420793542162423325e+10
2.104208416833667217e-01,1.430347485653689957e+10
2.118236472945891624e-01,1.439812746745204926e+10
2.132264529058116309e-01,1.449188884145283890e+10
2.146292585170340717e-01,1.458475474187814331e+10
2.160320641282565124e-01,1.467672110337394905e+10
2.174348697394789531e-01,1.476778402704184341e+10
2.188376753507013939e-01,1.485793977568336868e+10
2.202404809619238346e-01,1.494718476913884354e+10
2.216432865731462754e-01,1.503551557971957779e+10
2.230460921843687438e-01,1.512292892773241043e+10
2.244488977955911846e-01,1.520942167709511948e+10
2.258517034068136253e-01,1.529499083104144478e+10
2.272545090180360661e-01,1.537963352791467857e+10
2.286573146292585068e-01,1.546334703704847717e+10
2.300601202404809476e-01,1.554612875473346519e+10
2.314629258517033883e-01,1.562797620026867867e+10
2.328657314629258568e-01,1.570888701209628677e+10
2.342685370741482975e-01,1.578885894401862335e+10
2.356713426853707383e-01,1.586788986149597549e+10
2.370741482965931790e-01,1.594597773802404213e+10
2.384769539078156197e-01,1.602312065158991623e+10
2.398797595190380605e-01,1.609931678120509911e+10
2.412825651302605290e-01,1.617456440351442146e+10
2.426853707414829697e-01,1.624886188947975731e+10
2.440881763527054105e-01,1.632220770113720512e+10
2.454909819639278512e-01,1.639460038842641068e+10
2.468937875751502919e-01,1.646603858609117126e+10
2.482965931863727327e-01,1.653652101064977074e+10
2.496993987975951734e-01,1.660604645743416214e+10
2.511022044088176419e-01,1.667461379769652176e+10
2.525050100200400549e-01,1.674222197578248024e+10
2.539078156312625234e-01,1.680887000636946487e+10
2.553106212424849919e-01,1.687455697176922989e+10
2.567134268537074049e-01,1.693928201929349709e+10
2.581162324649298734e-01,1.700304435868161774e+10
2.595190380761522864e-01,1.706584325958895111e+10
2.609218436873747549e-01,1.712767804913539696e+10
2.623246492985971678e-01,1.718854810951242828e+10
2.637274549098196363e-01,1.724845287564813614e+10
2.651302605210421048e-01,1.730739183292891693e+10
2.665330661322645178e-01,1.736536451497710419e+10
2.679358717434869863e-01,1.742237050148320770e+10
2.693386773547093993e-01,1.747840941609218216e+10
2.707414829659318678e-01,1.753348092434255981e+10
2.721442885771542808e-01,1.758758473165757370e+10
2.735470941883767493e-01,1.764072058138736343e+10
2.749498997995992178e-01,1.769288825290139008e+10
2.763527054108216308e-01,1.774408755973022461e+10
2.777555110220440993e-01,1.779431834775578690e+10
2.791583166332665122e-01,1.784358049344912720e+10
2.805611222444889807e-01,1.789187390215528870e+10
2.819639278557113937e-01,1.793919850642389679e+10
2.833667334669338622e-01,1.798555426438516998e+10
2.847695390781563307e-01,1.803094115817040253e+10
2.861723446893787437e-01,1.807535919237603760e+10
2.875751503006012122e-01,1.811880839257089615e+10
2.889779559118236252e-01,1.816128880384550858e+10
2.903807615230460937e-01,1.820280048940324783e+10
2.917835671342685067e-01,1.824334352919215775e+10
2.931863727454909752e-01,1.828291801857704926e+10
2.945891783567134437e-01,1.832152406705128098e+10
2.959919839679358566e-01,1.835916179698743820e+10
2.973947895791583251e-01,1.839583134242630768e+10
2.987975951903807381e-01,1.843153284790367508e+10
3.002004008016032066e-01,1.846626646731422424e+10
3.016032064128256196e-01,1.850003236281208038e+10
3.030060120240480881e-01,1.853283070374740219e+10
3.044088176352705566e-01,1.856466166563843155e+10
3.058116232464929696e-01,1.859552542917868805e+10
3.072144288577154381e-01,1.862542217927849579e+10
3.086172344689378511e-01,1.865435210414068985e+10
3.100200400801603196e-01,1.868231539436973190e+10
3.114228456913827325e-01,1.870931224211408234e+10
3.128256513026052010e-01,1.873534284024111938e+10
3.142284569138276695e-01,1.876040738154439926e+10
3.156312625250500825e-01,1.878450605798265076e+10
3.170340681362725510e-01,1.880763905995034409e+10
3.184368737474949640e-01,1.882980657557919312e+10
3.198396793587174325e-01,1.885100879007057953e+10
3.212424849699398455e-01,1.887124588505814743e+10
3.226452905811623140e-01,1.889051803800053024e+10
3.240480961923847825e-01,1.890882542160388565e+10
3.254509018036071955e-01,1.892616820327371597e+10
3.268537074148296639e-01,1.894254654459590912e+10
3.282565130260520769e-01,1.895796060084671783e+10
3.296593186372745454e-01,1.897241052053127289e+10
3.310621242484970139e-01,1.898589644495047379e+10
3.324649298597194269e-01,1.899841850779608536e+10
3.338677354709418954e-01,1.900997683477381516e+10
3.352705410821643084e-01,1.902057154325404739e+10
3.366733466933867769e-01,1.903020274195016098e+10
3.380761523046091899e-01,1.903887053062430954e+10
3.394789579158316584e-01,1.904657499982038116e+10
3.408817635270541269e-01,1.905331623062407303e+10
3.422845691382765398e-01,1.905909429444990540e+10
3.436873747494990083e-01,1.906390925285522079e+10
3.450901803607214213e-01,1.906776115738084030e+10
3.464929859719438898e-01,1.907065004941834259e+10
3.478957915831663028e-01,1.907257596010415649e+10
3.492985971943887713e-01,1.907353891024000931e+10
3.507014028056112398e-01,1.907353891024000931e+10
3.521042084168336528e-01,1.907257596010415649e+10
3.535070140280561213e-01,1.907065004941834641e+10
3.549098196392785343e-01,1.906776115738084030e+10
3.563126252505010028e-01,1.906390925285522842e+10
3.577154308617234157e-01,1.905909429444990540e+10
3.591182364729458842e-01,1.905331623062406158e+10
3.605210420841683527e-01,1.904657499982038879e+10
3.619238476953907657e-01,1.903887053062430954e+10
3.633266533066132342e-01,1.903020274195016861e+10
3.647294589178356472e-01,1.902057154325404739e+10
3.661322645290581157e-01,1.900997683477381516e+10
3.675350701402805287e-01,1.899841850779608536e+10
3.689378757515029972e-01,1.898589644495046234e+10
3.703406813627254657e-01,1.897241052053127289e+10
3.717434869739478787e-01,1.895796060084671783e+10
3.731462925851703472e-01,1.894254654459591293e+10
3.745490981963927601e-01,1.892616820327371597e+10
3.759519038076152286e-01,1.890882542160387039e+10
3.773547094188376416e-01,1.889051803800053024e+10
3.787575150300601101e-01,1.887124588505814743e+10
3.801603206412825786e-01,1.885100879007057571e+10
3.815631262525049916e-01,1.882980657557919312e+10
3.829659318637274601e-01,1.880763905995034027e+10
3.843687374749498731e-01,1.878450605798265076e+10
3.857715430861723416e-01,1.876040738154440689e+10
3.871743486973947546e-01,1.873534284024111938e+10
3.885771543086172231e-01,1.870931224211408234e+10
3.899799599198396916e-01,1.868231539436972046e+10
3.913827655310621045e-01,1.865435210414068985e+10
3.927855711422845730e-01,1.862542217927850723e+10
3.941883767535069860e-01,1.859552542917868805e+10
3.955911823647294545e-01,1.856466166563842392e+10
3.969939879759519230e-01,1.853283070374739838e+10
3.983967935871743360e-01,1.850003236281208038e+10
3.997995991983968045e-01,1.846626646731422424e+10
4.012024048096192175e-01,1.843153284790367508e+10
4.026052104208416860e-01,1.839583134242631149e+10
4.040080160320640990e-01,1.835916179698743820e+10
4.054108216432865675e-01,1.832152406705128479e+10
4.068136272545090359e-01,1.828291801857703018e+10
4.082164328657314489e-01,1.824334352919215775e+10
4.096192384769539174e-01,1.820280048940325546e+10
4.110220440881763304e-01,1.816128880384550858e+10
4.124248496993987989e-01,1.811880839257087708e+10
4.138276553106212119e-01,1.807535919237603760e+10
4.152304609218436804e-01,1.803094115817039871e+10
4.166332665330661489e-01,1.798555426438518143e+10
4.180360721442885619e-01,1.793919850642389679e+10
4.194388777555110304e-01,1.789187390215529251e+10
4.208416833667334433e-01,1.784358049344912720e+10
4.222444889779559118e-01,1.779431834775579453e+10
4.236472945891783248e-01,1.774408755973022461e+10
4.250501002004007933e-01,1.769288825290138626e+10
4.264529058116232618e-01,1.764072058138735580e+10
4.278557114228456748e-01,1.758758473165757370e+10
4.292585170340681433e-01,1.753348092434255219e+10
4.306613226452905563e-01,1.747840941609218216e+10
4.320641282565130248e-01,1.742237050148320770e+10
4.334669338677354378e-01,1.736536451497710419e+10
4.348697394789579063e-01,1.730739183292890930e+10
4.362725450901803748e-01,1.724845287564813232e+10
4.376753507014027877e-01,1.718854810951242828e+10
4.390781563126252562e-01,1.712767804913540459e+10
4.404809619238476692e-01,1.706584325958895111e+10
4.418837675350701377e-01,1.700304435868160439e+10
4.432865731462925507e-01,1.693928201929349709e+10
4.446893787575150192e-01,1.687455697176920509e+10
4.460921843687374877e-01,1.680887000636946106e+10
4.474949899799599007e-01,1.674222197578248024e+10
4.488977955911823692e-01,1.667461379769653130e+10
4.503006012024047822e-01,1.660604645743416214e+10
4.517034068136272507e-01,1.653652101064977837e+10
4.531062124248496636e-01,1.646603858609117126e+10
4.545090180360721321e-01,1.639460038842640114e+10
4.559118236472946006e-01,1.632220770113719177e+10
4.573146292585170136e-01,1.624886188947975731e+10
4.587174348697394821e-01,1.617456440351441574e+10
4.601202404809618951e-01,1.609931678120509911e+10
4.615230460921843636e-01,1.602312065158992577e+10
4.629258517034067766e-01,1.594597773802404213e+10
4.643286573146292451e-01,1.586788986149596405e+10
4.657314629258517136e-01,1.578885894401862717e+10
4.671342685370741266e-01,1.570888701209629440e+10
4.685370741482965951e-01,1.562797620026867104e+10
4.699398797595190080e-01,1.554612875473346519e+10
4.713426853707414765e-01,1.546334703704846954e+10
4.727454909819639450e-01,1.537963352791467667e+10
4.741482965931863580e-01,1.529499083104144096e+10
4.755511022044088265e-01,1.520942167709511757e+10
4.769539078156312395e-01,1.512292892773241043e+10
4.783567134268537080e-01,1.503551557971957016e+10
4.797595190380761210e-01,1.494718476913884354e+10
4.811623246492985895e-01,1.485793977568337631e+10
4.825651302605210580e-01,1.476778402704184532e+10
4.839679358717434710e-01,1.467672110337393951e+10
4.853707414829659395e-01,1.458475474187815285e+10
4.867735470941883524e-01,1.449188884145284462e+10
4.881763527054108209e-01,1.439812746745204163e+10
4.895791583166332339e-01,1.430347485653689957e+10
4.909819639278557024e-01,1.420793542162423325e+10
4.923847695390781709e-01,1.411151375693312073e+10
4.937875751503005839e-01,1.401421464313075256e+10
4.951903807615230524e-01,1.391604305257855988e+10
4.965931863727454654e-01,1.381700415467981911e+10
4.979959919839679339e-01,1.371710332132960129e+10
4.993987975951903469e-01,1.361634613246808243e+10
5.008016032064127598e-01,1.351473838173834801e+10
5.022044088176352838e-01,1.341228608224915695e+10
5.036072144288576968e-01,1.330899547244400978e+10
5.050100200400801098e-01,1.320487302207681465e+10
5.064128256513026338e-01,1.309992543829536247e+10
5.078156312625250468e-01,1.299415967183265495e+10
5.092184368737474598e-01,1.288758292330722618e+10
5.106212424849699838e-01,1.278020264963252449e+10
5.120240480961923968e-01,1.267202657053601646e+10
5.134268537074148098e-01,1.256306267518802071e+10
5.148296593186372228e-01,1.245331922894079018e+10
5.162324649298597468e-01,1.234280478017758369e+10
5.176352705410821597e-01,1.223152816727197647e+10
5.190380761523045727e-01,1.211949852565693855e+10
5.204408817635270967e-01,1.200672529500355148e+10
5.218436873747495097e-01,1.189321822650888252e+10
5.232464929859719227e-01,1.177898739029221344e+10
5.246492985971943357e-01,1.166404318289897156e+10
5.260521042084168597e-01,1.154839633491127396e+10
5.274549098196392727e-01,1.143205791866399193e+10
5.288577154308616857e-01,1.131503935606459427e+10
5.302605210420842097e-01,1.119735242651561737e+10
5.316633266533066227e-01,1.107900927493747711e+10
5.330661322645290356e-01,1.096002241988953781e+10
5.344689378757514486e-01,1.084040476178716087e+10
5.358717434869739726e-01,1.072016959121183968e+10
5.372745490981963856e-01,1.059933059731150627e+10
5.386773547094187986e-01,1.047790187628736877e+10
5.400801603206413226e-01,1.035589793996389580e+10
5.414829659318637356e-01,1.023333372443762207e+10
5.428857715430861486e-01,1.011022459880009651e+10
5.442885771543085616e-01,9.986586373930362701e+09
5.456913827655310856e-01,9.862435311351221085e+09
5.470941883767534986e-01,9.737788132143562317e+09
5.484969939879759115e-01,9.612662025912197113e+09
5.498997995991984356e-01,9.487074659796266556e+09
5.513026052104208485e-01,9.361044187516723633e+09
5.527054108216432615e-01,9.234589258452560425e+09
5.541082164328656745e-01,9.107729026736951828e+09
5.555110220440881985e-01,8.980483160363885880e+09
5.569138276553106115e-01,8.852871850294839859e+09
5.583166332665330245e-01,8.724915819554485321e+09
5.597194388777555485e-01,8.596636332303436279e+09
5.611222444889779615e-01,8.468055202875425339e+09
5.625250501002003745e-01,8.339194804764792442e+09
5.639278557114227874e-01,8.210078079549935341e+09
5.653306613226453115e-01,8.080728545736753464e+09
5.667334669338677244e-01,7.951170307505056381e+09
5.681362725450901374e-01,7.821428063340013504e+09
5.695390781563126614e-01,7.691527114529213905e+09
5.709418837675350744e-01,7.561493373504642487e+09
5.723446893787574874e-01,7.431353372007489204e+09
5.737474949899799004e-01,7.301134269052169800e+09
5.751503006012024244e-01,7.170863858664436340e+09
5.765531062124248374e-01,7.040570577366766930e+09
5.779559118236472504e-01,6.910283511382252693e+09
5.793587174348697744e-01,6.780032403526694298e+09
5.807615230460921874e-01,6.649847659756383896e+09
5.821643286573146003e-01,6.519760355336871147e+09
5.835671342685370133e-01,6.389802240596056938e+09
5.849699398797595373e-01,6.260005746222471237e+09
5.863727454909819503e-01,6.130403988066946030e+09
5.877755511022043633e-01,6.001030771403543472e+09
5.891783567134268873e-01,5.871920594602565765e+09
5.905811623246493003e-01,5.743108652165763855e+09
5.919839679358717133e-01,5.614630837070329666e+09
5.933867735470941263e-01,5.486523742365531921e+09
5.947895791583166503e-01,5.358824661961737633e+09
5.961923847695390632e-01,5.231571590548396111e+09
5.975951903807614762e-01,5.104803222573136330e+09
5.989979959919840002e-01,4.978558950210475922e+09
6.004008016032064132e-01,4.852878860243901253e+09
6.018036072144288262e-01,4.727803729780431747e+09
6.032064128256512392e-01,4.603375020712186813e+09
6.046092184368737632e-01,4.479634872833875656e+09
6.060120240480961762e-01,4.356626095519888878e+09
6.074148296593185892e-01,4.234392157858614922e+09
6.088176352705411132e-01,4.112977177135751724e+09
6.102204408817635262e-01,3.992425905551521778e+09
6.116232464929859391e-01,3.872783715049956322e+09
6.130260521042083521e-01,3.754096580131079674e+09
6.144288577154308761e-01,3.636411058509064674e+09
6.158316633266532891e-01,3.519774269471282482e+09
6.172344689378757021e-01,3.404233869784233093e+09
6.186372745490982261e-01,3.289838026983682156e+09
6.200400801603206391e-01,3.176635389875985146e+09
6.214428857715430521e-01,3.064675056067679405e+09
6.228456913827654651e-01,2.954006536329437256e+09
6.242484969939879891e-01,2.844679715588813305e+09
6.256513026052104021e-01,2.736744810334136963e+09
6.270541082164328150e-01,2.630252322198722363e+09
6.284569138276553391e-01,2.525252987481176853e+09
6.298597194388777520e-01,2.421797722342738628e+09
6.312625250501001650e-01,2.319937563407299995e+09
6.326653306613225780e-01,2.219723603473535538e+09
6.340681362725451020e-01,2.121206922031145096e+09
6.354709418837675150e-01,2.024438510254989624e+09
6.368737474949899280e-01,1.929469190131391048e+09
6.382765531062124520e-01,1.836349527350483656e+09
6.396793587174348650e-01,1.745129737576559544e+09
6.410821643286572780e-01,1.655859585685194254e+09
6.424849699398796909e-01,1.568588277531690121e+09
6.438877755511022150e-01,1.483364343789133549e+09
6.452905811623246279e-01,1.400235515367038488e+09
6.466933867735470409e-01,1.319248589892171144e+09
6.480961923847695649e-01,1.240449288702368259e+09
6.494989979959919779e-01,1.163882103771246672e+09
6.509018036072143909e-01,1.089590133946716547e+09
6.523046092184369149e-01,1.017614909849580407e+09
6.537074148296593279e-01,9.479962067389748096e+08
6.551102204408817409e-01,8.807718446099320650e+08
6.565130260521041539e-01,8.159774747442314625e+08
6.579158316633266779e-01,7.536463518887196779e+08
6.593186372745490909e-01,6.938090911856111288e+08
6.607214428857715038e-01,6.364934089263626337e+08
6.621242484969940278e-01,5.817238461447468996e+08
6.635270541082164408e-01,5.295214740050613880e+08
6.649298597194388538e-01,4.799035798781411052e+08
6.663326653306612668e-01,4.328833329307367206e+08
6.677354709418837908e-01,3.884694279822650552e+08
6.691382765531062038e-01,3.466657063071540594e+08
6.705410821643286168e-01,3.074707519802759886e+08
6.719438877755511408e-01,2.708774622773393989e+08
6.733466933867735538e-01,2.368725905508913398e+08
6.747494989979959668e-01,2.054362599056996107e+08
6.761523046092183797e-01,1.765414458943063617e+08
6.775551102204409037e-01,1.501534263438679874e+08
6.789579158316633167e-01,1.262291963088681400e+08
6.803607214428857297e-01,1.047168460201964229e+08
6.817635270541082537e-01,8.555489956915844977e+07
6.831663326653306667e-01,6.867161192442815006e+07
6.845691382765530797e-01,5.398422173041850328e+07
6.859719438877754927e-01,4.139815717635316402e+07
6.873747494989980167e-01,3.080619205570828915e+07
6.887775551102204297e-01,2.208754895513425022e+07
6.901803607214428427e-01,1.510694631954572350e+07
6.915831663326653667e-01,9.713585935111155733e+06
6.929859719438877796e-01,5.740077153385275044e+06
6.943887775551101926e-01,3.001293946983766276e+06
6.957915831663326056e-01,1.293160638956251787e+06
6.971943887775551296e-01,3.913618832816693466e+05
6.985971943887775426e-01,4.997219158674398932e+04
6.999999999999999556e-01,0.000000000000000000e+00


==> figs/power spectrum/sp3.csv <==
0.000000000000000000e+00 0.000000000000000000e+00
1.002004008016031981e-03 1.433333392931376693e+03
2.004008016032063962e-03 1.133742151561673199e+04
3.006012024048095727e-03 3.783302526903257967e+04
4.008016032064127925e-03 8.866988479275455757e+04
5.010020040080160122e-03 1.712382826471407607e+05
6.012024048096191453e-03 2.925802799293742282e+05
7.014028056112223651e-03 4.594006344286271487e+05
8.016032064128255849e-03 6.780774096680121729e+05
9.018036072144287180e-03 9.546722834309323225e+05
1.002004008016032024e-02 1.294940564126671059e+06
1.102204408817635158e-02 1.704340923114354024e+06
1.202404809619238291e-02 2.188044850875617471e+06
1.302605210420841597e-02 2.750945844704118557e+06
1.402805611222444730e-02 3.397668335364263039e+06
1.503006012024048037e-02 4.132576359962172341e+06
1.603206412825651170e-02 4.959781988068316132e+06
1.703406813627254476e-02 5.883153507933961228e+06
1.803607214428857436e-02 6.906323379451549612e+06
1.903807615230460742e-02 8.032695960323076695e+06
2.004008016032064049e-02 9.265455011719381437e+06
2.104208416833667009e-02 1.060757098953785561e+07
2.204408817635270315e-02 1.206180812719527632e+07
2.304609218436873622e-02 1.363073131572672166e+07
2.404809619238476581e-02 1.531671278680068627e+07
2.505010020040079888e-02 1.712193860410408303e+07
2.605210420841683194e-02 1.904841496839891002e+07
2.705410821643286501e-02 2.109797434140499681e+07
2.805611222444889460e-02 2.327228139351953939e+07
2.905811623246492767e-02 2.557283878024563193e+07
3.006012024048096073e-02 2.800099275206587464e+07
3.106212424849699033e-02 3.055793860236632079e+07
3.206412825651302340e-02 3.324472595788858086e+07
3.306613226452905646e-02 3.606226391606273502e+07
3.406813627254508953e-02 3.901132603345491737e+07
3.507014028056112259e-02 4.209255516944465786e+07
3.607214428857714872e-02 4.530646818913450837e+07
3.707414829659318178e-02 4.865346052938347310e+07
3.807615230460921485e-02 5.213381063174780458e+07
3.907815631262524791e-02 5.574768424601007253e+07
4.008016032064128098e-02 5.949513860787322372e+07
4.108216432865731405e-02 6.337612649430110306e+07
4.208416833667334017e-02 6.739050015988759696e+07
4.308617234468937324e-02 7.153801515754696727e+07
4.408817635270540630e-02 7.581833404672381282e+07
4.509018036072143937e-02 8.023102999223722517e+07
4.609218436873747243e-02 8.477559025678390265e+07
4.709418837675350550e-02 8.945141959004576504e+07
4.809619238476953162e-02 9.425784351726405323e+07
4.909819639278556469e-02 9.919411153006488085e+07
5.010020040080159776e-02 1.042594001822451502e+08
5.110220440881763082e-02 1.094528160931516290e+08
5.210420841683366389e-02 1.147733988612161130e+08
5.310621242484969695e-02 1.202201238901393563e+08
5.410821643286573002e-02 1.257919051301453263e+08
5.511022044088175614e-02 1.314875977366658151e+08
5.611222444889778921e-02 1.373060006487469375e+08
5.711422845691382227e-02 1.432458590894093513e+08
5.811623246492985534e-02 1.493058669901304245e+08
5.911823647294588840e-02 1.554846693415597975e+08
6.012024048096192147e-02 1.617808644725223482e+08
6.112224448897794760e-02 1.681930062593028843e+08
6.212424849699398066e-02 1.747196062671577930e+08
6.312625250501001373e-02 1.813591358259423673e+08
6.412825651302604679e-02 1.881100280416916907e+08
6.513026052104207986e-02 1.949706797459441721e+08
6.613226452905811292e-02 2.019394533845473230e+08
6.713426853707414599e-02 2.090146788476372063e+08
6.813627254509017905e-02 2.161946552424403727e+08
6.913827655310621212e-02 2.234776526104949713e+08
7.014028056112224518e-02 2.308619135908559859e+08
7.114228456913826437e-02 2.383456550307949483e+08
7.214428857715429744e-02 2.459270695454717577e+08
7.314629258517033050e-02 2.536043270280105174e+08
7.414829659318636357e-02 2.613755761113801301e+08
7.515030060120239663e-02 2.692389455834304690e+08
7.615230460921842970e-02 2.771925457564149499e+08
7.715430861723446276e-02 2.852344697922722101e+08
7.815631262525049583e-02 2.933627949849299788e+08
7.915831663326652889e-02 3.015755840008390546e+08
8.016032064128256196e-02 3.098708860789267421e+08
8.116232464929859503e-02 3.182467381911139488e+08
8.216432865731462809e-02 3.267011661645283699e+08
8.316633266533066116e-02 3.352321857664880753e+08
8.416833667334668034e-02 3.438378037533330321e+08
8.517034068136271341e-02 3.525160188841228485e+08
8.617234468937874647e-02 3.612648229002103209e+08
8.717434869739477954e-02 3.700822014716709256e+08
8.817635270541081260e-02 3.789661351115300655e+08
8.917835671342684567e-02 3.879146000587223172e+08
9.018036072144287874e-02 3.969255691306734085e+08
9.118236472945891180e-02 4.059970125463900566e+08
9.218436873747494487e-02 4.151268987208970785e+08
9.318637274549097793e-02 4.243131950318639874e+08
9.418837675350701100e-02 4.335538685592165589e+08
9.519038076152304406e-02 4.428468867985226512e+08
9.619238476953906325e-02 4.521902183489167094e+08
9.719438877755509631e-02 4.615818335762984157e+08
9.819639278557112938e-02 4.710197052525422573e+08
9.919839679358716245e-02 4.805018091714015007e+08
1.002004008016031955e-01 4.900261247418090701e+08
1.012024048096192286e-01 4.995906355592274666e+08
1.022044088176352616e-01 5.091933299557046890e+08
1.032064128256512947e-01 5.188322015292582512e+08
1.042084168336673278e-01 5.285052496532062888e+08
1.052104208416833608e-01 5.382104799660378695e+08
1.062124248496993939e-01 5.479459048424072266e+08
1.072144288577154270e-01 5.577095438458094597e+08
1.082164328657314600e-01 5.674994241634953022e+08
1.092184368737474792e-01 5.773135810241523981e+08
1.102204408817635123e-01 5.871500580988796949e+08
1.112224448897795454e-01 5.970069078859477043e+08
1.122244488977955784e-01 6.068821920798592567e+08
1.132264529058116115e-01 6.167739819251631498e+08
1.142284569138276445e-01 6.266803585555098057e+08
1.152304609218436776e-01 6.365994133183815479e+08
1.162324649298597107e-01 6.465292480859597921e+08
1.172344689378757437e-01 6.564679755525372028e+08
1.182364729458917768e-01 6.664137195189049244e+08
1.192384769539078099e-01 6.763646151641223431e+08
1.202404809619238429e-01 6.863188093050510883e+08
1.212424849699398760e-01 6.962744606440522671e+08
1.222444889779558952e-01 7.062297400052107573e+08
1.232464929859719283e-01 7.161828305594580173e+08
1.242484969939879613e-01 7.261319280389351845e+08
1.252505010020039944e-01 7.360752409409595728e+08
1.262525050100200275e-01 7.460109907219048738e+08
1.272545090180360605e-01 7.559374119813463688e+08
1.282565130260520936e-01 7.658527526367599964e+08
1.292585170340681266e-01 7.757552740891189575e+08
1.302605210420841597e-01 7.856432513796455860e+08
1.312625250501001928e-01 7.955149733380494118e+08
1.322645290581162258e-01 8.053687427224990129e+08
1.332665330661322589e-01 8.152028763516449928e+08
1.342685370741482920e-01 8.250157052289140224e+08
1.352705410821643250e-01 8.348055746593774557e+08
1.362725450901803581e-01 8.445708443594191074e+08
1.372745490981963912e-01 8.543098885594733953e+08
1.382765531062124242e-01 8.640210961000419855e+08
1.392785571142284573e-01 8.737028705212630033e+08
1.402805611222444904e-01 8.833536301462172270e+08
1.412825651302604957e-01 8.929718081582328081e+08
1.422845691382765287e-01 9.025558526723674536e+08
1.432865731462925618e-01 9.121042268012980223e+08
1.442885771543085949e-01 9.216154087158242464e+08
1.452905811623246279e-01 9.310878917001574039e+08
1.462925851703406610e-01 9.405201842022238970e+08
1.472945891783566941e-01 9.499108098791340590e+08
1.482965931863727271e-01 9.592583076380220652e+08
1.492985971943887602e-01 9.685612316724268198e+08
1.503006012024047933e-01 9.778181514943811893e+08
1.513026052104208263e-01 9.870276519623750448e+08
1.523046092184368594e-01 9.961883333053703308e+08
1.533066132264528925e-01 1.005298811143004298e+09
1.543086172344689255e-01 1.014357716502147794e+09
1.553106212424849586e-01 1.023363695829966545e+09
1.563126252505009917e-01 1.032315411003624558e+09
1.573146292585170247e-01 1.041211539336773753e+09
1.583166332665330578e-01 1.050050773582974434e+09
1.593186372745490909e-01 1.058831821936160445e+09
1.603206412825651239e-01 1.067553408028302073e+09
1.613226452905811570e-01 1.076214270924374580e+09
1.623246492985971901e-01 1.084813165114759445e+09
1.633266533066132231e-01 1.093348860505204201e+09
1.643286573146292562e-01 1.101820142404446840e+09
1.653306613226452892e-01 1.110225811509617329e+09
1.663326653306613223e-01 1.118564683889541864e+09
1.673346693386773276e-01 1.126835590966022491e+09
1.683366733466933607e-01 1.135037379493236780e+09
1.693386773547093938e-01 1.143168911535315037e+09
1.703406813627254268e-01 1.151229064442235708e+09
1.713426853707414599e-01 1.159216730824085474e+09
1.723446893787574929e-01 1.167130818523828268e+09
1.733466933867735260e-01 1.174970250588616133e+09
1.743486973947895591e-01 1.182733965239787340e+09
1.753507014028055921e-01 1.190420915841580391e+09
1.763527054108216252e-01 1.198030070868689775e+09
1.773547094188376583e-01 1.205560413872709036e+09
1.783567134268536913e-01 1.213010943447567463e+09
1.793587174348697244e-01 1.220380673194008112e+09
1.803607214428857575e-01 1.227668631683200598e+09
1.813627254509017905e-01 1.234873862419548750e+09
1.823647294589178236e-01 1.241995423802769184e+09
1.833667334669338567e-01 1.249032389089280844e+09
1.843687374749498897e-01 1.255983846353026152e+09
1.853707414829659228e-01 1.262848898445716143e+09
1.863727454909819559e-01 1.269626662956623554e+09
1.873747494989979889e-01 1.276316272171929359e+09
1.883767535070140220e-01 1.282916873033732653e+09
1.893787575150300551e-01 1.289427627098718405e+09
1.903807615230460881e-01 1.295847710496608973e+09
1.913827655310621212e-01 1.302176313888374567e+09
1.923847695390781265e-01 1.308412642424328566e+09
1.933867735470941596e-01 1.314555915702082157e+09
1.943887775551101926e-01 1.320605367724479198e+09
1.953907815631262257e-01 1.326560246857494831e+09
1.963927855711422588e-01 1.332419815788187504e+09
1.973947895791582918e-01 1.338183351482715607e+09
1.983967935871743249e-01 1.343850145144491434e+09
1.993987975951903580e-01 1.349419502172478199e+09
2.004008016032063910e-01 1.354890742119701862e+09
2.014028056112224241e-01 1.360263198651997328e+09
2.024048096192384572e-01 1.365536219507030487e+09
2.034068136272544902e-01 1.370709166453635454e+09
2.044088176352705233e-01 1.375781415251489162e+09
2.054108216432865563e-01 1.380752355611179352e+09
2.064128256513025894e-01 1.385621391154676914e+09
2.074148296593186225e-01 1.390387939376252174e+09
2.084168336673346555e-01 1.395051431603867769e+09
2.094188376753506886e-01 1.399611312961075068e+09
2.104208416833667217e-01 1.404067042329443693e+09
2.114228456913827547e-01 1.408418092311541319e+09
2.124248496993987878e-01 1.412663949194517136e+09
2.134268537074148209e-01 1.416804112914274693e+09
2.144288577154308539e-01 1.420838097020302296e+09
2.154308617234468870e-01 1.424765428641143799e+09
2.164328657314629201e-01 1.428585648450565815e+09
2.174348697394789531e-01 1.432298310634418011e+09
2.184368737474949584e-01 1.435902982858232737e+09
2.194388777555109915e-01 1.439399246235559464e+09
2.204408817635270246e-01 1.442786695297062159e+09
2.214428857715430576e-01 1.446064937960420370e+09
2.224448897795590907e-01 1.449233595501008749e+09
2.234468937875751238e-01 1.452292302523417711e+09
2.244488977955911568e-01 1.455240706933790684e+09
2.254509018036071899e-01 1.458078469913039207e+09
2.264529058116232230e-01 1.460805265890894413e+09
2.274549098196392560e-01 1.463420782520878315e+09
2.284569138276552891e-01 1.465924720656133413e+09
2.294589178356713222e-01 1.468316794326198339e+09
2.304609218436873552e-01 1.470596730714669228e+09
2.314629258517033883e-01 1.472764270137835741e+09
2.324649298597194214e-01 1.474819166024228096e+09
2.334669338677354544e-01 1.476761184895143032e+09
2.344689378757514875e-01 1.478590106346119165e+09
2.354709418837675206e-01 1.480305723029418945e+09
2.364729458917835536e-01 1.481907840637449980e+09
2.374749498997995867e-01 1.483396277887234449e+09
2.384769539078156197e-01 1.484770866505826473e+09
2.394789579158316528e-01 1.486031451216792345e+09
2.404809619238476859e-01 1.487177889727652550e+09
2.414829659318637189e-01 1.488210052718402863e+09
2.424849699398797520e-01 1.489127823831004620e+09
2.434869739478957851e-01 1.489931099659966946e+09
2.444889779559117904e-01 1.490619789743916750e+09
2.454909819639278235e-01 1.491193816558243513e+09
2.464929859719438565e-01 1.491653115508777380e+09
2.474949899799598896e-01 1.491997634926511526e+09
2.484969939879759226e-01 1.492227336063390493e+09
2.494989979959919557e-01 1.492342193089134455e+09
2.505010020040079888e-01 1.492342193089134455e+09
2.515030060120240218e-01 1.492227336063390493e+09
2.525050100200400549e-01 1.491997634926511765e+09
2.535070140280560880e-01 1.491653115508777618e+09
2.545090180360721210e-01 1.491193816558244228e+09
2.555110220440881541e-01 1.490619789743916750e+09
2.565130260521041872e-01 1.489931099659966469e+09
2.575150300601202202e-01 1.489127823831004858e+09
2.585170340681362533e-01 1.488210052718401194e+09
2.595190380761522864e-01 1.487177889727653265e+09
2.605210420841683194e-01 1.486031451216791630e+09
2.615230460921843525e-01 1.484770866505827188e+09
2.625250501002003856e-01 1.483396277887234211e+09
2.635270541082164186e-01 1.481907840637450457e+09
2.645290581162324517e-01 1.480305723029417753e+09
2.655310621242484848e-01 1.478590106346119404e+09
2.665330661322645178e-01 1.476761184895141602e+09
2.675350701402805509e-01 1.474819166024228811e+09
2.685370741482965840e-01 1.472764270137835741e+09
2.695390781563126170e-01 1.470596730714669704e+09
2.705410821643286501e-01 1.468316794326197624e+09
2.715430861723446831e-01 1.465924720656134367e+09
2.725450901803607162e-01 1.463420782520877600e+09
2.735470941883767493e-01 1.460805265890894890e+09
2.745490981963927823e-01 1.458078469913038492e+09
2.755511022044088154e-01 1.455240706933791161e+09
2.765531062124248485e-01 1.452292302523416996e+09
2.775551102204408815e-01 1.449233595501009464e+09
2.785571142284569146e-01 1.446064937960420132e+09
2.795591182364729477e-01 1.442786695297062635e+09
2.805611222444889807e-01 1.439399246235559225e+09
2.815631262525050138e-01 1.435902982858233452e+09
2.825651302605209914e-01 1.432298310634418249e+09
2.835671342685370244e-01 1.428585648450566053e+09
2.845691382765530575e-01 1.424765428641144753e+09
2.855711422845690906e-01 1.420838097020302296e+09
2.865731462925851236e-01 1.416804112914274931e+09
2.875751503006011567e-01 1.412663949194516659e+09
2.885771543086171897e-01 1.408418092311541319e+09
2.895791583166332228e-01 1.404067042329443693e+09
2.905811623246492559e-01 1.399611312961075783e+09
2.915831663326652889e-01 1.395051431603868008e+09
2.925851703406813220e-01 1.390387939376252413e+09
2.935871743486973551e-01 1.385621391154676914e+09
2.945891783567133881e-01 1.380752355611179352e+09
2.955911823647294212e-01 1.375781415251489878e+09
2.965931863727454543e-01 1.370709166453635931e+09
2.975951903807614873e-01 1.365536219507030725e+09
2.985971943887775204e-01 1.360263198651998281e+09
2.995991983967935535e-01 1.354890742119702101e+09
3.006012024048095865e-01 1.349419502172478914e+09
3.016032064128256196e-01 1.343850145144492388e+09
3.026052104208416527e-01 1.338183351482716560e+09
3.036072144288576857e-01 1.332419815788187027e+09
3.046092184368737188e-01 1.326560246857495070e+09
3.056112224448897519e-01 1.320605367724479198e+09
3.066132264529057849e-01 1.314555915702082634e+09
3.076152304609218180e-01 1.308412642424328566e+09
3.086172344689378511e-01 1.302176313888375282e+09
3.096192384769538841e-01 1.295847710496608734e+09
3.106212424849699172e-01 1.289427627098718882e+09
3.116232464929859503e-01 1.282916873033732653e+09
3.126252505010019833e-01 1.276316272171929836e+09
3.136272545090180164e-01 1.269626662956623554e+09
3.146292585170340494e-01 1.262848898445716619e+09
3.156312625250500825e-01 1.255983846353024960e+09
3.166332665330661156e-01 1.249032389089281082e+09
3.176352705410821486e-01 1.241995423802769184e+09
3.186372745490981817e-01 1.234873862419549465e+09
3.196392785571142148e-01 1.227668631683200121e+09
3.206412825651302478e-01 1.220380673194008827e+09
3.216432865731462809e-01 1.213010943447567940e+09
3.226452905811623140e-01 1.205560413872709513e+09
3.236472945891783470e-01 1.198030070868689537e+09
3.246492985971943801e-01 1.190420915841581106e+09
3.256513026052104132e-01 1.182733965239787340e+09
3.266533066132264462e-01 1.174970250588616371e+09
3.276553106212424793e-01 1.167130818523827553e+09
3.286573146292585124e-01 1.159216730824085951e+09
3.296593186372745454e-01 1.151229064442235231e+09
3.306613226452905785e-01 1.143168911535315752e+09
3.316633266533066116e-01 1.135037379493236303e+09
3.326653306613226446e-01 1.126835590966022968e+09
3.336673346693386222e-01 1.118564683889542341e+09
3.346693386773546552e-01 1.110225811509617805e+09
3.356713426853706883e-01 1.101820142404446363e+09
3.366733466933867214e-01 1.093348860505204916e+09
3.376753507014027544e-01 1.084813165114760637e+09
3.386773547094187875e-01 1.076214270924375534e+09
3.396793587174348206e-01 1.067553408028302550e+09
3.406813627254508536e-01 1.058831821936160326e+09
3.416833667334668867e-01 1.050050773582975149e+09
3.426853707414829198e-01 1.041211539336774468e+09
3.436873747494989528e-01 1.032315411003625274e+09
3.446893787575149859e-01 1.023363695829967260e+09
3.456913827655310190e-01 1.014357716502148628e+09
3.466933867735470520e-01 1.005298811143005610e+09
3.476953907815630851e-01 9.961883333053710461e+08
3.486973947895791182e-01 9.870276519623763561e+08
3.496993987975951512e-01 9.778181514943811893e+08
3.507014028056111843e-01 9.685612316724275351e+08
3.517034068136272174e-01 9.592583076380220652e+08
3.527054108216432504e-01 9.499108098791339397e+08
3.537074148296592835e-01 9.405201842022242546e+08
3.547094188376753165e-01 9.310878917001580000e+08
3.557114228456913496e-01 9.216154087158249617e+08
3.567134268537073827e-01 9.121042268012992144e+08
3.577154308617234157e-01 9.025558526723676920e+08
3.587174348697394488e-01 8.929718081582335234e+08
3.597194388777554819e-01 8.833536301462179422e+08
3.607214428857715149e-01 8.737028705212624073e+08
3.617234468937875480e-01 8.640210961000423431e+08
3.627254509018035811e-01 8.543098885594735146e+08
3.637274549098196141e-01 8.445708443594197035e+08
3.647294589178356472e-01 8.348055746593778133e+08
3.657314629258516803e-01 8.250157052289144993e+08
3.667334669338677133e-01 8.152028763516451120e+08
3.677354709418837464e-01 8.053687427224994898e+08
3.687374749498997795e-01 7.955149733380490541e+08
3.697394789579158125e-01 7.856432513796463013e+08
3.707414829659318456e-01 7.757552740891191959e+08
3.717434869739478787e-01 7.658527526367604733e+08
3.727454909819639117e-01 7.559374119813464880e+08
3.737474949899799448e-01 7.460109907219054699e+08
3.747494989979959779e-01 7.360752409409598112e+08
3.757515030060120109e-01 7.261319280389356613e+08
3.767535070140280440e-01 7.161828305594575405e+08
3.777555110220440771e-01 7.062297400052112341e+08
3.787575150300601101e-01 6.962744606440525055e+08
3.797595190380761432e-01 6.863188093050513268e+08
3.807615230460921762e-01 6.763646151641225815e+08
3.817635270541082093e-01 6.664137195189050436e+08
3.827655310621242424e-01 6.564679755525374413e+08
3.837675350701402754e-01 6.465292480859599113e+08
3.847695390781562530e-01 6.365994133183825016e+08
3.857715430861722861e-01 6.266803585555104017e+08
3.867735470941883191e-01 6.167739819251639843e+08
3.877755511022043522e-01 6.068821920798602104e+08
3.887775551102203853e-01 5.970069078859486580e+08
3.897795591182364183e-01 5.871500580988801718e+08
3.907815631262524514e-01 5.773135810241533518e+08
3.917835671342684845e-01 5.674994241634958982e+08
3.927855711422845175e-01 5.577095438458096981e+08
3.937875751503005506e-01 5.479459048424079418e+08
3.947895791583165837e-01 5.382104799660383463e+08
3.957915831663326167e-01 5.285052496532069445e+08
3.967935871743486498e-01 5.188322015292586684e+08
3.977955911823646828e-01 5.091933299557052255e+08
3.987975951903807159e-01 4.995906355592280030e+08
3.997995991983967490e-01 4.900261247418097258e+08
4.008016032064127820e-01 4.805018091714020967e+08
4.018036072144288151e-01 4.710197052525429130e+08
4.028056112224448482e-01 4.615818335762989521e+08
4.038076152304608812e-01 4.521902183489170074e+08
4.048096192384769143e-01 4.428468867985230088e+08
4.058116232464929474e-01 4.335538685592169762e+08
4.068136272545089804e-01 4.243131950318642855e+08
4.078156312625250135e-01 4.151268987208973765e+08
4.088176352705410466e-01 4.059970125463904142e+08
4.098196392785570796e-01 3.969255691306739450e+08
4.108216432865731127e-01 3.879146000587227941e+08
4.118236472945891458e-01 3.789661351115305424e+08
4.128256513026051788e-01 3.700822014716712236e+08
4.138276553106212119e-01 3.612648229002104402e+08
4.148296593186372450e-01 3.525160188841229081e+08
4.158316633266532780e-01 3.438378037533333898e+08
4.168336673346693111e-01 3.352321857664883733e+08
4.178356713426853442e-01 3.267011661645285487e+08
4.188376753507013772e-01 3.182467381911142468e+08
4.198396793587174103e-01 3.098708860789268613e+08
4.208416833667334433e-01 3.015755840008394122e+08
4.218436873747494764e-01 2.933627949849299788e+08
4.228456913827655095e-01 2.852344697922725081e+08
4.238476953907815425e-01 2.771925457564151287e+08
4.248496993987975756e-01 2.692389455834307075e+08
4.258517034068136087e-01 2.613755761113802791e+08
4.268537074148296417e-01 2.536043270280107856e+08
4.278557114228456748e-01 2.459270695454720259e+08
4.288577154308617079e-01 2.383456550307952762e+08
4.298597194388777409e-01 2.308619135908561051e+08
4.308617234468937740e-01 2.234776526104950905e+08
4.318637274549098071e-01 2.161946552424404621e+08
4.328657314629258401e-01 2.090146788476373851e+08
4.338677354709418732e-01 2.019394533845474422e+08
4.348697394789579063e-01 1.949706797459442616e+08
4.358717434869739393e-01 1.881100280416918397e+08
4.368737474949899169e-01 1.813591358259429336e+08
4.378757515030059499e-01 1.747196062671583295e+08
4.388777555110219830e-01 1.681930062593033910e+08
4.398797595190380161e-01 1.617808644725227654e+08
4.408817635270540491e-01 1.554846693415602446e+08
4.418837675350700822e-01 1.493058669901308417e+08
4.428857715430861153e-01 1.432458590894097388e+08
4.438877755511021483e-01 1.373060006487473249e+08
4.448897795591181814e-01 1.314875977366661131e+08
4.458917835671342145e-01 1.257919051301456839e+08
4.468937875751502475e-01 1.202201238901396692e+08
4.478957915831662806e-01 1.147733988612163961e+08
4.488977955911823137e-01 1.094528160931518972e+08
4.498997995991983467e-01 1.042594001822454184e+08
4.509018036072143798e-01 9.919411153006513417e+07
4.519038076152304129e-01 9.425784351726429164e+07
4.529058116232464459e-01 8.945141959004600346e+07
4.539078156312624790e-01 8.477559025678412616e+07
4.549098196392785121e-01 8.023102999223746359e+07
4.559118236472945451e-01 7.581833404672403634e+07
4.569138276553105782e-01 7.153801515754716098e+07
4.579158316633266113e-01 6.739050015988779068e+07
4.589178356713426443e-01 6.337612649430126697e+07
4.599198396793586774e-01 5.949513860787338018e+07
4.609218436873747105e-01 5.574768424601017684e+07
4.619238476953907435e-01 5.213381063174796104e+07
4.629258517034067766e-01 4.865346052938361466e+07
4.639278557114228096e-01 4.530646818913463503e+07
4.649298597194388427e-01 4.209255516944478452e+07
4.659318637274548758e-01 3.901132603345502168e+07
4.669338677354709088e-01 3.606226391606280953e+07
4.679358717434869419e-01 3.324472595788864791e+07
4.689378757515029750e-01 3.055793860236640275e+07
4.699398797595190080e-01 2.800099275206593424e+07
4.709418837675350411e-01 2.557283878024570644e+07
4.719438877755510742e-01 2.327228139351959527e+07
4.729458917835671072e-01 2.109797434140505642e+07
4.739478957915831403e-01 1.904841496839896962e+07
4.749498997995991734e-01 1.712193860410412773e+07
4.759519038076152064e-01 1.531671278680073656e+07
4.769539078156312395e-01 1.363073131572676450e+07
4.779559118236472726e-01 1.206180812719531544e+07
4.789579158316633056e-01 1.060757098953789286e+07
4.799599198396793387e-01 9.265455011719411239e+06
4.809619238476953718e-01 8.032695960323103704e+06
4.819639278557114048e-01 6.906323379451571964e+06
4.829659318637274379e-01 5.883153507933977991e+06
4.839679358717434710e-01 4.959781988068332896e+06
4.849699398797595040e-01 4.132576359962185845e+06
4.859719438877755371e-01 3.397668335364274215e+06
4.869739478957915702e-01 2.750945844704127405e+06
4.879759519038075477e-01 2.188044850875654258e+06
4.889779559118235808e-01 1.704340923114383826e+06
4.899799599198396138e-01 1.294940564126695972e+06
4.909819639278556469e-01 9.546722834309530444e+05
4.919839679358716800e-01 6.780774096680276562e+05
4.929859719438877130e-01 4.594006344286390813e+05
4.939879759519037461e-01 2.925802799293830758e+05
4.949899799599197792e-01 1.712382826471469016e+05
4.959919839679358122e-01 8.866988479275842838e+04
4.969939879759518453e-01 3.783302526903478429e+04
4.979959919839678784e-01 1.133742151561769788e+04
4.989979959919839114e-01 1.433333392931618164e+03
5.000000000000000000e-01 0.000000000000000000e+00


==> figs/power spectrum/sp3__qufiba-tmx_s_conflicted_copy_2017-07-21_.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
1.002004008016031981e-03,1.433333392931376693e+03
2.004008016032063962e-03,1.133742151561673199e+04
3.006012024048095727e-03,3.783302526903257967e+04
4.008016032064127925e-03,8.866988479275455757e+04
5.010020040080160122e-03,1.712382826471407607e+05
6.012024048096191453e-03,2.925802799293742282e+05
7.014028056112223651e-03,4.594006344286271487e+05
8.016032064128255849e-03,6.780774096680121729e+05
9.018036072144287180e-03,9.546722834309323225e+05
1.002004008016032024e-02,1.294940564126671059e+06
1.102204408817635158e-02,1.704340923114354024e+06
1.202404809619238291e-02,2.188044850875617471e+06
1.302605210420841597e-02,2.750945844704118557e+06
1.402805611222444730e-02,3.397668335364263039e+06
1.503006012024048037e-02,4.132576359962172341e+06
1.603206412825651170e-02,4.959781988068316132e+06
1.703406813627254476e-02,5.883153507933961228e+06
1.803607214428857436e-02,6.906323379451549612e+06
1.903807615230460742e-02,8.032695960323076695e+06
2.004008016032064049e-02,9.265455011719381437e+06
2.104208416833667009e-02,1.060757098953785561e+07
2.204408817635270315e-02,1.206180812719527632e+07
2.304609218436873622e-02,1.363073131572672166e+07
2.404809619238476581e-02,1.531671278680068627e+07
2.505010020040079888e-02,1.712193860410408303e+07
2.605210420841683194e-02,1.904841496839891002e+07
2.705410821643286501e-02,2.109797434140499681e+07
2.805611222444889460e-02,2.327228139351953939e+07
2.905811623246492767e-02,2.557283878024563193e+07
3.006012024048096073e-02,2.800099275206587464e+07
3.106212424849699033e-02,3.055793860236632079e+07
3.206412825651302340e-02,3.324472595788858086e+07
3.306613226452905646e-02,3.606226391606273502e+07
3.406813627254508953e-02,3.901132603345491737e+07
3.507014028056112259e-02,4.209255516944465786e+07
3.607214428857714872e-02,4.530646818913450837e+07
3.707414829659318178e-02,4.865346052938347310e+07
3.807615230460921485e-02,5.213381063174780458e+07
3.907815631262524791e-02,5.574768424601007253e+07
4.008016032064128098e-02,5.949513860787322372e+07
4.108216432865731405e-02,6.337612649430110306e+07
4.208416833667334017e-02,6.739050015988759696e+07
4.308617234468937324e-02,7.153801515754696727e+07
4.408817635270540630e-02,7.581833404672381282e+07
4.509018036072143937e-02,8.023102999223722517e+07
4.609218436873747243e-02,8.477559025678390265e+07
4.709418837675350550e-02,8.945141959004576504e+07
4.809619238476953162e-02,9.425784351726405323e+07
4.909819639278556469e-02,9.919411153006488085e+07
5.010020040080159776e-02,1.042594001822451502e+08
5.110220440881763082e-02,1.094528160931516290e+08
5.210420841683366389e-02,1.147733988612161130e+08
5.310621242484969695e-02,1.202201238901393563e+08
5.410821643286573002e-02,1.257919051301453263e+08
5.511022044088175614e-02,1.314875977366658151e+08
5.611222444889778921e-02,1.373060006487469375e+08
5.711422845691382227e-02,1.432458590894093513e+08
5.811623246492985534e-02,1.493058669901304245e+08
5.911823647294588840e-02,1.554846693415597975e+08
6.012024048096192147e-02,1.617808644725223482e+08
6.112224448897794760e-02,1.681930062593028843e+08
6.212424849699398066e-02,1.747196062671577930e+08
6.312625250501001373e-02,1.813591358259423673e+08
6.412825651302604679e-02,1.881100280416916907e+08
6.513026052104207986e-02,1.949706797459441721e+08
6.613226452905811292e-02,2.019394533845473230e+08
6.713426853707414599e-02,2.090146788476372063e+08
6.813627254509017905e-02,2.161946552424403727e+08
6.913827655310621212e-02,2.234776526104949713e+08
7.014028056112224518e-02,2.308619135908559859e+08
7.114228456913826437e-02,2.383456550307949483e+08
7.214428857715429744e-02,2.459270695454717577e+08
7.314629258517033050e-02,2.536043270280105174e+08
7.414829659318636357e-02,2.613755761113801301e+08
7.515030060120239663e-02,2.692389455834304690e+08
7.615230460921842970e-02,2.771925457564149499e+08
7.715430861723446276e-02,2.852344697922722101e+08
7.815631262525049583e-02,2.933627949849299788e+08
7.915831663326652889e-02,3.015755840008390546e+08
8.016032064128256196e-02,3.098708860789267421e+08
8.116232464929859503e-02,3.182467381911139488e+08
8.216432865731462809e-02,3.267011661645283699e+08
8.316633266533066116e-02,3.352321857664880753e+08
8.416833667334668034e-02,3.438378037533330321e+08
8.517034068136271341e-02,3.525160188841228485e+08
8.617234468937874647e-02,3.612648229002103209e+08
8.717434869739477954e-02,3.700822014716709256e+08
8.817635270541081260e-02,3.789661351115300655e+08
8.917835671342684567e-02,3.879146000587223172e+08
9.018036072144287874e-02,3.969255691306734085e+08
9.118236472945891180e-02,4.059970125463900566e+08
9.218436873747494487e-02,4.151268987208970785e+08
9.318637274549097793e-02,4.243131950318639874e+08
9.418837675350701100e-02,4.335538685592165589e+08
9.519038076152304406e-02,4.428468867985226512e+08
9.619238476953906325e-02,4.521902183489167094e+08
9.719438877755509631e-02,4.615818335762984157e+08
9.819639278557112938e-02,4.710197052525422573e+08
9.919839679358716245e-02,4.805018091714015007e+08
1.002004008016031955e-01,4.900261247418090701e+08
1.012024048096192286e-01,4.995906355592274666e+08
1.022044088176352616e-01,5.091933299557046890e+08
1.032064128256512947e-01,5.188322015292582512e+08
1.042084168336673278e-01,5.285052496532062888e+08
1.052104208416833608e-01,5.382104799660378695e+08
1.062124248496993939e-01,5.479459048424072266e+08
1.072144288577154270e-01,5.577095438458094597e+08
1.082164328657314600e-01,5.674994241634953022e+08
1.092184368737474792e-01,5.773135810241523981e+08
1.102204408817635123e-01,5.871500580988796949e+08
1.112224448897795454e-01,5.970069078859477043e+08
1.122244488977955784e-01,6.068821920798592567e+08
1.132264529058116115e-01,6.167739819251631498e+08
1.142284569138276445e-01,6.266803585555098057e+08
1.152304609218436776e-01,6.365994133183815479e+08
1.162324649298597107e-01,6.465292480859597921e+08
1.172344689378757437e-01,6.564679755525372028e+08
1.182364729458917768e-01,6.664137195189049244e+08
1.192384769539078099e-01,6.763646151641223431e+08
1.202404809619238429e-01,6.863188093050510883e+08
1.212424849699398760e-01,6.962744606440522671e+08
1.222444889779558952e-01,7.062297400052107573e+08
1.232464929859719283e-01,7.161828305594580173e+08
1.242484969939879613e-01,7.261319280389351845e+08
1.252505010020039944e-01,7.360752409409595728e+08
1.262525050100200275e-01,7.460109907219048738e+08
1.272545090180360605e-01,7.559374119813463688e+08
1.282565130260520936e-01,7.658527526367599964e+08
1.292585170340681266e-01,7.757552740891189575e+08
1.302605210420841597e-01,7.856432513796455860e+08
1.312625250501001928e-01,7.955149733380494118e+08
1.322645290581162258e-01,8.053687427224990129e+08
1.332665330661322589e-01,8.152028763516449928e+08
1.342685370741482920e-01,8.250157052289140224e+08
1.352705410821643250e-01,8.348055746593774557e+08
1.362725450901803581e-01,8.445708443594191074e+08
1.372745490981963912e-01,8.543098885594733953e+08
1.382765531062124242e-01,8.640210961000419855e+08
1.392785571142284573e-01,8.737028705212630033e+08
1.402805611222444904e-01,8.833536301462172270e+08
1.412825651302604957e-01,8.929718081582328081e+08
1.422845691382765287e-01,9.025558526723674536e+08
1.432865731462925618e-01,9.121042268012980223e+08
1.442885771543085949e-01,9.216154087158242464e+08
1.452905811623246279e-01,9.310878917001574039e+08
1.462925851703406610e-01,9.405201842022238970e+08
1.472945891783566941e-01,9.499108098791340590e+08
1.482965931863727271e-01,9.592583076380220652e+08
1.492985971943887602e-01,9.685612316724268198e+08
1.503006012024047933e-01,9.778181514943811893e+08
1.513026052104208263e-01,9.870276519623750448e+08
1.523046092184368594e-01,9.961883333053703308e+08
1.533066132264528925e-01,1.005298811143004298e+09
1.543086172344689255e-01,1.014357716502147794e+09
1.553106212424849586e-01,1.023363695829966545e+09
1.563126252505009917e-01,1.032315411003624558e+09
1.573146292585170247e-01,1.041211539336773753e+09
1.583166332665330578e-01,1.050050773582974434e+09
1.593186372745490909e-01,1.058831821936160445e+09
1.603206412825651239e-01,1.067553408028302073e+09
1.613226452905811570e-01,1.076214270924374580e+09
1.623246492985971901e-01,1.084813165114759445e+09
1.633266533066132231e-01,1.093348860505204201e+09
1.643286573146292562e-01,1.101820142404446840e+09
1.653306613226452892e-01,1.110225811509617329e+09
1.663326653306613223e-01,1.118564683889541864e+09
1.673346693386773276e-01,1.126835590966022491e+09
1.683366733466933607e-01,1.135037379493236780e+09
1.693386773547093938e-01,1.143168911535315037e+09
1.703406813627254268e-01,1.151229064442235708e+09
1.713426853707414599e-01,1.159216730824085474e+09
1.723446893787574929e-01,1.167130818523828268e+09
1.733466933867735260e-01,1.174970250588616133e+09
1.743486973947895591e-01,1.182733965239787340e+09
1.753507014028055921e-01,1.190420915841580391e+09
1.763527054108216252e-01,1.198030070868689775e+09
1.773547094188376583e-01,1.205560413872709036e+09
1.783567134268536913e-01,1.213010943447567463e+09
1.793587174348697244e-01,1.220380673194008112e+09
1.803607214428857575e-01,1.227668631683200598e+09
1.813627254509017905e-01,1.234873862419548750e+09
1.823647294589178236e-01,1.241995423802769184e+09
1.833667334669338567e-01,1.249032389089280844e+09
1.843687374749498897e-01,1.255983846353026152e+09
1.853707414829659228e-01,1.262848898445716143e+09
1.863727454909819559e-01,1.269626662956623554e+09
1.873747494989979889e-01,1.276316272171929359e+09
1.883767535070140220e-01,1.282916873033732653e+09
1.893787575150300551e-01,1.289427627098718405e+09
1.903807615230460881e-01,1.295847710496608973e+09
1.913827655310621212e-01,1.302176313888374567e+09
1.923847695390781265e-01,1.308412642424328566e+09
1.933867735470941596e-01,1.314555915702082157e+09
1.943887775551101926e-01,1.320605367724479198e+09
1.953907815631262257e-01,1.326560246857494831e+09
1.963927855711422588e-01,1.332419815788187504e+09
1.973947895791582918e-01,1.338183351482715607e+09
1.983967935871743249e-01,1.343850145144491434e+09
1.993987975951903580e-01,1.349419502172478199e+09
2.004008016032063910e-01,1.354890742119701862e+09
2.014028056112224241e-01,1.360263198651997328e+09
2.024048096192384572e-01,1.365536219507030487e+09
2.034068136272544902e-01,1.370709166453635454e+09
2.044088176352705233e-01,1.375781415251489162e+09
2.054108216432865563e-01,1.380752355611179352e+09
2.064128256513025894e-01,1.385621391154676914e+09
2.074148296593186225e-01,1.390387939376252174e+09
2.084168336673346555e-01,1.395051431603867769e+09
2.094188376753506886e-01,1.399611312961075068e+09
2.104208416833667217e-01,1.404067042329443693e+09
2.114228456913827547e-01,1.408418092311541319e+09
2.124248496993987878e-01,1.412663949194517136e+09
2.134268537074148209e-01,1.416804112914274693e+09
2.144288577154308539e-01,1.420838097020302296e+09
2.154308617234468870e-01,1.424765428641143799e+09
2.164328657314629201e-01,1.428585648450565815e+09
2.174348697394789531e-01,1.432298310634418011e+09
2.184368737474949584e-01,1.435902982858232737e+09
2.194388777555109915e-01,1.439399246235559464e+09
2.204408817635270246e-01,1.442786695297062159e+09
2.214428857715430576e-01,1.446064937960420370e+09
2.224448897795590907e-01,1.449233595501008749e+09
2.234468937875751238e-01,1.452292302523417711e+09
2.244488977955911568e-01,1.455240706933790684e+09
2.254509018036071899e-01,1.458078469913039207e+09
2.264529058116232230e-01,1.460805265890894413e+09
2.274549098196392560e-01,1.463420782520878315e+09
2.284569138276552891e-01,1.465924720656133413e+09
2.294589178356713222e-01,1.468316794326198339e+09
2.304609218436873552e-01,1.470596730714669228e+09
2.314629258517033883e-01,1.472764270137835741e+09
2.324649298597194214e-01,1.474819166024228096e+09
2.334669338677354544e-01,1.476761184895143032e+09
2.344689378757514875e-01,1.478590106346119165e+09
2.354709418837675206e-01,1.480305723029418945e+09
2.364729458917835536e-01,1.481907840637449980e+09
2.374749498997995867e-01,1.483396277887234449e+09
2.384769539078156197e-01,1.484770866505826473e+09
2.394789579158316528e-01,1.486031451216792345e+09
2.404809619238476859e-01,1.487177889727652550e+09
2.414829659318637189e-01,1.488210052718402863e+09
2.424849699398797520e-01,1.489127823831004620e+09
2.434869739478957851e-01,1.489931099659966946e+09
2.444889779559117904e-01,1.490619789743916750e+09
2.454909819639278235e-01,1.491193816558243513e+09
2.464929859719438565e-01,1.491653115508777380e+09
2.474949899799598896e-01,1.491997634926511526e+09
2.484969939879759226e-01,1.492227336063390493e+09
2.494989979959919557e-01,1.492342193089134455e+09
2.505010020040079888e-01,1.492342193089134455e+09
2.515030060120240218e-01,1.492227336063390493e+09
2.525050100200400549e-01,1.491997634926511765e+09
2.535070140280560880e-01,1.491653115508777618e+09
2.545090180360721210e-01,1.491193816558244228e+09
2.555110220440881541e-01,1.490619789743916750e+09
2.565130260521041872e-01,1.489931099659966469e+09
2.575150300601202202e-01,1.489127823831004858e+09
2.585170340681362533e-01,1.488210052718401194e+09
2.595190380761522864e-01,1.487177889727653265e+09
2.605210420841683194e-01,1.486031451216791630e+09
2.615230460921843525e-01,1.484770866505827188e+09
2.625250501002003856e-01,1.483396277887234211e+09
2.635270541082164186e-01,1.481907840637450457e+09
2.645290581162324517e-01,1.480305723029417753e+09
2.655310621242484848e-01,1.478590106346119404e+09
2.665330661322645178e-01,1.476761184895141602e+09
2.675350701402805509e-01,1.474819166024228811e+09
2.685370741482965840e-01,1.472764270137835741e+09
2.695390781563126170e-01,1.470596730714669704e+09
2.705410821643286501e-01,1.468316794326197624e+09
2.715430861723446831e-01,1.465924720656134367e+09
2.725450901803607162e-01,1.463420782520877600e+09
2.735470941883767493e-01,1.460805265890894890e+09
2.745490981963927823e-01,1.458078469913038492e+09
2.755511022044088154e-01,1.455240706933791161e+09
2.765531062124248485e-01,1.452292302523416996e+09
2.775551102204408815e-01,1.449233595501009464e+09
2.785571142284569146e-01,1.446064937960420132e+09
2.795591182364729477e-01,1.442786695297062635e+09
2.805611222444889807e-01,1.439399246235559225e+09
2.815631262525050138e-01,1.435902982858233452e+09
2.825651302605209914e-01,1.432298310634418249e+09
2.835671342685370244e-01,1.428585648450566053e+09
2.845691382765530575e-01,1.424765428641144753e+09
2.855711422845690906e-01,1.420838097020302296e+09
2.865731462925851236e-01,1.416804112914274931e+09
2.875751503006011567e-01,1.412663949194516659e+09
2.885771543086171897e-01,1.408418092311541319e+09
2.895791583166332228e-01,1.404067042329443693e+09
2.905811623246492559e-01,1.399611312961075783e+09
2.915831663326652889e-01,1.395051431603868008e+09
2.925851703406813220e-01,1.390387939376252413e+09
2.935871743486973551e-01,1.385621391154676914e+09
2.945891783567133881e-01,1.380752355611179352e+09
2.955911823647294212e-01,1.375781415251489878e+09
2.965931863727454543e-01,1.370709166453635931e+09
2.975951903807614873e-01,1.365536219507030725e+09
2.985971943887775204e-01,1.360263198651998281e+09
2.995991983967935535e-01,1.354890742119702101e+09
3.006012024048095865e-01,1.349419502172478914e+09
3.016032064128256196e-01,1.343850145144492388e+09
3.026052104208416527e-01,1.338183351482716560e+09
3.036072144288576857e-01,1.332419815788187027e+09
3.046092184368737188e-01,1.326560246857495070e+09
3.056112224448897519e-01,1.320605367724479198e+09
3.066132264529057849e-01,1.314555915702082634e+09
3.076152304609218180e-01,1.308412642424328566e+09
3.086172344689378511e-01,1.302176313888375282e+09
3.096192384769538841e-01,1.295847710496608734e+09
3.106212424849699172e-01,1.289427627098718882e+09
3.116232464929859503e-01,1.282916873033732653e+09
3.126252505010019833e-01,1.276316272171929836e+09
3.136272545090180164e-01,1.269626662956623554e+09
3.146292585170340494e-01,1.262848898445716619e+09
3.156312625250500825e-01,1.255983846353024960e+09
3.166332665330661156e-01,1.249032389089281082e+09
3.176352705410821486e-01,1.241995423802769184e+09
3.186372745490981817e-01,1.234873862419549465e+09
3.196392785571142148e-01,1.227668631683200121e+09
3.206412825651302478e-01,1.220380673194008827e+09
3.216432865731462809e-01,1.213010943447567940e+09
3.226452905811623140e-01,1.205560413872709513e+09
3.236472945891783470e-01,1.198030070868689537e+09
3.246492985971943801e-01,1.190420915841581106e+09
3.256513026052104132e-01,1.182733965239787340e+09
3.266533066132264462e-01,1.174970250588616371e+09
3.276553106212424793e-01,1.167130818523827553e+09
3.286573146292585124e-01,1.159216730824085951e+09
3.296593186372745454e-01,1.151229064442235231e+09
3.306613226452905785e-01,1.143168911535315752e+09
3.316633266533066116e-01,1.135037379493236303e+09
3.326653306613226446e-01,1.126835590966022968e+09
3.336673346693386222e-01,1.118564683889542341e+09
3.346693386773546552e-01,1.110225811509617805e+09
3.356713426853706883e-01,1.101820142404446363e+09
3.366733466933867214e-01,1.093348860505204916e+09
3.376753507014027544e-01,1.084813165114760637e+09
3.386773547094187875e-01,1.076214270924375534e+09
3.396793587174348206e-01,1.067553408028302550e+09
3.406813627254508536e-01,1.058831821936160326e+09
3.416833667334668867e-01,1.050050773582975149e+09
3.426853707414829198e-01,1.041211539336774468e+09
3.436873747494989528e-01,1.032315411003625274e+09
3.446893787575149859e-01,1.023363695829967260e+09
3.456913827655310190e-01,1.014357716502148628e+09
3.466933867735470520e-01,1.005298811143005610e+09
3.476953907815630851e-01,9.961883333053710461e+08
3.486973947895791182e-01,9.870276519623763561e+08
3.496993987975951512e-01,9.778181514943811893e+08
3.507014028056111843e-01,9.685612316724275351e+08
3.517034068136272174e-01,9.592583076380220652e+08
3.527054108216432504e-01,9.499108098791339397e+08
3.537074148296592835e-01,9.405201842022242546e+08
3.547094188376753165e-01,9.310878917001580000e+08
3.557114228456913496e-01,9.216154087158249617e+08
3.567134268537073827e-01,9.121042268012992144e+08
3.577154308617234157e-01,9.025558526723676920e+08
3.587174348697394488e-01,8.929718081582335234e+08
3.597194388777554819e-01,8.833536301462179422e+08
3.607214428857715149e-01,8.737028705212624073e+08
3.617234468937875480e-01,8.640210961000423431e+08
3.627254509018035811e-01,8.543098885594735146e+08
3.637274549098196141e-01,8.445708443594197035e+08
3.647294589178356472e-01,8.348055746593778133e+08
3.657314629258516803e-01,8.250157052289144993e+08
3.667334669338677133e-01,8.152028763516451120e+08
3.677354709418837464e-01,8.053687427224994898e+08
3.687374749498997795e-01,7.955149733380490541e+08
3.697394789579158125e-01,7.856432513796463013e+08
3.707414829659318456e-01,7.757552740891191959e+08
3.717434869739478787e-01,7.658527526367604733e+08
3.727454909819639117e-01,7.559374119813464880e+08
3.737474949899799448e-01,7.460109907219054699e+08
3.747494989979959779e-01,7.360752409409598112e+08
3.757515030060120109e-01,7.261319280389356613e+08
3.767535070140280440e-01,7.161828305594575405e+08
3.777555110220440771e-01,7.062297400052112341e+08
3.787575150300601101e-01,6.962744606440525055e+08
3.797595190380761432e-01,6.863188093050513268e+08
3.807615230460921762e-01,6.763646151641225815e+08
3.817635270541082093e-01,6.664137195189050436e+08
3.827655310621242424e-01,6.564679755525374413e+08
3.837675350701402754e-01,6.465292480859599113e+08
3.847695390781562530e-01,6.365994133183825016e+08
3.857715430861722861e-01,6.266803585555104017e+08
3.867735470941883191e-01,6.167739819251639843e+08
3.877755511022043522e-01,6.068821920798602104e+08
3.887775551102203853e-01,5.970069078859486580e+08
3.897795591182364183e-01,5.871500580988801718e+08
3.907815631262524514e-01,5.773135810241533518e+08
3.917835671342684845e-01,5.674994241634958982e+08
3.927855711422845175e-01,5.577095438458096981e+08
3.937875751503005506e-01,5.479459048424079418e+08
3.947895791583165837e-01,5.382104799660383463e+08
3.957915831663326167e-01,5.285052496532069445e+08
3.967935871743486498e-01,5.188322015292586684e+08
3.977955911823646828e-01,5.091933299557052255e+08
3.987975951903807159e-01,4.995906355592280030e+08
3.997995991983967490e-01,4.900261247418097258e+08
4.008016032064127820e-01,4.805018091714020967e+08
4.018036072144288151e-01,4.710197052525429130e+08
4.028056112224448482e-01,4.615818335762989521e+08
4.038076152304608812e-01,4.521902183489170074e+08
4.048096192384769143e-01,4.428468867985230088e+08
4.058116232464929474e-01,4.335538685592169762e+08
4.068136272545089804e-01,4.243131950318642855e+08
4.078156312625250135e-01,4.151268987208973765e+08
4.088176352705410466e-01,4.059970125463904142e+08
4.098196392785570796e-01,3.969255691306739450e+08
4.108216432865731127e-01,3.879146000587227941e+08
4.118236472945891458e-01,3.789661351115305424e+08
4.128256513026051788e-01,3.700822014716712236e+08
4.138276553106212119e-01,3.612648229002104402e+08
4.148296593186372450e-01,3.525160188841229081e+08
4.158316633266532780e-01,3.438378037533333898e+08
4.168336673346693111e-01,3.352321857664883733e+08
4.178356713426853442e-01,3.267011661645285487e+08
4.188376753507013772e-01,3.182467381911142468e+08
4.198396793587174103e-01,3.098708860789268613e+08
4.208416833667334433e-01,3.015755840008394122e+08
4.218436873747494764e-01,2.933627949849299788e+08
4.228456913827655095e-01,2.852344697922725081e+08
4.238476953907815425e-01,2.771925457564151287e+08
4.248496993987975756e-01,2.692389455834307075e+08
4.258517034068136087e-01,2.613755761113802791e+08
4.268537074148296417e-01,2.536043270280107856e+08
4.278557114228456748e-01,2.459270695454720259e+08
4.288577154308617079e-01,2.383456550307952762e+08
4.298597194388777409e-01,2.308619135908561051e+08
4.308617234468937740e-01,2.234776526104950905e+08
4.318637274549098071e-01,2.161946552424404621e+08
4.328657314629258401e-01,2.090146788476373851e+08
4.338677354709418732e-01,2.019394533845474422e+08
4.348697394789579063e-01,1.949706797459442616e+08
4.358717434869739393e-01,1.881100280416918397e+08
4.368737474949899169e-01,1.813591358259429336e+08
4.378757515030059499e-01,1.747196062671583295e+08
4.388777555110219830e-01,1.681930062593033910e+08
4.398797595190380161e-01,1.617808644725227654e+08
4.408817635270540491e-01,1.554846693415602446e+08
4.418837675350700822e-01,1.493058669901308417e+08
4.428857715430861153e-01,1.432458590894097388e+08
4.438877755511021483e-01,1.373060006487473249e+08
4.448897795591181814e-01,1.314875977366661131e+08
4.458917835671342145e-01,1.257919051301456839e+08
4.468937875751502475e-01,1.202201238901396692e+08
4.478957915831662806e-01,1.147733988612163961e+08
4.488977955911823137e-01,1.094528160931518972e+08
4.498997995991983467e-01,1.042594001822454184e+08
4.509018036072143798e-01,9.919411153006513417e+07
4.519038076152304129e-01,9.425784351726429164e+07
4.529058116232464459e-01,8.945141959004600346e+07
4.539078156312624790e-01,8.477559025678412616e+07
4.549098196392785121e-01,8.023102999223746359e+07
4.559118236472945451e-01,7.581833404672403634e+07
4.569138276553105782e-01,7.153801515754716098e+07
4.579158316633266113e-01,6.739050015988779068e+07
4.589178356713426443e-01,6.337612649430126697e+07
4.599198396793586774e-01,5.949513860787338018e+07
4.609218436873747105e-01,5.574768424601017684e+07
4.619238476953907435e-01,5.213381063174796104e+07
4.629258517034067766e-01,4.865346052938361466e+07
4.639278557114228096e-01,4.530646818913463503e+07
4.649298597194388427e-01,4.209255516944478452e+07
4.659318637274548758e-01,3.901132603345502168e+07
4.669338677354709088e-01,3.606226391606280953e+07
4.679358717434869419e-01,3.324472595788864791e+07
4.689378757515029750e-01,3.055793860236640275e+07
4.699398797595190080e-01,2.800099275206593424e+07
4.709418837675350411e-01,2.557283878024570644e+07
4.719438877755510742e-01,2.327228139351959527e+07
4.729458917835671072e-01,2.109797434140505642e+07
4.739478957915831403e-01,1.904841496839896962e+07
4.749498997995991734e-01,1.712193860410412773e+07
4.759519038076152064e-01,1.531671278680073656e+07
4.769539078156312395e-01,1.363073131572676450e+07
4.779559118236472726e-01,1.206180812719531544e+07
4.789579158316633056e-01,1.060757098953789286e+07
4.799599198396793387e-01,9.265455011719411239e+06
4.809619238476953718e-01,8.032695960323103704e+06
4.819639278557114048e-01,6.906323379451571964e+06
4.829659318637274379e-01,5.883153507933977991e+06
4.839679358717434710e-01,4.959781988068332896e+06
4.849699398797595040e-01,4.132576359962185845e+06
4.859719438877755371e-01,3.397668335364274215e+06
4.869739478957915702e-01,2.750945844704127405e+06
4.879759519038075477e-01,2.188044850875654258e+06
4.889779559118235808e-01,1.704340923114383826e+06
4.899799599198396138e-01,1.294940564126695972e+06
4.909819639278556469e-01,9.546722834309530444e+05
4.919839679358716800e-01,6.780774096680276562e+05
4.929859719438877130e-01,4.594006344286390813e+05
4.939879759519037461e-01,2.925802799293830758e+05
4.949899799599197792e-01,1.712382826471469016e+05
4.959919839679358122e-01,8.866988479275842838e+04
4.969939879759518453e-01,3.783302526903478429e+04
4.979959919839678784e-01,1.133742151561769788e+04
4.989979959919839114e-01,1.433333392931618164e+03
5.000000000000000000e-01,0.000000000000000000e+00

